Emergency Response Person Localization and Vital Sign Estimation Using a Semi-Autonomous Robot Mounted SFCW Radar

The large number and scale of natural and man-made disasters have led to an urgent demand for technologies that enhance the safety and efficiency of search and rescue teams. Semi-autonomous rescue robots are beneficial, especially when searching inaccessible terrains, or dangerous environments, such as collapsed infrastructures. For search and rescue missions in degraded visual conditions or non-line of sight scenarios, radar-based approaches may contribute to acquire valuable, and otherwise unavailable information. This article presents a complete signal processing chain for radar-based multi-person detection, 2D-MUSIC localization and breathing frequency estimation. The proposed method shows promising results on a challenging emergency response dataset that we collected using a semi-autonomous robot equipped with a commercially available through-wall radar system. The dataset is composed of 62 scenarios of various difficulty levels with up to five persons captured in different postures, angles and ranges including wooden and stone obstacles that block the radar line of sight. Ground truth data for reference locations, respiration, electrocardiogram, and acceleration signals are included. The full emergency response benchmark data set as well as all codes to reproduce our results, are publicly available at https://doi.org/10.21227/4bzd-jm32.

==> figures/resultsPlots/estVSrefBreath-ID16.csv <==
x,refP1,refP2,refP3,refP4,refP5,estP1,estP2,estP3,estP4,estP5
1,0.2978515625,0.21484375,0.33203125,0.205078125,0.28564453125,0.244900036128454,0.177161728263137,0.14589789386376,0.198004284529389,0.270953231461269
2,0.302734375,0.20751953125,0.3662109375,0.15380859375,0.205078125,0.229268118928766,0.192793645462826,0.208425562662514,0.270953231461269,0.177161728263137
3,0.322265625,0.1953125,0.35400390625,0.2197265625,0.36376953125,0.29179578772752,0.187583006396263,0.1823723673297,0.166740450130012,0.229268118928766
4,0.34423828125,0.166015625,0.3515625,0.27099609375,0.23681640625,0.317848983060334,0.156319171996886,NaN,0.43769368159128,0.234478757995329
5,0.32470703125,0.1904296875,0.35888671875,0.126953125,0.2490234375,0.302217065860646,0.171951089196574,0.250110675195017,0.265742592394706,0.224057479862203
6,0.31982421875,0.24658203125,0.3564453125,0.1953125,0.2685546875,0.302217065860646,0.224057479862203,0.213636201729077,0.187583006396263,0.187583006396263
7,0.26123046875,0.21484375,0.3662109375,0.24169921875,0.2099609375,0.239689397061892,0.203214923595952,0.281374509594394,0.224057479862203,0.198004284529389
8,0.29541015625,0.21484375,0.380859375,0.2783203125,0.23193359375,0.276163870527832,0.260531953328143,0.343902178393149,0.0416851125325029,0.229268118928766
9,0.27587890625,0.12939453125,0.3515625,0.166015625,0.234375,0.25532131426158,0.119844698530946,0.229268118928766,0.151108532930323,0.21884684079564
10,0.2734375,0.17822265625,0.32958984375,0.2099609375,0.20263671875,0.250110675195017,0.0885808641315686,0.312638343993772,0.208425562662514,0.177161728263137


==> figures/resultsPlots/musicSpectrum-ID16.csv <==
radius,angle,value
0,171,0.0152909203231953
0,168.135211024346,0.0152909119602079
0,165.270422048692,0.0152909017112537
0,162.405633073038,0.015290890095967
0,159.540844097384,0.0152908779297277
0,156.676055121729,0.0152908663439968
0,153.811266146075,0.0152908567263254
0,150.946477170421,0.0152908505497014
0,148.081688194767,0.015290849084794
0,145.216899219113,0.0152908530333376
0,142.352110243459,0.0152908621787802
0,139.487321267805,0.0152908751990179
0,136.622532292151,0.0152908897907973
0,133.757743316496,0.0152909031831456
0,130.892954340842,0.0152909129615479
0,128.028165365188,0.0152909179302617
0,125.163376389534,0.0152909186061747
0,122.29858741388,0.0152909169800891
0,119.433798438226,0.0152909154584785
0,116.569009462572,0.0152909153366693
0,113.704220486918,0.0152909155361286
0,110.839431511264,0.0152909123993997
0,107.974642535609,0.0152909009366315
0,105.109853559955,0.0152908771847031
0,102.245064584301,0.0152908406528784
0,99.3802756086471,0.0152907956136644
0,96.515486632993,0.0152907504449425
0,93.6506976573389,0.0152907151393646
0,90.7859086816847,0.0152906979810673
0,87.9211197060306,0.0152907027741501
0,85.0563307303765,0.0152907277192671
0,82.1915417547224,0.0152907662742676
0,79.3267527790683,0.0152908095112492
0,76.4619638034142,0.0152908489638623
0,73.59717482776,0.0152908789080026
0,70.7323858521059,0.0152908973767743
0,67.8675968764518,0.0152909057753971
0,65.0028079007977,0.0152909074921948
0,62.1380189251436,0.0152909062026074
0,59.2732299494895,0.0152909045477677
0,56.4084409738353,0.0152909035869979
0,53.5436519981812,0.0152909030325686
0,50.6788630225271,0.0152909019613752
0,47.814074046873,0.0152908995831779
0,44.9492850712189,0.0152908957347726
0,42.0844960955648,0.0152908909734292
0,39.2197071199107,0.0152908863409933
0,36.3549181442565,0.0152908829789016
0,33.4901291686024,0.0152908817765422
0,30.6253401929483,0.0152908831659993
0,27.7605512172942,0.0152908870883901
0,24.8957622416401,0.0152908930915263
0,22.0309732659859,0.0152909004912919
0,19.1661842903318,0.0152909085344515
0,16.3013953146777,0.0152909165232549
0,13.4366063390236,0.015290923887394
0,10.5718173633695,0.0152909302076269
0.05,171,0.0152909943265762
0.05,168.135211024346,0.0152909908240854
0.05,165.270422048692,0.0152909854110608
0.05,162.405633073038,0.0152909775717335
0.05,159.540844097384,0.0152909668998091
0.05,156.676055121729,0.0152909532570795
0.05,153.811266146075,0.015290936955228
0.05,150.946477170421,0.0152909189240401
0.05,148.081688194767,0.0152909008058043
0.05,145.216899219113,0.0152908848996778
0.05,142.352110243459,0.0152908738853314
0.05,139.487321267805,0.0152908702968782
0.05,136.622532292151,0.0152908758023526
0.05,133.757743316496,0.01529089045768
0.05,130.892954340842,0.0152909122061538
0.05,128.028165365188,0.0152909369203754
0.05,125.163376389534,0.0152909591706641
0.05,122.29858741388,0.0152909736361185
0.05,119.433798438226,0.0152909767271192
0.05,116.569009462572,0.015290967734496
0.05,113.704220486918,0.0152909488663335
0.05,110.839431511264,0.0152909239809554
0.05,107.974642535609,0.0152908965393447
0.05,105.109853559955,0.0152908678943909
0.05,102.245064584301,0.0152908370522399
0.05,99.3802756086471,0.0152908022884884
0.05,96.515486632993,0.0152907637991695
0.05,93.6506976573389,0.0152907256687265
0.05,90.7859086816847,0.0152906955675193
0.05,87.9211197060306,0.015290681862827
0.05,85.0563307303765,0.0152906895212355
0.05,82.1915417547224,0.0152907171545083
0.05,79.3267527790683,0.0152907570634835
0.05,76.4619638034142,0.0152907984072961
0.05,73.59717482776,0.0152908317844926
0.05,70.7323858521059,0.015290852758613
0.05,67.8675968764518,0.015290862625546
0.05,65.0028079007977,0.0152908664082628
0.05,62.1380189251436,0.0152908695481232
0.05,59.2732299494895,0.0152908751917506
0.05,56.4084409738353,0.0152908832847148
0.05,53.5436519981812,0.0152908914936589
0.05,50.6788630225271,0.0152908970573187
0.05,47.814074046873,0.0152908984403711
0.05,44.9492850712189,0.0152908960594264
0.05,42.0844960955648,0.0152908919839206
0.05,39.2197071199107,0.0152908890003832
0.05,36.3549181442565,0.0152908895846368
0.05,33.4901291686024,0.0152908951956677
0.05,30.6253401929483,0.0152909060486624
0.05,27.7605512172942,0.01529092129864
0.05,24.8957622416401,0.0152909394499317
0.05,22.0309732659859,0.0152909588009247
0.05,19.1661842903318,0.015290977793998
0.05,16.3013953146777,0.0152909952175587
0.05,13.4366063390236,0.015291010267454
0.05,10.5718173633695,0.015291022507149
0.1,171,0.0152911606166535
0.1,168.135211024346,0.0152911557631685
0.1,165.270422048692,0.0152911476210082
0.1,162.405633073038,0.0152911349596131
0.1,159.540844097384,0.0152911165740154
0.1,156.676055121729,0.015291091552012
0.1,153.811266146075,0.0152910596270952
0.1,150.946477170421,0.0152910215732053
0.1,148.081688194767,0.0152909795454246
0.1,145.216899219113,0.0152909372192967
0.1,142.352110243459,0.0152908995575621
0.1,139.487321267805,0.0152908720720965
0.1,136.622532292151,0.0152908595790121
0.1,133.757743316496,0.0152908646621343
0.1,130.892954340842,0.0152908863034227
0.1,128.028165365188,0.0152909192872428
0.1,125.163376389534,0.015290954896927
0.1,122.29858741388,0.0152909830195433
0.1,119.433798438226,0.0152909951411386
0.1,116.569009462572,0.015290987127532
0.1,113.704220486918,0.0152909605211357
0.1,110.839431511264,0.0152909215913829
0.1,107.974642535609,0.0152908784401552
0.1,105.109853559955,0.0152908375508621
0.1,102.245064584301,0.0152908015850368
0.1,99.3802756086471,0.0152907695867507
0.1,96.515486632993,0.0152907393364947
0.1,93.6506976573389,0.0152907102743976
0.1,90.7859086816847,0.0152906850851525
0.1,87.9211197060306,0.0152906689576233
0.1,85.0563307303765,0.0152906670730081
0.1,82.1915417547224,0.0152906819642363
0.1,79.3267527790683,0.0152907123098706
0.1,76.4619638034142,0.015290753640075
0.1,73.59717482776,0.0152908002016627
0.1,70.7323858521059,0.0152908467115321
0.1,67.8675968764518,0.01529088914791
0.1,65.0028079007977,0.0152909246092259
0.1,62.1380189251436,0.0152909508983941
0.1,59.2732299494895,0.0152909664788174
0.1,56.4084409738353,0.0152909709487378
0.1,53.5436519981812,0.0152909656571271
0.1,50.6788630225271,0.015290953916293
0.1,47.814074046873,0.0152909405064648
0.1,44.9492850712189,0.0152909305876481
0.1,42.0844960955648,0.0152909284447997
0.1,39.2197071199107,0.0152909365390115
0.1,36.3549181442565,0.0152909551523749
0.1,33.4901291686024,0.0152909826427741
0.1,30.6253401929483,0.0152910161120065
0.1,27.7605512172942,0.0152910522082398
0.1,24.8957622416401,0.015291087822495
0.1,22.0309732659859,0.0152911205427479
0.1,19.1661842903318,0.0152911488383947
0.1,16.3013953146777,0.0152911720242916
0.1,13.4366063390236,0.0152911900867243
0.1,10.5718173633695,0.0152912034519441
0.15,171,0.0152912342874185
0.15,168.135211024346,0.015291222955446
0.15,165.270422048692,0.0152912064459229
0.15,162.405633073038,0.0152911835327017
0.15,159.540844097384,0.0152911530961694
0.15,156.676055121729,0.0152911144209718
0.15,153.811266146075,0.0152910675697476
0.15,150.946477170421,0.0152910137836791
0.15,148.081688194767,0.0152909558122692
0.15,145.216899219113,0.0152908980286463
0.15,142.352110243459,0.0152908461672594
0.15,139.487321267805,0.0152908065590481
0.15,136.622532292151,0.0152907848594743
0.15,133.757743316496,0.0152907844640586
0.15,130.892954340842,0.0152908050334008
0.15,128.028165365188,0.0152908417030088
0.15,125.163376389534,0.0152908855092364
0.15,122.29858741388,0.0152909252426561
0.15,119.433798438226,0.0152909503884352
0.15,116.569009462572,0.0152909542345121
0.15,113.704220486918,0.0152909359322757
0.15,110.839431511264,0.0152909005373387
0.15,107.974642535609,0.01529085685253
0.15,105.109853559955,0.0152908139202711
0.15,102.245064584301,0.0152907777293351
0.15,99.3802756086471,0.0152907496597875
0.15,96.515486632993,0.0152907273345346
0.15,93.6506976573389,0.0152907073088281
0.15,90.7859086816847,0.0152906880989157
0.15,87.9211197060306,0.0152906719470448
0.15,85.0563307303765,0.015290664463426
0.15,82.1915417547224,0.0152906724051156
0.15,79.3267527790683,0.015290700712778
0.15,76.4619638034142,0.0152907501324833
0.15,73.59717482776,0.0152908163300286
0.15,70.7323858521059,0.0152908906991615
0.15,67.8675968764518,0.015290962448908
0.15,65.0028079007977,0.0152910212324339
0.15,62.1380189251436,0.0152910595513565
0.15,59.2732299494895,0.015291074335953
0.15,56.4084409738353,0.0152910673700843
0.15,53.5436519981812,0.015291044541336
0.15,50.6788630225271,0.0152910141974331
0.15,47.814074046873,0.0152909851066145
0.15,44.9492850712189,0.0152909645829732
0.15,42.0844960955648,0.015290957226344
0.15,39.2197071199107,0.0152909644888696
0.15,36.3549181442565,0.0152909850142943
0.15,33.4901291686024,0.0152910154979585
0.15,30.6253401929483,0.0152910517381541
0.15,27.7605512172942,0.0152910895883765
0.15,24.8957622416401,0.0152911256297701
0.15,22.0309732659859,0.0152911575075324
0.15,19.1661842903318,0.0152911839719427
0.15,16.3013953146777,0.0152912047160171
0.15,13.4366063390236,0.015291220110748
0.15,10.5718173633695,0.0152912309201834
0.2,171,0.015291139714076
0.2,168.135211024346,0.0152911269020121
0.2,165.270422048692,0.0152911095041572
0.2,162.405633073038,0.0152910869920129
0.2,159.540844097384,0.0152910590049078
0.2,156.676055121729,0.0152910255227784
0.2,153.811266146075,0.0152909870525007
0.2,150.946477170421,0.0152909447952185
0.2,148.081688194767,0.0152909007467939
0.2,145.216899219113,0.0152908576740133
0.2,142.352110243459,0.0152908189132683
0.2,139.487321267805,0.0152907879634394
0.2,136.622532292151,0.0152907678937861
0.2,133.757743316496,0.015290760655307
0.2,130.892954340842,0.0152907664530152
0.2,128.028165365188,0.0152907833788394
0.2,125.163376389534,0.0152908074889875
0.2,122.29858741388,0.0152908334151249
0.2,119.433798438226,0.0152908554335485
0.2,116.569009462572,0.0152908687289144
0.2,113.704220486918,0.0152908704613811
0.2,110.839431511264,0.0152908602621218
0.2,107.974642535609,0.0152908399754612
0.2,105.109853559955,0.0152908127771084
0.2,102.245064584301,0.0152907820806565
0.2,99.3802756086471,0.0152907507352306
0.2,96.515486632993,0.0152907208404728
0.2,93.6506976573389,0.0152906941435987
0.2,90.7859086816847,0.0152906726472935
0.2,87.9211197060306,0.015290658952411
0.2,85.0563307303765,0.0152906560411479
0.2,82.1915417547224,0.0152906665404892
0.2,79.3267527790683,0.0152906917761165
0.2,76.4619638034142,0.0152907309981088
0.2,73.59717482776,0.0152907810543728
0.2,70.7323858521059,0.0152908366255212
0.2,67.8675968764518,0.0152908910079112
0.2,65.0028079007977,0.015290937338515
0.2,62.1380189251436,0.0152909700468601
0.2,59.2732299494895,0.0152909861920538
0.2,56.4084409738353,0.0152909862752597
0.2,53.5436519981812,0.0152909742062912
0.2,50.6788630225271,0.0152909563620458
0.2,47.814074046873,0.0152909400010045
0.2,44.9492850712189,0.015290931531217
0.2,42.0844960955648,0.0152909351558498
0.2,39.2197071199107,0.0152909522412881
0.2,36.3549181442565,0.0152909814698352
0.2,33.4901291686024,0.0152910195853128
0.2,30.6253401929483,0.0152910624072143
0.2,27.7605512172942,0.0152911057956579
0.2,24.8957622416401,0.0152911463527504
0.2,22.0309732659859,0.015291181780477
0.2,19.1661842903318,0.0152912109267138
0.2,16.3013953146777,0.0152912336133866
0.2,13.4366063390236,0.0152912503547197
0.2,10.5718173633695,0.0152912620547615
0.25,171,0.0152910217680513
0.25,168.135211024346,0.0152910117067938
0.25,165.270422048692,0.0152909988577645
0.25,162.405633073038,0.0152909833434467
0.25,159.540844097384,0.0152909654338003
0.25,156.676055121729,0.0152909455745986
0.25,153.811266146075,0.0152909243865978
0.25,150.946477170421,0.0152909026296723
0.25,148.081688194767,0.0152908811384407
0.25,145.216899219113,0.0152908607519162
0.25,142.352110243459,0.0152908422719972
0.25,139.487321267805,0.0152908264830446
0.25,136.622532292151,0.0152908142374257
0.25,133.757743316496,0.0152908065597369
0.25,130.892954340842,0.0152908046639704
0.25,128.028165365188,0.0152908097512
0.25,125.163376389534,0.0152908225037852
0.25,122.29858741388,0.0152908423350945
0.25,119.433798438226,0.0152908666555905
0.25,116.569009462572,0.0152908905771214
0.25,113.704220486918,0.015290907468192
0.25,110.839431511264,0.0152909105109065
0.25,107.974642535609,0.0152908949397401
0.25,105.109853559955,0.0152908601640305
0.25,102.245064584301,0.0152908107763731
0.25,99.3802756086471,0.0152907557393848
0.25,96.515486632993,0.0152907057937205
0.25,93.6506976573389,0.0152906700177662
0.25,90.7859086816847,0.0152906530107
0.25,87.9211197060306,0.0152906539930277
0.25,85.0563307303765,0.0152906682191651
0.25,82.1915417547224,0.0152906899121574
0.25,79.3267527790683,0.015290715129567
0.25,76.4619638034142,0.0152907430491089
0.25,73.59717482776,0.0152907751064473
0.25,70.7323858521059,0.0152908126719878
0.25,67.8675968764518,0.0152908547678875
0.25,65.0028079007977,0.0152908972334176
0.25,62.1380189251436,0.0152909338498471
0.25,59.2732299494895,0.0152909588137724
0.25,56.4084409738353,0.0152909692581663
0.25,53.5436519981812,0.0152909665934266
0.25,50.6788630225271,0.015290956129482
0.25,47.814074046873,0.015290945287091
0.25,44.9492850712189,0.01529094126196
0.25,42.0844960955648,0.0152909490686871
0.25,39.2197071199107,0.0152909705530509
0.25,36.3549181442565,0.0152910044749437
0.25,33.4901291686024,0.0152910473749743
0.25,30.6253401929483,0.01529109476921
0.25,27.7605512172942,0.0152911422581879
0.25,24.8957622416401,0.0152911862979153
0.25,22.0309732659859,0.0152912245609846
0.25,19.1661842903318,0.0152912559481189
0.25,16.3013953146777,0.0152912803726116
0.25,13.4366063390236,0.0152912984434942
0.25,10.5718173633695,0.0152913111429425
0.3,171,0.015291081967333
0.3,168.135211024346,0.0152910737019656
0.3,165.270422048692,0.0152910629456319
0.3,162.405633073038,0.015291049666822
0.3,159.540844097384,0.015291033943224
0.3,156.676055121729,0.0152910159955437
0.3,153.811266146075,0.0152909961976951
0.3,150.946477170421,0.0152909750570241
0.3,148.081688194767,0.0152909531701251
0.3,145.216899219113,0.0152909311769244
0.3,142.352110243459,0.0152909097507828
0.3,139.487321267805,0.0152908896623221
0.3,136.622532292151,0.0152908719248584
0.3,133.757743316496,0.0152908579641801
0.3,130.892954340842,0.0152908496723358
0.3,128.028165365188,0.0152908491524949
0.3,125.163376389534,0.0152908580079831
0.3,122.29858741388,0.0152908762221712
0.3,119.433798438226,0.0152909009898477
0.3,116.569009462572,0.015290926152979
0.3,113.704220486918,0.0152909429367054
0.3,110.839431511264,0.0152909422862542
0.3,107.974642535609,0.015290918300125
0.3,105.109853559955,0.0152908713912588
0.3,102.245064584301,0.0152908094564111
0.3,99.3802756086471,0.0152907459393573
0.3,96.515486632993,0.0152906951559902
0.3,93.6506976573389,0.015290666873502
0.3,90.7859086816847,0.0152906628600469
0.3,87.9211197060306,0.0152906772919419
0.3,85.0563307303765,0.0152907008249218
0.3,82.1915417547224,0.015290726014829
0.3,79.3267527790683,0.0152907509811915
0.3,76.4619638034142,0.0152907793081192
0.3,73.59717482776,0.0152908164837307
0.3,70.7323858521059,0.0152908652107375
0.3,67.8675968764518,0.0152909224299882
0.3,65.0028079007977,0.0152909796943776
0.3,62.1380189251436,0.0152910265088414
0.3,59.2732299494895,0.0152910546950663
0.3,56.4084409738353,0.0152910615575245
0.3,53.5436519981812,0.0152910505488162
0.3,50.6788630225271,0.0152910295247229
0.3,47.814074046873,0.0152910077240988
0.3,44.9492850712189,0.0152909928805696
0.3,42.0844960955648,0.0152909894589465
0.3,39.2197071199107,0.0152909983044849
0.3,36.3549181442565,0.0152910173985261
0.3,33.4901291686024,0.0152910431387202
0.3,30.6253401929483,0.0152910715975625
0.3,27.7605512172942,0.0152910994241637
0.3,24.8957622416401,0.0152911242912728
0.3,22.0309732659859,0.0152911449577717
0.3,19.1661842903318,0.0152911610898859
0.3,16.3013953146777,0.015291172982411
0.3,13.4366063390236,0.0152911812807364
0.3,10.5718173633695,0.0152911867564584
0.35,171,0.0152911106636207
0.35,168.135211024346,0.0152911024120573
0.35,165.270422048692,0.0152910916005009
0.35,162.405633073038,0.015291078176312
0.35,159.540844097384,0.0152910622228989
0.35,156.676055121729,0.0152910440041591
0.35,153.811266146075,0.0152910239764534
0.35,150.946477170421,0.0152910027567279
0.35,148.081688194767,0.0152909810518743
0.35,145.216899219113,0.0152909595801733
0.35,142.352110243459,0.0152909390404452
0.35,139.487321267805,0.0152909201880987
0.35,136.622532292151,0.0152909040361365
0.35,133.757743316496,0.0152908921036889
0.35,130.892954340842,0.0152908865118649
0.35,128.028165365188,0.0152908896528494
0.35,125.163376389534,0.0152909032377557
0.35,122.29858741388,0.0152909268276029
0.35,119.433798438226,0.0152909564061325
0.35,116.569009462572,0.0152909839216823
0.35,113.704220486918,0.0152909986663015
0.35,110.839431511264,0.0152909906558232
0.35,107.974642535609,0.015290954992674
0.35,105.109853559955,0.0152908951649361
0.35,102.245064584301,0.0152908231682656
0.35,99.3802756086471,0.0152907556377763
0.35,96.515486632993,0.0152907073665196
0.35,93.6506976573389,0.0152906853816359
0.35,90.7859086816847,0.0152906868281113
0.35,87.9211197060306,0.0152907019248064
0.35,85.0563307303765,0.0152907202862527
0.35,82.1915417547224,0.0152907368562875
0.35,79.3267527790683,0.0152907539882866
0.35,76.4619638034142,0.0152907786780006
0.35,73.59717482776,0.0152908169576005
0.35,70.7323858521059,0.0152908690328536
0.35,67.8675968764518,0.0152909279988827
0.35,65.0028079007977,0.0152909826044317
0.35,62.1380189251436,0.0152910221960456
0.35,59.2732299494895,0.015291041046294
0.35,56.4084409738353,0.0152910400396757
0.35,53.5436519981812,0.0152910253824488
0.35,50.6788630225271,0.0152910054908359
0.35,47.814074046873,0.0152909877667872
0.35,44.9492850712189,0.0152909765679609
0.35,42.0844960955648,0.0152909728014947
0.35,39.2197071199107,0.0152909747850744
0.35,36.3549181442565,0.0152909796494136
0.35,33.4901291686024,0.0152909846137748
0.35,30.6253401929483,0.015290987762737
0.35,27.7605512172942,0.0152909882711673
0.35,24.8957622416401,0.0152909862304758
0.35,22.0309732659859,0.0152909822932346
0.35,19.1661842903318,0.0152909773154099
0.35,16.3013953146777,0.0152909720963204
0.35,13.4366063390236,0.0152909672427156
0.35,10.5718173633695,0.015290963136781
0.4,171,0.0152909633657265
0.4,168.135211024346,0.0152909601422736
0.4,165.270422048692,0.0152909564875912
0.4,162.405633073038,0.0152909527924442
0.4,159.540844097384,0.015290949560894
0.4,156.676055121729,0.0152909473787298
0.4,153.811266146075,0.015290946844154
0.4,150.946477170421,0.0152909484661865
0.4,148.081688194767,0.0152909525577152
0.4,145.216899219113,0.0152909591734662
0.4,142.352110243459,0.0152909681537429
0.4,139.487321267805,0.0152909793123165
0.4,136.622532292151,0.0152909927362415
0.4,133.757743316496,0.0152910090550473
0.4,130.892954340842,0.0152910294355354
0.4,128.028165365188,0.015291055053167
0.4,125.163376389534,0.0152910859675293
0.4,122.29858741388,0.0152911196975452
0.4,119.433798438226,0.0152911502145928
0.4,116.569009462572,0.0152911682667157
0.4,113.704220486918,0.0152911636230321
0.4,110.839431511264,0.0152911289204364
0.4,107.974642535609,0.0152910636575206
0.4,105.109853559955,0.0152909762188264
0.4,102.245064584301,0.0152908822853844
0.4,99.3802756086471,0.0152907996650611
0.4,96.515486632993,0.0152907416660903
0.4,93.6506976573389,0.0152907123214009
0.4,90.7859086816847,0.0152907060712311
0.4,87.9211197060306,0.0152907121037907
0.4,85.0563307303765,0.0152907208458035
0.4,82.1915417547224,0.0152907288499173
0.4,79.3267527790683,0.0152907394070631
0.4,76.4619638034142,0.0152907589134752
0.4,73.59717482776,0.0152907915545019
0.4,70.7323858521059,0.0152908356349748
0.4,67.8675968764518,0.0152908835695604
0.4,65.0028079007977,0.0152909251984543
0.4,62.1380189251436,0.0152909522742319
0.4,59.2732299494895,0.0152909616586313
0.4,56.4084409738353,0.0152909558643093
0.4,53.5436519981812,0.0152909411675282
0.4,50.6788630225271,0.0152909246273477
0.4,47.814074046873,0.0152909115197754
0.4,44.9492850712189,0.0152909041076223
0.4,42.0844960955648,0.0152909018355663
0.4,39.2197071199107,0.0152909024349804
0.4,36.3549181442565,0.0152909032408133
0.4,33.4901291686024,0.0152909021892226
0.4,30.6253401929483,0.0152908982763948
0.4,27.7605512172942,0.0152908915312492
0.4,24.8957622416401,0.015290882697035
0.4,22.0309732659859,0.0152908728311675
0.4,19.1661842903318,0.0152908629704539
0.4,16.3013953146777,0.0152908539268174
0.4,13.4366063390236,0.0152908462136772
0.4,10.5718173633695,0.0152908400681833
0.45,171,0.0152908471780311
0.45,168.135211024346,0.0152908496545233
0.45,165.270422048692,0.0152908539507659
0.45,162.405633073038,0.0152908609030491
0.45,159.540844097384,0.0152908714903051
0.45,156.676055121729,0.0152908867515684
0.45,153.811266146075,0.015290907650766
0.45,150.946477170421,0.0152909348952881
0.45,148.081688194767,0.0152909687373269
0.45,145.216899219113,0.0152910088109749
0.45,142.352110243459,0.015291054070255
0.45,139.487321267805,0.0152911028763678
0.45,136.622532292151,0.0152911532250244
0.45,133.757743316496,0.0152912030160212
0.45,130.892954340842,0.0152912501890934
0.45,128.028165365188,0.0152912925513335
0.45,125.163376389534,0.0152913272621679
0.45,122.29858741388,0.0152913502137296
0.45,119.433798438226,0.015291355822794
0.45,116.569009462572,0.0152913378150048
0.45,113.704220486918,0.0152912912409184
0.45,110.839431511264,0.0152912152369985
0.45,107.974642535609,0.0152911152765054
0.45,105.109853559955,0.0152910033989133
0.45,102.245064584301,0.015290895570971
0.45,99.3802756086471,0.0152908067868015
0.45,96.515486632993,0.0152907459879683
0.45,93.6506976573389,0.0152907133654506
0.45,90.7859086816847,0.0152907015602111
0.45,87.9211197060306,0.0152907001683945
0.45,85.0563307303765,0.0152907010650106
0.45,82.1915417547224,0.0152907016433982
0.45,79.3267527790683,0.0152907044312167
0.45,76.4619638034142,0.0152907137794588
0.45,73.59717482776,0.0152907319569543
0.45,70.7323858521059,0.0152907570364923
0.45,67.8675968764518,0.0152907835755971
0.45,65.0028079007977,0.0152908053257683
0.45,62.1380189251436,0.0152908181801856
0.45,59.2732299494895,0.0152908217565516
0.45,56.4084409738353,0.0152908190460355
0.45,53.5436519981812,0.0152908146629542
0.45,50.6788630225271,0.015290812784214
0.45,47.814074046873,0.0152908157327139
0.45,44.9492850712189,0.0152908236089874
0.45,42.0844960955648,0.0152908348121341
0.45,39.2197071199107,0.0152908469842456
0.45,36.3549181442565,0.0152908579085906
0.45,33.4901291686024,0.0152908660775883
0.45,30.6253401929483,0.0152908708691079
0.45,27.7605512172942,0.0152908724245113
0.45,24.8957622416401,0.0152908713787665
0.45,22.0309732659859,0.0152908685746791
0.45,19.1661842903318,0.015290864840931
0.45,16.3013953146777,0.0152908608610338
0.45,13.4366063390236,0.0152908571246094
0.45,10.5718173633695,0.0152908539362128
0.5,171,0.0152908380906158
0.5,168.135211024346,0.0152908441971627
0.5,165.270422048692,0.0152908531305681
0.5,162.405633073038,0.0152908656354231
0.5,159.540844097384,0.0152908824799336
0.5,156.676055121729,0.0152909043345569
0.5,153.811266146075,0.015290931618826
0.5,150.946477170421,0.0152909643417675
0.5,148.081688194767,0.0152910019808983
0.5,145.216899219113,0.0152910434554638
0.5,142.352110243459,0.0152910872371345
0.5,139.487321267805,0.0152911315944351
0.5,136.622532292151,0.0152911748891129
0.5,133.757743316496,0.0152912157632321
0.5,130.892954340842,0.0152912530315953
0.5,128.028165365188,0.0152912851859695
0.5,125.163376389534,0.015291309643388
0.5,122.29858741388,0.0152913221555818
0.5,119.433798438226,0.0152913169644918
0.5,116.569009462572,0.0152912881382368
0.5,113.704220486918,0.0152912319765058
0.5,110.839431511264,0.0152911496222227
0.5,107.974642535609,0.0152910485017087
0.5,105.109853559955,0.0152909414056216
0.5,102.245064584301,0.0152908430443953
0.5,99.3802756086471,0.0152907653214807
0.5,96.515486632993,0.0152907135113546
0.5,93.6506976573389,0.0152906852844248
0.5,90.7859086816847,0.0152906730702068
0.5,87.9211197060306,0.0152906684137725
0.5,85.0563307303765,0.015290665917857
0.5,82.1915417547224,0.0152906647609396
0.5,79.3267527790683,0.0152906673495474
0.5,76.4619638034142,0.0152906763461725
0.5,73.59717482776,0.0152906920604422
0.5,70.7323858521059,0.0152907116652193
0.5,67.8675968764518,0.0152907304162868
0.5,65.0028079007977,0.0152907439086009
0.5,62.1380189251436,0.0152907500251918
0.5,59.2732299494895,0.0152907496611877
0.5,56.4084409738353,0.0152907461013616
0.5,53.5436519981812,0.0152907435780559
0.5,50.6788630225271,0.0152907457566917
0.5,47.814074046873,0.0152907547199336
0.5,44.9492850712189,0.0152907706643646
0.5,42.0844960955648,0.0152907922045999
0.5,39.2197071199107,0.0152908170141101
0.5,36.3549181442565,0.0152908425217331
0.5,33.4901291686024,0.0152908664671309
0.5,30.6253401929483,0.0152908872285077
0.5,27.7605512172942,0.0152909039259022
0.5,24.8957622416401,0.0152909163557069
0.5,22.0309732659859,0.0152909248290165
0.5,19.1661842903318,0.0152909299791608
0.5,16.3013953146777,0.0152909325846576
0.5,13.4366063390236,0.0152909334324188
0.5,10.5718173633695,0.0152909332281405
0.55,171,0.0152908424573384
0.55,168.135211024346,0.015290850475892
0.55,165.270422048692,0.0152908618116077
0.55,162.405633073038,0.015290877079354
0.55,159.540844097384,0.0152908967755175
0.55,156.676055121729,0.0152909210949427
0.55,153.811266146075,0.0152909497197804
0.55,150.946477170421,0.0152909816226512
0.55,148.081688194767,0.0152910149528337
0.55,145.216899219113,0.0152910470895877
0.55,142.352110243459,0.0152910749339042
0.55,139.487321267805,0.0152910954534781
0.55,136.622532292151,0.0152911063940718
0.55,133.757743316496,0.0152911069495219
0.55,130.892954340842,0.0152910981001062
0.55,128.028165365188,0.0152910823583761
0.55,125.163376389534,0.0152910628510823
0.55,122.29858741388,0.0152910419858985
0.55,119.433798438226,0.0152910202665479
0.55,116.569009462572,0.015290995924853
0.55,113.704220486918,0.015290965774005
0.55,110.839431511264,0.0152909270829087
0.55,107.974642535609,0.0152908796088745
0.55,105.109853559955,0.0152908266327688
0.55,102.245064584301,0.0152907742207455
0.55,99.3802756086471,0.0152907288982466
0.55,96.515486632993,0.0152906949314764
0.55,93.6506976573389,0.0152906727840639
0.55,90.7859086816847,0.0152906596990495
0.55,87.9211197060306,0.0152906520530805
0.55,85.0563307303765,0.0152906479734983
0.55,82.1915417547224,0.0152906485054238
0.55,79.3267527790683,0.0152906565495639
0.55,76.4619638034142,0.0152906742577917
0.55,73.59717482776,0.0152907005921299
0.55,70.7323858521059,0.01529073065923
0.55,67.8675968764518,0.0152907573271841
0.55,65.0028079007977,0.0152907742660413
0.55,62.1380189251436,0.0152907787789324
0.55,59.2732299494895,0.015290773001524
0.55,56.4084409738353,0.0152907629989648
0.55,53.5436519981812,0.0152907563510878
0.55,50.6788630225271,0.0152907594147383
0.55,47.814074046873,0.0152907753825257
0.55,44.9492850712189,0.0152908037070878
0.55,42.0844960955648,0.0152908408036104
0.55,39.2197071199107,0.0152908814978239
0.55,36.3549181442565,0.0152909205750113
0.55,33.4901291686024,0.0152909539446951
0.55,30.6253401929483,0.0152909792115667
0.55,27.7605512172942,0.0152909956920479
0.55,24.8957622416401,0.0152910040601078
0.55,22.0309732659859,0.0152910058383506
0.55,19.1661842903318,0.0152910029066451
0.55,16.3013953146777,0.0152909971268885
0.55,13.4366063390236,0.0152909901140383
0.55,10.5718173633695,0.0152909831374278
0.6,171,0.0152908207624913
0.6,168.135211024346,0.0152908326724074
0.6,165.270422048692,0.0152908501170398
0.6,162.405633073038,0.0152908743407463
0.6,159.540844097384,0.0152909063296778
0.6,156.676055121729,0.0152909464147666
0.6,153.811266146075,0.0152909938040174
0.6,150.946477170421,0.015291046134416
0.6,148.081688194767,0.0152910991972612
0.6,145.216899219113,0.0152911470353232
0.6,142.352110243459,0.015291182596244
0.6,139.487321267805,0.0152911990140395
0.6,136.622532292151,0.0152911913659584
0.6,133.757743316496,0.015291158461088
0.6,130.892954340842,0.015291103982361
0.6,128.028165365188,0.0152910362967406
0.6,125.163376389534,0.0152909666026269
0.6,122.29858741388,0.0152909057706525
0.6,119.433798438226,0.0152908609852971
0.6,116.569009462572,0.0152908336652436
0.6,113.704220486918,0.0152908197538901
0.6,110.839431511264,0.0152908123394797
0.6,107.974642535609,0.0152908052405108
0.6,105.109853559955,0.0152907955419342
0.6,102.245064584301,0.0152907836841366
0.6,99.3802756086471,0.0152907713516512
0.6,96.515486632993,0.0152907589932491
0.6,93.6506976573389,0.0152907450992747
0.6,90.7859086816847,0.0152907279893273
0.6,87.9211197060306,0.015290708755348
0.6,85.0563307303765,0.0152906928042545
0.6,82.1915417547224,0.0152906882147013
0.6,79.3267527790683,0.0152907014151251
0.6,76.4619638034142,0.0152907328110019
0.6,73.59717482776,0.0152907753151457
0.6,70.7323858521059,0.0152908169885359
0.6,67.8675968764518,0.0152908464291356
0.6,65.0028079007977,0.015290857921645
0.6,62.1380189251436,0.0152908536628445
0.6,59.2732299494895,0.0152908422090934
0.6,56.4084409738353,0.0152908343466443
0.6,53.5436519981812,0.0152908386495955
0.6,50.6788630225271,0.0152908586874104
0.6,47.814074046873,0.0152908926596202
0.6,44.9492850712189,0.0152909350021814
0.6,42.0844960955648,0.0152909788375915
0.6,39.2197071199107,0.0152910181606256
0.6,36.3549181442565,0.0152910491162353
0.6,33.4901291686024,0.0152910702743114
0.6,30.6253401929483,0.0152910821804838
0.6,27.7605512172942,0.0152910865860447
0.6,24.8957622416401,0.0152910856932754
0.6,22.0309732659859,0.0152910816039928
0.6,19.1661842903318,0.015291076018697
0.6,16.3013953146777,0.0152910701448045
0.6,13.4366063390236,0.0152910647385802
0.6,10.5718173633695,0.0152910602093195
0.65,171,0.0152909907879813
0.65,168.135211024346,0.0152910074170738
0.65,165.270422048692,0.0152910300073355
0.65,162.405633073038,0.0152910589673392
0.65,159.540844097384,0.0152910941157447
0.65,156.676055121729,0.0152911343071253
0.65,153.811266146075,0.0152911770997696
0.65,150.946477170421,0.0152912185933668
0.65,148.081688194767,0.015291253590574
0.65,145.216899219113,0.0152912762103067
0.65,142.352110243459,0.0152912809741418
0.65,139.487321267805,0.015291264198983
0.65,136.622532292151,0.0152912253089421
0.65,133.757743316496,0.0152911675358574
0.65,130.892954340842,0.0152910975450707
0.65,128.028165365188,0.0152910238785181
0.65,125.163376389534,0.0152909546723465
0.65,122.29858741388,0.0152908956058872
0.65,119.433798438226,0.0152908491008038
0.65,116.569009462572,0.0152908151932373
0.65,113.704220486918,0.0152907934440621
0.65,110.839431511264,0.0152907843876425
0.65,107.974642535609,0.0152907891095395
0.65,105.109853559955,0.0152908068348978
0.65,102.245064584301,0.0152908322028361
0.65,99.3802756086471,0.0152908548201856
0.65,96.515486632993,0.0152908626687865
0.65,93.6506976573389,0.0152908482813322
0.65,90.7859086816847,0.0152908140778499
0.65,87.9211197060306,0.0152907729498102
0.65,85.0563307303765,0.0152907427695537
0.65,82.1915417547224,0.0152907374545727
0.65,79.3267527790683,0.0152907597427187
0.65,76.4619638034142,0.0152908000096559
0.65,73.59717482776,0.0152908417626275
0.65,70.7323858521059,0.0152908704173465
0.65,67.8675968764518,0.0152908802787986
0.65,65.0028079007977,0.0152908761829548
0.65,62.1380189251436,0.0152908696769768
0.65,59.2732299494895,0.015290872568523
0.65,56.4084409738353,0.015290891510863
0.65,53.5436519981812,0.0152909259798025
0.65,50.6788630225271,0.0152909697791674
0.65,47.814074046873,0.0152910145140058
0.65,44.9492850712189,0.0152910530227791
0.65,42.0844960955648,0.0152910813930287
0.65,39.2197071199107,0.0152910992290612
0.65,36.3549181442565,0.0152911086603015
0.65,33.4901291686024,0.015291112889189
0.65,30.6253401929483,0.0152911149437691
0.65,27.7605512172942,0.0152911169614295
0.65,24.8957622416401,0.0152911200117599
0.65,22.0309732659859,0.0152911242841198
0.65,19.1661842903318,0.0152911294259989
0.65,16.3013953146777,0.0152911348689104
0.65,13.4366063390236,0.0152911400581038
0.65,10.5718173633695,0.0152911445696201
0.7,171,0.0152912972879777
0.7,168.135211024346,0.0152913094079241
0.7,165.270422048692,0.0152913236055066
0.7,162.405633073038,0.0152913387510426
0.7,159.540844097384,0.0152913533563094
0.7,156.676055121729,0.0152913656840743
0.7,153.811266146075,0.015291374017728
0.7,150.946477170421,0.0152913771035585
0.7,148.081688194767,0.0152913747028909
0.7,145.216899219113,0.0152913680824868
0.7,142.352110243459,0.0152913601651395
0.7,139.487321267805,0.015291355028958
0.7,136.622532292151,0.0152913565704372
0.7,133.757743316496,0.0152913664850552
0.7,130.892954340842,0.015291382212978
0.7,128.028165365188,0.0152913959289656
0.7,125.163376389534,0.01529139568489
0.7,122.29858741388,0.0152913691531798
0.7,119.433798438226,0.0152913091032362
0.7,116.569009462572,0.015291218314215
0.7,113.704220486918,0.0152911110238192
0.7,110.839431511264,0.015291009039196
0.7,107.974642535609,0.0152909332547652
0.7,105.109853559955,0.0152908942912182
0.7,102.245064584301,0.0152908873352627
0.7,99.3802756086471,0.0152908946374337
0.7,96.515486632993,0.0152908949601663
0.7,93.6506976573389,0.0152908749619301
0.7,90.7859086816847,0.0152908359874065
0.7,87.9211197060306,0.0152907923299127
0.7,85.0563307303765,0.0152907622483279
0.7,82.1915417547224,0.0152907574175773
0.7,79.3267527790683,0.015290777132857
0.7,76.4619638034142,0.0152908101917244
0.7,73.59717482776,0.0152908424475581
0.7,70.7323858521059,0.0152908648970439
0.7,67.8675968764518,0.0152908775972117
0.7,65.0028079007977,0.0152908878959546
0.7,62.1380189251436,0.0152909049684732
0.7,59.2732299494895,0.0152909343120357
0.7,56.4084409738353,0.0152909750951266
0.7,53.5436519981812,0.0152910210984608
0.7,50.6788630225271,0.0152910639901384
0.7,47.814074046873,0.0152910968731811
0.7,44.9492850712189,0.0152911164898306
0.7,42.0844960955648,0.0152911235385934
0.7,39.2197071199107,0.0152911215271603
0.7,36.3549181442565,0.0152911150343833
0.7,33.4901291686024,0.0152911081788618
0.7,30.6253401929483,0.0152911037270494
0.7,27.7605512172942,0.0152911028872266
0.7,24.8957622416401,0.015291105589558
0.7,22.0309732659859,0.0152911109797336
0.7,19.1661842903318,0.0152911179037646
0.7,16.3013953146777,0.0152911252605845
0.7,13.4366063390236,0.0152911321907904
0.7,10.5718173633695,0.0152911381279884
0.75,171,0.0152913501815366
0.75,168.135211024346,0.0152913579584142
0.75,165.270422048692,0.0152913664947129
0.75,162.405633073038,0.0152913749294415
0.75,159.540844097384,0.0152913824928048
0.75,156.676055121729,0.0152913888098773
0.75,153.811266146075,0.0152913943107148
0.75,150.946477170421,0.0152914006704222
0.75,148.081688194767,0.0152914111146182
0.75,145.216899219113,0.0152914303424545
0.75,142.352110243459,0.0152914637949703
0.75,139.487321267805,0.0152915161003142
0.75,136.622532292151,0.0152915888088905
0.75,133.757743316496,0.0152916779663093
0.75,130.892954340842,0.0152917725127606
0.75,128.028165365188,0.0152918546779912
0.75,125.163376389534,0.015291903177474
0.75,122.29858741388,0.0152918990000859
0.75,119.433798438226,0.0152918321762772
0.75,116.569009462572,0.0152917068027586
0.75,113.704220486918,0.0152915415941865
0.75,110.839431511264,0.0152913647716185
0.75,107.974642535609,0.0152912047462687
0.75,105.109853559955,0.015291080482352
0.75,102.245064584301,0.0152909960604799
0.75,99.3802756086471,0.0152909420825545
0.75,96.515486632993,0.0152909029802131
0.75,93.6506976573389,0.0152908660838928
0.75,90.7859086816847,0.0152908275129484
0.75,87.9211197060306,0.015290792115782
0.75,85.0563307303765,0.015290768411813
0.75,82.1915417547224,0.0152907623191451
0.75,79.3267527790683,0.0152907736379318
0.75,76.4619638034142,0.0152907969392767
0.75,73.59717482776,0.0152908254862246
0.75,70.7323858521059,0.0152908551407015
0.75,67.8675968764518,0.0152908857565866
0.75,65.0028079007977,0.0152909195980108
0.75,62.1380189251436,0.0152909582860883
0.75,59.2732299494895,0.0152910004462269
0.75,56.4084409738353,0.0152910414482242
0.75,53.5436519981812,0.0152910751779692
0.75,50.6788630225271,0.0152910966530649
0.75,47.814074046873,0.0152911040551584
0.75,44.9492850712189,0.0152910993088011
0.75,42.0844960955648,0.015291087190196
0.75,39.2197071199107,0.0152910735916514
0.75,36.3549181442565,0.0152910637564501
0.75,33.4901291686024,0.0152910610907624
0.75,30.6253401929483,0.0152910667752107
0.75,27.7605512172942,0.0152910800579674
0.75,24.8957622416401,0.0152910989317913
0.75,22.0309732659859,0.0152911208849106
0.75,19.1661842903318,0.0152911435082546
0.75,16.3013953146777,0.0152911648642035
0.75,13.4366063390236,0.0152911836218426
0.75,10.5718173633695,0.0152911990195721
0.8,171,0.0152911961873806
0.8,168.135211024346,0.0152911956951508
0.8,165.270422048692,0.0152911947895816
0.8,162.405633073038,0.0152911936151935
0.8,159.540844097384,0.0152911927664898
0.8,156.676055121729,0.0152911935511286
0.8,153.811266146075,0.0152911982434145
0.8,150.946477170421,0.0152912102226092
0.8,148.081688194767,0.0152912338409528
0.8,145.216899219113,0.0152912738475363
0.8,142.352110243459,0.0152913342474528
0.8,139.487321267805,0.0152914166376415
0.8,136.622532292151,0.0152915183335002
0.8,133.757743316496,0.0152916309161036
0.8,130.892954340842,0.0152917400363417
0.8,128.028165365188,0.0152918272085613
0.8,125.163376389534,0.0152918737679755
0.8,122.29858741388,0.0152918662111088
0.8,119.433798438226,0.0152918011433146
0.8,116.569009462572,0.015291687605499
0.8,113.704220486918,0.0152915451598141
0.8,110.839431511264,0.0152913978209422
0.8,107.974642535609,0.0152912660438264
0.8,105.109853559955,0.0152911603224405
0.8,102.245064584301,0.0152910794913953
0.8,99.3802756086471,0.0152910144940307
0.8,96.515486632993,0.015290955385515
0.8,93.6506976573389,0.015290897528094
0.8,90.7859086816847,0.0152908435723605
0.8,87.9211197060306,0.0152908005802165
0.8,85.0563307303765,0.0152907747115073
0.8,82.1915417547224,0.0152907671984872
0.8,79.3267527790683,0.0152907740643306
0.8,76.4619638034142,0.0152907892429703
0.8,73.59717482776,0.015290808489226
0.8,70.7323858521059,0.0152908312511032
0.8,67.8675968764518,0.015290859433616
0.8,65.0028079007977,0.0152908942644473
0.8,62.1380189251436,0.015290933651901
0.8,59.2732299494895,0.015290971866973
0.8,56.4084409738353,0.0152910017106653
0.8,53.5436519981812,0.0152910177879362
0.8,50.6788630225271,0.0152910190226702
0.8,47.814074046873,0.0152910091963309
0.8,44.9492850712189,0.0152909954697646
0.8,42.0844960955648,0.0152909857984216
0.8,39.2197071199107,0.0152909864484055
0.8,36.3549181442565,0.0152910005001164
0.8,33.4901291686024,0.0152910276187104
0.8,30.6253401929483,0.015291064833574
0.8,27.7605512172942,0.0152911078029912
0.8,24.8957622416401,0.015291152054394
0.8,22.0309732659859,0.0152911938744212
0.8,19.1661842903318,0.0152912307431125
0.8,16.3013953146777,0.0152912613718326
0.8,13.4366063390236,0.0152912854835961
0.8,10.5718173633695,0.0152913034802908
0.85,171,0.0152913119248583
0.85,168.135211024346,0.0152912963183982
0.85,165.270422048692,0.0152912763884801
0.85,162.405633073038,0.0152912529911361
0.85,159.540844097384,0.0152912280775225
0.85,156.676055121729,0.0152912050827294
0.85,153.811266146075,0.0152911891379865
0.85,150.946477170421,0.0152911868986549
0.85,148.081688194767,0.0152912057657026
0.85,145.216899219113,0.0152912523575014
0.85,142.352110243459,0.0152913303043281
0.85,139.487321267805,0.0152914377878371
0.85,136.622532292151,0.0152915656431431
0.85,133.757743316496,0.0152916970880739
0.85,130.892954340842,0.0152918099890623
0.85,128.028165365188,0.0152918818364334
0.85,125.163376389534,0.0152918963669078
0.85,122.29858741388,0.0152918495126018
0.85,119.433798438226,0.015291751844941
0.85,116.569009462572,0.0152916255874051
0.85,113.704220486918,0.0152914966021829
0.85,110.839431511264,0.0152913845371704
0.85,107.974642535609,0.0152912958964177
0.85,105.109853559955,0.0152912238096811
0.85,102.245064584301,0.015291154779168
0.85,99.3802756086471,0.0152910785304777
0.85,96.515486632993,0.0152909950183627
0.85,93.6506976573389,0.0152909143374029
0.85,90.7859086816847,0.0152908499240738
0.85,87.9211197060306,0.0152908099079118
0.85,85.0563307303765,0.0152907925732553
0.85,82.1915417547224,0.0152907887912404
0.85,79.3267527790683,0.0152907892409441
0.85,76.4619638034142,0.0152907909519389
0.85,73.59717482776,0.0152907984801824
0.85,70.7323858521059,0.0152908191076416
0.85,67.8675968764518,0.0152908557198802
0.85,65.0028079007977,0.0152909024683184
0.85,62.1380189251436,0.0152909462262783
0.85,59.2732299494895,0.0152909729628372
0.85,56.4084409738353,0.0152909751955357
0.85,53.5436519981812,0.0152909563521238
0.85,50.6788630225271,0.0152909299602018
0.85,47.814074046873,0.015290914472854
0.85,44.9492850712189,0.0152909264967278
0.85,42.0844960955648,0.0152909754123375
0.85,39.2197071199107,0.0152910611856245
0.85,36.3549181442565,0.0152911755035348
0.85,33.4901291686024,0.0152913051019517
0.85,30.6253401929483,0.0152914356996039
0.85,27.7605512172942,0.0152915552217671
0.85,24.8957622416401,0.0152916556366505
0.85,22.0309732659859,0.0152917333661247
0.85,19.1661842903318,0.015291788646856
0.85,16.3013953146777,0.0152918243580147
0.85,13.4366063390236,0.0152918447657371
0.85,10.5718173633695,0.0152918544706978
0.9,171,0.0152919357254837
0.9,168.135211024346,0.0152919002551809
0.9,165.270422048692,0.0152918572869465
0.9,162.405633073038,0.0152918101822408
0.9,159.540844097384,0.0152917645928063
0.9,156.676055121729,0.0152917288146729
0.9,153.811266146075,0.015291713549633
0.9,150.946477170421,0.0152917307124387
0.9,148.081688194767,0.0152917910271127
0.9,145.216899219113,0.0152919004734181
0.9,142.352110243459,0.015292056191799
0.9,139.487321267805,0.0152922431222525
0.9,136.622532292151,0.0152924331559951
0.9,133.757743316496,0.015292588498921
0.9,130.892954340842,0.0152926699069608
0.9,128.028165365188,0.0152926484335015
0.9,125.163376389534,0.0152925169521696
0.9,122.29858741388,0.0152922962535728
0.9,119.433798438226,0.0152920313445256
0.9,116.569009462572,0.0152917772318626
0.9,113.704220486918,0.0152915787990025
0.9,110.839431511264,0.0152914536329622
0.9,107.974642535609,0.0152913868113453
0.9,105.109853559955,0.015291341456451
0.9,102.245064584301,0.0152912803151301
0.9,99.3802756086471,0.0152911866207217
0.9,96.515486632993,0.0152910720524737
0.9,93.6506976573389,0.0152909670576159
0.9,90.7859086816847,0.0152908999314475
0.9,87.9211197060306,0.0152908784503036
0.9,85.0563307303765,0.0152908861794095
0.9,82.1915417547224,0.0152908956487773
0.9,79.3267527790683,0.0152908890579434
0.9,76.4619638034142,0.0152908719899224
0.9,73.59717482776,0.0152908704173962
0.9,70.7323858521059,0.0152909126812679
0.9,67.8675968764518,0.0152910081823113
0.9,65.0028079007977,0.0152911366130405
0.9,62.1380189251436,0.015291254818467
0.9,59.2732299494895,0.0152913176852086
0.9,56.4084409738353,0.0152913016003997
0.9,53.5436519981812,0.0152912182771726
0.9,50.6788630225271,0.0152911126651369
0.9,47.814074046873,0.015291047043091
0.9,44.9492850712189,0.0152910793937944
0.9,42.0844960955648,0.015291245264543
0.9,39.2197071199107,0.0152915491512991
0.9,36.3549181442565,0.0152919665477516
0.9,33.4901291686024,0.015292453740232
0.9,30.6253401929483,0.0152929605849058
0.9,27.7605512172942,0.0152934418838054
0.9,24.8957622416401,0.0152938647114709
0.9,22.0309732659859,0.0152942110567557
0.9,19.1661842903318,0.0152944766482438
0.9,16.3013953146777,0.0152946675218313
0.9,13.4366063390236,0.0152947958653442
0.9,10.5718173633695,0.0152948762371122
0.95,171,0.0152930683676319
0.95,168.135211024346,0.0152930094183855
0.95,165.270422048692,0.0152929513860821
0.95,162.405633073038,0.0152929102393674
0.95,159.540844097384,0.0152929080009784
0.95,156.676055121729,0.0152929723319357
0.95,153.811266146075,0.015293134122876
0.95,150.946477170421,0.0152934222972524
0.95,148.081688194767,0.0152938554848665
0.95,145.216899219113,0.0152944312328677
0.95,142.352110243459,0.015295114979956
0.95,139.487321267805,0.0152958327888845
0.95,136.622532292151,0.0152964730134102
0.95,133.757743316496,0.0152969014939569
0.95,130.892954340842,0.015296991466779
0.95,128.028165365188,0.0152966630957895
0.95,125.163376389534,0.0152959203088928
0.95,122.29858741388,0.0152948683224484
0.95,119.433798438226,0.0152936980219393
0.95,116.569009462572,0.0152926347300926
0.95,113.704220486918,0.0152918655056122
0.95,110.839431511264,0.0152914733342153
0.95,107.974642535609,0.0152914096504114
0.95,105.109853559955,0.0152915232300546
0.95,102.245064584301,0.0152916363016119
0.95,99.3802756086471,0.0152916307877002
0.95,96.515486632993,0.0152914976161534
0.95,93.6506976573389,0.0152913210780139
0.95,90.7859086816847,0.0152912094776159
0.95,87.9211197060306,0.0152912174173955
0.95,85.0563307303765,0.0152913103636584
0.95,82.1915417547224,0.0152913940507811
0.95,79.3267527790683,0.0152913874788334
0.95,76.4619638034142,0.0152912879961945
0.95,73.59717482776,0.0152911819931824
0.95,70.7323858521059,0.0152911922845332
0.95,67.8675968764518,0.0152913963989657
0.95,65.0028079007977,0.0152917686946661
0.95,62.1380189251436,0.0152921829648256
0.95,59.2732299494895,0.0152924744469253
0.95,56.4084409738353,0.0152925257801503
0.95,53.5436519981812,0.015292330323425
0.95,50.6788630225271,0.0152920022673132
0.95,47.814074046873,0.0152917333868157
0.95,44.9492850712189,0.0152917217064584
0.95,42.0844960955648,0.0152921052670847
0.95,39.2197071199107,0.0152929250649496
0.95,36.3549181442565,0.0152941242898645
0.95,33.4901291686024,0.0152955760366744
0.95,30.6253401929483,0.0152971240711275
0.95,27.7605512172942,0.0152986214052297
0.95,24.8957622416401,0.0152999566981507
0.95,22.0309732659859,0.015301065271114
0.95,19.1661842903318,0.0153019269627958
0.95,16.3013953146777,0.0153025558226756
0.95,13.4366063390236,0.0153029868639388
0.95,10.5718173633695,0.0153032637353816
1,171,0.0152948495908178
1,168.135211024346,0.0152948128360607
1,165.270422048692,0.0152948432050983
1,162.405633073038,0.0152950055165172
1,159.540844097384,0.015295383457293
1,156.676055121729,0.0152960754854768
1,153.811266146075,0.0152971835328935
1,150.946477170421,0.0152987921706019
1,148.081688194767,0.0153009376323233
1,145.216899219113,0.0153035696911761
1,142.352110243459,0.0153065148790237
1,139.487321267805,0.0153094558238664
1,136.622532292151,0.0153119456779097
1,133.757743316496,0.0153134740552606
1,130.892954340842,0.0153135869651604
1,128.028165365188,0.0153120376504109
1,125.163376389534,0.0153089169793318
1,122.29858741388,0.0153046989344633
1,119.433798438226,0.0153001552719134
1,116.569009462572,0.0152961437904444
1,113.704220486918,0.0152933358001858
1,110.839431511264,0.0152919898511215
1,107.974642535609,0.0152918771021773
1,105.109853559955,0.0152924099627065
1,102.245064584301,0.0152929304735426
1,99.3802756086471,0.0152930194373038
1,96.515486632993,0.0152926577772838
1,93.6506976573389,0.0152921500107426
1,90.7859086816847,0.0152918672354677
1,87.9211197060306,0.0152919804642275
1,85.0563307303765,0.0152923545081465
1,82.1915417547224,0.0152926620393811
1,79.3267527790683,0.0152926309121383
1,76.4619638034142,0.0152922499751744
1,73.59717482776,0.0152917906692081
1,70.7323858521059,0.0152916328402904
1,67.8675968764518,0.0152920161089664
1,65.0028079007977,0.015292878936069
1,62.1380189251436,0.0152938808073011
1,59.2732299494895,0.0152945866231703
1,56.4084409738353,0.0152947016239311
1,53.5436519981812,0.015294227625642
1,50.6788630225271,0.0152934679224022
1,47.814074046873,0.0152928963604845
1,44.9492850712189,0.0152929696793968
1,42.0844960955648,0.0152939713425382
1,39.2197071199107,0.0152959402653456
1,36.3549181442565,0.015298690413626
1,33.4901291686024,0.0153018926782325
1,30.6253401929483,0.0153051777178761
1,27.7605512172942,0.0153082241053419
1,24.8957622416401,0.0153108115905739
1,22.0309732659859,0.0153128360648431
1,19.1661842903318,0.0153142949020837
1,16.3013953146777,0.0153152564335772
1,13.4366063390236,0.0153158263265581
1,10.5718173633695,0.0153161193045904
1.05,171,0.0152971370549017
1.05,168.135211024346,0.0152974013112577
1.05,165.270422048692,0.0152979804265309
1.05,162.405633073038,0.0152990637947859
1.05,159.540844097384,0.0153008827096071
1.05,156.676055121729,0.0153036914721383
1.05,153.811266146075,0.0153077285103258
1.05,150.946477170421,0.0153131530740714
1.05,148.081688194767,0.015319958641046
1.05,145.216899219113,0.0153278745183731
1.05,142.352110243459,0.0153362820788988
1.05,139.487321267805,0.0153441882472257
1.05,136.622532292151,0.0153503073919203
1.05,133.757743316496,0.0153532891094748
1.05,130.892954340842,0.0153520800400848
1.05,128.028165365188,0.0153463273684411
1.05,125.163376389534,0.0153366588671127
1.05,122.29858741388,0.0153246710622509
1.05,119.433798438226,0.0153125572983353
1.05,116.569009462572,0.0153024709083321
1.05,113.704220486918,0.0152958532769314
1.05,110.839431511264,0.0152929933184444
1.05,107.974642535609,0.015293014474532
1.05,105.109853559955,0.0152943282087085
1.05,102.245064584301,0.0152953807356346
1.05,99.3802756086471,0.0152953359008487
1.05,96.515486632993,0.0152943262983359
1.05,93.6506976573389,0.0152931439776802
1.05,90.7859086816847,0.0152925952813515
1.05,87.9211197060306,0.0152929460128229
1.05,85.0563307303765,0.0152937928020933
1.05,82.1915417547224,0.0152944011796808
1.05,79.3267527790683,0.0152942511946856
1.05,76.4619638034142,0.0152934098367124
1.05,73.59717482776,0.0152924847246035
1.05,70.7323858521059,0.0152922122523059
1.05,67.8675968764518,0.0152929736306334
1.05,65.0028079007977,0.0152945499388468
1.05,62.1380189251436,0.0152962465550962
1.05,59.2732299494895,0.0152972873265868
1.05,56.4084409738353,0.0152972389156315
1.05,53.5436519981812,0.0152962368377222
1.05,50.6788630225271,0.0152949197349299
1.05,47.814074046873,0.0152941432293104
1.05,44.9492850712189,0.0152946390738457
1.05,42.0844960955648,0.0152967725379327
1.05,39.2197071199107,0.0153004693289592
1.05,36.3549181442565,0.0153052968104242
1.05,33.4901291686024,0.015310633261937
1.05,30.6253401929483,0.0153158496892132
1.05,27.7605512172942,0.0153204480790197
1.05,24.8957622416401,0.0153241307861307
1.05,22.0309732659859,0.0153268040460335
1.05,19.1661842903318,0.0153285362903247
1.05,16.3013953146777,0.0153294970417782
1.05,13.4366063390236,0.0153298976481085
1.05,10.5718173633695,0.0153299461665488
1.1,171,0.0153025874247274
1.1,168.135211024346,0.0153039582552269
1.1,165.270422048692,0.0153061835106138
1.1,162.405633073038,0.0153096084952685
1.1,159.540844097384,0.0153146256416941
1.1,156.676055121729,0.0153216239368156
1.1,153.811266146075,0.015330903275477
1.1,150.946477170421,0.0153425508891798
1.1,148.081688194767,0.0153562890543854
1.1,145.216899219113,0.0153713229526763
1.1,142.352110243459,0.0153862430717029
1.1,139.487321267805,0.0153990596789426
1.1,136.622532292151,0.0154074493355911
1.1,133.757743316496,0.01540924877955
1.1,130.892954340842,0.0154031233508544
1.1,128.028165365188,0.0153891936662094
1.1,125.163376389534,0.0153693172839152
1.1,122.29858741388,0.0153467958214879
1.1,119.433798438226,0.0153255188814634
1.1,116.569009462572,0.0153088301604284
1.1,113.704220486918,0.0152985431075419
1.1,110.839431511264,0.0152944857394227
1.1,107.974642535609,0.0152947661090845
1.1,105.109853559955,0.0152966835805251
1.1,102.245064584301,0.0152979204411876
1.1,99.3802756086471,0.0152974545006328
1.1,96.515486632993,0.0152957217053545
1.1,93.6506976573389,0.0152939785352635
1.1,90.7859086816847,0.0152933096324384
1.1,87.9211197060306,0.0152939182160141
1.1,85.0563307303765,0.0152950979107011
1.1,82.1915417547224,0.0152958197776748
1.1,79.3267527790683,0.0152954902474978
1.1,76.4619638034142,0.0152943621855123
1.1,73.59717482776,0.0152933459705625
1.1,70.7323858521059,0.0152933853511225
1.1,67.8675968764518,0.015294834693842
1.1,65.0028079007977,0.0152972275254683
1.1,62.1380189251436,0.015299543344136
1.1,59.2732299494895,0.0153007799225035
1.1,56.4084409738353,0.0153004938344903
1.1,53.5436519981812,0.0152990307188671
1.1,50.6788630225271,0.0152973651052221
1.1,47.814074046873,0.0152966784378121
1.1,44.9492850712189,0.0152979056860869
1.1,42.0844960955648,0.0153014435533499
1.1,39.2197071199107,0.0153070951658576
1.1,36.3549181442565,0.0153142121694717
1.1,33.4901291686024,0.0153219355389855
1.1,30.6253401929483,0.0153294342940151
1.1,27.7605512172942,0.0153360743861123
1.1,24.8957622416401,0.0153414930486373
1.1,22.0309732659859,0.0153455893171901
1.1,19.1661842903318,0.0153484610903656
1.1,16.3013953146777,0.0153503227200564
1.1,13.4366063390236,0.0153514295305704
1.1,10.5718173633695,0.0153520235044082
1.15,171,0.0153319192639706
1.15,168.135211024346,0.0153363394953654
1.15,165.270422048692,0.0153425358160853
1.15,162.405633073038,0.0153508485778956
1.15,159.540844097384,0.0153615893426786
1.15,156.676055121729,0.015374946721567
1.15,153.811266146075,0.0153908578324279
1.15,150.946477170421,0.0154088555082346
1.15,148.081688194767,0.0154279197031976
1.15,145.216899219113,0.0154463846215324
1.15,142.352110243459,0.0154619737365674
1.15,139.487321267805,0.0154720384432626
1.15,136.622532292151,0.0154740419114526
1.15,133.757743316496,0.0154662418117848
1.15,130.892954340842,0.0154483957829966
1.15,128.028165365188,0.0154222032612193
1.15,125.163376389534,0.0153912026419921
1.15,122.29858741388,0.0153600203689209
1.15,119.433798438226,0.0153331569514478
1.15,116.569009462572,0.01531373376372
1.15,113.704220486918,0.0153026772424656
1.15,110.839431511264,0.015298663805902
1.15,107.974642535609,0.0152988613625722
1.15,105.109853559955,0.0153001793573054
1.15,102.245064584301,0.0153004920083268
1.15,99.3802756086471,0.0152992688588225
1.15,96.515486632993,0.0152973279932938
1.15,93.6506976573389,0.0152959224774833
1.15,90.7859086816847,0.0152957647325908
1.15,87.9211197060306,0.0152965913342668
1.15,85.0563307303765,0.0152974740477635
1.15,82.1915417547224,0.0152975836981207
1.15,79.3267527790683,0.0152968435350113
1.15,76.4619638034142,0.0152960222168668
1.15,73.59717482776,0.0152962201225657
1.15,70.7323858521059,0.0152981153777013
1.15,67.8675968764518,0.015301475002781
1.15,65.0028079007977,0.0153052314884195
1.15,62.1380189251436,0.0153080550422075
1.15,59.2732299494895,0.0153090718434935
1.15,56.4084409738353,0.0153083339304423
1.15,53.5436519981812,0.0153068210135761
1.15,50.6788630225271,0.0153060216202816
1.15,47.814074046873,0.0153073428517431
1.15,44.9492850712189,0.0153116346334345
1.15,42.0844960955648,0.0153189993528657
1.15,39.2197071199107,0.0153288912075677
1.15,36.3549181442565,0.0153403916187349
1.15,33.4901291686024,0.0153525164691772
1.15,30.6253401929483,0.0153644476035296
1.15,27.7605512172942,0.0153756432316195
1.15,24.8957622416401,0.015385836281181
1.15,22.0309732659859,0.0153949608835588
1.15,19.1661842903318,0.0154030541105775
1.15,16.3013953146777,0.0154101700132299
1.15,13.4366063390236,0.0154163256900777
1.15,10.5718173633695,0.0154214827628437
1.2,171,0.0154865569491961
1.2,168.135211024346,0.0155025223427175
1.2,165.270422048692,0.0155232179061563
1.2,162.405633073038,0.0155485851854298
1.2,159.540844097384,0.0155781963534992
1.2,156.676055121729,0.0156110376868088
1.2,153.811266146075,0.015645288050015
1.2,150.946477170421,0.0156781550846222
1.2,148.081688194767,0.0157058666485095
1.2,145.216899219113,0.0157239366197711
1.2,142.352110243459,0.0157278028729045
1.2,139.487321267805,0.0157138379233568
1.2,136.622532292151,0.0156805515233288
1.2,133.757743316496,0.015629596918963
1.2,130.892954340842,0.0155660907280835
1.2,128.028165365188,0.0154978941169246
1.2,125.163376389534,0.0154338848510847
1.2,122.29858741388,0.0153816993418443
1.2,119.433798438226,0.0153457032600787
1.2,116.569009462572,0.0153259350782306
1.2,113.704220486918,0.0153184828311923
1.2,110.839431511264,0.0153172710813509
1.2,107.974642535609,0.0153166355328352
1.2,105.109853559955,0.0153135580838642
1.2,102.245064584301,0.0153084147915642
1.2,99.3802756086471,0.015303818595568
1.2,96.515486632993,0.0153022975839605
1.2,93.6506976573389,0.0153043087316154
1.2,90.7859086816847,0.015307849818846
1.2,87.9211197060306,0.015309866443813
1.2,85.0563307303765,0.0153084675185722
1.2,82.1915417547224,0.0153044066687108
1.2,79.3267527790683,0.0153007587665738
1.2,76.4619638034142,0.015300970536655
1.2,73.59717482776,0.0153066006438852
1.2,70.7323858521059,0.0153162371103151
1.2,67.8675968764518,0.015326241717678
1.2,65.0028079007977,0.0153328089917766
1.2,62.1380189251436,0.0153340902041697
1.2,59.2732299494895,0.0153311825863358
1.2,56.4084409738353,0.0153275239061857
1.2,53.5436519981812,0.0153271775860524
1.2,50.6788630225271,0.0153330352148765
1.2,47.814074046873,0.0153458196173218
1.2,44.9492850712189,0.0153641793640491
1.2,42.0844960955648,0.015385587149853
1.2,39.2197071199107,0.0154074844458068
1.2,36.3549181442565,0.0154281689956388
1.2,33.4901291686024,0.0154471596236174
1.2,30.6253401929483,0.0154650385613826
1.2,27.7605512172942,0.0154829583417543
1.2,24.8957622416401,0.0155020638847072
1.2,22.0309732659859,0.0155230347640244
1.2,19.1661842903318,0.015545850716725
1.2,16.3013953146777,0.015569783315396
1.2,13.4366063390236,0.0155935535832163
1.2,10.5718173633695,0.015615575163696
1.25,171,0.0161253118522307
1.25,168.135211024346,0.0161881999895827
1.25,165.270422048692,0.0162684739704739
1.25,162.405633073038,0.0163648970118237
1.25,159.540844097384,0.0164744415576197
1.25,156.676055121729,0.0165913716365251
1.25,153.811266146075,0.0167063494214395
1.25,150.946477170421,0.016805939148168
1.25,148.081688194767,0.0168731175637915
1.25,145.216899219113,0.01688949733524
1.25,142.352110243459,0.0168395993953774
1.25,139.487321267805,0.0167164171097542
1.25,136.622532292151,0.0165260715310561
1.25,133.757743316496,0.0162888134054267
1.25,130.892954340842,0.0160350581659668
1.25,128.028165365188,0.0157977951405455
1.25,125.163376389534,0.015604407611348
1.25,122.29858741388,0.0154705686212647
1.25,119.433798438226,0.0153974631856286
1.25,116.569009462572,0.0153726318104643
1.25,113.704220486918,0.0153745004307737
1.25,110.839431511264,0.0153801658188414
1.25,107.974642535609,0.0153742573553142
1.25,105.109853559955,0.0153545606907894
1.25,102.245064584301,0.0153305451033125
1.25,99.3802756086471,0.0153153125172211
1.25,96.515486632993,0.0153162061878176
1.25,93.6506976573389,0.0153299718475849
1.25,90.7859086816847,0.0153450952626187
1.25,87.9211197060306,0.0153496295210305
1.25,85.0563307303765,0.0153394804163931
1.25,82.1915417547224,0.0153214250233231
1.25,79.3267527790683,0.0153085750144054
1.25,76.4619638034142,0.0153116006602685
1.25,73.59717482776,0.0153318507065453
1.25,70.7323858521059,0.01536054846612
1.25,67.8675968764518,0.015384109253164
1.25,65.0028079007977,0.0153922046305825
1.25,62.1380189251436,0.0153837560181677
1.25,59.2732299494895,0.0153673429967898
1.25,56.4084409738353,0.0153562071754133
1.25,53.5436519981812,0.0153614145205565
1.25,50.6788630225271,0.0153871325634988
1.25,47.814074046873,0.0154298164496401
1.25,44.9492850712189,0.0154807323051695
1.25,42.0844960955648,0.0155300579093888
1.25,39.2197071199107,0.0155706939054881
1.25,36.3549181442565,0.0156004254091812
1.25,33.4901291686024,0.0156219258797718
1.25,30.6253401929483,0.0156410236510069
1.25,27.7605512172942,0.0156642483287603
1.25,24.8957622416401,0.0156966813969736
1.25,22.0309732659859,0.0157406974529554
1.25,19.1661842903318,0.0157956719140348
1.25,16.3013953146777,0.0158584119917386
1.25,13.4366063390236,0.0159239786940473
1.25,10.5718173633695,0.015986619863562
1.3,171,0.0179093632242626
1.3,168.135211024346,0.0181103650682947
1.3,165.270422048692,0.0183691383020076
1.3,162.405633073038,0.0186828854472661
1.3,159.540844097384,0.0190421050443077
1.3,156.676055121729,0.0194259371627094
1.3,153.811266146075,0.0197969020989678
1.3,150.946477170421,0.0200975407905343
1.3,148.081688194767,0.0202541364047546
1.3,145.216899219113,0.0201935480459616
1.3,142.352110243459,0.0198727560461932
1.3,139.487321267805,0.0193063534351791
1.3,136.622532292151,0.0185699525512802
1.3,133.757743316496,0.0177736652581284
1.3,130.892954340842,0.0170245652871709
1.3,128.028165365188,0.0164005736006983
1.3,125.163376389534,0.0159420976369723
1.3,122.29858741388,0.0156547858044402
1.3,119.433798438226,0.0155156743134871
1.3,116.569009462572,0.015480120519804
1.3,113.704220486918,0.0154918787547305
1.3,110.839431511264,0.015499238928086
1.3,107.974642535609,0.0154736956724827
1.3,105.109853559955,0.0154192583022628
1.3,102.245064584301,0.0153632362809123
1.3,99.3802756086471,0.0153342541594572
1.3,96.515486632993,0.0153429109286128
1.3,93.6506976573389,0.0153759933693449
1.3,90.7859086816847,0.0154057601097991
1.3,87.9211197060306,0.0154085174812136
1.3,85.0563307303765,0.0153809015875963
1.3,82.1915417547224,0.0153418996161106
1.3,79.3267527790683,0.0153190173555449
1.3,76.4619638034142,0.0153296813285236
1.3,73.59717482776,0.0153706730184602
1.3,70.7323858521059,0.0154207505100285
1.3,67.8675968764518,0.0154538125235148
1.3,65.0028079007977,0.0154547983804349
1.3,62.1380189251436,0.0154285187721445
1.3,59.2732299494895,0.0153959584906544
1.3,56.4084409738353,0.015381747945566
1.3,53.5436519981812,0.015401795388579
1.3,50.6788630225271,0.0154574220598923
1.3,47.814074046873,0.0155368266372171
1.3,44.9492850712189,0.0156214611998361
1.3,42.0844960955648,0.0156940701439025
1.3,39.2197071199107,0.0157452123069749
1.3,36.3549181442565,0.0157758737845491
1.3,33.4901291686024,0.0157956386189043
1.3,30.6253401929483,0.015818021220827
1.3,27.7605512172942,0.0158554954612937
1.3,24.8957622416401,0.0159160772830716
1.3,22.0309732659859,0.0160019860232174
1.3,19.1661842903318,0.0161099613787855
1.3,16.3013953146777,0.0162325266676968
1.3,13.4366063390236,0.0163596083055371
1.3,10.5718173633695,0.0164801435923998
1.35,171,0.020847243239377
1.35,168.135211024346,0.021275411627483
1.35,165.270422048692,0.0218299239718713
1.35,162.405633073038,0.0225047926213032
1.35,159.540844097384,0.0232746898312583
1.35,156.676055121729,0.0240791409981858
1.35,153.811266146075,0.0248050822511439
1.35,150.946477170421,0.025281917736112
1.35,148.081688194767,0.0253150422361744
1.35,145.216899219113,0.0247711074094707
1.35,142.352110243459,0.0236697864182257
1.35,139.487321267805,0.0221943090443368
1.35,136.622532292151,0.0206011381514113
1.35,133.757743316496,0.0191119533089182
1.35,130.892954340842,0.0178629026500825
1.35,128.028165365188,0.0169098464988837
1.35,125.163376389534,0.0162535743767179
1.35,122.29858741388,0.0158605875430551
1.35,119.433798438226,0.0156738831618175
1.35,116.569009462572,0.0156192004337904
1.35,113.704220486918,0.0156162239585442
1.35,110.839431511264,0.0155998354479086
1.35,107.974642535609,0.0155425599393689
1.35,105.109853559955,0.015459396472462
1.35,102.245064584301,0.0153880122211274
1.35,99.3802756086471,0.0153591263094771
1.35,96.515486632993,0.015376832849168
1.35,93.6506976573389,0.0154175927907761
1.35,90.7859086816847,0.015446154538511
1.35,87.9211197060306,0.0154391204976502
1.35,85.0563307303765,0.0154005095244648
1.35,82.1915417547224,0.0153573580059482
1.35,79.3267527790683,0.0153396185662777
1.35,76.4619638034142,0.0153603669976878
1.35,73.59717482776,0.0154086757239751
1.35,70.7323858521059,0.0154574668453976
1.35,67.8675968764518,0.0154808129294469
1.35,65.0028079007977,0.0154700170261383
1.35,62.1380189251436,0.0154380846895175
1.35,59.2732299494895,0.0154106947660389
1.35,56.4084409738353,0.0154115345070393
1.35,53.5436519981812,0.0154514563593499
1.35,50.6788630225271,0.0155256046714994
1.35,47.814074046873,0.0156176263410618
1.35,44.9492850712189,0.0157079069294207
1.35,42.0844960955648,0.0157820654455093
1.35,39.2197071199107,0.0158361494088498
1.35,36.3549181442565,0.0158767185052217
1.35,33.4901291686024,0.0159167465573301
1.35,30.6253401929483,0.0159700927647886
1.35,27.7605512172942,0.0160470846303736
1.35,24.8957622416401,0.0161522970709785
1.35,22.0309732659859,0.016284310590464
1.35,19.1661842903318,0.0164367085783272
1.35,16.3013953146777,0.0165996278383202
1.35,13.4366063390236,0.0167614127896835
1.35,10.5718173633695,0.0169101247677301
1.4,171,0.0221255413175287
1.4,168.135211024346,0.0225385728426831
1.4,165.270422048692,0.0230546221662683
1.4,162.405633073038,0.0236507679033433
1.4,159.540844097384,0.0242803607263481
1.4,156.676055121729,0.0248626391200906
1.4,153.811266146075,0.0252789555224261
1.4,150.946477170421,0.0253884076778421
1.4,148.081688194767,0.0250725330822548
1.4,145.216899219113,0.0242954193543567
1.4,142.352110243459,0.0231358565366385
1.4,139.487321267805,0.0217580622910227
1.4,136.622532292151,0.0203434504962277
1.4,133.757743316496,0.019036372534601
1.4,130.892954340842,0.0179269111949491
1.4,128.028165365188,0.0170573566460301
1.4,125.163376389534,0.016433452258806
1.4,122.29858741388,0.0160322722797132
1.4,119.433798438226,0.015807729685326
1.4,116.569009462572,0.0156984633538132
1.4,113.704220486918,0.0156417674700406
1.4,110.839431511264,0.0155912895489827
1.4,107.974642535609,0.0155290995355753
1.4,105.109853559955,0.0154634494101573
1.4,102.245064584301,0.0154139479592112
1.4,99.3802756086471,0.0153943553978245
1.4,96.515486632993,0.0154025353764351
1.4,93.6506976573389,0.015421899578155
1.4,90.7859086816847,0.0154325977373851
1.4,87.9211197060306,0.0154246729646567
1.4,85.0563307303765,0.0154036615806081
1.4,82.1915417547224,0.0153850848068276
1.4,79.3267527790683,0.0153829349038043
1.4,76.4619638034142,0.0154004600926997
1.4,73.59717482776,0.0154286660221644
1.4,70.7323858521059,0.0154528109537028
1.4,67.8675968764518,0.0154622055289401
1.4,65.0028079007977,0.0154566749225248
1.4,62.1380189251436,0.0154460721436418
1.4,59.2732299494895,0.015444471689869
1.4,56.4084409738353,0.0154633430290896
1.4,53.5436519981812,0.0155071318620682
1.4,50.6788630225271,0.0155726442829755
1.4,47.814074046873,0.0156518442652987
1.4,44.9492850712189,0.0157362415778735
1.4,42.0844960955648,0.0158205097467562
1.4,39.2197071199107,0.0159038017577156
1.4,36.3549181442565,0.0159887960778951
1.4,33.4901291686024,0.0160796192792291
1.4,30.6253401929483,0.0161798641112482
1.4,27.7605512172942,0.0162913198164712
1.4,24.8957622416401,0.016413455894763
1.4,22.0309732659859,0.0165434727098249
1.4,19.1661842903318,0.0166767321878028
1.4,16.3013953146777,0.0168074128223705
1.4,13.4366063390236,0.0169292391909251
1.4,10.5718173633695,0.0170361511678645
1.45,171,0.0202444557096971
1.45,168.135211024346,0.0204414275566897
1.45,165.270422048692,0.0206836501638715
1.45,162.405633073038,0.0209605344242889
1.45,159.540844097384,0.0212550606577569
1.45,156.676055121729,0.021542269650698
1.45,153.811266146075,0.0217886996682185
1.45,150.946477170421,0.0219532768009314
1.45,148.081688194767,0.0219897408042129
1.45,145.216899219113,0.0218507938195277
1.45,142.352110243459,0.0214961539133231
1.45,139.487321267805,0.0209085755189178
1.45,136.622532292151,0.0201152436309114
1.45,133.757743316496,0.0191964751279565
1.45,130.892954340842,0.018264179435855
1.45,128.028165365188,0.0174214547819567
1.45,125.163376389534,0.0167335778028154
1.45,122.29858741388,0.0162235067718763
1.45,119.433798438226,0.0158822627988859
1.45,116.569009462572,0.0156815348832989
1.45,113.704220486918,0.0155832199308667
1.45,110.839431511264,0.0155459433458834
1.45,107.974642535609,0.015531180361952
1.45,105.109853559955,0.0155113936827962
1.45,102.245064584301,0.0154772213998202
1.45,99.3802756086471,0.015436587832098
1.45,96.515486632993,0.0154046797757875
1.45,93.6506976573389,0.0153922956216812
1.45,90.7859086816847,0.015399610715218
1.45,87.9211197060306,0.0154169655387933
1.45,85.0563307303765,0.0154311189253535
1.45,82.1915417547224,0.0154335868623747
1.45,79.3267527790683,0.0154256483396699
1.45,76.4619638034142,0.0154162590456137
1.45,73.59717482776,0.0154150950937116
1.45,70.7323858521059,0.0154262807955776
1.45,67.8675968764518,0.0154463785702693
1.45,65.0028079007977,0.0154671500875376
1.45,62.1380189251436,0.0154814660471158
1.45,59.2732299494895,0.0154888558806267
1.45,56.4084409738353,0.0154969285822489
1.45,53.5436519981812,0.0155178896922696
1.45,50.6788630225271,0.0155629730111882
1.45,47.814074046873,0.0156380987206131
1.45,44.9492850712189,0.0157421093621183
1.45,42.0844960955648,0.0158673423162297
1.45,39.2197071199107,0.0160019192389249
1.45,36.3549181442565,0.0161330772846781
1.45,33.4901291686024,0.0162505413076418
1.45,30.6253401929483,0.0163487255178482
1.45,27.7605512172942,0.0164270273849791
1.45,24.8957622416401,0.0164884591507966
1.45,22.0309732659859,0.0165375786839946
1.45,19.1661842903318,0.0165786804259176
1.45,16.3013953146777,0.0166147317609875
1.45,13.4366063390236,0.0166470647925698
1.45,10.5718173633695,0.0166755944339363
1.5,171,0.018543337393348
1.5,168.135211024346,0.018723693750905
1.5,165.270422048692,0.018971449532573
1.5,162.405633073038,0.0192996198825974
1.5,159.540844097384,0.019722677623114
1.5,156.676055121729,0.020252896995877
1.5,153.811266146075,0.0208919149699592
1.5,150.946477170421,0.0216142923577939
1.5,148.081688194767,0.0223420108071241
1.5,145.216899219113,0.0229207936921316
1.5,142.352110243459,0.0231347631134906
1.5,139.487321267805,0.0228025835784413
1.5,136.622532292151,0.0219139168831146
1.5,133.757743316496,0.0206586161771478
1.5,130.892954340842,0.0193043842394946
1.5,128.028165365188,0.0180649410566116
1.5,125.163376389534,0.0170580008575272
1.5,122.29858741388,0.0163242090510887
1.5,119.433798438226,0.0158564254254829
1.5,116.569009462572,0.0156184221285143
1.5,113.704220486918,0.0155516569144535
1.5,110.839431511264,0.0155788613744657
1.5,107.974642535609,0.0156178883019493
1.5,105.109853559955,0.0156098814916307
1.5,102.245064584301,0.0155434879354468
1.5,99.3802756086471,0.0154511282714243
1.5,96.515486632993,0.0153794953616731
1.5,93.6506976573389,0.0153584539885673
1.5,90.7859086816847,0.0153860263137728
1.5,87.9211197060306,0.0154328410049748
1.5,85.0563307303765,0.0154621324716422
1.5,82.1915417547224,0.0154540894513629
1.5,79.3267527790683,0.0154174569740496
1.5,76.4619638034142,0.0153800941920626
1.5,73.59717482776,0.0153681473486153
1.5,70.7323858521059,0.0153897637192474
1.5,67.8675968764518,0.0154319323196507
1.5,65.0028079007977,0.0154702747759201
1.5,62.1380189251436,0.0154853962141516
1.5,59.2732299494895,0.0154754456495955
1.5,56.4084409738353,0.0154569409409292
1.5,53.5436519981812,0.0154549494526266
1.5,50.6788630225271,0.015490507176616
1.5,47.814074046873,0.0155720556598024
1.5,44.9492850712189,0.0156930132392355
1.5,42.0844960955648,0.0158346907729405
1.5,39.2197071199107,0.0159728696031831
1.5,36.3549181442565,0.0160857126112799
1.5,33.4901291686024,0.0161600619064718
1.5,30.6253401929483,0.0161937641252978
1.5,27.7605512172942,0.0161937538132971
1.5,24.8957622416401,0.0161717237284992
1.5,22.0309732659859,0.0161397692950098
1.5,19.1661842903318,0.0161074945444501
1.5,16.3013953146777,0.0160808540623487
1.5,13.4366063390236,0.0160622890877891
1.5,10.5718173633695,0.0160515609537165
1.55,171,0.0179924288729564
1.55,168.135211024346,0.018232183221579
1.55,165.270422048692,0.0185658618386187
1.55,162.405633073038,0.0190127364025692
1.55,159.540844097384,0.0195926280332083
1.55,156.676055121729,0.0203192161753289
1.55,153.811266146075,0.0211861861585775
1.55,150.946477170421,0.0221428148749158
1.55,148.081688194767,0.0230614239609953
1.55,145.216899219113,0.0237197115637114
1.55,142.352110243459,0.0238511956213638
1.55,139.487321267805,0.0232936632510485
1.55,136.622532292151,0.022127657905955
1.55,133.757743316496,0.0206358380323729
1.55,130.892954340842,0.0191275523157038
1.55,128.028165365188,0.0178156222746611
1.55,125.163376389534,0.0168008151072641
1.55,122.29858741388,0.0161054966278936
1.55,119.433798438226,0.0157059340106202
1.55,116.569009462572,0.0155480208455105
1.55,113.704220486918,0.0155517890099385
1.55,110.839431511264,0.0156194144096595
1.55,107.974642535609,0.0156599401027132
1.55,105.109853559955,0.0156248205481342
1.55,102.245064584301,0.0155255161152324
1.55,99.3802756086471,0.0154139816437296
1.55,96.515486632993,0.0153427796642829
1.55,93.6506976573389,0.0153344324451832
1.55,90.7859086816847,0.0153734979446036
1.55,87.9211197060306,0.015420106538346
1.55,85.0563307303765,0.0154367213001862
1.55,82.1915417547224,0.0154120606131853
1.55,79.3267527790683,0.015365155403413
1.55,76.4619638034142,0.015328180678204
1.55,73.59717482776,0.015323668262122
1.55,70.7323858521059,0.015351810822789
1.55,67.8675968764518,0.0153930246638591
1.55,65.0028079007977,0.0154220017360438
1.55,62.1380189251436,0.015424108919776
1.55,59.2732299494895,0.0154038311659126
1.55,56.4084409738353,0.0153807841665227
1.55,53.5436519981812,0.0153778585342844
1.55,50.6788630225271,0.0154098084781383
1.55,47.814074046873,0.0154775387331731
1.55,44.9492850712189,0.015568832848932
1.55,42.0844960955648,0.0156637924547925
1.55,39.2197071199107,0.0157423367040825
1.55,36.3549181442565,0.0157907815364526
1.55,33.4901291686024,0.0158050746925125
1.55,30.6253401929483,0.0157900031476996
1.55,27.7605512172942,0.0157556689676095
1.55,24.8957622416401,0.0157133857988746
1.55,22.0309732659859,0.0156726171630792
1.55,19.1661842903318,0.0156394968967533
1.55,16.3013953146777,0.0156166775370362
1.55,13.4366063390236,0.015603974069161
1.55,10.5718173633695,0.0155993287596397
1.6,171,0.017283736381421
1.6,168.135211024346,0.0174573115657201
1.6,165.270422048692,0.017690410332697
1.6,162.405633073038,0.0179882867416
1.6,159.540844097384,0.0183522501912726
1.6,156.676055121729,0.0187746636672782
1.6,153.811266146075,0.0192317440446072
1.6,150.946477170421,0.0196754130063272
1.6,148.081688194767,0.0200289752028091
1.6,145.216899219113,0.0201959708028686
1.6,142.352110243459,0.0200904910962141
1.6,139.487321267805,0.0196809265679055
1.6,136.622532292151,0.0190162279744075
1.6,133.757743316496,0.0182091683640341
1.6,130.892954340842,0.0173900219050541
1.6,128.028165365188,0.0166659865954588
1.6,125.163376389534,0.0161039340849331
1.6,122.29858741388,0.0157304346541298
1.6,119.433798438226,0.0155372267624442
1.6,116.569009462572,0.0154864515982326
1.6,113.704220486918,0.015517724636377
1.6,110.839431511264,0.0155628631208443
1.6,107.974642535609,0.0155692349642849
1.6,105.109853559955,0.0155203608661125
1.6,102.245064584301,0.0154374241019909
1.6,99.3802756086471,0.0153594006786983
1.6,96.515486632993,0.0153171138699889
1.6,93.6506976573389,0.0153174668016226
1.6,90.7859086816847,0.0153436516617532
1.6,87.9211197060306,0.0153684061652945
1.6,85.0563307303765,0.0153718822781548
1.6,82.1915417547224,0.015352811332253
1.6,79.3267527790683,0.0153259730255249
1.6,76.4619638034142,0.015309568224341
1.6,73.59717482776,0.0153127765992344
1.6,70.7323858521059,0.0153312837365196
1.6,67.8675968764518,0.0153518856064156
1.6,65.0028079007977,0.0153619645219421
1.6,62.1380189251436,0.0153574628153132
1.6,59.2732299494895,0.0153446433934855
1.6,56.4084409738353,0.0153355327608876
1.6,53.5436519981812,0.015340885716035
1.6,50.6788630225271,0.0153649468662249
1.6,47.814074046873,0.015404080852939
1.6,44.9492850712189,0.0154489649489303
1.6,42.0844960955648,0.0154886955341323
1.6,39.2197071199107,0.0155148145812684
1.6,36.3549181442565,0.0155236954399067
1.6,33.4901291686024,0.0155167225031922
1.6,30.6253401929483,0.0154987625931095
1.6,27.7605512172942,0.01547598582813
1.6,24.8957622416401,0.0154539846364281
1.6,22.0309732659859,0.0154366607285342
1.6,19.1661842903318,0.0154258942072477
1.6,16.3013953146777,0.0154217669999132
1.6,13.4366063390236,0.0154230680463266
1.6,10.5718173633695,0.0154278667299903
1.65,171,0.0162513615400383
1.65,168.135211024346,0.0163139355535212
1.65,165.270422048692,0.0163947827364074
1.65,162.405633073038,0.0164930789924857
1.65,159.540844097384,0.0166059072454827
1.65,156.676055121729,0.0167270686421024
1.65,153.811266146075,0.0168459495695282
1.65,150.946477170421,0.0169469957027742
1.65,148.081688194767,0.0170106331531256
1.65,145.216899219113,0.0170164480399326
1.65,142.352110243459,0.0169486616673269
1.65,139.487321267805,0.0168023869252047
1.65,136.622532292151,0.016587788828307
1.65,133.757743316496,0.016329593196995
1.65,130.892954340842,0.0160616436759475
1.65,128.028165365188,0.0158186587147271
1.65,125.163376389534,0.0156281242244272
1.65,122.29858741388,0.0155043817092942
1.65,119.433798438226,0.0154458453878829
1.65,116.569009462572,0.0154359361544396
1.65,113.704220486918,0.0154483860262562
1.65,110.839431511264,0.0154565883177765
1.65,107.974642535609,0.0154438922530497
1.65,105.109853559955,0.0154093482648248
1.65,102.245064584301,0.0153651541256341
1.65,99.3802756086471,0.0153276300827301
1.65,96.515486632993,0.0153076786464005
1.65,93.6506976573389,0.0153060072264342
1.65,90.7859086816847,0.0153147667544478
1.65,87.9211197060306,0.0153236408275126
1.65,85.0563307303765,0.0153262237816348
1.65,82.1915417547224,0.0153227237941069
1.65,79.3267527790683,0.0153178731297678
1.65,76.4619638034142,0.0153163917276601
1.65,73.59717482776,0.0153195963240176
1.65,70.7323858521059,0.015325225347695
1.65,67.8675968764518,0.0153299990529679
1.65,65.0028079007977,0.0153327145727455
1.65,62.1380189251436,0.0153356480904689
1.65,59.2732299494895,0.0153434621043713
1.65,56.4084409738353,0.0153605347915639
1.65,53.5436519981812,0.0153884233219536
1.65,50.6788630225271,0.0154247733898095
1.65,47.814074046873,0.0154640104247868
1.65,44.9492850712189,0.0154992843459167
1.65,42.0844960955648,0.015524710167325
1.65,39.2197071199107,0.0155369945060963
1.65,36.3549181442565,0.0155359566022994
1.65,33.4901291686024,0.0155240002788534
1.65,30.6253401929483,0.0155049843515669
1.65,27.7605512172942,0.0154830238392569
1.65,24.8957622416401,0.0154615936195413
1.65,22.0309732659859,0.0154430679514208
1.65,19.1661842903318,0.0154286468708211
1.65,16.3013953146777,0.015418537033702
1.65,13.4366063390236,0.0154122496058823
1.65,10.5718173633695,0.015408912412496
1.7,171,0.0156240264022303
1.7,168.135211024346,0.0156386070065811
1.7,165.270422048692,0.0156577881396632
1.7,162.405633073038,0.0156815940715152
1.7,159.540844097384,0.0157095820634496
1.7,156.676055121729,0.0157405630521962
1.7,153.811266146075,0.0157723359263448
1.7,150.946477170421,0.0158015350743122
1.7,148.081688194767,0.015823730865773
1.7,145.216899219113,0.0158339249589265
1.7,142.352110243459,0.0158275045954252
1.7,139.487321267805,0.0158015397476002
1.7,136.622532292151,0.0157560667300826
1.7,133.757743316496,0.0156948289780811
1.7,130.892954340842,0.0156249929427362
1.7,128.028165365188,0.0155556810499405
1.7,125.163376389534,0.0154956489291566
1.7,122.29858741388,0.0154508505757891
1.7,119.433798438226,0.015422781959851
1.7,116.569009462572,0.0154082969021221
1.7,113.704220486918,0.0154010853335163
1.7,110.839431511264,0.015394305733837
1.7,107.974642535609,0.0153832381482589
1.7,105.109853559955,0.0153667224007738
1.7,102.245064584301,0.0153468308048239
1.7,99.3802756086471,0.0153272850104238
1.7,96.515486632993,0.0153117187579994
1.7,93.6506976573389,0.0153026029678594
1.7,90.7859086816847,0.0153008947273248
1.7,87.9211197060306,0.0153059740886415
1.7,85.0563307303765,0.0153155526441838
1.7,82.1915417547224,0.0153257647115786
1.7,79.3267527790683,0.0153320506256545
1.7,76.4619638034142,0.0153312134426735
1.7,73.59717482776,0.0153240944932666
1.7,70.7323858521059,0.0153173129479793
1.7,67.8675968764518,0.0153225167144853
1.7,65.0028079007977,0.0153529287763508
1.7,62.1380189251436,0.0154185795272255
1.7,59.2732299494895,0.0155221980956343
1.7,56.4084409738353,0.0156571989281326
1.7,53.5436519981812,0.0158083299665623
1.7,50.6788630225271,0.0159548568377639
1.7,47.814074046873,0.0160755464590931
1.7,44.9492850712189,0.0161540214721607
1.7,42.0844960955648,0.0161826146617787
1.7,39.2197071199107,0.0161632927907
1.7,36.3549181442565,0.0161055894884686
1.7,33.4901291686024,0.0160228665235197
1.7,30.6253401929483,0.0159286309386515
1.7,27.7605512172942,0.0158340414331072
1.7,24.8957622416401,0.0157468508418582
1.7,22.0309732659859,0.0156714487447564
1.7,19.1661842903318,0.0156095053641644
1.7,16.3013953146777,0.0155608085860881
1.7,13.4366063390236,0.0155240482640161
1.7,10.5718173633695,0.015497439588675
1.75,171,0.0154650319814589
1.75,168.135211024346,0.0154739142267714
1.75,165.270422048692,0.0154860551057736
1.75,162.405633073038,0.0155016976586095
1.75,159.540844097384,0.0155207883991298
1.75,156.676055121729,0.0155428331664067
1.75,153.811266146075,0.0155668027536504
1.75,150.946477170421,0.0155911331027731
1.75,148.081688194767,0.015613855384791
1.75,145.216899219113,0.0156328614092984
1.75,142.352110243459,0.0156462621230416
1.75,139.487321267805,0.0156527460617139
1.75,136.622532292151,0.0156518143760984
1.75,133.757743316496,0.0156437836259006
1.75,130.892954340842,0.0156295233495688
1.75,128.028165365188,0.0156100344300118
1.75,125.163376389534,0.0155861349687125
1.75,122.29858741388,0.015558565702464
1.75,119.433798438226,0.0155285698853859
1.75,116.569009462572,0.015498471504201
1.75,113.704220486918,0.0154714349580179
1.75,110.839431511264,0.0154499968941249
1.75,107.974642535609,0.0154340455974458
1.75,105.109853559955,0.015419842128115
1.75,102.245064584301,0.0154015238229204
1.75,99.3802756086471,0.0153750614891634
1.75,96.515486632993,0.0153425340485014
1.75,93.6506976573389,0.0153133615703963
1.75,90.7859086816847,0.0153003301473869
1.75,87.9211197060306,0.0153116569847595
1.75,85.0563307303765,0.0153436283453354
1.75,82.1915417547224,0.0153791941650819
1.75,79.3267527790683,0.015395642758028
1.75,76.4619638034142,0.0153793326797804
1.75,73.59717482776,0.0153394222142269
1.75,70.7323858521059,0.0153110507106614
1.75,67.8675968764518,0.0153451272284608
1.75,65.0028079007977,0.015490909341764
1.75,62.1380189251436,0.0157797078591209
1.75,59.2732299494895,0.0162135515808642
1.75,56.4084409738353,0.0167589365013911
1.75,53.5436519981812,0.0173467864207654
1.75,50.6788630225271,0.0178828001414786
1.75,47.814074046873,0.0182714159929825
1.75,44.9492850712189,0.018447636114015
1.75,42.0844960955648,0.018399750866209
1.75,39.2197071199107,0.0181677065841909
1.75,36.3549181442565,0.0178198734299508
1.75,33.4901291686024,0.0174257398710299
1.75,30.6253401929483,0.0170387993407356
1.75,27.7605512172942,0.0166918860154635
1.75,24.8957622416401,0.0164001242087896
1.75,22.0309732659859,0.0161663758553869
1.75,19.1661842903318,0.0159863338811935
1.75,16.3013953146777,0.0158523064478834
1.75,13.4366063390236,0.015755681024118
1.75,10.5718173633695,0.0156883663909383
1.8,171,0.0155439982769232
1.8,168.135211024346,0.0155608343624606
1.8,165.270422048692,0.0155815954040301
1.8,162.405633073038,0.0156051483694585
1.8,159.540844097384,0.0156297213639232
1.8,156.676055121729,0.0156530571553041
1.8,153.811266146075,0.0156728840895947
1.8,150.946477170421,0.015687710311322
1.8,148.081688194767,0.0156977871757125
1.8,145.216899219113,0.0157058928240871
1.8,142.352110243459,0.0157174561201185
1.8,139.487321267805,0.0157395943590463
1.8,136.622532292151,0.0157789353460923
1.8,133.757743316496,0.0158385838813884
1.8,130.892954340842,0.0159151457499889
1.8,128.028165365188,0.015997188132218
1.8,125.163376389534,0.0160666478917115
1.8,122.29858741388,0.0161040055283308
1.8,119.433798438226,0.0160960481902315
1.8,116.569009462572,0.0160423999215794
1.8,113.704220486918,0.0159561690717851
1.8,110.839431511264,0.0158571544049945
1.8,107.974642535609,0.0157613616433673
1.8,105.109853559955,0.0156736766264657
1.8,102.245064584301,0.0155889605255635
1.8,99.3802756086471,0.0155014486955341
1.8,96.515486632993,0.0154159153837828
1.8,93.6506976573389,0.0153512119390534
1.8,90.7859086816847,0.0153312957992734
1.8,87.9211197060306,0.0153679376558061
1.8,85.0563307303765,0.0154457217378593
1.8,82.1915417547224,0.0155209570449063
1.8,79.3267527790683,0.0155419143143875
1.8,76.4619638034142,0.0154850069514591
1.8,73.59717482776,0.0153838457635066
1.8,70.7323858521059,0.0153278014300547
1.8,67.8675968764518,0.0154330108990822
1.8,65.0028079007977,0.0158097195441712
1.8,62.1380189251436,0.0165404865003188
1.8,59.2732299494895,0.0176625081082619
1.8,56.4084409738353,0.019138737028497
1.8,53.5436519981812,0.0208141091636018
1.8,50.6788630225271,0.0223883435574094
1.8,47.814074046873,0.0234773930605492
1.8,44.9492850712189,0.0237965732405032
1.8,42.0844960955648,0.0233349720886165
1.8,39.2197071199107,0.0223347515615342
1.8,36.3549181442565,0.0211116737498232
1.8,33.4901291686024,0.0199075722177155
1.8,30.6253401929483,0.01885276472507
1.8,27.7605512172942,0.0179925478430512
1.8,24.8957622416401,0.0173241570878404
1.8,22.0309732659859,0.0168233191023319
1.8,19.1661842903318,0.0164592054860503
1.8,16.3013953146777,0.0162017254787873
1.8,13.4366063390236,0.0160246306439538
1.8,10.5718173633695,0.0159065368399079
1.85,171,0.0157950884884013
1.85,168.135211024346,0.0158261203497974
1.85,165.270422048692,0.0158614836761758
1.85,162.405633073038,0.0158970537031884
1.85,159.540844097384,0.0159274354786123
1.85,156.676055121729,0.0159468089994645
1.85,153.811266146075,0.0159506841287692
1.85,150.946477170421,0.015938480700803
1.85,148.081688194767,0.0159163607932751
1.85,145.216899219113,0.0158992587817114
1.85,142.352110243459,0.015910908393711
1.85,139.487321267805,0.0159810333078654
1.85,136.622532292151,0.016139512606793
1.85,133.757743316496,0.0164077803058631
1.85,130.892954340842,0.0167879251107819
1.85,128.028165365188,0.0172508779667073
1.85,125.163376389534,0.0177282521388628
1.85,122.29858741388,0.0181175084406044
1.85,119.433798438226,0.0183106872865646
1.85,116.569009462572,0.018242096139043
1.85,113.704220486918,0.0179247994444596
1.85,110.839431511264,0.0174435764095092
1.85,107.974642535609,0.0169095105734187
1.85,105.109853559955,0.0164138805850807
1.85,102.245064584301,0.0160086737492815
1.85,99.3802756086471,0.0157125166412994
1.85,96.515486632993,0.0155266603978523
1.85,93.6506976573389,0.0154469505895166
1.85,90.7859086816847,0.0154646529412506
1.85,87.9211197060306,0.0155571765723474
1.85,85.0563307303765,0.0156777666054148
1.85,82.1915417547224,0.0157588674409368
1.85,79.3267527790683,0.0157405511856018
1.85,76.4619638034142,0.0156150551331075
1.85,73.59717482776,0.0154539139112791
1.85,70.7323858521059,0.0153931821588023
1.85,67.8675968764518,0.0155939134901336
1.85,65.0028079007977,0.0162126914309433
1.85,62.1380189251436,0.0173919493860568
1.85,59.2732299494895,0.0192485900714274
1.85,56.4084409738353,0.0218217505050106
1.85,53.5436519981812,0.0249398072380991
1.85,50.6788630225271,0.0280364606791202
1.85,47.814074046873,0.0301642927849
1.85,44.9492850712189,0.0305321103897713
1.85,42.0844960955648,0.0291769212275488
1.85,39.2197071199107,0.0268538907132537
1.85,36.3549181442565,0.0243569121385779
1.85,33.4901291686024,0.022141313131663
1.85,30.6253401929483,0.0203587448930474
1.85,27.7605512172942,0.0190016998508489
1.85,24.8957622416401,0.0180045744473084
1.85,22.0309732659859,0.0172914614521727
1.85,19.1661842903318,0.0167938359021188
1.85,16.3013953146777,0.0164552093622336
1.85,13.4366063390236,0.0162310598197786
1.85,10.5718173633695,0.0160873932500731
1.9,171,0.0162301902146346
1.9,168.135211024346,0.0162724593620384
1.9,165.270422048692,0.016317471361944
1.9,162.405633073038,0.0163572614215126
1.9,159.540844097384,0.0163820036890571
1.9,156.676055121729,0.0163819901472131
1.9,153.811266146075,0.016351388414516
1.9,150.946477170421,0.0162934793371854
1.9,148.081688194767,0.0162261127811114
1.9,145.216899219113,0.0161854807200198
1.9,142.352110243459,0.0162267197303026
1.9,139.487321267805,0.0164212399970784
1.9,136.622532292151,0.0168516503316096
1.9,133.757743316496,0.0176037573237852
1.9,130.892954340842,0.0187499858828363
1.9,128.028165365188,0.0203099478614792
1.9,125.163376389534,0.0221691884837292
1.9,122.29858741388,0.0239684338256615
1.9,119.433798438226,0.025093273966023
1.9,116.569009462572,0.0249830435484977
1.9,113.704220486918,0.0236207319539021
1.9,110.839431511264,0.0215728590123601
1.9,107.974642535609,0.019506526418223
1.9,105.109853559955,0.0178247957054795
1.9,102.245064584301,0.0166547332752909
1.9,99.3802756086471,0.0159675616467763
1.9,96.515486632993,0.0156697105447441
1.9,93.6506976573389,0.0156450776196872
1.9,90.7859086816847,0.0157726272916322
1.9,87.9211197060306,0.0159383227287666
1.9,85.0563307303765,0.0160482988463094
1.9,82.1915417547224,0.0160436205102241
1.9,79.3267527790683,0.015914685235197
1.9,76.4619638034142,0.0157094261788141
1.9,73.59717482776,0.0155271286004545
1.9,70.7323858521059,0.0154980102905123
1.9,67.8675968764518,0.0157609543024511
1.9,65.0028079007977,0.0164510589131842
1.9,62.1380189251436,0.0176944273205732
1.9,59.2732299494895,0.0195911749085544
1.9,56.4084409738353,0.0221543570479115
1.9,53.5436519981812,0.0251759896313645
1.9,50.6788630225271,0.0280712486455933
1.9,47.814074046873,0.0299478685006795
1.9,44.9492850712189,0.0301340247738729
1.9,42.0844960955648,0.0287309406085383
1.9,39.2197071199107,0.0264564406241559
1.9,36.3549181442565,0.0240428185833609
1.9,33.4901291686024,0.0219113010356647
1.9,30.6253401929483,0.0202034714438141
1.9,27.7605512172942,0.0189116507563678
1.9,24.8957622416401,0.0179722933528389
1.9,22.0309732659859,0.0173111806951915
1.9,19.1661842903318,0.0168605871258411
1.9,16.3013953146777,0.0165640651603964
1.9,13.4366063390236,0.0163766559306528
1.9,10.5718173633695,0.0162637188256776
1.95,171,0.0168889865056002
1.95,168.135211024346,0.0169338663433952
1.95,165.270422048692,0.0169778482540393
1.95,162.405633073038,0.0170096322304468
1.95,159.540844097384,0.0170157976740718
1.95,156.676055121729,0.0169839323263645
1.95,153.811266146075,0.0169082672229275
1.95,150.946477170421,0.0167971972107331
1.95,148.081688194767,0.0166807311002547
1.95,145.216899219113,0.0166154753758841
1.95,142.352110243459,0.0166863066353579
1.95,139.487321267805,0.0170069205528146
1.95,136.622532292151,0.0177236253710342
1.95,133.757743316496,0.0190253655004555
1.95,130.892954340842,0.021154213674317
1.95,128.028165365188,0.0243818167725997
1.95,125.163376389534,0.0288364098487118
1.95,122.29858741388,0.0339470612946828
1.95,119.433798438226,0.0376386599440242
1.95,116.569009462572,0.0372014077140438
1.95,113.704220486918,0.0327055093277956
1.95,110.839431511264,0.0270322084896517
1.95,107.974642535609,0.0223327999290235
1.95,105.109853559955,0.0191224497701294
1.95,102.245064584301,0.0171957832519312
1.95,99.3802756086471,0.0162263850274903
1.95,96.515486632993,0.0159233994025705
1.95,93.6506976573389,0.0160276056909219
1.95,90.7859086816847,0.0162923699345544
1.95,87.9211197060306,0.0165037146421206
1.95,85.0563307303765,0.0165330926536065
1.95,82.1915417547224,0.0163683833383205
1.95,79.3267527790683,0.0160865278991661
1.95,76.4619638034142,0.0157966882763139
1.95,73.59717482776,0.015601259431913
1.95,70.7323858521059,0.0155865883998265
1.95,67.8675968764518,0.0158281198871602
1.95,65.0028079007977,0.0163944282447186
1.95,62.1380189251436,0.0173418822729543
1.95,59.2732299494895,0.0186934582449007
1.95,56.4084409738353,0.0203943481777047
1.95,53.5436519981812,0.0222488984146109
1.95,50.6788630225271,0.0238880313593889
1.95,47.814074046873,0.024866797118753
1.95,44.9492850712189,0.0249118068619168
1.95,42.0844960955648,0.0241057543872449
1.95,39.2197071199107,0.0227967394125203
1.95,36.3549181442565,0.0213574213195602
1.95,33.4901291686024,0.0200360992906841
1.95,30.6253401929483,0.0189451963887837
1.95,27.7605512172942,0.0181074996080418
1.95,24.8957622416401,0.0175008604828203
1.95,22.0309732659859,0.0170858783464352
1.95,19.1661842903318,0.0168199285082103
1.95,16.3013953146777,0.0166634464324128
1.95,13.4366063390236,0.0165824383467957
1.95,10.5718173633695,0.0165492595182758
2,171,0.0179062006984732
2,168.135211024346,0.0179545951447174
2,165.270422048692,0.0179977386764266
2,162.405633073038,0.0180203607596873
2,159.540844097384,0.0180045737616408
2,156.676055121729,0.0179338611179651
2,153.811266146075,0.0178000444775487
2,150.946477170421,0.0176122225696784
2,148.081688194767,0.0174049910273935
2,145.216899219113,0.0172429517358937
2,142.352110243459,0.0172208818528256
2,139.487321267805,0.0174629106184859
2,136.622532292151,0.018126576275724
2,133.757743316496,0.0194160460830349
2,130.892954340842,0.0215998602039051
2,128.028165365188,0.0249981485921123
2,125.163376389534,0.0298088046356017
2,122.29858741388,0.0354678955559693
2,119.433798438226,0.0396002883045818
2,116.569009462572,0.0389733950555825
2,113.704220486918,0.0337849189117006
2,110.839431511264,0.0275192486401773
2,107.974642535609,0.022534460935256
2,105.109853559955,0.0192642064469196
2,102.245064584301,0.0174124201202074
2,99.3802756086471,0.0166059383448682
2,96.515486632993,0.016524171824681
2,93.6506976573389,0.0168614705806257
2,90.7859086816847,0.017291925435474
2,87.9211197060306,0.0175197207572507
2,85.0563307303765,0.0173997907025076
2,82.1915417547224,0.0169923926547419
2,79.3267527790683,0.0164754546252874
2,76.4619638034142,0.016018584097329
2,73.59717482776,0.015726770848407
2,70.7323858521059,0.0156492355787766
2,67.8675968764518,0.0158070775069971
2,65.0028079007977,0.0162124072510266
2,62.1380189251436,0.0168709470707288
2,59.2732299494895,0.0177672763848455
2,56.4084409738353,0.0188360863740673
2,53.5436519981812,0.0199334582165543
2,50.6788630225271,0.0208409420074653
2,47.814074046873,0.0213369103775811
2,44.9492850712189,0.021312069328329
2,42.0844960955648,0.0208306662324818
2,39.2197071199107,0.0200768487328083
2,36.3549181442565,0.019248105033269
2,33.4901291686024,0.0184859189204984
2,30.6253401929483,0.0178635726735376
2,27.7605512172942,0.0174031854256191
2,24.8957622416401,0.0170965786617944
2,22.0309732659859,0.0169205133463446
2,19.1661842903318,0.0168459192525615
2,16.3013953146777,0.0168431096620527
2,13.4366063390236,0.0168846944838627
2,10.5718173633695,0.0169471770191411
2.05,171,0.0193631662442968
2.05,168.135211024346,0.0194088235616113
2.05,165.270422048692,0.0194373615116565
2.05,162.405633073038,0.0194259813302756
2.05,159.540844097384,0.0193490722795926
2.05,156.676055121729,0.0191839284348317
2.05,153.811266146075,0.0189197841914678
2.05,150.946477170421,0.0185681777008521
2.05,148.081688194767,0.0181706890472064
2.05,145.216899219113,0.0178004795436136
2.05,142.352110243459,0.0175577882430915
2.05,139.487321267805,0.0175642127889637
2.05,136.622532292151,0.0179621718800425
2.05,133.757743316496,0.0189225084213558
2.05,130.892954340842,0.0206536452922838
2.05,128.028165365188,0.0233810067419441
2.05,125.163376389534,0.0272006178017003
2.05,122.29858741388,0.0316218937692778
2.05,119.433798438226,0.0349107247454141
2.05,116.569009462572,0.034745029094226
2.05,113.704220486918,0.031001253001571
2.05,110.839431511264,0.0260641777191523
2.05,107.974642535609,0.021926366239268
2.05,105.109853559955,0.0191801361388769
2.05,102.245064584301,0.0177246400853342
2.05,99.3802756086471,0.0173121635170879
2.05,96.515486632993,0.017683689963224
2.05,93.6506976573389,0.01851116762669
2.05,90.7859086816847,0.0193230212887248
2.05,87.9211197060306,0.0196135152736438
2.05,85.0563307303765,0.0191764576970472
2.05,82.1915417547224,0.01825022345424
2.05,79.3267527790683,0.0172407208219979
2.05,76.4619638034142,0.0164303418519071
2.05,73.59717482776,0.0159276194605217
2.05,70.7323858521059,0.0157350430850921
2.05,67.8675968764518,0.0158137937790197
2.05,65.0028079007977,0.0161191248855033
2.05,62.1380189251436,0.0166110546528931
2.05,59.2732299494895,0.017245783599593
2.05,56.4084409738353,0.0179559115272587
2.05,53.5436519981812,0.0186357566238446
2.05,50.6788630225271,0.019152938216819
2.05,47.814074046873,0.0193945748027544
2.05,44.9492850712189,0.019322266218226
2.05,42.0844960955648,0.0189897428713643
2.05,39.2197071199107,0.0185086457766074
2.05,36.3549181442565,0.0179955370587917
2.05,33.4901291686024,0.0175371882869453
2.05,30.6253401929483,0.0171821638336831
2.05,27.7605512172942,0.0169474339551576
2.05,24.8957622416401,0.0168286269084869
2.05,22.0309732659859,0.016808736574018
2.05,19.1661842903318,0.0168643374698406
2.05,16.3013953146777,0.0169698388989975
2.05,13.4366063390236,0.0171004126811707
2.05,10.5718173633695,0.0172339666947348
2.1,171,0.0206637548938488
2.1,168.135211024346,0.0206608323666484
2.1,165.270422048692,0.0206154836976456
2.1,162.405633073038,0.0204994378035742
2.1,159.540844097384,0.0202845290713155
2.1,156.676055121729,0.0199507407827314
2.1,153.811266146075,0.0194965605261172
2.1,150.946477170421,0.0189483685254938
2.1,148.081688194767,0.0183646231223325
2.1,145.216899219113,0.0178328522821996
2.1,142.352110243459,0.0174622686922362
2.1,139.487321267805,0.0173786037696201
2.1,136.622532292151,0.0177275932646747
2.1,133.757743316496,0.0186897136617729
2.1,130.892954340842,0.0205007229848555
2.1,128.028165365188,0.0234484192152348
2.1,125.163376389534,0.0277370464652948
2.1,122.29858741388,0.0329510360065335
2.1,119.433798438226,0.037076324426532
2.1,116.569009462572,0.0370538496306657
2.1,113.704220486918,0.0326411810199172
2.1,110.839431511264,0.0269549808262022
2.1,107.974642535609,0.0223942793145265
2.1,105.109853559955,0.0195279892053327
2.1,102.245064584301,0.0181728136255557
2.1,99.3802756086471,0.0180596836756868
2.1,96.515486632993,0.0189492432056839
2.1,93.6506976573389,0.0204779410481484
2.1,90.7859086816847,0.0219093776665673
2.1,87.9211197060306,0.0222720327160492
2.1,85.0563307303765,0.0212578559966629
2.1,82.1915417547224,0.0195502317323981
2.1,79.3267527790683,0.0179340038196283
2.1,76.4619638034142,0.0167644555220256
2.1,73.59717482776,0.016084951885004
2.1,70.7323858521059,0.0158165597237553
2.1,67.8675968764518,0.0158519876307272
2.1,65.0028079007977,0.0160913685191088
2.1,62.1380189251436,0.0164534428166384
2.1,59.2732299494895,0.0168727385939401
2.1,56.4084409738353,0.0172889208018532
2.1,53.5436519981812,0.0176392086859674
2.1,50.6788630225271,0.0178641107882372
2.1,47.814074046873,0.0179256102052231
2.1,44.9492850712189,0.0178238112606382
2.1,42.0844960955648,0.0175974776620049
2.1,39.2197071199107,0.0173077932125324
2.1,36.3549181442565,0.0170171657522284
2.1,33.4901291686024,0.0167742758673165
2.1,30.6253401929483,0.0166084497208272
2.1,27.7605512172942,0.0165306573460685
2.1,24.8957622416401,0.0165374558836276
2.1,22.0309732659859,0.01661551480497
2.1,19.1661842903318,0.0167457273697976
2.1,16.3013953146777,0.0169066382043751
2.1,13.4366063390236,0.017077139119079
2.1,10.5718173633695,0.0172384038915165
2.15,171,0.0207972466651075
2.15,168.135211024346,0.0207209383853189
2.15,165.270422048692,0.0205838445090551
2.15,162.405633073038,0.0203626178580637
2.15,159.540844097384,0.0200378682500795
2.15,156.676055121729,0.0196017572860924
2.15,153.811266146075,0.0190660009159722
2.15,150.946477170421,0.0184674427972294
2.15,148.081688194767,0.01786877911032
2.15,145.216899219113,0.0173545117553059
2.15,142.352110243459,0.0170254138028164
2.15,139.487321267805,0.0169964519904023
2.15,136.622532292151,0.0174021415343369
2.15,133.757743316496,0.0184097878671009
2.15,130.892954340842,0.0202324666128365
2.15,128.028165365188,0.0231066594902939
2.15,125.163376389534,0.0271224516755838
2.15,122.29858741388,0.0316911864817031
2.15,119.433798438226,0.0348442903737081
2.15,116.569009462572,0.0342274863831598
2.15,113.704220486918,0.0301534297804903
2.15,110.839431511264,0.0252473092295922
2.15,107.974642535609,0.0213597442703494
2.15,105.109853559955,0.0189462013006576
2.15,102.245064584301,0.0178836040151015
2.15,99.3802756086471,0.0179676231124639
2.15,96.515486632993,0.0189891049727366
2.15,93.6506976573389,0.0205691326740917
2.15,90.7859086816847,0.0219256035238055
2.15,87.9211197060306,0.0221177749509599
2.15,85.0563307303765,0.0209865717806406
2.15,82.1915417547224,0.019285296482687
2.15,79.3267527790683,0.0177440689051434
2.15,76.4619638034142,0.0166566348836545
2.15,73.59717482776,0.0160370210893979
2.15,70.7323858521059,0.0157953170691834
2.15,67.8675968764518,0.0158178411023044
2.15,65.0028079007977,0.0159969458536832
2.15,62.1380189251436,0.0162429404311974
2.15,59.2732299494895,0.0164884075655777
2.15,56.4084409738353,0.0166871246508053
2.15,53.5436519981812,0.0168102832378689
2.15,50.6788630225271,0.016844067528993
2.15,47.814074046873,0.0167900448657467
2.15,44.9492850712189,0.0166655271913522
2.15,42.0844960955648,0.0165003452548278
2.15,39.2197071199107,0.0163297745193291
2.15,36.3549181442565,0.0161864944431165
2.15,33.4901291686024,0.0160946422544187
2.15,30.6253401929483,0.0160671848593289
2.15,27.7605512172942,0.0161061320326008
2.15,24.8957622416401,0.0162044810013542
2.15,22.0309732659859,0.0163489201804923
2.15,19.1661842903318,0.0165226622746091
2.15,16.3013953146777,0.01670802246832
2.15,13.4366063390236,0.0168884818714066
2.15,10.5718173633695,0.0170500674420512
2.2,171,0.0198758845569164
2.2,168.135211024346,0.0197659250251715
2.2,165.270422048692,0.0195972597036451
2.2,162.405633073038,0.0193554145057874
2.2,159.540844097384,0.0190308407987035
2.2,156.676055121729,0.0186241283022562
2.2,153.811266146075,0.0181507852186099
2.2,150.946477170421,0.0176439678169049
2.2,148.081688194767,0.0171541042615509
2.2,145.216899219113,0.0167457377319639
2.2,142.352110243459,0.0164932705604071
2.2,139.487321267805,0.0164775806780603
2.2,136.622532292151,0.0167840465158608
2.2,133.757743316496,0.017498855658719
2.2,130.892954340842,0.0186933269914148
2.2,128.028165365188,0.0203740965666417
2.2,125.163376389534,0.0223705170544379
2.2,122.29858741388,0.0241863462788807
2.2,119.433798438226,0.0250431570346194
2.2,116.569009462572,0.0244080096264738
2.2,113.704220486918,0.022564055916142
2.2,110.839431511264,0.0203519883493923
2.2,107.974642535609,0.018483319765095
2.2,105.109853559955,0.0172876795515862
2.2,102.245064584301,0.0168337381191863
2.2,99.3802756086471,0.0170672488029513
2.2,96.515486632993,0.0178390259392435
2.2,93.6506976573389,0.018841384122583
2.2,90.7859086816847,0.019578922629382
2.2,87.9211197060306,0.0196051782345229
2.2,85.0563307303765,0.018913341339263
2.2,82.1915417547224,0.0178939198951172
2.2,79.3267527790683,0.0169362714527151
2.2,76.4619638034142,0.0162333917978084
2.2,73.59717482776,0.015821995858615
2.2,70.7323858521059,0.0156625366574464
2.2,67.8675968764518,0.0156876511165
2.2,65.0028079007977,0.0158241960728277
2.2,62.1380189251436,0.0160036664464164
2.2,59.2732299494895,0.0161691541913882
2.2,56.4084409738353,0.0162804303860859
2.2,53.5436519981812,0.0163163140225254
2.2,50.6788630225271,0.0162744790478174
2.2,47.814074046873,0.0161691878841061
2.2,44.9492850712189,0.0160266366826886
2.2,42.0844960955648,0.0158781644068204
2.2,39.2197071199107,0.0157531458221554
2.2,36.3549181442565,0.0156737131574522
2.2,33.4901291686024,0.015652274468732
2.2,30.6253401929483,0.0156914949079389
2.2,27.7605512172942,0.0157858526971087
2.2,24.8957622416401,0.0159239553233893
2.2,22.0309732659859,0.0160910648013782
2.2,19.1661842903318,0.0162714733557128
2.2,16.3013953146777,0.0164504641196073
2.2,13.4366063390236,0.0166156604718157
2.2,10.5718173633695,0.0167576735036948
2.25,171,0.0186074747101287
2.25,168.135211024346,0.0185094080011337
2.25,165.270422048692,0.0183663157312516
2.25,162.405633073038,0.0181698613516723
2.25,159.540844097384,0.0179155602695068
2.25,156.676055121729,0.01760599411119
2.25,153.811266146075,0.0172535885817487
2.25,150.946477170421,0.0168820417091714
2.25,148.081688194767,0.0165257673643943
2.25,145.216899219113,0.0162273384637052
2.25,142.352110243459,0.0160334670088069
2.25,139.487321267805,0.0159900480986994
2.25,136.622532292151,0.0161359600037492
2.25,133.757743316496,0.0164938157376112
2.25,130.892954340842,0.0170545817100809
2.25,128.028165365188,0.0177545180450696
2.25,125.163376389534,0.0184528047937048
2.25,122.29858741388,0.018939791172764
2.25,119.433798438226,0.0190157455632179
2.25,116.569009462572,0.0186198308266478
2.25,113.704220486918,0.0178890706355755
2.25,110.839431511264,0.0170744028962952
2.25,107.974642535609,0.0164081772987703
2.25,105.109853559955,0.0160348121717527
2.25,102.245064584301,0.0160076326645522
2.25,99.3802756086471,0.0163032547874934
2.25,96.515486632993,0.0168222833471148
2.25,93.6506976573389,0.0173799394951147
2.25,90.7859086816847,0.0177342597068409
2.25,87.9211197060306,0.0177095936584308
2.25,85.0563307303765,0.0173312151190171
2.25,82.1915417547224,0.0167843333868522
2.25,79.3267527790683,0.0162560269252553
2.25,76.4619638034142,0.0158520808222793
2.25,73.59717482776,0.0156058442215227
2.25,70.7323858521059,0.0155097265362985
2.25,67.8675968764518,0.0155359539140177
2.25,65.0028079007977,0.0156456106809889
2.25,62.1380189251436,0.0157933288349655
2.25,59.2732299494895,0.0159331016632929
2.25,56.4084409738353,0.0160263299103173
2.25,53.5436519981812,0.0160498584096774
2.25,50.6788630225271,0.0160006568315606
2.25,47.814074046873,0.0158947178032175
2.25,44.9492850712189,0.0157603338214827
2.25,42.0844960955648,0.0156288183422368
2.25,39.2197071199107,0.0155265704493067
2.25,36.3549181442565,0.0154706830030252
2.25,33.4901291686024,0.0154680366480393
2.25,30.6253401929483,0.0155166685337545
2.25,27.7605512172942,0.0156081873986575
2.25,24.8957622416401,0.015730425298159
2.25,22.0309732659859,0.0158698788783842
2.25,19.1661842903318,0.0160136869745431
2.25,16.3013953146777,0.0161509917394558
2.25,13.4366063390236,0.0162736237388928
2.25,10.5718173633695,0.0163761630179443
2.3,171,0.0173961416395921
2.3,168.135211024346,0.0173280708368724
2.3,165.270422048692,0.0172307573105157
2.3,162.405633073038,0.0170995422394021
2.3,159.540844097384,0.0169321846094721
2.3,156.676055121729,0.0167307430069742
2.3,153.811266146075,0.0165032018455307
2.3,150.946477170421,0.0162643010285599
2.3,148.081688194767,0.0160351086166375
2.3,145.216899219113,0.0158411406683144
2.3,142.352110243459,0.0157091263177091
2.3,139.487321267805,0.0156626372874963
2.3,136.622532292151,0.0157166897565858
2.3,133.757743316496,0.0158713250899195
2.3,130.892954340842,0.0161046865765656
2.3,128.028165365188,0.0163680500623103
2.3,125.163376389534,0.0165887822734572
2.3,122.29858741388,0.0166891576645055
2.3,119.433798438226,0.0166210932714042
2.3,116.569009462572,0.0163969537670499
2.3,113.704220486918,0.0160888007077853
2.3,110.839431511264,0.0157951291897823
2.3,107.974642535609,0.0156024849979499
2.3,105.109853559955,0.0155631373674095
2.3,102.245064584301,0.0156889128274475
2.3,99.3802756086471,0.0159518889054565
2.3,96.515486632993,0.0162852224297413
2.3,93.6506976573389,0.0165873529110708
2.3,90.7859086816847,0.0167473216648284
2.3,87.9211197060306,0.0167012880056339
2.3,85.0563307303765,0.0164763075222611
2.3,82.1915417547224,0.0161645401448365
2.3,79.3267527790683,0.0158589105177708
2.3,76.4619638034142,0.0156175238747339
2.3,73.59717482776,0.0154651058228473
2.3,70.7323858521059,0.0154051228548986
2.3,67.8675968764518,0.0154272391855889
2.3,65.0028079007977,0.0155098601732405
2.3,62.1380189251436,0.0156224183619405
2.3,59.2732299494895,0.015730581976204
2.3,56.4084409738353,0.0158042100418923
2.3,53.5436519981812,0.0158251861487151
2.3,50.6788630225271,0.0157916000168438
2.3,47.814074046873,0.0157163696087915
2.3,44.9492850712189,0.0156212674373509
2.3,42.0844960955648,0.0155294465797355
2.3,39.2197071199107,0.0154595319475494
2.3,36.3549181442565,0.015422677645437
2.3,33.4901291686024,0.0154223190757909
2.3,30.6253401929483,0.0154556025048973
2.3,27.7605512172942,0.0155155104357532
2.3,24.8957622416401,0.0155930193819909
2.3,22.0309732659859,0.0156789167243225
2.3,19.1661842903318,0.0157650958141591
2.3,16.3013953146777,0.0158452781622436
2.3,13.4366063390236,0.0159152121438046
2.3,10.5718173633695,0.0159724722664752
2.35,171,0.0164231795914427
2.35,168.135211024346,0.0163833966138685
2.35,165.270422048692,0.0163277490398838
2.35,162.405633073038,0.0162541837733583
2.35,159.540844097384,0.0161619208212593
2.35,156.676055121729,0.0160523821091484
2.35,153.811266146075,0.0159300044061203
2.35,150.946477170421,0.015802665850808
2.35,148.081688194767,0.0156814541797405
2.35,145.216899219113,0.0155795894466388
2.35,142.352110243459,0.0155104570936983
2.35,139.487321267805,0.0154848593033214
2.35,136.622532292151,0.0155077426374682
2.35,133.757743316496,0.015574890207812
2.35,130.892954340842,0.0156705370314603
2.35,128.028165365188,0.01576763639555
2.35,125.163376389534,0.0158330588965224
2.35,122.29858741388,0.0158387504370325
2.35,119.433798438226,0.0157753311039684
2.35,116.569009462572,0.01565965644902
2.35,113.704220486918,0.0155298617541924
2.35,110.839431511264,0.0154307804430997
2.35,107.974642535609,0.0153987241118624
2.35,105.109853559955,0.0154518836850509
2.35,102.245064584301,0.0155868782797071
2.35,99.3802756086471,0.0157789491390438
2.35,96.515486632993,0.0159840556198056
2.35,93.6506976573389,0.0161454255866526
2.35,90.7859086816847,0.0162107893825749
2.35,87.9211197060306,0.0161581570227488
2.35,85.0563307303765,0.0160094600740866
2.35,82.1915417547224,0.0158154825836444
2.35,79.3267527790683,0.0156272258489414
2.35,76.4619638034142,0.0154788583408587
2.35,73.59717482776,0.0153864678141392
2.35,70.7323858521059,0.0153526906597248
2.35,67.8675968764518,0.0153702799149648
2.35,65.0028079007977,0.0154241910998394
2.35,62.1380189251436,0.0154942532823793
2.35,59.2732299494895,0.0155594932892082
2.35,56.4084409738353,0.0156031857190251
2.35,53.5436519981812,0.0156166537501673
2.35,50.6788630225271,0.0156003556618599
2.35,47.814074046873,0.0155621478322992
2.35,44.9492850712189,0.0155137879114143
2.35,42.0844960955648,0.0154671876560726
2.35,39.2197071199107,0.0154316226417832
2.35,36.3549181442565,0.0154124015768905
2.35,33.4901291686024,0.0154108531237806
2.35,30.6253401929483,0.0154251627720549
2.35,27.7605512172942,0.0154515639246099
2.35,24.8957622416401,0.0154855090754286
2.35,22.0309732659859,0.0155225993209673
2.35,19.1661842903318,0.0155591804949744
2.35,16.3013953146777,0.015592609666745
2.35,13.4366063390236,0.01562125645549
2.35,10.5718173633695,0.015644331335425
2.4,171,0.015788803364764
2.4,168.135211024346,0.0157696200800917
2.4,165.270422048692,0.0157435674618344
2.4,162.405633073038,0.0157100880652766
2.4,159.540844097384,0.0156691718851607
2.4,156.676055121729,0.01562171395146
2.4,153.811266146075,0.015569831225141
2.4,150.946477170421,0.0155170328284798
2.4,148.081688194767,0.0154681223841122
2.4,145.216899219113,0.0154287260902893
2.4,142.352110243459,0.0154043904112878
2.4,139.487321267805,0.0153992790011052
2.4,136.622532292151,0.0154146244823269
2.4,133.757743316496,0.0154472739170089
2.4,130.892954340842,0.0154889168342078
2.4,128.028165365188,0.0155268220139204
2.4,125.163376389534,0.0155468299723387
2.4,122.29858741388,0.015538461019196
2.4,119.433798438226,0.0155002764400065
2.4,116.569009462572,0.0154424042385403
2.4,113.704220486918,0.0153842243592489
2.4,110.839431511264,0.0153481480712359
2.4,107.974642535609,0.0153524521232617
2.4,105.109853559955,0.0154057411702077
2.4,102.245064584301,0.0155039639928901
2.4,99.3802756086471,0.0156297891483455
2.4,96.515486632993,0.0157545052074865
2.4,93.6506976573389,0.0158440400706204
2.4,90.7859086816847,0.0158704880886304
2.4,87.9211197060306,0.0158253943309925
2.4,85.0563307303765,0.0157248134928436
2.4,82.1915417547224,0.0156003305793661
2.4,79.3267527790683,0.0154835022314989
2.4,76.4619638034142,0.0153954211689935
2.4,73.59717482776,0.0153446781094886
2.4,70.7323858521059,0.0153299137083875
2.4,67.8675968764518,0.0153432207649773
2.4,65.0028079007977,0.0153732341644205
2.4,62.1380189251436,0.0154080308205123
2.4,59.2732299494895,0.0154377451256523
2.4,56.4084409738353,0.0154563113579508
2.4,53.5436519981812,0.0154618730443489
2.4,50.6788630225271,0.015456017058514
2.4,47.814074046873,0.0154424192004258
2.4,44.9492850712189,0.0154254584788343
2.4,42.0844960955648,0.015409121160636
2.4,39.2197071199107,0.0153963204514341
2.4,36.3549181442565,0.0153886365395112
2.4,33.4901291686024,0.0153863994709657
2.4,30.6253401929483,0.0153889893511172
2.4,27.7605512172942,0.0153952215621139
2.4,24.8957622416401,0.0154037111873367
2.4,22.0309732659859,0.0154131523285062
2.4,19.1661842903318,0.015422488346538
2.4,16.3013953146777,0.015430979430925
2.4,13.4366063390236,0.0154381916273797
2.4,10.5718173633695,0.0154439375683529
2.45,171,0.0154717198254639
2.45,168.135211024346,0.0154644068650518
2.45,165.270422048692,0.0154548499055452
2.45,162.405633073038,0.0154430467822607
2.45,159.540844097384,0.0154291811353707
2.45,156.676055121729,0.0154137240005076
2.45,153.811266146075,0.0153975275459534
2.45,150.946477170421,0.0153818805308158
2.45,148.081688194767,0.0153684848415619
2.45,145.216899219113,0.0153593082134589
2.45,142.352110243459,0.015356275584355
2.45,139.487321267805,0.0153607874475786
2.45,136.622532292151,0.0153731068179857
2.45,133.757743316496,0.0153917449941012
2.45,130.892954340842,0.015413095458988
2.45,128.028165365188,0.0154316698695177
2.45,125.163376389534,0.0154412633863729
2.45,122.29858741388,0.0154370606402093
2.45,119.433798438226,0.0154180727082384
2.45,116.569009462572,0.0153887316433976
2.45,113.704220486918,0.015358553159888
2.45,110.839431511264,0.0153396592460346
2.45,107.974642535609,0.0153429977211799
2.45,105.109853559955,0.01537454379869
2.45,102.245064584301,0.0154325351829529
2.45,99.3802756086471,0.0155064302795794
2.45,96.515486632993,0.0155782887929626
2.45,93.6506976573389,0.0156273708313838
2.45,90.7859086816847,0.0156377111334874
2.45,87.9211197060306,0.0156055788439527
2.45,85.0563307303765,0.0155416377168754
2.45,82.1915417547224,0.0154655141314539
2.45,79.3267527790683,0.0153966890704215
2.45,76.4619638034142,0.0153477649767355
2.45,73.59717482776,0.0153225979474164
2.45,70.7323858521059,0.0153180053804516
2.45,67.8675968764518,0.0153268860655807
2.45,65.0028079007977,0.0153413262652321
2.45,62.1380189251436,0.015354954110721
2.45,59.2732299494895,0.0153641472773818
2.45,56.4084409738353,0.0153680227395735
2.45,53.5436519981812,0.0153675581479291
2.45,50.6788630225271,0.0153644653327445
2.45,47.814074046873,0.0153603408534597
2.45,44.9492850712189,0.0153562809166417
2.45,42.0844960955648,0.0153528599926765
2.45,39.2197071199107,0.0153502771090431
2.45,36.3549181442565,0.015348520080415
2.45,33.4901291686024,0.0153474815385424
2.45,30.6253401929483,0.0153470207513517
2.45,27.7605512172942,0.0153469903257836
2.45,24.8957622416401,0.0153472480574444
2.45,22.0309732659859,0.0153476655791789
2.45,19.1661842903318,0.0153481367505324
2.45,16.3013953146777,0.0153485840505217
2.45,13.4366063390236,0.0153489606220486
2.45,10.5718173633695,0.0153492471936327
2.5,171,0.0153516537955542
2.5,168.135211024346,0.0153496409516846
2.5,165.270422048692,0.0153471679587143
2.5,162.405633073038,0.0153443239601167
2.5,159.540844097384,0.0153412430021635
2.5,156.676055121729,0.0153381213992125
2.5,153.811266146075,0.0153352387886247
2.5,150.946477170421,0.0153329795813737
2.5,148.081688194767,0.0153318463542006
2.5,145.216899219113,0.0153324493148547
2.5,142.352110243459,0.0153354484074723
2.5,139.487321267805,0.0153414220701392
2.5,136.622532292151,0.015350647525673
2.5,133.757743316496,0.0153628113239256
2.5,130.892954340842,0.0153767300785817
2.5,128.028165365188,0.0153902374188795
2.5,125.163376389534,0.0154004397865493
2.5,122.29858741388,0.0154044832637079
2.5,119.433798438226,0.0154007420423755
2.5,116.569009462572,0.01538999213759
2.5,113.704220486918,0.01537590946797
2.5,110.839431511264,0.0153643937448569
2.5,107.974642535609,0.0153617516148833
2.5,105.109853559955,0.0153723228522391
2.5,102.245064584301,0.015396379863116
2.5,99.3802756086471,0.0154290935034008
2.5,96.515486632993,0.0154612227031385
2.5,93.6506976573389,0.015481868382516
2.5,90.7859086816847,0.0154827475471395
2.5,87.9211197060306,0.0154620695406226
2.5,85.0563307303765,0.0154255369751791
2.5,82.1915417547224,0.0153835941061476
2.5,79.3267527790683,0.0153467279654935
2.5,76.4619638034142,0.0153216590931546
2.5,73.59717482776,0.0153099801470764
2.5,70.7323858521059,0.0153090378506978
2.5,67.8675968764518,0.0153140084884584
2.5,65.0028079007977,0.0153200967383242
2.5,62.1380189251436,0.0153240851475722
2.5,59.2732299494895,0.0153248668869581
2.5,56.4084409738353,0.0153230454722539
2.5,53.5436519981812,0.0153200372474927
2.5,50.6788630225271,0.0153172002833769
2.5,47.814074046873,0.0153153302977064
2.5,44.9492850712189,0.0153145798724831
2.5,42.0844960955648,0.0153146561189323
2.5,39.2197071199107,0.0153151004173257
2.5,36.3549181442565,0.0153155089960182
2.5,33.4901291686024,0.015315640351344
2.5,30.6253401929483,0.0153154228336205
2.5,27.7605512172942,0.01531490566733
2.5,24.8957622416401,0.0153141958665719
2.5,22.0309732659859,0.0153134076149629
2.5,19.1661842903318,0.0153126333655128
2.5,16.3013953146777,0.0153119343067192
2.5,13.4366063390236,0.0153113431029494
2.5,10.5718173633695,0.015310871913894
2.55,171,0.0153149381653236
2.55,168.135211024346,0.0153149254500379
2.55,165.270422048692,0.0153149899399282
2.55,162.405633073038,0.0153151760791239
2.55,159.540844097384,0.0153155249991734
2.55,156.676055121729,0.0153160726304136
2.55,153.811266146075,0.015316855394182
2.55,150.946477170421,0.0153179279915846
2.55,148.081688194767,0.0153193951509734
2.55,145.216899219113,0.0153214522919091
2.55,142.352110243459,0.0153244190357612
2.55,139.487321267805,0.015328737600802
2.55,136.622532292151,0.0153349024932288
2.55,133.757743316496,0.0153432981261834
2.55,130.892954340842,0.0153539548303854
2.55,128.028165365188,0.015366290378897
2.55,125.163376389534,0.0153789663322522
2.55,122.29858741388,0.0153900167239091
2.55,119.433798438226,0.0153973469067932
2.55,116.569009462572,0.0153995233519738
2.55,113.704220486918,0.0153965404781058
2.55,110.839431511264,0.0153901245037534
2.55,107.974642535609,0.0153832730398985
2.55,105.109853559955,0.0153791008128138
2.55,102.245064584301,0.0153794407740527
2.55,99.3802756086471,0.0153838255007772
2.55,96.515486632993,0.0153893935667104
2.55,93.6506976573389,0.0153919478032692
2.55,90.7859086816847,0.0153878513309764
2.55,87.9211197060306,0.0153758615894189
2.55,85.0563307303765,0.015357841787158
2.55,82.1915417547224,0.0153378998826995
2.55,79.3267527790683,0.015320507033155
2.55,76.4619638034142,0.0153086952516229
2.55,73.59717482776,0.0153031778723554
2.55,70.7323858521059,0.0153025794996856
2.55,67.8675968764518,0.0153044262208312
2.55,65.0028079007977,0.0153063243862698
2.55,62.1380189251436,0.015306811751731
2.55,59.2732299494895,0.0153056127916183
2.55,56.4084409738353,0.0153033475621088
2.55,53.5436519981812,0.0153009726049174
2.55,50.6788630225271,0.0152992713596498
2.55,47.814074046873,0.0152985878272411
2.55,44.9492850712189,0.0152988253773967
2.55,42.0844960955648,0.0152996143684195
2.55,39.2197071199107,0.0153005213784907
2.55,36.3549181442565,0.0153012067809906
2.55,33.4901291686024,0.0153014944754312
2.55,30.6253401929483,0.0153013646631942
2.55,27.7605512172942,0.015300903236968
2.55,24.8957622416401,0.0153002416453497
2.55,22.0309732659859,0.0152995091771049
2.55,19.1661842903318,0.0152988057216563
2.55,16.3013953146777,0.0152981931828487
2.55,13.4366063390236,0.0152976992795204
2.55,10.5718173633695,0.0152973271570528
2.6,171,0.0153041914682904
2.6,168.135211024346,0.0153048176101045
2.6,165.270422048692,0.0153056471311409
2.6,162.405633073038,0.0153066812576419
2.6,159.540844097384,0.0153079004476755
2.6,156.676055121729,0.0153092579592147
2.6,153.811266146075,0.0153106811233418
2.6,150.946477170421,0.0153120866515672
2.6,148.081688194767,0.015313415256511
2.6,145.216899219113,0.015314685690699
2.6,142.352110243459,0.015316058091864
2.6,139.487321267805,0.0153178829426002
2.6,136.622532292151,0.0153207005094136
2.6,133.757743316496,0.0153251549336256
2.6,130.892954340842,0.0153318054728244
2.6,128.028165365188,0.0153408575296512
2.6,125.163376389534,0.015351890785295
2.6,122.29858741388,0.0153637108126683
2.6,119.433798438226,0.0153744606901558
2.6,116.569009462572,0.0153820626651427
2.6,113.704220486918,0.0153849046160838
2.6,110.839431511264,0.0153825005811499
2.6,107.974642535609,0.0153757735042971
2.6,105.109853559955,0.0153667447259218
2.6,102.245064584301,0.0153577240322773
2.6,99.3802756086471,0.0153503770763017
2.6,96.515486632993,0.0153451219712977
2.6,93.6506976573389,0.0153411437739399
2.6,90.7859086816847,0.0153370074534072
2.6,87.9211197060306,0.0153315390244702
2.6,85.0563307303765,0.0153244940298019
2.6,82.1915417547224,0.0153166598213493
2.6,79.3267527790683,0.0153093865416678
2.6,76.4619638034142,0.0153038722712484
2.6,73.59717482776,0.0153006188801823
2.6,70.7323858521059,0.0152993100666252
2.6,67.8675968764518,0.0152990959937578
2.6,65.0028079007977,0.0152990674135327
2.6,62.1380189251436,0.0152986521537696
2.6,59.2732299494895,0.0152977620424131
2.6,56.4084409738353,0.0152966813907701
2.6,53.5436519981812,0.0152958173487217
2.6,50.6788630225271,0.0152954656737612
2.6,47.814074046873,0.0152956922496035
2.6,44.9492850712189,0.0152963464935691
2.6,42.0844960955648,0.0152971599723469
2.6,39.2197071199107,0.0152978635794592
2.6,36.3549181442565,0.0152982722090682
2.6,33.4901291686024,0.01529831666553
2.6,30.6253401929483,0.0152980297506707
2.6,27.7605512172942,0.0152975073447649
2.6,24.8957622416401,0.0152968657610493
2.6,22.0309732659859,0.0152962092640303
2.6,19.1661842903318,0.0152956126823396
2.6,16.3013953146777,0.0152951174916655
2.6,13.4366063390236,0.0152947367256318
2.6,10.5718173633695,0.0152944638684968
2.65,171,0.0153000952567872
2.65,168.135211024346,0.0153007206089312
2.65,165.270422048692,0.0153015291249634
2.65,162.405633073038,0.0153025097305291
2.65,159.540844097384,0.015303629142825
2.65,156.676055121729,0.0153048240210589
2.65,153.811266146075,0.0153059982420311
2.65,150.946477170421,0.0153070308626851
2.65,148.081688194767,0.0153078005574356
2.65,145.216899219113,0.0153082296019127
2.65,142.352110243459,0.015308343479079
2.65,139.487321267805,0.0153083311562447
2.65,136.622532292151,0.0153085792387313
2.65,133.757743316496,0.0153096469618868
2.65,130.892954340842,0.0153121559011022
2.65,128.028165365188,0.0153165930375311
2.65,125.163376389534,0.0153230661586835
2.65,122.29858741388,0.0153310950660813
2.65,119.433798438226,0.0153395498181488
2.65,116.569009462572,0.0153468307761311
2.65,113.704220486918,0.0153513030866866
2.65,110.839431511264,0.0153518626412365
2.65,107.974642535609,0.0153483912025667
2.65,105.109853559955,0.0153418556557528
2.65,102.245064584301,0.0153339619999594
2.65,99.3802756086471,0.0153265069111759
2.65,96.515486632993,0.0153207285656001
2.65,93.6506976573389,0.0153169506107449
2.65,90.7859086816847,0.0153146569626973
2.65,87.9211197060306,0.0153129199561951
2.65,85.0563307303765,0.0153109367387269
2.65,82.1915417547224,0.0153083954894812
2.65,79.3267527790683,0.015305514987873
2.65,76.4619638034142,0.0153028009947743
2.65,73.59717482776,0.0153007097857223
2.65,70.7323858521059,0.0152994194642118
2.65,67.8675968764518,0.0152988037035315
2.65,65.0028079007977,0.0152985690088532
2.65,62.1380189251436,0.0152984385098088
2.65,59.2732299494895,0.0152982723101469
2.65,56.4084409738353,0.0152980798153392
2.65,53.5436519981812,0.0152979501320502
2.65,50.6788630225271,0.0152979616716004
2.65,47.814074046873,0.0152981237105256
2.65,44.9492850712189,0.0152983699188718
2.65,42.0844960955648,0.0152985921263736
2.65,39.2197071199107,0.0152986873316783
2.65,36.3549181442565,0.0152985935971085
2.65,33.4901291686024,0.015298303199939
2.65,30.6253401929483,0.0152978546271358
2.65,27.7605512172942,0.0152973126554215
2.65,24.8957622416401,0.0152967467998593
2.65,22.0309732659859,0.0152962151591359
2.65,19.1661842903318,0.0152957562604988
2.65,16.3013953146777,0.015295388085199
2.65,13.4366063390236,0.0152951117921296
2.65,10.5718173633695,0.0152949174899003
2.7,171,0.0152976673919865
2.7,168.135211024346,0.0152980513272136
2.7,165.270422048692,0.0152985521567865
2.7,162.405633073038,0.0152991672197869
2.7,159.540844097384,0.015299881417302
2.7,156.676055121729,0.015300661536584
2.7,153.811266146075,0.0153014526557586
2.7,150.946477170421,0.015302179881506
2.7,148.081688194767,0.015302759313559
2.7,145.216899219113,0.0153031212929747
2.7,142.352110243459,0.0153032456332598
2.7,139.487321267805,0.0153032022404609
2.7,136.622532292151,0.0153031824900181
2.7,133.757743316496,0.0153035003970329
2.7,130.892954340842,0.0153045431786608
2.7,128.028165365188,0.0153066629432032
2.7,125.163376389534,0.0153100257026554
2.7,122.29858741388,0.0153144644883309
2.7,119.433798438226,0.0153194061457345
2.7,116.569009462572,0.0153239381144115
2.7,113.704220486918,0.0153270385462243
2.7,110.839431511264,0.0153279155504131
2.7,107.974642535609,0.0153263233287442
2.7,105.109853559955,0.0153226979679054
2.7,102.245064584301,0.0153180197565906
2.7,99.3802756086471,0.0153134419223164
2.7,96.515486632993,0.0153098527420247
2.7,93.6506976573389,0.0153075795941496
2.7,90.7859086816847,0.015306371388429
2.7,87.9211197060306,0.0153056494415467
2.7,85.0563307303765,0.0153048778566362
2.7,82.1915417547224,0.0153038507987707
2.7,79.3267527790683,0.0153027554765371
2.7,76.4619638034142,0.0153020063036512
2.7,73.59717482776,0.0153019713328574
2.7,70.7323858521059,0.0153027529346934
2.7,67.8675968764518,0.015304128959456
2.7,65.0028079007977,0.0153056576462322
2.7,62.1380189251436,0.0153068666432116
2.7,59.2732299494895,0.0153074235553899
2.7,56.4084409738353,0.0153072188616007
2.7,53.5436519981812,0.0153063493298716
2.7,50.6788630225271,0.0153050361175246
2.7,47.814074046873,0.0153035281155704
2.7,44.9492850712189,0.0153020299871876
2.7,42.0844960955648,0.0153006704874167
2.7,39.2197071199107,0.0152995054654987
2.7,36.3549181442565,0.0152985396403123
2.7,33.4901291686024,0.0152977516186436
2.7,30.6253401929483,0.0152971127727347
2.7,27.7605512172942,0.0152965973119444
2.7,24.8957622416401,0.015296185235229
2.7,22.0309732659859,0.0152958613551028
2.7,19.1661842903318,0.015295613159356
2.7,16.3013953146777,0.0152954291131395
2.7,13.4366063390236,0.0152952979270178
2.7,10.5718173633695,0.0152952086626374
2.75,171,0.01529600831733
2.75,168.135211024346,0.0152961799308032
2.75,165.270422048692,0.0152964225121473
2.75,162.405633073038,0.0152967500345927
2.75,159.540844097384,0.0152971748953061
2.75,156.676055121729,0.0152977043952292
2.75,153.811266146075,0.0152983368383276
2.75,150.946477170421,0.0152990584864349
2.75,148.081688194767,0.0152998433039823
2.75,145.216899219113,0.0153006576568807
2.75,142.352110243459,0.0153014712539427
2.75,139.487321267805,0.015302273127174
2.75,136.622532292151,0.0153030875016904
2.75,133.757743316496,0.0153039804102144
2.75,130.892954340842,0.0153050465939368
2.75,128.028165365188,0.0153063706990317
2.75,125.163376389534,0.0153079683415393
2.75,122.29858741388,0.0153097283455006
2.75,119.433798438226,0.0153113893012439
2.75,116.569009462572,0.0153125809662766
2.75,113.704220486918,0.0153129373119614
2.75,110.839431511264,0.0153122481959245
2.75,107.974642535609,0.0153105804908072
2.75,105.109853559955,0.0153082941377852
2.75,102.245064584301,0.0153059200705755
2.75,99.3802756086471,0.0153039420484381
2.75,96.515486632993,0.0153025904799464
2.75,93.6506976573389,0.0153017662860587
2.75,90.7859086816847,0.0153011498984705
2.75,87.9211197060306,0.0153004448921167
2.75,85.0563307303765,0.0152996200663039
2.75,82.1915417547224,0.0152990045479536
2.75,79.3267527790683,0.0152991693756472
2.75,76.4619638034142,0.0153006503032615
2.75,73.59717482776,0.0153036554276578
2.75,70.7323858521059,0.0153079058858118
2.75,67.8675968764518,0.0153126830454058
2.75,65.0028079007977,0.0153170518121138
2.75,62.1380189251436,0.0153201541099245
2.75,59.2732299494895,0.0153214506656432
2.75,56.4084409738353,0.0153208294437663
2.75,53.5436519981812,0.0153185666316935
2.75,50.6788630225271,0.0153151851118901
2.75,47.814074046873,0.015311281499944
2.75,44.9492850712189,0.0153073832924372
2.75,42.0844960955648,0.0153038675494329
2.75,39.2197071199107,0.0153009416173962
2.75,36.3549181442565,0.015298667375883
2.75,33.4901291686024,0.0152970055962316
2.75,30.6253401929483,0.0152958616463271
2.75,27.7605512172942,0.0152951218757217
2.75,24.8957622416401,0.0152946772695186
2.75,22.0309732659859,0.0152944355779298
2.75,19.1661842903318,0.0152943251231153
2.75,16.3013953146777,0.0152942936728165
2.75,13.4366063390236,0.0152943050598
2.75,10.5718173633695,0.015294335283115
2.8,171,0.0152948228899955
2.8,168.135211024346,0.0152949222288105
2.8,165.270422048692,0.0152950737080963
2.8,162.405633073038,0.0152952935830701
2.8,159.540844097384,0.01529559895402
2.8,156.676055121729,0.0152960055274801
2.8,153.811266146075,0.0152965249506514
2.8,150.946477170421,0.0152971622775003
2.8,148.081688194767,0.0152979143608719
2.8,145.216899219113,0.0152987698687677
2.8,142.352110243459,0.0152997109676179
2.8,139.487321267805,0.0153007155043549
2.8,136.622532292151,0.0153017572321876
2.8,133.757743316496,0.0153028012887259
2.8,130.892954340842,0.0153037939443445
2.8,128.028165365188,0.015304650021586
2.8,125.163376389534,0.0153052468902162
2.8,122.29858741388,0.0153054368951291
2.8,119.433798438226,0.0153050860451219
2.8,116.569009462572,0.0153041338868954
2.8,113.704220486918,0.0153026517514831
2.8,110.839431511264,0.0153008644597257
2.8,107.974642535609,0.0152991063056436
2.8,105.109853559955,0.0152977106074952
2.8,102.245064584301,0.0152968730533596
2.8,99.3802756086471,0.0152965582210301
2.8,96.515486632993,0.0152965117504615
2.8,93.6506976573389,0.0152963926066177
2.8,90.7859086816847,0.0152959735214138
2.8,87.9211197060306,0.0152953122085236
2.8,85.0563307303765,0.0152948015981782
2.8,82.1915417547224,0.0152950644766525
2.8,79.3267527790683,0.0152967346596902
2.8,76.4619638034142,0.0153002187150618
2.8,73.59717482776,0.0153055322907261
2.8,70.7323858521059,0.0153122615746966
2.8,67.8675968764518,0.0153196461951323
2.8,65.0028079007977,0.0153267438383599
2.8,62.1380189251436,0.0153326255976155
2.8,59.2732299494895,0.0153365549510239
2.8,56.4084409738353,0.01533811326955
2.8,53.5436519981812,0.0153372493387462
2.8,50.6788630225271,0.0153342497030578
2.8,47.814074046873,0.0153296464749074
2.8,44.9492850712189,0.0153240926775193
2.8,42.0844960955648,0.0153182380513443
2.8,39.2197071199107,0.0153126314779461
2.8,36.3549181442565,0.0153076640217309
2.8,33.4901291686024,0.0153035538511379
2.8,30.6253401929483,0.0153003645660379
2.8,27.7605512172942,0.0152980434979846
2.8,24.8957622416401,0.0152964663363691
2.8,22.0309732659859,0.015295477596809
2.8,19.1661842903318,0.0152949210464186
2.8,16.3013953146777,0.015294658508147
2.8,13.4366063390236,0.0152945784634734
2.8,10.5718173633695,0.0152945973183734
2.85,171,0.015294927135818
2.85,168.135211024346,0.0152950449316324
2.85,165.270422048692,0.0152951962605954
2.85,162.405633073038,0.0152953800269328
2.85,159.540844097384,0.0152955942057223
2.85,156.676055121729,0.0152958372375987
2.85,153.811266146075,0.0152961107875983
2.85,150.946477170421,0.0152964234844121
2.85,148.081688194767,0.0152967942647031
2.85,145.216899219113,0.0152972528225217
2.85,142.352110243459,0.0152978340446085
2.85,139.487321267805,0.0152985641403658
2.85,136.622532292151,0.0152994392517212
2.85,133.757743316496,0.0153004025049349
2.85,130.892954340842,0.0153013308358773
2.85,128.028165365188,0.0153020447805191
2.85,125.163376389534,0.0153023488520195
2.85,122.29858741388,0.01530209618132
2.85,119.433798438226,0.0153012538954751
2.85,116.569009462572,0.0152999361225126
2.85,113.704220486918,0.01529838017128
2.85,110.839431511264,0.0152968692272452
2.85,107.974642535609,0.0152956374976466
2.85,105.109853559955,0.0152948076430212
2.85,102.245064584301,0.0152943900708057
2.85,99.3802756086471,0.0152943286494462
2.85,96.515486632993,0.0152945423966613
2.85,93.6506976573389,0.0152949239593447
2.85,90.7859086816847,0.0152953152589018
2.85,87.9211197060306,0.015295540590071
2.85,85.0563307303765,0.0152955701768935
2.85,82.1915417547224,0.0152957884680757
2.85,79.3267527790683,0.0152972103719162
2.85,76.4619638034142,0.0153014346283073
2.85,73.59717482776,0.0153102163836809
2.85,70.7323858521059,0.0153247452359277
2.85,67.8675968764518,0.0153449118540888
2.85,65.0028079007977,0.0153689173880195
2.85,62.1380189251436,0.0153934746890952
2.85,59.2732299494895,0.0154146037168253
2.85,56.4084409738353,0.0154287446735585
2.85,53.5436519981812,0.0154337496507001
2.85,50.6788630225271,0.0154293717938293
2.85,47.814074046873,0.015417120893182
2.85,44.9492850712189,0.0153996381498465
2.85,42.0844960955648,0.0153798987975636
2.85,39.2197071199107,0.0153605312304298
2.85,36.3549181442565,0.0153434116972689
2.85,33.4901291686024,0.0153295522958406
2.85,30.6253401929483,0.0153192079150084
2.85,27.7605512172942,0.0153120965905702
2.85,24.8957622416401,0.0153076403739898
2.85,22.0309732659859,0.0153051666180625
2.85,19.1661842903318,0.0153040440741218
2.85,16.3013953146777,0.0153037541237511
2.85,13.4366063390236,0.0153039117494573
2.85,10.5718173633695,0.0153042550748015
2.9,171,0.0152993719361128
2.9,168.135211024346,0.0152990415268928
2.9,165.270422048692,0.0152986317796562
2.9,162.405633073038,0.0152981714496107
2.9,159.540844097384,0.0152977149676493
2.9,156.676055121729,0.0152973475701628
2.9,153.811266146075,0.0152971826979857
2.9,150.946477170421,0.0152973463514871
2.9,148.081688194767,0.0152979449642686
2.9,145.216899219113,0.0152990190579522
2.9,142.352110243459,0.0153004945377495
2.9,139.487321267805,0.0153021542170416
2.9,136.622532292151,0.0153036575376717
2.9,133.757743316496,0.0153046277752868
2.9,130.892954340842,0.0153047975839611
2.9,128.028165365188,0.0153041607689479
2.9,125.163376389534,0.0153030422553177
2.9,122.29858741388,0.0153020023022951
2.9,119.433798438226,0.0153015598674363
2.9,116.569009462572,0.0153018427117268
2.9,113.704220486918,0.0153023846935446
2.9,110.839431511264,0.0153022935915769
2.9,107.974642535609,0.0153008326941502
2.9,105.109853559955,0.0152981422860247
2.9,102.245064584301,0.0152955781848451
2.9,99.3802756086471,0.0152952179294224
2.9,96.515486632993,0.0152985596714133
2.9,93.6506976573389,0.0153050893316037
2.9,90.7859086816847,0.0153117945847848
2.9,87.9211197060306,0.0153144625500004
2.9,85.0563307303765,0.0153105933333381
2.9,82.1915417547224,0.0153024597603508
2.9,79.3267527790683,0.0152982770830163
2.9,76.4619638034142,0.0153103178824779
2.9,73.59717482776,0.015350516737024
2.9,70.7323858521059,0.0154253215030067
2.9,67.8675968764518,0.0155317123537885
2.9,65.0028079007977,0.0156559320746508
2.9,62.1380189251436,0.0157759697771868
2.9,59.2732299494895,0.0158677927784346
2.9,56.4084409738353,0.0159133180216589
2.9,53.5436519981812,0.0159063462664678
2.9,50.6788630225271,0.0158533953857579
2.9,47.814074046873,0.0157696111249719
2.9,44.9492850712189,0.0156727139464715
2.9,42.0844960955648,0.0155780330108847
2.9,39.2197071199107,0.0154959668417963
2.9,36.3549181442565,0.015431634173563
2.9,33.4901291686024,0.015385842870077
2.9,30.6253401929483,0.0153565544568887
2.9,27.7605512172942,0.0153403048849057
2.9,24.8957622416401,0.0153333105282318
2.9,22.0309732659859,0.0153321767833361
2.9,19.1661842903318,0.0153342416495845
2.9,16.3013953146777,0.0153376452421294
2.9,13.4366063390236,0.0153412319690339
2.9,10.5718173633695,0.0153443786637703
2.95,171,0.0153134797383527
2.95,168.135211024346,0.0153109683188804
2.95,165.270422048692,0.0153080086848748
2.95,162.405633073038,0.0153048841363539
2.95,159.540844097384,0.0153020180007646
2.95,156.676055121729,0.0152999608614677
2.95,153.811266146075,0.0152993206112442
2.95,150.946477170421,0.0153006204677036
2.95,148.081688194767,0.0153040930053585
2.95,145.216899219113,0.0153094577732345
2.95,142.352110243459,0.0153157776579309
2.95,139.487321267805,0.0153215205507995
2.95,136.622532292151,0.0153249291337995
2.95,133.757743316496,0.0153246876793273
2.95,130.892954340842,0.015320679537231
2.95,128.028165365188,0.0153144422552245
2.95,125.163376389534,0.0153089007335662
2.95,122.29858741388,0.0153072071328048
2.95,119.433798438226,0.0153110067028259
2.95,116.569009462572,0.0153189775082305
2.95,113.704220486918,0.0153267385819917
2.95,110.839431511264,0.0153288249872076
2.95,107.974642535609,0.0153222196083996
2.95,105.109853559955,0.0153094214406899
2.95,102.245064584301,0.0152985225636701
2.95,99.3802756086471,0.0152992106654035
2.95,96.515486632993,0.0153162805053564
2.95,93.6506976573389,0.0153443895072114
2.95,90.7859086816847,0.0153682997620464
2.95,87.9211197060306,0.0153709484003171
2.95,85.0563307303765,0.0153466866620091
2.95,82.1915417547224,0.0153114648516018
2.95,79.3267527790683,0.015302201358468
2.95,76.4619638034142,0.0153654192512654
2.95,73.59717482776,0.0155416857447964
2.95,70.7323858521059,0.0158510794123399
2.95,67.8675968764518,0.0162803760030485
2.95,65.0028079007977,0.0167726955729574
2.95,62.1380189251436,0.0172279561405542
2.95,59.2732299494895,0.0175297539843393
2.95,56.4084409738353,0.0175990755513574
2.95,53.5436519981812,0.017436474524614
2.95,50.6788630225271,0.017112251915762
2.95,47.814074046873,0.0167197404057093
2.95,44.9492850712189,0.0163359318521542
2.95,42.0844960955648,0.0160074819117204
2.95,39.2197071199107,0.0157538324925694
2.95,36.3549181442565,0.0155757943312638
2.95,33.4901291686024,0.0154636149741778
2.95,30.6253401929483,0.0154029211232987
2.95,27.7605512172942,0.0153786431958754
2.95,24.8957622416401,0.0153773699957309
2.95,22.0309732659859,0.0153885167126571
2.95,19.1661842903318,0.0154046144023548
2.95,16.3013953146777,0.0154210091547203
2.95,13.4366063390236,0.0154352471643145
2.95,10.5718173633695,0.0154463770745977
3,171,0.0153408516740177
3,168.135211024346,0.0153331370796923
3,165.270422048692,0.0153243162351989
3,162.405633073038,0.0153154016167092
3,159.540844097384,0.0153077865409149
3,156.676055121729,0.0153031455904979
3,153.811266146075,0.0153031606195828
3,150.946477170421,0.0153090524605334
3,148.081688194767,0.0153209744595307
3,145.216899219113,0.0153374404295364
3,142.352110243459,0.0153550872353981
3,139.487321267805,0.0153691322839667
3,136.622532292151,0.0153747517260861
3,133.757743316496,0.0153691784810564
3,130.892954340842,0.0153536995901671
3,128.028165365188,0.0153343179691655
3,125.163376389534,0.0153201080646204
3,122.29858741388,0.0153193209215669
3,119.433798438226,0.015334630159193
3,116.569009462572,0.0153599623671587
3,113.704220486918,0.0153816000319695
3,110.839431511264,0.0153848736726862
3,107.974642535609,0.0153641181214489
3,105.109853559955,0.0153294617313401
3,102.245064584301,0.0153040802895103
3,99.3802756086471,0.0153114764219097
3,96.515486632993,0.0153591571125099
3,93.6506976573389,0.015428101077139
3,90.7859086816847,0.0154773145104705
3,87.9211197060306,0.015468104715595
3,85.0563307303765,0.0153979861800669
3,82.1915417547224,0.0153191821449059
3,79.3267527790683,0.0153268444647659
3,76.4619638034142,0.0155304442587449
3,73.59717482776,0.0160294564194886
3,70.7323858521059,0.0168953386351022
3,67.8675968764518,0.0181404336207653
3,65.0028079007977,0.0196474621326742
3,62.1380189251436,0.0210739560690642
3,59.2732299494895,0.0218926270645414
3,56.4084409738353,0.0217586240345748
3,53.5436519981812,0.0208374348529969
3,50.6788630225271,0.0195831545989826
3,47.814074046873,0.0183616124166297
3,44.9492850712189,0.0173470310977313
3,42.0844960955648,0.0165832436368935
3,39.2197071199107,0.0160523507960546
3,36.3549181442565,0.0157138014359248
3,33.4901291686024,0.0155222940851466
3,30.6253401929483,0.015435352835762
3,27.7605512172942,0.015416571414243
3,24.8957622416401,0.0154370038402005
3,22.0309732659859,0.0154754763390128
3,19.1661842903318,0.0155180320872235
3,16.3013953146777,0.0155567068208159
3,13.4366063390236,0.0155879519965413
3,10.5718173633695,0.0156110523972102
3.05,171,0.0153797194180601
3.05,168.135211024346,0.0153642225671442
3.05,165.270422048692,0.0153468834113754
3.05,162.405633073038,0.0153299216073637
3.05,159.540844097384,0.0153162454063919
3.05,156.676055121729,0.0153091790739209
3.05,153.811266146075,0.0153118523553472
3.05,150.946477170421,0.0153262422145516
3.05,148.081688194767,0.0153520086043371
3.05,145.216899219113,0.0153854885210428
3.05,142.352110243459,0.0154194496468092
3.05,139.487321267805,0.015444291390604
3.05,136.622532292151,0.0154510402286629
3.05,133.757743316496,0.0154355307136142
3.05,130.892954340842,0.0154019155342966
3.05,128.028165365188,0.0153630856830338
3.05,125.163376389534,0.0153365807797694
3.05,122.29858741388,0.015336816786397
3.05,119.433798438226,0.0153666733775698
3.05,116.569009462572,0.0154128092453208
3.05,113.704220486918,0.0154491530982069
3.05,110.839431511264,0.0154503335905709
3.05,107.974642535609,0.0154097027319985
3.05,105.109853559955,0.0153492633335373
3.05,102.245064584301,0.0153111469407353
3.05,99.3802756086471,0.0153331964424346
3.05,96.515486632993,0.0154218725083086
3.05,93.6506976573389,0.0155377508396459
3.05,90.7859086816847,0.0156082127634251
3.05,87.9211197060306,0.0155738384417747
3.05,85.0563307303765,0.0154456778541676
3.05,82.1915417547224,0.0153262847407733
3.05,79.3267527790683,0.0153792352401685
3.05,76.4619638034142,0.0157856012984512
3.05,73.59717482776,0.016723949748615
3.05,70.7323858521059,0.0183648369912324
3.05,67.8675968764518,0.0208227857129832
3.05,65.0028079007977,0.0239541059182158
3.05,62.1380189251436,0.0269520998585028
3.05,59.2732299494895,0.0283554039608498
3.05,56.4084409738353,0.0274007681248947
3.05,53.5436519981812,0.0249351777596541
3.05,50.6788630225271,0.0222194481246355
3.05,47.814074046873,0.0199236287701845
3.05,44.9492850712189,0.0182066156958341
3.05,42.0844960955648,0.0170143570706145
3.05,39.2197071199107,0.0162393974547817
3.05,36.3549181442565,0.0157764216976266
3.05,33.4901291686024,0.0155358768725173
3.05,30.6253401929483,0.0154450178711914
3.05,27.7605512172942,0.0154465469861721
3.05,24.8957622416401,0.0154973381659354
3.05,22.0309732659859,0.0155671931557801
3.05,19.1661842903318,0.0156371450823121
3.05,16.3013953146777,0.0156971715907746
3.05,13.4366063390236,0.0157435966749438
3.05,10.5718173633695,0.0157766219756353
3.1,171,0.0154222072891253
3.1,168.135211024346,0.0153991905604821
3.1,165.270422048692,0.0153737412100035
3.1,162.405633073038,0.0153492806814559
3.1,159.540844097384,0.0153301706840699
3.1,156.676055121729,0.0153212541606128
3.1,153.811266146075,0.0153269152206459
3.1,150.946477170421,0.0153496685076729
3.1,148.081688194767,0.0153885082117185
3.1,145.216899219113,0.0154375612738329
3.1,142.352110243459,0.0154859150623681
3.1,139.487321267805,0.0155195794587196
3.1,136.622532292151,0.0155259871269596
3.1,133.757743316496,0.0154999915658696
3.1,130.892954340842,0.0154485547482205
3.1,128.028165365188,0.0153907269742873
3.1,125.163376389534,0.0153512675580182
3.1,122.29858741388,0.0153495651408179
3.1,119.433798438226,0.0153883681454622
3.1,116.569009462572,0.0154482453777382
3.1,113.704220486918,0.0154934956167546
3.1,110.839431511264,0.0154912458556601
3.1,107.974642535609,0.0154354677311992
3.1,105.109853559955,0.0153582595101565
3.1,102.245064584301,0.0153157958039708
3.1,99.3802756086471,0.0153547789075714
3.1,96.515486632993,0.0154779785324765
3.1,93.6506976573389,0.0156282524451729
3.1,90.7859086816847,0.0157093649257091
3.1,87.9211197060306,0.0156501780521885
3.1,85.0563307303765,0.0154775079269552
3.1,82.1915417547224,0.0153347201840387
3.1,79.3267527790683,0.0154348818110224
3.1,76.4619638034142,0.0160072042294832
3.1,73.59717482776,0.0172805263711298
3.1,70.7323858521059,0.0194796252108143
3.1,67.8675968764518,0.0227447822930056
3.1,65.0028079007977,0.0268246358840181
3.1,62.1380189251436,0.0305633284408278
3.1,59.2732299494895,0.0320939364742734
3.1,56.4084409738353,0.0305967825299672
3.1,53.5436519981812,0.0272468121290051
3.1,50.6788630225271,0.0236873733967469
3.1,47.814074046873,0.0207674989578588
3.1,44.9492850712189,0.0186488450661191
3.1,42.0844960955648,0.0172204748248029
3.1,39.2197071199107,0.0163191224193529
3.1,36.3549181442565,0.0157987628622021
3.1,33.4901291686024,0.0155423673974041
3.1,30.6253401929483,0.0154588103168869
3.1,27.7605512172942,0.0154785077699211
3.1,24.8957622416401,0.0155503875728465
3.1,22.0309732659859,0.0156395806114522
3.1,19.1661842903318,0.0157249049037114
3.1,16.3013953146777,0.0157958219152502
3.1,13.4366063390236,0.0158491496265045
3.1,10.5718173633695,0.0158860388743785
3.15,171,0.0154526766741443
3.15,168.135211024346,0.0154252391876409
3.15,165.270422048692,0.0153950642718529
3.15,162.405633073038,0.0153662911946524
3.15,159.540844097384,0.0153441311681655
3.15,156.676055121729,0.015334292672343
3.15,153.811266146075,0.0153418461829253
3.15,150.946477170421,0.0153695518844445
3.15,148.081688194767,0.0154159310324523
3.15,145.216899219113,0.0154737278796958
3.15,142.352110243459,0.0155297886504352
3.15,139.487321267805,0.0155674813338914
3.15,136.622532292151,0.0155720998266502
3.15,133.757743316496,0.0155379521648584
3.15,130.892954340842,0.0154737378834992
3.15,128.028165365188,0.0154022221468616
3.15,125.163376389534,0.0153524581651276
3.15,122.29858741388,0.0153467918228662
3.15,119.433798438226,0.0153880568533481
3.15,116.569009462572,0.0154537036905312
3.15,113.704220486918,0.0155031608662453
3.15,110.839431511264,0.0155000182719655
3.15,107.974642535609,0.0154390383651812
3.15,105.109853559955,0.0153576720228616
3.15,102.245064584301,0.0153186574865397
3.15,99.3802756086471,0.0153717698180369
3.15,96.515486632993,0.015516134078362
3.15,93.6506976573389,0.0156842807362137
3.15,90.7859086816847,0.0157680708421888
3.15,87.9211197060306,0.0156929085464651
3.15,85.0563307303765,0.0154980825869844
3.15,82.1915417547224,0.0153513475241832
3.15,79.3267527790683,0.0154917057993988
3.15,76.4619638034142,0.0161728108610581
3.15,73.59717482776,0.0176528329852765
3.15,70.7323858521059,0.0201954179873539
3.15,67.8675968764518,0.0239717546797413
3.15,65.0028079007977,0.028684856514288
3.15,62.1380189251436,0.0329557616940237
3.15,59.2732299494895,0.0345682428517801
3.15,56.4084409738353,0.0325971810142547
3.15,53.5436519981812,0.0285524541014674
3.15,50.6788630225271,0.0244259657194613
3.15,47.814074046873,0.0211516529424722
3.15,44.9492850712189,0.0188389243057552
3.15,42.0844960955648,0.0173132231682251
3.15,39.2197071199107,0.0163683685167254
3.15,36.3549181442565,0.0158332473802255
3.15,33.4901291686024,0.0155765142823211
3.15,30.6253401929483,0.0154987568007648
3.15,27.7605512172942,0.0155256031065728
3.15,24.8957622416401,0.0156034134800563
3.15,22.0309732659859,0.0156962521243347
3.15,19.1661842903318,0.0157828559597015
3.15,16.3013953146777,0.0158531641980878
3.15,13.4366063390236,0.0159046935173911
3.15,10.5718173633695,0.0159392869141917
3.2,171,0.0154563678335053
3.2,168.135211024346,0.0154286732394939
3.2,165.270422048692,0.0153985212567533
3.2,162.405633073038,0.0153702692304135
3.2,159.540844097384,0.015349330012693
3.2,156.676055121729,0.0153415370163745
3.2,153.811266146075,0.0153519328847963
3.2,150.946477170421,0.0153830184830102
3.2,148.081688194767,0.0154327686044197
3.2,145.216899219113,0.0154931040462801
3.2,142.352110243459,0.0155499031666349
3.2,139.487321267805,0.0155857170040274
3.2,136.622532292151,0.0155855853638864
3.2,133.757743316496,0.0155444561169116
3.2,130.892954340842,0.0154725263713213
3.2,128.028165365188,0.0153943823777107
3.2,125.163376389534,0.0153404225386357
3.2,122.29858741388,0.0153332652463464
3.2,119.433798438226,0.0153749046767286
3.2,116.569009462572,0.0154414349193575
3.2,113.704220486918,0.0154914532191138
3.2,110.839431511264,0.0154891616499973
3.2,107.974642535609,0.0154312809047586
3.2,105.109853559955,0.0153571007353927
3.2,102.245064584301,0.0153292026557404
3.2,99.3802756086471,0.0153943008493175
3.2,96.515486632993,0.0155462458939578
3.2,93.6506976573389,0.0157127920285653
3.2,90.7859086816847,0.0157862123751957
3.2,87.9211197060306,0.0157005560168881
3.2,85.0563307303765,0.0155079230662649
3.2,82.1915417547224,0.0153850030684016
3.2,79.3267527790683,0.0155738749487462
3.2,76.4619638034142,0.0163306928774866
3.2,73.59717482776,0.0179205611772581
3.2,70.7323858521059,0.0206149720559317
3.2,67.8675968764518,0.0245636308226377
3.2,65.0028079007977,0.0293315117099818
3.2,62.1380189251436,0.0332588345723818
3.2,59.2732299494895,0.0341448031221361
3.2,56.4084409738353,0.0316510387849373
3.2,53.5436519981812,0.0275811776613408
3.2,50.6788630225271,0.0236852106865421
3.2,47.814074046873,0.0206608737136934
3.2,44.9492850712189,0.0185411015020102
3.2,42.0844960955648,0.0171496038787962
3.2,39.2197071199107,0.0162944907150556
3.2,36.3549181442565,0.0158172886972116
3.2,33.4901291686024,0.0155952961925485
3.2,30.6253401929483,0.0155349756716006
3.2,27.7605512172942,0.0155664451450652
3.2,24.8957622416401,0.0156399575407775
3.2,22.0309732659859,0.0157230716491075
3.2,19.1661842903318,0.0157974848724766
3.2,16.3013953146777,0.0158553758489756
3.2,13.4366063390236,0.0158957183854052
3.2,10.5718173633695,0.0159211265523633
3.25,171,0.0154355541866104
3.25,168.135211024346,0.0154123232302726
3.25,165.270422048692,0.0153876806055945
3.25,162.405633073038,0.0153656545598462
3.25,159.540844097384,0.0153510971137409
3.25,156.676055121729,0.0153490329840035
3.25,153.811266146075,0.0153635004976964
3.25,150.946477170421,0.0153959517106518
3.25,148.081688194767,0.0154435402990901
3.25,145.216899219113,0.0154979751495214
3.25,142.352110243459,0.0155459263608149
3.25,139.487321267805,0.0155719178215489
3.25,136.622532292151,0.0155637908407077
3.25,133.757743316496,0.015519095206363
3.25,130.892954340842,0.0154490714123779
3.25,128.028165365188,0.0153769095058895
3.25,125.163376389534,0.015329468501662
3.25,122.29858741388,0.0153251957487614
3.25,119.433798438226,0.0153634687525687
3.25,116.569009462572,0.015421376716123
3.25,113.704220486918,0.015462821760555
3.25,110.839431511264,0.0154594078210022
3.25,107.974642535609,0.0154122711614457
3.25,105.109853559955,0.0153576606863758
3.25,102.245064584301,0.0153479462926098
3.25,99.3802756086471,0.0154176054146161
3.25,96.515486632993,0.0155534270401417
3.25,93.6506976573389,0.0156882926118931
3.25,90.7859086816847,0.0157342585245609
3.25,87.9211197060306,0.0156496173228478
3.25,85.0563307303765,0.0154942931364067
3.25,82.1915417547224,0.0154251774841197
3.25,79.3267527790683,0.0156449984431787
3.25,76.4619638034142,0.0163589850530866
3.25,73.59717482776,0.0177580612306274
3.25,70.7323858521059,0.0199863595975482
3.25,67.8675968764518,0.0230034247156057
3.25,65.0028079007977,0.0262726589756665
3.25,62.1380189251436,0.0285490572179692
3.25,59.2732299494895,0.0285967527742557
3.25,56.4084409738353,0.0265580345266395
3.25,53.5436519981812,0.0237085853741342
3.25,50.6788630225271,0.0210698596846805
3.25,47.814074046873,0.0190156283428124
3.25,44.9492850712189,0.0175593930784762
3.25,42.0844960955648,0.0165975888877461
3.25,39.2197071199107,0.0160104376152375
3.25,36.3549181442565,0.0156916267252512
3.25,33.4901291686024,0.0155537274574251
3.25,30.6253401929483,0.0155276702097426
3.25,27.7605512172942,0.015561517168025
3.25,24.8957622416401,0.0156190931454622
3.25,22.0309732659859,0.0156779759023973
3.25,19.1661842903318,0.015726677238713
3.25,16.3013953146777,0.0157613958247833
3.25,13.4366063390236,0.0157829460779157
3.25,10.5718173633695,0.015794321382881
3.3,171,0.0154034274659627
3.3,168.135211024346,0.0153886461952338
3.3,165.270422048692,0.0153737702846391
3.3,162.405633073038,0.0153617708388037
3.3,159.540844097384,0.0153560179099413
3.3,156.676055121729,0.0153597268439415
3.3,153.811266146075,0.0153750778891221
3.3,150.946477170421,0.015402103440465
3.3,148.081688194767,0.0154376329764015
3.3,145.216899219113,0.0154748137122756
3.3,142.352110243459,0.0155038624112532
3.3,139.487321267805,0.0155145231797821
3.3,136.622532292151,0.0154999890726593
3.3,133.757743316496,0.015460901890277
3.3,130.892954340842,0.0154071853016747
3.3,128.028165365188,0.0153558472547498
3.3,125.163376389534,0.0153247036064379
3.3,122.29858741388,0.0153242301411521
3.3,119.433798438226,0.0153512508276932
3.3,116.569009462572,0.0153884499053149
3.3,113.704220486918,0.0154122267963806
3.3,110.839431511264,0.0154070057902495
3.3,107.974642535609,0.0153777875109578
3.3,105.109853559955,0.0153506321277587
3.3,102.245064584301,0.0153579169050552
3.3,99.3802756086471,0.0154161136305177
3.3,96.515486632993,0.0155091927373132
3.3,93.6506976573389,0.0155900654674699
3.3,90.7859086816847,0.0156070073479505
3.3,87.9211197060306,0.0155457028908444
3.3,85.0563307303765,0.0154568166169588
3.3,82.1915417547224,0.0154452828706218
3.3,79.3267527790683,0.0156336345844141
3.3,76.4619638034142,0.0161281261095394
3.3,73.59717482776,0.0169953031811752
3.3,70.7323858521059,0.0182330187373058
3.3,67.8675968764518,0.0197161915331766
3.3,65.0028079007977,0.0211202796635152
3.3,62.1380189251436,0.0219229384170344
3.3,59.2732299494895,0.0217236238722424
3.3,56.4084409738353,0.0206854568504335
3.3,53.5436519981812,0.0193425984792916
3.3,50.6788630225271,0.018101031135669
3.3,47.814074046873,0.0171203410033529
3.3,44.9492850712189,0.0164174793901084
3.3,42.0844960955648,0.0159544059600706
3.3,39.2197071199107,0.0156782759247246
3.3,36.3549181442565,0.0155368281423043
3.3,33.4901291686024,0.015484242043944
3.3,30.6253401929483,0.015483553813889
3.3,27.7605512172942,0.015507464669753
3.3,24.8957622416401,0.0155379462855784
3.3,22.0309732659859,0.0155648549738767
3.3,19.1661842903318,0.0155839435581817
3.3,16.3013953146777,0.0155947673871567
3.3,13.4366063390236,0.01559889338883
3.3,10.5718173633695,0.0155986146968456
3.35,171,0.0153683141209357
3.35,168.135211024346,0.0153621578673698
3.35,165.270422048692,0.0153566597523935
3.35,162.405633073038,0.0153533716152525
3.35,159.540844097384,0.0153538679353842
3.35,156.676055121729,0.0153594037050437
3.35,153.811266146075,0.0153704556036378
3.35,150.946477170421,0.0153862301374871
3.35,148.081688194767,0.015404312054215
3.35,145.216899219113,0.0154207050390029
3.35,142.352110243459,0.0154305177903977
3.35,139.487321267805,0.0154293825872889
3.35,136.622532292151,0.015415316038365
3.35,133.757743316496,0.0153902633910763
3.35,130.892954340842,0.0153603424055488
3.35,128.028165365188,0.0153341628382587
3.35,125.163376389534,0.0153195183437271
3.35,122.29858741388,0.0153197496030582
3.35,119.433798438226,0.0153316172517424
3.35,116.569009462572,0.0153463034429036
3.35,113.704220486918,0.0153539690425622
3.35,110.839431511264,0.0153500817699356
3.35,107.974642535609,0.0153395583065334
3.35,105.109853559955,0.0153349917949735
3.35,102.245064584301,0.0153488855271402
3.35,99.3802756086471,0.0153842307817067
3.35,96.515486632993,0.0154295335506177
3.35,93.6506976573389,0.0154629623248118
3.35,90.7859086816847,0.0154660363824663
3.35,87.9211197060306,0.0154401315975483
3.35,85.0563307303765,0.0154137685456954
3.35,82.1915417547224,0.015433907006974
3.35,79.3267527790683,0.0155472509879722
3.35,76.4619638034142,0.0157824875887528
3.35,73.59717482776,0.0161381344982662
3.35,70.7323858521059,0.016574600873035
3.35,67.8675968764518,0.0170106804531323
3.35,65.0028079007977,0.0173341518551118
3.35,62.1380189251436,0.0174431506805548
3.35,59.2732299494895,0.0173079200822069
3.35,56.4084409738353,0.0169921757550017
3.35,53.5436519981812,0.0166040758835341
3.35,50.6788630225271,0.0162342101638571
3.35,47.814074046873,0.0159317841503075
3.35,44.9492850712189,0.0157113510506994
3.35,42.0844960955648,0.0155669951567277
3.35,39.2197071199107,0.0154834755818412
3.35,36.3549181442565,0.015443125158644
3.35,33.4901291686024,0.0154297157456859
3.35,30.6253401929483,0.0154303623118754
3.35,27.7605512172942,0.0154361145598376
3.35,24.8957622416401,0.0154416746707789
3.35,22.0309732659859,0.0154446178714777
3.35,19.1661842903318,0.0154444493297433
3.35,16.3013953146777,0.0154417455631433
3.35,13.4366063390236,0.0154375124580591
3.35,10.5718173633695,0.0154327857489821
3.4,171,0.0153362454243802
3.4,168.135211024346,0.015335178899369
3.4,165.270422048692,0.0153347529064715
3.4,162.405633073038,0.0153354574610059
3.4,159.540844097384,0.0153376677401174
3.4,156.676055121729,0.015341509170197
3.4,153.811266146075,0.0153467249352346
3.4,150.946477170421,0.015352588888012
3.4,148.081688194767,0.0153579213540649
3.4,145.216899219113,0.0153612630300564
3.4,142.352110243459,0.0153612280106905
3.4,139.487321267805,0.015356982468355
3.4,136.622532292151,0.0153486952955845
3.4,133.757743316496,0.0153377328655907
3.4,130.892954340842,0.0153263981776993
3.4,128.028165365188,0.0153171896020911
3.4,125.163376389534,0.0153118233583178
3.4,122.29858741388,0.0153104777344046
3.4,119.433798438226,0.015311721774627
3.4,116.569009462572,0.0153133246338284
3.4,113.704220486918,0.0153136663545819
3.4,110.839431511264,0.0153129873184454
3.4,107.974642535609,0.01531356729632
3.4,105.109853559955,0.0153184219094699
3.4,102.245064584301,0.015329106160572
3.4,99.3802756086471,0.0153440334483954
3.4,96.515486632993,0.0153586826828676
3.4,93.6506976573389,0.0153680939505669
3.4,90.7859086816847,0.0153705818461249
3.4,87.9211197060306,0.0153703973409558
3.4,85.0563307303765,0.0153772063535718
3.4,82.1915417547224,0.0154021599009995
3.4,79.3267527790683,0.0154526026729242
3.4,76.4619638034142,0.0155280723637717
3.4,73.59717482776,0.0156190922243361
3.4,70.7323858521059,0.0157089685427409
3.4,67.8675968764518,0.0157782785531658
3.4,65.0028079007977,0.0158112299757164
3.4,62.1380189251436,0.0158016521100562
3.4,59.2732299494895,0.0157552105168617
3.4,56.4084409738353,0.0156861464535352
3.4,53.5436519981812,0.0156107979528858
3.4,50.6788630225271,0.0155420320531306
3.4,47.814074046873,0.0154868914686708
3.4,44.9492850712189,0.0154470728680833
3.4,42.0844960955648,0.0154207336508307
3.4,39.2197071199107,0.0154044033451469
3.4,36.3549181442565,0.0153944174353725
3.4,33.4901291686024,0.0153877488837537
3.4,30.6253401929483,0.015382329570252
3.4,27.7605512172942,0.015377024200904
3.4,24.8957622416401,0.0153714193776384
3.4,22.0309732659859,0.0153655581089318
3.4,19.1661842903318,0.0153597040628073
3.4,16.3013953146777,0.015354174392634
3.4,13.4366063390236,0.0153492454362372
3.4,10.5718173633695,0.0153451162297886
3.45,171,0.0153136226543902
3.45,168.135211024346,0.0153140366257664
3.45,165.270422048692,0.0153147709634372
3.45,162.405633073038,0.0153158696253052
3.45,159.540844097384,0.0153172919635216
3.45,156.676055121729,0.015318888699759
3.45,153.811266146075,0.0153204029789593
3.45,150.946477170421,0.015321506428971
3.45,148.081688194767,0.0153218716536618
3.45,145.216899219113,0.015321268010324
3.45,142.352110243459,0.0153196506288943
3.45,139.487321267805,0.0153172017995568
3.45,136.622532292151,0.015314289914585
3.45,133.757743316496,0.0153113410954006
3.45,130.892954340842,0.0153086669147575
3.45,128.028165365188,0.0153063350455908
3.45,125.163376389534,0.0153041742870515
3.45,122.29858741388,0.015301948358879
3.45,119.433798438226,0.0152996280335313
3.45,116.569009462572,0.0152975963080869
3.45,113.704220486918,0.015296610854125
3.45,110.839431511264,0.0152974622568723
3.45,107.974642535609,0.0153004686841882
3.45,105.109853559955,0.0153051203394225
3.45,102.245064584301,0.015310187864888
3.45,99.3802756086471,0.0153143735435124
3.45,96.515486632993,0.0153172150323318
3.45,93.6506976573389,0.0153196919711833
3.45,90.7859086816847,0.0153240556642787
3.45,87.9211197060306,0.0153328138912241
3.45,85.0563307303765,0.0153473243823139
3.45,82.1915417547224,0.0153667472796524
3.45,79.3267527790683,0.0153879675478787
3.45,76.4619638034142,0.0154065899966793
3.45,73.59717482776,0.015418545699263
3.45,70.7323858521059,0.0154215658233191
3.45,67.8675968764518,0.015415898118274
3.45,65.0028079007977,0.0154040338227466
3.45,62.1380189251436,0.0153896551719139
3.45,59.2732299494895,0.0153763141266193
3.45,56.4084409738353,0.0153663927269238
3.45,53.5436519981812,0.0153606790839464
3.45,50.6788630225271,0.0153585659932558
3.45,47.814074046873,0.0153586303005144
3.45,44.9492850712189,0.0153592805011863
3.45,42.0844960955648,0.0153592411829507
3.45,39.2197071199107,0.0153577833021705
3.45,36.3549181442565,0.0153547270670209
3.45,33.4901291686024,0.0153503038880646
3.45,30.6253401929483,0.0153449699624104
3.45,27.7605512172942,0.0153392388822183
3.45,24.8957622416401,0.0153335666280661
3.45,22.0309732659859,0.0153282940322203
3.45,19.1661842903318,0.0153236350839978
3.45,16.3013953146777,0.01531969370095
3.45,13.4366063390236,0.0153164931194949
3.45,10.5718173633695,0.0153140068189903
3.5,171,0.0153013163509064
3.5,168.135211024346,0.0153016368056615
3.5,165.270422048692,0.0153020492387786
3.5,162.405633073038,0.0153025211542915
3.5,159.540844097384,0.0153029896106183
3.5,156.676055121729,0.0153033660714159
3.5,153.811266146075,0.015303554255556
3.5,150.946477170421,0.0153034796801901
3.5,148.081688194767,0.0153031231480196
3.5,145.216899219113,0.0153025438356029
3.5,142.352110243459,0.0153018748381552
3.5,139.487321267805,0.0153012796978983
3.5,136.622532292151,0.0153008750410995
3.5,133.757743316496,0.0153006482644307
3.5,130.892954340842,0.0153004181938008
3.5,128.028165365188,0.0152998838116321
3.5,125.163376389534,0.0152987703328232
3.5,122.29858741388,0.0152970211285194
3.5,119.433798438226,0.0152949303232216
3.5,116.569009462572,0.0152931070115736
3.5,113.704220486918,0.0152922327603342
3.5,110.839431511264,0.0152927001079409
3.5,107.974642535609,0.0152943334814164
3.5,105.109853559955,0.0152964077163472
3.5,102.245064584301,0.015298043610378
3.5,99.3802756086471,0.0152988214956153
3.5,96.515486632993,0.0152992582611305
3.5,93.6506976573389,0.0153007959809625
3.5,90.7859086816847,0.0153051906713122
3.5,87.9211197060306,0.0153135430595013
3.5,85.0563307303765,0.0153254673319553
3.5,82.1915417547224,0.015338882455507
3.5,79.3267527790683,0.0153506153264049
3.5,76.4619638034142,0.0153575782006488
3.5,73.59717482776,0.0153579724142928
3.5,70.7323858521059,0.0153519620015662
3.5,67.8675968764518,0.0153415461850748
3.5,65.0028079007977,0.0153297535593852
3.5,62.1380189251436,0.0153195635313666
3.5,59.2732299494895,0.0153130110321218
3.5,56.4084409738353,0.0153107692306809
3.5,53.5436519981812,0.015312253225332
3.5,50.6788630225271,0.0153160813028781
3.5,47.814074046873,0.0153206462562046
3.5,44.9492850712189,0.0153245852498732
3.5,42.0844960955648,0.0153270387939271
3.5,39.2197071199107,0.0153276946529111
3.5,36.3549181442565,0.0153266804781298
3.5,33.4901291686024,0.0153243898702522
3.5,30.6253401929483,0.0153213123982294
3.5,27.7605512172942,0.0153179082459138
3.5,24.8957622416401,0.0153145390140091
3.5,22.0309732659859,0.0153114466245542
3.5,19.1661842903318,0.0153087638897512
3.5,16.3013953146777,0.0153065403260989
3.5,13.4366063390236,0.0153047711067008
3.5,10.5718173633695,0.0153034222761373
3.55,171,0.0152957899058061
3.55,168.135211024346,0.0152958712199203
3.55,165.270422048692,0.0152959606943134
3.55,162.405633073038,0.0152960409456248
3.55,159.540844097384,0.0152960888721215
3.55,156.676055121729,0.0152960808842067
3.55,153.811266146075,0.0152960019882811
3.55,150.946477170421,0.015295856656359
3.55,148.081688194767,0.0152956769634964
3.55,145.216899219113,0.0152955217806394
3.55,142.352110243459,0.0152954615679703
3.55,139.487321267805,0.0152955480233587
3.55,136.622532292151,0.0152957764624519
3.55,133.757743316496,0.0152960583663774
3.55,130.892954340842,0.0152962259352376
3.55,128.028165365188,0.0152960829645764
3.55,125.163376389534,0.0152954946405123
3.55,122.29858741388,0.015294480221101
3.55,119.433798438226,0.0152932539572673
3.55,116.569009462572,0.0152921694765104
3.55,113.704220486918,0.0152915678497983
3.55,110.839431511264,0.0152915939051244
3.55,107.974642535609,0.0152920916129635
3.55,105.109853559955,0.015292675785072
3.55,102.245064584301,0.0152929886505946
3.55,99.3802756086471,0.0152930232259098
3.55,96.515486632993,0.0152933118276925
3.55,93.6506976573389,0.0152948105276577
3.55,90.7859086816847,0.0152984639796433
3.55,87.9211197060306,0.015304632220693
3.55,85.0563307303765,0.0153126837366826
3.55,82.1915417547224,0.0153210181110682
3.55,79.3267527790683,0.0153275759617912
3.55,76.4619638034142,0.015330628826997
3.55,73.59717482776,0.0153294770491874
3.55,70.7323858521059,0.0153247258390763
3.55,67.8675968764518,0.0153180294925288
3.55,65.0028079007977,0.0153114519033208
3.55,62.1380189251436,0.0153067451829546
3.55,59.2732299494895,0.0153048383872843
3.55,56.4084409738353,0.0153056918562858
3.55,53.5436519981812,0.0153084980915839
3.55,50.6788630225271,0.0153120821367859
3.55,47.814074046873,0.0153153164368682
3.55,44.9492850712189,0.0153174099744656
3.55,42.0844960955648,0.0153180172668032
3.55,39.2197071199107,0.0153171917145322
3.55,36.3549181442565,0.0153152504400141
3.55,33.4901291686024,0.0153126208798157
3.55,30.6253401929483,0.015309717488821
3.55,27.7605512172942,0.015306868390972
3.55,24.8957622416401,0.0153042894570952
3.55,22.0309732659859,0.015302091716529
3.55,19.1661842903318,0.0153003058411599
3.55,16.3013953146777,0.0152989108049021
3.55,13.4366063390236,0.0152978589921171
3.55,10.5718173633695,0.0152970946216974
3.6,171,0.0152935502052063
3.6,168.135211024346,0.0152935805899536
3.6,165.270422048692,0.0152936034864673
3.6,162.405633073038,0.0152936064292139
3.6,159.540844097384,0.015293576169519
3.6,156.676055121729,0.0152935028210141
3.6,153.811266146075,0.0152933856053654
3.6,150.946477170421,0.0152932385224076
3.6,148.081688194767,0.0152930929850608
3.6,145.216899219113,0.0152929938830975
3.6,142.352110243459,0.0152929866508775
3.6,139.487321267805,0.0152930963999708
3.6,136.622532292151,0.0152933056178174
3.6,133.757743316496,0.0152935420975438
3.6,130.892954340842,0.0152936897834431
3.6,128.028165365188,0.0152936283568843
3.6,125.163376389534,0.0152932922674294
3.6,122.29858741388,0.0152927223906238
3.6,119.433798438226,0.0152920751888484
3.6,116.569009462572,0.0152915666671467
3.6,113.704220486918,0.0152913633807168
3.6,110.839431511264,0.0152914753585671
3.6,107.974642535609,0.015291727294826
3.6,105.109853559955,0.0152918581700344
3.6,102.245064584301,0.0152917244551617
3.6,99.3802756086471,0.0152914961189427
3.6,96.515486632993,0.0152917001009393
3.6,93.6506976573389,0.0152930260965431
3.6,90.7859086816847,0.0152959472197546
3.6,87.9211197060306,0.0153003447628658
3.6,85.0563307303765,0.0153053687784642
3.6,82.1915417547224,0.0153096688628787
3.6,79.3267527790683,0.0153119312090821
3.6,76.4619638034142,0.0153114714010117
3.6,73.59717482776,0.0153085796003267
3.6,70.7323858521059,0.0153044387101257
3.6,67.8675968764518,0.0153006602658573
3.6,65.0028079007977,0.0152986673635801
3.6,62.1380189251436,0.0152992005103668
3.6,59.2732299494895,0.0153021304763438
3.6,56.4084409738353,0.0153066045528702
3.6,53.5436519981812,0.0153114145182143
3.6,50.6788630225271,0.0153154111659358
3.6,47.814074046873,0.0153178116801199
3.6,44.9492850712189,0.0153183238084779
3.6,42.0844960955648,0.0153170975431818
3.6,39.2197071199107,0.0153145716067019
3.6,36.3549181442565,0.0153112946192627
3.6,33.4901291686024,0.0153077800567596
3.6,30.6253401929483,0.0153044210713836
3.6,27.7605512172942,0.0153014633050936
3.6,24.8957622416401,0.0152990185688536
3.6,22.0309732659859,0.0152970989687196
3.6,19.1661842903318,0.0152956551139237
3.6,16.3013953146777,0.0152946086411526
3.6,13.4366063390236,0.0152938752482073
3.6,10.5718173633695,0.0152933784056342
3.65,171,0.0152924321494098
3.65,168.135211024346,0.0152924737929947
3.65,165.270422048692,0.0152925092698295
3.65,162.405633073038,0.0152925256547538
3.65,159.540844097384,0.0152925094380667
3.65,156.676055121729,0.0152924501579019
3.65,153.811266146075,0.0152923452079104
3.65,150.946477170421,0.0152922043928417
3.65,148.081688194767,0.0152920518714895
3.65,145.216899219113,0.0152919228547676
3.65,142.352110243459,0.0152918535388471
3.65,139.487321267805,0.0152918656296132
3.65,136.622532292151,0.0152919508773805
3.65,133.757743316496,0.015292064349242
3.65,130.892954340842,0.0152921348044504
3.65,128.028165365188,0.0152920942032003
3.65,125.163376389534,0.0152919168014413
3.65,122.29858741388,0.015291646914732
3.65,119.433798438226,0.015291392166277
3.65,116.569009462572,0.0152912728753515
3.65,113.704220486918,0.0152913460998757
3.65,110.839431511264,0.0152915499461985
3.65,107.974642535609,0.0152917181666616
3.65,105.109853559955,0.0152916825427736
3.65,102.245064584301,0.0152914205766949
3.65,99.3802756086471,0.0152911549508707
3.65,96.515486632993,0.0152913127812972
3.65,93.6506976573389,0.0152923234321736
3.65,90.7859086816847,0.0152943404938501
3.65,87.9211197060306,0.0152970477784096
3.65,85.0563307303765,0.0152996919344354
3.65,82.1915417547224,0.0153013703652078
3.65,79.3267527790683,0.0153014525774737
3.65,76.4619638034142,0.0152999195034507
3.65,73.59717482776,0.0152974349107829
3.65,70.7323858521059,0.0152951031846576
3.65,67.8675968764518,0.0152940314952148
3.65,65.0028079007977,0.0152949037635617
3.65,62.1380189251436,0.0152977480967083
3.65,59.2732299494895,0.0153019704417755
3.65,56.4084409738353,0.0153066039540356
3.65,53.5436519981812,0.0153106455940349
3.65,50.6788630225271,0.0153133433865505
3.65,47.814074046873,0.0153143472376821
3.65,44.9492850712189,0.015313708054659
3.65,42.0844960955648,0.0153117676804291
3.65,39.2197071199107,0.0153090059536796
3.65,36.3549181442565,0.0153059026746709
3.65,33.4901291686024,0.0153028465872242
3.65,30.6253401929483,0.0153000971422838
3.65,27.7605512172942,0.0152977875655778
3.65,24.8957622416401,0.0152959515075322
3.65,22.0309732659859,0.0152945572939783
3.65,19.1661842903318,0.0152935391875074
3.65,16.3013953146777,0.0152928207199645
3.65,13.4366063390236,0.0152923293164299
3.65,10.5718173633695,0.0152920037130116
3.7,171,0.0152916817296536
3.7,168.135211024346,0.0152917103938952
3.7,165.270422048692,0.0152917366434052
3.7,162.405633073038,0.0152917526923046
3.7,159.540844097384,0.0152917501509207
3.7,156.676055121729,0.0152917220488957
3.7,153.811266146075,0.0152916655318604
3.7,150.946477170421,0.0152915844259491
3.7,148.081688194767,0.015291490382729
3.7,145.216899219113,0.0152914012381582
3.7,142.352110243459,0.0152913359057287
3.7,139.487321267805,0.0152913067022923
3.7,136.622532292151,0.0152913120552241
3.7,133.757743316496,0.0152913339577307
3.7,130.892954340842,0.0152913438642946
3.7,128.028165365188,0.0152913170546693
3.7,125.163376389534,0.0152912497006118
3.7,122.29858741388,0.0152911681141286
3.7,119.433798438226,0.0152911203000699
3.7,116.569009462572,0.0152911485253609
3.7,113.704220486918,0.0152912555281868
3.7,110.839431511264,0.0152913876846807
3.7,107.974642535609,0.0152914556389962
3.7,105.109853559955,0.01529139255671
3.7,102.245064584301,0.0152912210512304
3.7,99.3802756086471,0.0152910817741706
3.7,96.515486632993,0.0152911880956995
3.7,93.6506976573389,0.0152917131595434
3.7,90.7859086816847,0.0152926650239093
3.7,87.9211197060306,0.0152938281808461
3.7,85.0563307303765,0.0152948237792588
3.7,82.1915417547224,0.0152952757340701
3.7,79.3267527790683,0.0152950036547272
3.7,76.4619638034142,0.0152941393576825
3.7,73.59717482776,0.0152931000177597
3.7,70.7323858521059,0.0152924268772182
3.7,67.8675968764518,0.015292567570166
3.7,65.0028079007977,0.015293703166651
3.7,62.1380189251436,0.015295690433149
3.7,59.2732299494895,0.015298129495916
3.7,56.4084409738353,0.015300512363878
3.7,53.5436519981812,0.0153023834208191
3.7,50.6788630225271,0.0153034532153162
3.7,47.814074046873,0.0153036385288272
3.7,44.9492850712189,0.0153030353600217
3.7,42.0844960955648,0.015301852480189
3.7,39.2197071199107,0.0153003371912471
3.7,36.3549181442565,0.0152987163145973
3.7,33.4901291686024,0.0152971622848486
3.7,30.6253401929483,0.015295783136313
3.7,27.7605512172942,0.0152946291339152
3.7,24.8957622416401,0.0152937075767829
3.7,22.0309732659859,0.0152929990522059
3.7,19.1661842903318,0.0152924711780779
3.7,16.3013953146777,0.0152920883315258
3.7,13.4366063390236,0.0152918174767636
3.7,10.5718173633695,0.0152916309746689
3.75,171,0.0152911909951039
3.75,168.135211024346,0.0152911979546137
3.75,165.270422048692,0.0152912052727042
3.75,162.405633073038,0.0152912111133405
3.75,159.540844097384,0.0152912130549913
3.75,156.676055121729,0.0152912085848719
3.75,153.811266146075,0.0152911959095073
3.75,150.946477170421,0.0152911748593806
3.75,148.081688194767,0.0152911474864773
3.75,145.216899219113,0.0152911178912439
3.75,142.352110243459,0.0152910909932037
3.75,139.487321267805,0.0152910704303004
3.75,136.622532292151,0.0152910564169411
3.75,133.757743316496,0.0152910448695354
3.75,130.892954340842,0.0152910289582133
3.75,128.028165365188,0.0152910031675282
3.75,125.163376389534,0.0152909681917017
3.75,122.29858741388,0.0152909335167802
3.75,119.433798438226,0.0152909146986042
3.75,116.569009462572,0.015290924930926
3.75,113.704220486918,0.0152909647244033
3.75,110.839431511264,0.0152910167728332
3.75,107.974642535609,0.0152910522224516
3.75,105.109853559955,0.0152910483810145
3.75,102.245064584301,0.0152910091181525
3.75,99.3802756086471,0.0152909738224842
3.75,96.515486632993,0.0152910042853285
3.75,93.6506976573389,0.0152911514631164
3.75,90.7859086816847,0.0152914188177248
3.75,87.9211197060306,0.0152917455085092
3.75,85.0563307303765,0.015292024683461
3.75,82.1915417547224,0.0152921525674081
3.75,79.3267527790683,0.0152920846214042
3.75,76.4619638034142,0.0152918684523122
3.75,73.59717482776,0.0152916342586448
3.75,70.7323858521059,0.0152915458854106
3.75,67.8675968764518,0.0152917356360379
3.75,65.0028079007977,0.0152922526671291
3.75,62.1380189251436,0.015293045852543
3.75,59.2732299494895,0.0152939842584365
3.75,56.4084409738353,0.0152949021452382
3.75,53.5436519981812,0.0152956481183026
3.75,50.6788630225271,0.0152961209456298
3.75,47.814074046873,0.0152962837237753
3.75,44.9492850712189,0.0152961578258323
3.75,42.0844960955648,0.0152958042564716
3.75,39.2197071199107,0.0152953014616743
3.75,36.3549181442565,0.0152947265047578
3.75,33.4901291686024,0.015294142980294
3.75,30.6253401929483,0.0152935958933312
3.75,27.7605512172942,0.0152931118527232
3.75,24.8957622416401,0.0152927023408512
3.75,22.0309732659859,0.0152923681032638
3.75,19.1661842903318,0.0152921033514292
3.75,16.3013953146777,0.0152918991269074
3.75,13.4366063390236,0.0152917456587402
3.75,10.5718173633695,0.0152916338236362
3.8,171,0.0152910072797629
3.8,168.135211024346,0.015291005025603
3.8,165.270422048692,0.0152910035959509
3.8,162.405633073038,0.0152910033867954
3.8,159.540844097384,0.0152910043708421
3.8,156.676055121729,0.0152910060438521
3.8,153.811266146075,0.0152910075266715
3.8,150.946477170421,0.0152910078205538
3.8,148.081688194767,0.015291006143921
3.8,145.216899219113,0.0152910022105921
3.8,142.352110243459,0.0152909962858525
3.8,139.487321267805,0.0152909889231954
3.8,136.622532292151,0.0152909804551496
3.8,133.757743316496,0.0152909705300431
3.8,130.892954340842,0.0152909581150266
3.8,128.028165365188,0.0152909422578952
3.8,125.163376389534,0.0152909234464949
3.8,122.29858741388,0.0152909047902061
3.8,119.433798438226,0.0152908918997194
3.8,116.569009462572,0.0152908907419077
3.8,113.704220486918,0.0152909040244717
3.8,110.839431511264,0.0152909282374707
3.8,107.974642535609,0.0152909541433124
3.8,105.109853559955,0.015290972180449
3.8,102.245064584301,0.0152909810196593
3.8,99.3802756086471,0.0152909941738539
3.8,96.515486632993,0.015291038819849
3.8,93.6506976573389,0.0152911445049817
3.8,90.7859086816847,0.0152913259702313
3.8,87.9211197060306,0.0152915698712121
3.8,85.0563307303765,0.0152918352955696
3.8,82.1915417547224,0.015292071275812
3.8,79.3267527790683,0.015292244307978
3.8,76.4619638034142,0.0152923615317064
3.8,73.59717482776,0.0152924758390075
3.8,70.7323858521059,0.015292668011928
3.8,67.8675968764518,0.0152930130220813
3.8,65.0028079007977,0.0152935458485721
3.8,62.1380189251436,0.0152942421456537
3.8,59.2732299494895,0.0152950214779712
3.8,56.4084409738353,0.0152957703896007
3.8,53.5436519981812,0.0152963747881973
3.8,50.6788630225271,0.0152967491488311
3.8,47.814074046873,0.015296853544813
3.8,44.9492850712189,0.0152966957082161
3.8,42.0844960955648,0.0152963209655756
3.8,39.2197071199107,0.0152957959268114
3.8,36.3549181442565,0.0152951919098564
3.8,33.4901291686024,0.0152945722222386
3.8,30.6253401929483,0.0152939849562499
3.8,27.7605512172942,0.015293460936015
3.8,24.8957622416401,0.0152930153400614
3.8,22.0309732659859,0.0152926512652318
3.8,19.1661842903318,0.0152923637936591
3.8,16.3013953146777,0.0152921436401381
3.8,13.4366063390236,0.0152919799533056
3.8,10.5718173633695,0.0152918622044436
3.85,171,0.0152913796228574
3.85,168.135211024346,0.015291401034682
3.85,165.270422048692,0.0152914270416045
3.85,162.405633073038,0.0152914553989879
3.85,159.540844097384,0.0152914823501261
3.85,156.676055121729,0.0152915025888564
3.85,153.811266146075,0.0152915097052191
3.85,150.946477170421,0.0152914972396943
3.85,148.081688194767,0.0152914603060934
3.85,145.216899219113,0.0152913974811975
3.85,142.352110243459,0.0152913123679658
3.85,139.487321267805,0.0152912140596742
3.85,136.622532292151,0.0152911158454702
3.85,133.757743316496,0.015291032028669
3.85,130.892954340842,0.0152909736128888
3.85,128.028165365188,0.015290944499635
3.85,125.163376389534,0.0152909401652032
3.85,122.29858741388,0.0152909500456906
3.85,119.433798438226,0.0152909630613647
3.85,116.569009462572,0.0152909736528208
3.85,113.704220486918,0.0152909847550554
3.85,110.839431511264,0.0152910054218716
3.85,107.974642535609,0.0152910441603417
3.85,105.109853559955,0.0152911025551349
3.85,102.245064584301,0.0152911747132654
3.85,99.3802756086471,0.0152912548266356
3.85,96.515486632993,0.0152913490520137
3.85,93.6506976573389,0.0152914830747342
3.85,90.7859086816847,0.0152916974002676
3.85,87.9211197060306,0.0152920294137289
3.85,85.0563307303765,0.0152924905600712
3.85,82.1915417547224,0.0152930521986902
3.85,79.3267527790683,0.0152936504637451
3.85,76.4619638034142,0.0152942099877543
3.85,73.59717482776,0.0152946749614377
3.85,70.7323858521059,0.0152950311275628
3.85,67.8675968764518,0.0152953072155156
3.85,65.0028079007977,0.0152955557687674
3.85,62.1380189251436,0.0152958240368794
3.85,59.2732299494895,0.0152961295543072
3.85,56.4084409738353,0.0152964510275148
3.85,53.5436519981812,0.0152967366318938
3.85,50.6788630225271,0.0152969238635989
3.85,47.814074046873,0.0152969613439461
3.85,44.9492850712189,0.0152968241674344
3.85,42.0844960955648,0.015296518745817
3.85,39.2197071199107,0.0152960778998872
3.85,36.3549181442565,0.0152955500799538
3.85,33.4901291686024,0.0152949873515999
3.85,30.6253401929483,0.0152944356961931
3.85,27.7605512172942,0.0152939293158148
3.85,24.8957622416401,0.0152934889426867
3.85,22.0309732659859,0.0152931231230434
3.85,19.1661842903318,0.0152928311220603
3.85,16.3013953146777,0.0152926062701374
3.85,13.4366063390236,0.0152924389697408
3.85,10.5718173633695,0.0152923189938115
3.9,171,0.0152920352054053
3.9,168.135211024346,0.0152920952967722
3.9,165.270422048692,0.0152921680563299
3.9,162.405633073038,0.0152922477097967
3.9,159.540844097384,0.0152923248046966
3.9,156.676055121729,0.0152923860127899
3.9,153.811266146075,0.0152924150497387
3.9,150.946477170421,0.0152923950942253
3.9,148.081688194767,0.015292312733517
3.9,145.216899219113,0.0152921628286207
3.9,142.352110243459,0.0152919529034473
3.9,139.487321267805,0.0152917050482583
3.9,136.622532292151,0.0152914533760597
3.9,133.757743316496,0.0152912362139959
3.9,130.892954340842,0.0152910844666189
3.9,128.028165365188,0.0152910102218755
3.9,125.163376389534,0.0152910012083462
3.9,122.29858741388,0.0152910255510059
3.9,119.433798438226,0.0152910468385574
3.9,116.569009462572,0.0152910433284607
3.9,113.704220486918,0.0152910207599863
3.9,110.839431511264,0.0152910095826937
3.9,107.974642535609,0.015291045605112
3.9,105.109853559955,0.0152911444425114
3.9,102.245064584301,0.0152912871480813
3.9,99.3802756086471,0.0152914303613796
3.9,96.515486632993,0.0152915391833449
3.9,93.6506976573389,0.0152916235227551
3.9,90.7859086816847,0.0152917515745812
3.9,87.9211197060306,0.0152920247860481
3.9,85.0563307303765,0.0152925224163022
3.9,82.1915417547224,0.0152932455490725
3.9,79.3267527790683,0.0152940948231538
3.9,76.4619638034142,0.0152948987605486
3.9,73.59717482776,0.0152954807464034
3.9,70.7323858521059,0.0152957307279172
3.9,67.8675968764518,0.0152956459999181
3.9,65.0028079007977,0.0152953237361062
3.9,62.1380189251436,0.0152949136119562
3.9,59.2732299494895,0.0152945566985797
3.9,56.4084409738353,0.0152943386335236
3.9,53.5436519981812,0.0152942731612371
3.9,50.6788630225271,0.0152943155054031
3.9,47.814074046873,0.015294392860938
3.9,44.9492850712189,0.0152944360092052
3.9,42.0844960955648,0.0152944004679848
3.9,39.2197071199107,0.0152942732503512
3.9,36.3549181442565,0.0152940678362597
3.9,33.4901291686024,0.0152938130995955
3.9,30.6253401929483,0.0152935417672185
3.9,27.7605512172942,0.0152932819351835
3.9,24.8957622416401,0.0152930527906108
3.9,22.0309732659859,0.0152928639709194
3.9,19.1661842903318,0.0152927172191398
3.9,16.3013953146777,0.0152926089760342
3.9,13.4366063390236,0.0152925329302653
3.9,10.5718173633695,0.0152924820164172
3.95,171,0.0152922954382576
3.95,168.135211024346,0.0152923607389383
3.95,165.270422048692,0.015292440204956
3.95,162.405633073038,0.0152925279138606
3.95,159.540844097384,0.0152926140333581
3.95,156.676055121729,0.0152926845498428
3.95,153.811266146075,0.0152927221650692
3.95,150.946477170421,0.0152927087766119
3.95,148.081688194767,0.0152926295792421
3.95,145.216899219113,0.0152924781454152
3.95,142.352110243459,0.0152922610046504
3.95,139.487321267805,0.0152919996098176
3.95,136.622532292151,0.0152917276819779
3.95,133.757743316496,0.0152914832057725
3.95,130.892954340842,0.0152912967577709
3.95,128.028165365188,0.0152911805200547
3.95,125.163376389534,0.0152911236469452
3.95,122.29858741388,0.0152910980180728
3.95,119.433798438226,0.0152910735178654
3.95,116.569009462572,0.0152910358078311
3.95,113.704220486918,0.0152909960170718
3.95,110.839431511264,0.0152909845104267
3.95,107.974642535609,0.015291030144761
3.95,105.109853559955,0.0152911373344765
3.95,102.245064584301,0.0152912778575422
3.95,99.3802756086471,0.0152914071422697
3.95,96.515486632993,0.0152914982175396
3.95,93.6506976573389,0.015291571277196
3.95,90.7859086816847,0.0152916950968429
3.95,87.9211197060306,0.0152919523833183
3.95,85.0563307303765,0.0152923856302566
3.95,82.1915417547224,0.0152929563574189
3.95,79.3267527790683,0.0152935459944622
3.95,76.4619638034142,0.0152940026150787
3.95,73.59717482776,0.0152942097375831
3.95,70.7323858521059,0.0152941399783022
3.95,67.8675968764518,0.0152938656528659
3.95,65.0028079007977,0.0152935232550774
3.95,62.1380189251436,0.0152932528726467
3.95,59.2732299494895,0.015293143419919
3.95,56.4084409738353,0.015293207012989
3.95,53.5436519981812,0.0152933881245891
3.95,50.6788630225271,0.0152935965350496
3.95,47.814074046873,0.0152937455284184
3.95,44.9492850712189,0.0152937795089496
3.95,42.0844960955648,0.0152936839601457
3.95,39.2197071199107,0.0152934795844571
3.95,36.3549181442565,0.0152932076189113
3.95,33.4901291686024,0.0152929139427164
3.95,30.6253401929483,0.0152926371835035
3.95,27.7605512172942,0.0152924027458219
3.95,24.8957622416401,0.0152922221104449
3.95,22.0309732659859,0.0152920954894313
3.95,19.1661842903318,0.01529201580859
3.95,16.3013953146777,0.0152919725298234
3.95,13.4366063390236,0.0152919545399218
3.95,10.5718173633695,0.0152919519200284
4,171,0.0152920378214591
4,168.135211024346,0.015292080970126
4,165.270422048692,0.0152921326438566
4,162.405633073038,0.0152921886285718
4,159.540844097384,0.0152922423959164
4,156.676055121729,0.0152922850858695
4,153.811266146075,0.0152923062029438
4,150.946477170421,0.0152922952156882
4,148.081688194767,0.0152922439964013
4,145.216899219113,0.015292149635132
4,142.352110243459,0.0152920167205834
4,139.487321267805,0.0152918579310078
4,136.622532292151,0.0152916920062495
4,133.757743316496,0.0152915390506322
4,130.892954340842,0.0152914144834729
4,128.028165365188,0.0152913241880414
4,125.163376389534,0.0152912635994777
4,122.29858741388,0.015291221961145
4,119.433798438226,0.0152911900609361
4,116.569009462572,0.0152911669828318
4,113.704220486918,0.0152911609566948
4,110.839431511264,0.0152911825432522
4,107.974642535609,0.0152912339921036
4,105.109853559955,0.0152913029460824
4,102.245064584301,0.0152913676388607
4,99.3802756086471,0.0152914133471819
4,96.515486632993,0.0152914502472191
4,93.6506976573389,0.0152915183147508
4,90.7859086816847,0.0152916706329026
4,87.9211197060306,0.0152919404862474
4,85.0563307303765,0.0152923109370865
4,82.1915417547224,0.0152927080035927
4,79.3267527790683,0.015293026519156
4,76.4619638034142,0.0152931780032516
4,73.59717482776,0.0152931353846793
4,70.7323858521059,0.0152929500046279
4,67.8675968764518,0.015292731531937
4,65.0028079007977,0.0152926013482527
4,62.1380189251436,0.0152926427057346
4,59.2732299494895,0.0152928703001274
4,56.4084409738353,0.0152932300579487
4,53.5436519981812,0.0152936248167773
4,50.6788630225271,0.0152939513186652
4,47.814074046873,0.0152941324259521
4,44.9492850712189,0.0152941342437649
4,42.0844960955648,0.0152939662631916
4,39.2197071199107,0.015293669251897
4,36.3549181442565,0.0152932982756633
4,33.4901291686024,0.0152929073006545
4,30.6253401929483,0.0152925390230248
4,27.7605512172942,0.0152922206633244
4,24.8957622416401,0.0152919645024583
4,22.0309732659859,0.0152917711681351
4,19.1661842903318,0.0152916338209941
4,16.3013953146777,0.0152915419792669
4,13.4366063390236,0.0152914843744748
4,10.5718173633695,0.0152914507319222
4.05,171,0.0152916116508186
4.05,168.135211024346,0.0152916363114859
4.05,165.270422048692,0.0152916660899509
4.05,162.405633073038,0.0152916987898455
4.05,159.540844097384,0.0152917309890267
4.05,156.676055121729,0.0152917580651379
4.05,153.811266146075,0.015291774623299
4.05,150.946477170421,0.0152917754192996
4.05,148.081688194767,0.0152917567309893
4.05,145.216899219113,0.0152917179134097
4.05,142.352110243459,0.0152916626380018
4.05,139.487321267805,0.0152915991798629
4.05,136.622532292151,0.0152915392235127
4.05,133.757743316496,0.0152914950979742
4.05,130.892954340842,0.0152914760595256
4.05,128.028165365188,0.015291484930192
4.05,125.163376389534,0.0152915166392678
4.05,122.29858741388,0.0152915596597721
4.05,119.433798438226,0.0152916000329108
4.05,116.569009462572,0.0152916262329285
4.05,113.704220486918,0.0152916324782568
4.05,110.839431511264,0.0152916189150392
4.05,107.974642535609,0.0152915891438055
4.05,105.109853559955,0.0152915475299061
4.05,102.245064584301,0.0152914990155654
4.05,99.3802756086471,0.015291452103524
4.05,96.515486632993,0.0152914225042167
4.05,93.6506976573389,0.0152914331005493
4.05,90.7859086816847,0.0152915073352573
4.05,87.9211197060306,0.0152916575495408
4.05,85.0563307303765,0.0152918743849109
4.05,82.1915417547224,0.0152921245536862
4.05,79.3267527790683,0.0152923605177063
4.05,76.4619638034142,0.0152925388411358
4.05,73.59717482776,0.0152926385104448
4.05,70.7323858521059,0.0152926699194213
4.05,67.8675968764518,0.0152926698837223
4.05,65.0028079007977,0.015292685140006
4.05,62.1380189251436,0.0152927522600574
4.05,59.2732299494895,0.0152928829861337
4.05,56.4084409738353,0.0152930605842378
4.05,53.5436519981812,0.0152932472627133
4.05,50.6788630225271,0.0152933981092339
4.05,47.814074046873,0.0152934753297535
4.05,44.9492850712189,0.0152934578640726
4.05,42.0844960955648,0.0152933443304686
4.05,39.2197071199107,0.015293150062404
4.05,36.3549181442565,0.0152929006755643
4.05,33.4901291686024,0.0152926249097348
4.05,30.6253401929483,0.0152923488041818
4.05,27.7605512172942,0.0152920921867346
4.05,24.8957622416401,0.0152918674904012
4.05,22.0309732659859,0.0152916803185474
4.05,19.1661842903318,0.0152915309867487
4.05,16.3013953146777,0.0152914163613058
4.05,13.4366063390236,0.0152913315385024
4.05,10.5718173633695,0.0152912711434467
4.1,171,0.0152912672333242
4.1,168.135211024346,0.0152912792588489
4.1,165.270422048692,0.0152912955604455
4.1,162.405633073038,0.0152913161057181
4.1,159.540844097384,0.0152913401804148
4.1,156.676055121729,0.0152913661993325
4.1,153.811266146075,0.0152913917065437
4.1,150.946477170421,0.0152914136755098
4.1,148.081688194767,0.0152914291797298
4.1,145.216899219113,0.0152914364012479
4.1,142.352110243459,0.015291435776943
4.1,139.487321267805,0.0152914308877174
4.1,136.622532292151,0.0152914285585714
4.1,133.757743316496,0.0152914376785793
4.1,130.892954340842,0.0152914665743125
4.1,128.028165365188,0.0152915193850747
4.1,125.163376389534,0.015291592621721
4.1,122.29858741388,0.0152916735814586
4.1,119.433798438226,0.0152917421081874
4.1,116.569009462572,0.0152917760880704
4.1,113.704220486918,0.0152917592815247
4.1,110.839431511264,0.0152916884162217
4.1,107.974642535609,0.0152915759890705
4.1,105.109853559955,0.0152914466696744
4.1,102.245064584301,0.0152913282453176
4.1,99.3802756086471,0.0152912411920714
4.1,96.515486632993,0.0152911922084476
4.1,93.6506976573389,0.0152911752338253
4.1,90.7859086816847,0.0152911792851059
4.1,87.9211197060306,0.0152911983188122
4.1,85.0563307303765,0.0152912369675802
4.1,82.1915417547224,0.0152913084736918
4.1,79.3267527790683,0.0152914259811584
4.1,76.4619638034142,0.0152915924595754
4.1,73.59717482776,0.0152917953016262
4.1,70.7323858521059,0.0152920087004279
4.1,67.8675968764518,0.0152922023300352
4.1,65.0028079007977,0.0152923515611193
4.1,62.1380189251436,0.0152924442327276
4.1,59.2732299494895,0.0152924815076874
4.1,56.4084409738353,0.0152924736566253
4.1,53.5436519981812,0.0152924337809918
4.1,50.6788630225271,0.0152923726482539
4.1,47.814074046873,0.0152922964215671
4.1,44.9492850712189,0.0152922072531631
4.1,42.0844960955648,0.0152921054783747
4.1,39.2197071199107,0.0152919918872265
4.1,36.3549181442565,0.0152918690484058
4.1,33.4901291686024,0.0152917414187778
4.1,30.6253401929483,0.0152916145603644
4.1,27.7605512172942,0.0152914940221763
4.1,24.8957622416401,0.0152913843724506
4.1,22.0309732659859,0.0152912886435857
4.1,19.1661842903318,0.0152912082262724
4.1,16.3013953146777,0.0152911431037905
4.1,13.4366063390236,0.015291092266766
4.1,10.5718173633695,0.0152910541666161
4.15,171,0.0152910312236483
4.15,168.135211024346,0.0152910342678479
4.15,165.270422048692,0.015291039712051
4.15,162.405633073038,0.0152910482835043
4.15,159.540844097384,0.0152910604153077
4.15,156.676055121729,0.015291076004859
4.15,153.811266146075,0.015291094210959
4.15,150.946477170421,0.0152911133874489
4.15,148.081688194767,0.0152911312760684
4.15,145.216899219113,0.0152911455625625
4.15,142.352110243459,0.0152911548036379
4.15,139.487321267805,0.0152911595419734
4.15,136.622532292151,0.015291163176859
4.15,133.757743316496,0.0152911719617492
4.15,130.892954340842,0.0152911935367869
4.15,128.028165365188,0.0152912338420021
4.15,125.163376389534,0.015291293106676
4.15,122.29858741388,0.0152913625859639
4.15,119.433798438226,0.0152914242276816
4.15,116.569009462572,0.0152914548555968
4.15,113.704220486918,0.0152914345269823
4.15,110.839431511264,0.015291356098899
4.15,107.974642535609,0.0152912312043002
4.15,105.109853559955,0.0152910883957744
4.15,102.245064584301,0.015290962677
4.15,99.3802756086471,0.015290880592011
4.15,96.515486632993,0.0152908485244739
4.15,93.6506976573389,0.0152908511581444
4.15,90.7859086816847,0.015290861805334
4.15,87.9211197060306,0.0152908593028433
4.15,85.0563307303765,0.0152908418315336
4.15,82.1915417547224,0.0152908294165079
4.15,79.3267527790683,0.0152908534075214
4.15,76.4619638034142,0.0152909388572728
4.15,73.59717482776,0.015291089635943
4.15,70.7323858521059,0.0152912841216189
4.15,67.8675968764518,0.0152914830443648
4.15,65.0028079007977,0.0152916446351286
4.15,62.1380189251436,0.0152917392806087
4.15,59.2732299494895,0.0152917574283971
4.15,56.4084409738353,0.0152917088037795
4.15,53.5436519981812,0.0152916152373236
4.15,50.6788630225271,0.0152915014757611
4.15,47.814074046873,0.0152913878813182
4.15,44.9492850712189,0.0152912869324886
4.15,42.0844960955648,0.0152912033398912
4.15,39.2197071199107,0.0152911363417058
4.15,36.3549181442565,0.0152910825444527
4.15,33.4901291686024,0.0152910381780682
4.15,30.6253401929483,0.0152910003358316
4.15,27.7605512172942,0.0152909673070254
4.15,24.8957622416401,0.0152909383557734
4.15,22.0309732659859,0.0152909133031999
4.15,19.1661842903318,0.0152908921509913
4.15,16.3013953146777,0.0152908748475124
4.15,13.4366063390236,0.0152908611995781
4.15,10.5718173633695,0.0152908508862414
4.2,171,0.015290898046041
4.2,168.135211024346,0.0152908984900813
4.2,165.270422048692,0.0152908993578859
4.2,162.405633073038,0.0152909007194921
4.2,159.540844097384,0.0152909024897799
4.2,156.676055121729,0.0152909043347932
4.2,153.811266146075,0.0152909056001297
4.2,150.946477170421,0.0152909053160684
4.2,148.081688194767,0.0152909023531328
4.2,145.216899219113,0.0152908957955661
4.2,142.352110243459,0.0152908855428872
4.2,139.487321267805,0.0152908730245235
4.2,136.622532292151,0.0152908617366826
4.2,133.757743316496,0.0152908571592247
4.2,130.892954340842,0.0152908656153127
4.2,128.028165365188,0.0152908919340944
4.2,125.163376389534,0.0152909363976861
4.2,122.29858741388,0.0152909922062032
4.2,119.433798438226,0.0152910451378954
4.2,116.569009462572,0.0152910766973821
4.2,113.704220486918,0.0152910706043901
4.2,110.839431511264,0.0152910204103771
4.2,107.974642535609,0.015290934477876
4.2,105.109853559955,0.0152908348291063
4.2,102.245064584301,0.0152907489981429
4.2,99.3802756086471,0.0152906980054061
4.2,96.515486632993,0.0152906865860185
4.2,93.6506976573389,0.0152907015428603
4.2,90.7859086816847,0.0152907200359592
4.2,87.9211197060306,0.0152907238145156
4.2,85.0563307303765,0.0152907114468445
4.2,82.1915417547224,0.0152907012708898
4.2,79.3267527790683,0.0152907229443747
4.2,76.4619638034142,0.0152908020038515
4.2,73.59717482776,0.0152909457153205
4.2,70.7323858521059,0.0152911374921631
4.2,67.8675968764518,0.0152913422109615
4.2,65.0028079007977,0.0152915190902816
4.2,62.1380189251436,0.015291635622051
4.2,59.2732299494895,0.0152916766270844
4.2,56.4084409738353,0.0152916457957902
4.2,53.5436519981812,0.0152915608143027
4.2,50.6788630225271,0.0152914454528461
4.2,47.814074046873,0.0152913221737602
4.2,44.9492850712189,0.015291207484965
4.2,42.0844960955648,0.0152911105175032
4.2,39.2197071199107,0.0152910340279319
4.2,36.3549181442565,0.0152909765500986
4.2,33.4901291686024,0.0152909345985632
4.2,30.6253401929483,0.0152909043031131
4.2,27.7605512172942,0.0152908823169975
4.2,24.8957622416401,0.015290866131473
4.2,22.0309732659859,0.0152908540310962
4.2,19.1661842903318,0.015290844900183
4.2,16.3013953146777,0.0152908380158519
4.2,13.4366063390236,0.0152908328893417
4.2,10.5718173633695,0.015290829167607
4.25,171,0.0152908683738398
4.25,168.135211024346,0.0152908687731414
4.25,165.270422048692,0.0152908689789777
4.25,162.405633073038,0.0152908687482872
4.25,159.540844097384,0.0152908677599269
4.25,156.676055121729,0.0152908656045963
4.25,153.811266146075,0.0152908617896388
4.25,150.946477170421,0.0152908557830099
4.25,148.081688194767,0.0152908471311411
4.25,145.216899219113,0.0152908356830166
4.25,142.352110243459,0.0152908219209504
4.25,139.487321267805,0.0152908073248245
4.25,136.622532292151,0.0152907945897521
4.25,133.757743316496,0.0152907874257499
4.25,130.892954340842,0.0152907896820488
4.25,128.028165365188,0.0152908037533213
4.25,125.163376389534,0.0152908286599398
4.25,122.29858741388,0.0152908587024223
4.25,119.433798438226,0.0152908838377171
4.25,116.569009462572,0.0152908925283372
4.25,113.704220486918,0.0152908766375821
4.25,110.839431511264,0.0152908363910823
4.25,107.974642535609,0.0152907824556453
4.25,105.109853559955,0.0152907328312206
4.25,102.245064584301,0.0152907047858612
4.25,99.3802756086471,0.0152907054080413
4.25,96.515486632993,0.0152907263623081
4.25,93.6506976573389,0.0152907472180771
4.25,90.7859086816847,0.0152907472130133
4.25,87.9211197060306,0.015290719857676
4.25,85.0563307303765,0.0152906819400601
4.25,82.1915417547224,0.0152906705914607
4.25,79.3267527790683,0.0152907283693319
4.25,76.4619638034142,0.0152908831497108
4.25,73.59717482776,0.01529113281596
4.25,70.7323858521059,0.0152914423637072
4.25,67.8675968764518,0.0152917546581947
4.25,65.0028079007977,0.0152920094986001
4.25,62.1380189251436,0.0152921624028574
4.25,59.2732299494895,0.0152921958262112
4.25,56.4084409738353,0.0152921199261859
4.25,53.5436519981812,0.0152919647309501
4.25,50.6788630225271,0.0152917683821641
4.25,47.814074046873,0.015291566279034
4.25,44.9492850712189,0.0152913841813733
4.25,42.0844960955648,0.0152912359996547
4.25,39.2197071199107,0.0152911252356316
4.25,36.3549181442565,0.0152910483008295
4.25,33.4901291686024,0.0152909980918102
4.25,30.6253401929483,0.0152909668113626
4.25,27.7605512172942,0.015290947680291
4.25,24.8957622416401,0.0152909356456433
4.25,22.0309732659859,0.0152909274018506
4.25,19.1661842903318,0.015290921058977
4.25,16.3013953146777,0.0152909157096199
4.25,13.4366063390236,0.0152909110394829
4.25,10.5718173633695,0.0152909070392824
4.3,171,0.0152909087863528
4.3,168.135211024346,0.0152909081252025
4.3,165.270422048692,0.0152909077397124
4.3,162.405633073038,0.0152909078426762
4.3,159.540844097384,0.0152909085285637
4.3,156.676055121729,0.015290909655006
4.3,153.811266146075,0.0152909107279606
4.3,150.946477170421,0.0152909108476917
4.3,148.081688194767,0.0152909087930478
4.3,145.216899219113,0.0152909033123801
4.3,142.352110243459,0.0152908936269211
4.3,139.487321267805,0.0152908800286551
4.3,136.622532292151,0.0152908643017229
4.3,133.757743316496,0.0152908496006802
4.3,130.892954340842,0.015290839501738
4.3,128.028165365188,0.0152908362896755
4.3,125.163376389534,0.0152908390970233
4.3,122.29858741388,0.0152908430036482
4.3,119.433798438226,0.0152908402124612
4.3,116.569009462572,0.0152908236161478
4.3,113.704220486918,0.0152907915801703
4.3,110.839431511264,0.0152907513394798
4.3,107.974642535609,0.0152907181634969
4.3,105.109853559955,0.0152907091419066
4.3,102.245064584301,0.0152907336628873
4.3,99.3802756086471,0.0152907856204033
4.3,96.515486632993,0.0152908428574427
4.3,93.6506976573389,0.0152908762257482
4.3,90.7859086816847,0.0152908651483961
4.3,87.9211197060306,0.0152908119234622
4.3,85.0563307303765,0.015290746427322
4.3,82.1915417547224,0.0152907172699306
4.3,79.3267527790683,0.0152907725276607
4.3,76.4619638034142,0.0152909388116114
4.3,73.59717482776,0.0152912083627842
4.3,70.7323858521059,0.0152915397554057
4.3,67.8675968764518,0.0152918712183981
4.3,65.0028079007977,0.0152921402132406
4.3,62.1380189251436,0.0152923012092732
4.3,59.2732299494895,0.0152923356991372
4.3,56.4084409738353,0.0152922526123882
4.3,53.5436519981812,0.0152920811229579
4.3,50.6788630225271,0.0152918598904468
4.3,47.814074046873,0.0152916267635821
4.3,44.9492850712189,0.0152914115883478
4.3,42.0844960955648,0.0152912329870549
4.3,39.2197071199107,0.015291098566758
4.3,36.3549181442565,0.0152910072986194
4.3,33.4901291686024,0.0152909527324106
4.3,30.6253401929483,0.0152909260297323
4.3,27.7605512172942,0.0152909182534642
4.3,24.8957622416401,0.0152909217540584
4.3,22.0309732659859,0.0152909307599416
4.3,19.1661842903318,0.015290941402068
4.3,16.3013953146777,0.0152909514168749
4.3,13.4366063390236,0.0152909597248167
4.3,10.5718173633695,0.0152909660136812
4.35,171,0.015290961333304
4.35,168.135211024346,0.0152909581844959
4.35,165.270422048692,0.0152909552217074
4.35,162.405633073038,0.0152909530276967
4.35,159.540844097384,0.0152909520631419
4.35,156.676055121729,0.0152909524864082
4.35,153.811266146075,0.0152909539704107
4.35,150.946477170421,0.0152909555856129
4.35,148.081688194767,0.0152909558378942
4.35,145.216899219113,0.0152909529351212
4.35,142.352110243459,0.0152909452877609
4.35,139.487321267805,0.0152909321288926
4.35,136.622532292151,0.0152909140079847
4.35,133.757743316496,0.0152908928509365
4.35,130.892954340842,0.0152908713751452
4.35,128.028165365188,0.0152908519371552
4.35,125.163376389534,0.0152908352852663
4.35,122.29858741388,0.0152908199703987
4.35,119.433798438226,0.0152908030734155
4.35,116.569009462572,0.015290782314434
4.35,113.704220486918,0.0152907587080939
4.35,110.839431511264,0.0152907382188466
4.35,107.974642535609,0.015290730914595
4.35,105.109853559955,0.015290747143757
4.35,102.245064584301,0.0152907918993894
4.35,99.3802756086471,0.0152908599315891
4.35,96.515486632993,0.0152909344710108
4.35,93.6506976573389,0.015290991296247
4.35,90.7859086816847,0.0152910076975577
4.35,87.9211197060306,0.0152909735428103
4.35,85.0563307303765,0.0152909001169676
4.35,82.1915417547224,0.0152908224155559
4.35,79.3267527790683,0.015290792391179
4.35,76.4619638034142,0.0152908639117786
4.35,73.59717482776,0.0152910738086952
4.35,70.7323858521059,0.0152914258015596
4.35,67.8675968764518,0.0152918838890673
4.35,65.0028079007977,0.0152923786297169
4.35,62.1380189251436,0.0152928247576074
4.35,59.2732299494895,0.0152931440433564
4.35,56.4084409738353,0.0152932853855634
4.35,53.5436519981812,0.0152932356374436
4.35,50.6788630225271,0.0152930186992196
4.35,47.814074046873,0.015292684873834
4.35,44.9492850712189,0.0152922954212617
4.35,42.0844960955648,0.0152919077564536
4.35,39.2197071199107,0.0152915651922693
4.35,36.3549181442565,0.0152912926765562
4.35,33.4901291686024,0.0152910977871406
4.35,30.6253401929483,0.0152909750170063
4.35,27.7605512172942,0.0152909111877535
4.35,24.8957622416401,0.0152908903454389
4.35,22.0309732659859,0.015290897271882
4.35,19.1661842903318,0.0152909194370859
4.35,16.3013953146777,0.0152909476567058
4.35,13.4366063390236,0.0152909758920982
4.35,10.5718173633695,0.0152910006155505
4.4,171,0.0152910117201108
4.4,168.135211024346,0.0152910042949147
4.4,165.270422048692,0.0152909952478789
4.4,162.405633073038,0.0152909850841577
4.4,159.540844097384,0.0152909745597717
4.4,156.676055121729,0.015290964652572
4.4,153.811266146075,0.0152909564308721
4.4,150.946477170421,0.0152909507970873
4.4,148.081688194767,0.0152909481217572
4.4,145.216899219113,0.0152909478456425
4.4,142.352110243459,0.0152909482013412
4.4,139.487321267805,0.0152909462584872
4.4,136.622532292151,0.0152909384780064
4.4,133.757743316496,0.0152909218220041
4.4,130.892954340842,0.015290895196296
4.4,128.028165365188,0.0152908606769286
4.4,125.163376389534,0.0152908237708092
4.4,122.29858741388,0.0152907921189009
4.4,119.433798438226,0.0152907727075878
4.4,116.569009462572,0.0152907686532257
4.4,113.704220486918,0.0152907774166969
4.4,110.839431511264,0.0152907921377559
4.4,107.974642535609,0.0152908062277558
4.4,105.109853559955,0.0152908189210784
4.4,102.245064584301,0.0152908377080946
4.4,99.3802756086471,0.0152908742805988
4.4,96.515486632993,0.0152909344385384
4.4,93.6506976573389,0.0152910075999227
4.4,90.7859086816847,0.0152910644570525
4.4,87.9211197060306,0.0152910686784215
4.4,85.0563307303765,0.0152910004241262
4.4,82.1915417547224,0.0152908802247312
4.4,79.3267527790683,0.0152907779020249
4.4,76.4619638034142,0.0152907966244468
4.4,73.59717482776,0.0152910349332205
4.4,70.7323858521059,0.0152915424371259
4.4,67.8675968764518,0.0152922899686556
4.4,65.0028079007977,0.0152931690054092
4.4,62.1380189251436,0.0152940214520038
4.4,59.2732299494895,0.0152946871312315
4.4,56.4084409738353,0.0152950496359883
4.4,53.5436519981812,0.0152950640324898
4.4,50.6788630225271,0.0152947594625506
4.4,47.814074046873,0.0152942203271214
4.4,44.9492850712189,0.0152935565318438
4.4,42.0844960955648,0.0152928743492718
4.4,39.2197071199107,0.0152922560036233
4.4,36.3549181442565,0.0152917508752814
4.4,33.4901291686024,0.0152913767984233
4.4,30.6253401929483,0.015291127588409
4.4,27.7605512172942,0.0152909826870932
4.4,24.8957622416401,0.0152909158888972
4.4,22.0309732659859,0.0152909016030061
4.4,19.1661842903318,0.0152909183728792
4.4,16.3013953146777,0.0152909501409095
4.4,13.4366063390236,0.0152909860296104
4.4,10.5718173633695,0.0152910193678601
4.45,171,0.0152910702670477
4.45,168.135211024346,0.0152910568179836
4.45,165.270422048692,0.0152910392864926
4.45,162.405633073038,0.0152910180848187
4.45,159.540844097384,0.0152909943529654
4.45,156.676055121729,0.0152909701180968
4.45,153.811266146075,0.0152909482286374
4.45,150.946477170421,0.0152909319379026
4.45,148.081688194767,0.0152909240801198
4.45,145.216899219113,0.0152909259368151
4.45,142.352110243459,0.0152909361159718
4.45,139.487321267805,0.0152909499787354
4.45,136.622532292151,0.0152909602034117
4.45,133.757743316496,0.0152909588161341
4.45,130.892954340842,0.0152909403822807
4.45,128.028165365188,0.015290905211248
4.45,125.163376389534,0.0152908608261121
4.45,122.29858741388,0.0152908201649293
4.45,119.433798438226,0.0152907963399692
4.45,116.569009462572,0.0152907959257811
4.45,113.704220486918,0.0152908144907371
4.45,110.839431511264,0.0152908379181529
4.45,107.974642535609,0.0152908502390463
4.45,105.109853559955,0.0152908442720769
4.45,102.245064584301,0.0152908281567219
4.45,99.3802756086471,0.0152908218525025
4.45,96.515486632993,0.0152908435471421
4.45,93.6506976573389,0.0152908936398227
4.45,90.7859086816847,0.015290948070644
4.45,87.9211197060306,0.0152909690969898
4.45,85.0563307303765,0.0152909310218024
4.45,82.1915417547224,0.0152908471675396
4.45,79.3267527790683,0.0152907804767141
4.45,76.4619638034142,0.0152908272946419
4.45,73.59717482776,0.0152910785945202
4.45,70.7323858521059,0.0152915762733696
4.45,67.8675968764518,0.0152922859533624
4.45,65.0028079007977,0.0152930998019883
4.45,62.1380189251436,0.0152938681854545
4.45,59.2732299494895,0.0152944459086792
4.45,56.4084409738353,0.0152947338920867
4.45,53.5436519981812,0.0152947016006989
4.45,50.6788630225271,0.0152943855684586
4.45,47.814074046873,0.0152938692058405
4.45,44.9492850712189,0.0152932544854151
4.45,42.0844960955648,0.0152926360187718
4.45,39.2197071199107,0.015292084164782
4.45,36.3549181442565,0.0152916388898953
4.45,33.4901291686024,0.0152913123301013
4.45,30.6253401929483,0.0152910962912237
4.45,27.7605512172942,0.0152909710376661
4.45,24.8957622416401,0.0152909128622752
4.45,22.0309732659859,0.0152908992937619
4.45,19.1661842903318,0.0152909118677707
4.45,16.3013953146777,0.0152909369855106
4.45,13.4366063390236,0.0152909655663214
4.45,10.5718173633695,0.0152909921222265
4.5,171,0.0152910584331232
4.5,168.135211024346,0.0152910410607722
4.5,165.270422048692,0.0152910186617565
4.5,162.405633073038,0.01529099177712
4.5,159.540844097384,0.0152909617454882
4.5,156.676055121729,0.0152909308950057
4.5,153.811266146075,0.0152909025191385
4.5,150.946477170421,0.0152908805067084
4.5,148.081688194767,0.0152908685562375
4.5,145.216899219113,0.0152908690462183
4.5,142.352110243459,0.0152908818405029
4.5,139.487321267805,0.0152909035090348
4.5,136.622532292151,0.0152909275113625
4.5,133.757743316496,0.0152909456887195
4.5,130.892954340842,0.0152909508914811
4.5,128.028165365188,0.015290939873422
4.5,125.163376389534,0.0152909150709653
4.5,122.29858741388,0.0152908839993855
4.5,119.433798438226,0.0152908559741945
4.5,116.569009462572,0.015290837419604
4.5,113.704220486918,0.0152908282942676
4.5,110.839431511264,0.0152908221117399
4.5,107.974642535609,0.0152908102134965
4.5,105.109853559955,0.0152907881314325
4.5,102.245064584301,0.0152907598840664
4.5,99.3802756086471,0.0152907366588301
4.5,96.515486632993,0.0152907297761042
4.5,93.6506976573389,0.0152907421524921
4.5,90.7859086816847,0.0152907645490341
4.5,87.9211197060306,0.0152907806525437
4.5,85.0563307303765,0.0152907793709174
4.5,82.1915417547224,0.015290767234638
4.5,79.3267527790683,0.0152907724364604
4.5,76.4619638034142,0.0152908361898083
4.5,73.59717482776,0.0152909943846623
4.5,70.7323858521059,0.0152912584175294
4.5,67.8675968764518,0.0152916049403756
4.5,65.0028079007977,0.0152919797507057
4.5,62.1380189251436,0.015292314016226
4.5,59.2732299494895,0.0152925455101131
4.5,56.4084409738353,0.0152926361596903
4.5,53.5436519981812,0.0152925799784325
4.5,50.6788630225271,0.0152924002487122
4.5,47.814074046873,0.0152921390296252
4.5,44.9492850712189,0.0152918440140192
4.5,42.0844960955648,0.015291557283807
4.5,39.2197071199107,0.0152913085526133
4.5,36.3549181442565,0.0152911132824358
4.5,33.4901291686024,0.0152909745068446
4.5,30.6253401929483,0.0152908865864094
4.5,27.7605512172942,0.0152908392895242
4.5,24.8957622416401,0.015290821156943
4.5,22.0309732659859,0.0152908217227892
4.5,19.1661842903318,0.0152908326219939
4.5,16.3013953146777,0.0152908478546341
4.5,13.4366063390236,0.015290863537683
4.5,10.5718173633695,0.0152908774264444


==> figures/resultsPlots/musicSpectrum-ID26.csv <==
radius,angle,value
0,171,0.0198082268728922
0,168.135211024346,0.0198082624108908
0,165.270422048692,0.0198083114887236
0,162.405633073038,0.0198083764637709
0,159.540844097384,0.0198084594546523
0,156.676055121729,0.0198085615002512
0,153.811266146075,0.0198086813231993
0,150.946477170421,0.0198088137459361
0,148.081688194767,0.0198089479669882
0,145.216899219113,0.0198090661090964
0,142.352110243459,0.0198091426478151
0,139.487321267805,0.0198091454299031
0,136.622532292151,0.0198090388844438
0,133.757743316496,0.0198087896261434
0,130.892954340842,0.0198083739427655
0,128.028165365188,0.0198077857818103
0,125.163376389534,0.0198070430961088
0,122.29858741388,0.0198061901541935
0,119.433798438226,0.0198052939844879
0,116.569009462572,0.0198044345600846
0,113.704220486918,0.0198036903107327
0,110.839431511264,0.0198031223833607
0,107.974642535609,0.0198027619650651
0,105.109853559955,0.0198026044060447
0,102.245064584301,0.0198026119024203
0,99.3802756086471,0.0198027238411216
0,96.515486632993,0.0198028716426938
0,93.6506976573389,0.0198029939513301
0,90.7859086816847,0.0198030485616878
0,87.9211197060306,0.0198030190546412
0,85.0563307303765,0.0198029158601484
0,82.1915417547224,0.0198027726375541
0,79.3267527790683,0.0198026392488565
0,76.4619638034142,0.019802572510269
0,73.59717482776,0.0198026258383802
0,70.7323858521059,0.0198028391279239
0,67.8675968764518,0.0198032305585265
0,65.0028079007977,0.0198037921079546
0,62.1380189251436,0.0198044900101595
0,59.2732299494895,0.0198052702586675
0,56.4084409738353,0.0198060679158455
0,53.5436519981812,0.0198068179868722
0,50.6788630225271,0.0198074653402627
0,47.814074046873,0.0198079716582293
0,44.9492850712189,0.0198083184184713
0,42.0844960955648,0.019808506030922
0,39.2197071199107,0.0198085501102155
0,36.3549181442565,0.0198084762643896
0,33.4901291686024,0.0198083147299221
0,30.6253401929483,0.0198080958289494
0,27.7605512172942,0.0198078467576189
0,24.8957622416401,0.019807589792892
0,22.0309732659859,0.0198073417159189
0,19.1661842903318,0.0198071141109636
0,16.3013953146777,0.0198069141813634
0,13.4366063390236,0.019806745781362
0,10.5718173633695,0.0198066104505127
0.05,171,0.0198075359433182
0.05,168.135211024346,0.019807477300717
0.05,165.270422048692,0.0198074005516624
0.05,162.405633073038,0.0198073039309978
0.05,159.540844097384,0.0198071850971479
0.05,156.676055121729,0.0198070412267849
0.05,153.811266146075,0.0198068693165205
0.05,150.946477170421,0.0198066667578363
0.05,148.081688194767,0.0198064322043757
0.05,145.216899219113,0.019806166658825
0.05,142.352110243459,0.0198058745735009
0.05,139.487321267805,0.0198055646119109
0.05,136.622532292151,0.0198052496156946
0.05,133.757743316496,0.0198049453445033
0.05,130.892954340842,0.0198046677856218
0.05,128.028165365188,0.0198044292959622
0.05,125.163376389534,0.0198042344665424
0.05,122.29858741388,0.019804077175042
0.05,119.433798438226,0.0198039404925074
0.05,116.569009462572,0.0198038006219775
0.05,113.704220486918,0.0198036347560852
0.05,110.839431511264,0.0198034309176895
0.05,107.974642535609,0.0198031961953049
0.05,105.109853559955,0.0198029592422306
0.05,102.245064584301,0.0198027642027945
0.05,99.3802756086471,0.0198026563565243
0.05,96.515486632993,0.0198026637126667
0.05,93.6506976573389,0.0198027817537956
0.05,90.7859086816847,0.0198029687536462
0.05,87.9211197060306,0.019803155846178
0.05,85.0563307303765,0.0198032702334824
0.05,82.1915417547224,0.0198032639903691
0.05,79.3267527790683,0.0198031376531575
0.05,76.4619638034142,0.0198029489361285
0.05,73.59717482776,0.019802802235443
0.05,70.7323858521059,0.0198028218054464
0.05,67.8675968764518,0.0198031174989745
0.05,65.0028079007977,0.0198037542975664
0.05,62.1380189251436,0.0198047348533121
0.05,59.2732299494895,0.0198059991640675
0.05,56.4084409738353,0.0198074396493134
0.05,53.5436519981812,0.0198089255396983
0.05,50.6788630225271,0.0198103288884915
0.05,47.814074046873,0.0198115456167529
0.05,44.9492850712189,0.0198125078091201
0.05,42.0844960955648,0.0198131866455754
0.05,39.2197071199107,0.0198135878054551
0.05,36.3549181442565,0.0198137424006102
0.05,33.4901291686024,0.0198136965347201
0.05,30.6253401929483,0.0198135018445075
0.05,27.7605512172942,0.0198132083430695
0.05,24.8957622416401,0.0198128599393443
0.05,22.0309732659859,0.0198124923532867
0.05,19.1661842903318,0.0198121328205761
0.05,16.3013953146777,0.0198118009174575
0.05,13.4366063390236,0.0198115099322632
0.05,10.5718173633695,0.019811268370708
0.1,171,0.0198080083009345
0.1,168.135211024346,0.0198079368173619
0.1,165.270422048692,0.0198078480072626
0.1,162.405633073038,0.0198077416630175
0.1,159.540844097384,0.0198076157275645
0.1,156.676055121729,0.0198074656598144
0.1,153.811266146075,0.019807284203641
0.1,150.946477170421,0.0198070618793831
0.1,148.081688194767,0.0198067884848332
0.1,145.216899219113,0.0198064557248925
0.1,142.352110243459,0.0198060607562527
0.1,139.487321267805,0.0198056099655531
0.1,136.622532292151,0.0198051218166267
0.1,133.757743316496,0.019804627318809
0.1,130.892954340842,0.019804166842417
0.1,128.028165365188,0.019803782829146
0.1,125.163376389534,0.0198035093830997
0.1,122.29858741388,0.0198033614103181
0.1,119.433798438226,0.0198033271996553
0.1,116.569009462572,0.0198033682939507
0.1,113.704220486918,0.0198034286720672
0.1,110.839431511264,0.0198034518652829
0.1,107.974642535609,0.0198034008100915
0.1,105.109853559955,0.0198032727844969
0.1,102.245064584301,0.0198031023316915
0.1,99.3802756086471,0.0198029491490197
0.1,96.515486632993,0.0198028742515616
0.1,93.6506976573389,0.0198029135508868
0.1,90.7859086816847,0.0198030602998031
0.1,87.9211197060306,0.0198032650024686
0.1,85.0563307303765,0.0198034542201163
0.1,82.1915417547224,0.0198035613613678
0.1,79.3267527790683,0.019803556979124
0.1,76.4619638034142,0.0198034660112952
0.1,73.59717482776,0.0198033648399144
0.1,70.7323858521059,0.0198033593784256
0.1,67.8675968764518,0.0198035527659275
0.1,65.0028079007977,0.0198040145389715
0.1,62.1380189251436,0.0198047614346368
0.1,59.2732299494895,0.0198057546510862
0.1,56.4084409738353,0.019806912161492
0.1,53.5436519981812,0.019808130105218
0.1,50.6788630225271,0.0198093057051334
0.1,47.814074046873,0.0198103554307949
0.1,44.9492850712189,0.0198112250568262
0.1,42.0844960955648,0.0198118913960444
0.1,39.2197071199107,0.0198123577336953
0.1,36.3549181442565,0.0198126459286464
0.1,33.4901291686024,0.0198127879436749
0.1,30.6253401929483,0.0198128186995022
0.1,27.7605512172942,0.0198127711228452
0.1,24.8957622416401,0.0198126734286887
0.1,22.0309732659859,0.0198125481859955
0.1,19.1661842903318,0.0198124125460235
0.1,16.3013953146777,0.0198122790617107
0.1,13.4366063390236,0.0198121566801791
0.1,10.5718173633695,0.0198120516604456
0.15,171,0.0198076685515982
0.15,168.135211024346,0.019807631916841
0.15,165.270422048692,0.0198075889808713
0.15,162.405633073038,0.019807540852987
0.15,159.540844097384,0.0198074871821345
0.15,156.676055121729,0.0198074253376631
0.15,153.811266146075,0.0198073497566172
0.15,150.946477170421,0.0198072517263933
0.15,148.081688194767,0.0198071199046723
0.15,145.216899219113,0.0198069418202265
0.15,142.352110243459,0.0198067064075824
0.15,139.487321267805,0.0198064072983061
0.15,136.622532292151,0.0198060461778523
0.15,133.757743316496,0.0198056351551944
0.15,130.892954340842,0.0198051969798169
0.15,128.028165365188,0.0198047622666126
0.15,125.163376389534,0.0198043637245463
0.15,122.29858741388,0.0198040285713559
0.15,119.433798438226,0.0198037714311797
0.15,116.569009462572,0.0198035904745503
0.15,113.704220486918,0.0198034688926803
0.15,110.839431511264,0.0198033819462586
0.15,107.974642535609,0.019803307367358
0.15,105.109853559955,0.0198032349261487
0.15,102.245064584301,0.0198031706713473
0.15,99.3802756086471,0.0198031332753626
0.15,96.515486632993,0.0198031435028865
0.15,93.6506976573389,0.0198032114453965
0.15,90.7859086816847,0.0198033278642948
0.15,87.9211197060306,0.0198034645806176
0.15,85.0563307303765,0.0198035847468301
0.15,82.1915417547224,0.019803658973847
0.15,79.3267527790683,0.019803680148558
0.15,76.4619638034142,0.019803670033444
0.15,73.59717482776,0.0198036743118891
0.15,70.7323858521059,0.0198037478504287
0.15,67.8675968764518,0.0198039360971308
0.15,65.0028079007977,0.0198042598464352
0.15,62.1380189251436,0.0198047087256531
0.15,59.2732299494895,0.0198052448879952
0.15,56.4084409738353,0.0198058144716351
0.15,53.5436519981812,0.0198063620429707
0.15,50.6788630225271,0.0198068431178446
0.15,47.814074046873,0.0198072315085596
0.15,44.9492850712189,0.0198075206223447
0.15,42.0844960955648,0.0198077198818431
0.15,39.2197071199107,0.0198078485272975
0.15,36.3549181442565,0.0198079291170671
0.15,33.4901291686024,0.0198079823862184
0.15,30.6253401929483,0.0198080242075331
0.15,27.7605512172942,0.0198080646016908
0.15,24.8957622416401,0.0198081082581472
0.15,22.0309732659859,0.0198081558738074
0.15,19.1661842903318,0.0198082057020842
0.15,16.3013953146777,0.0198082549064066
0.15,13.4366063390236,0.019808300526449
0.15,10.5718173633695,0.0198083400319487
0.2,171,0.0198073997200759
0.2,168.135211024346,0.0198074200030079
0.2,165.270422048692,0.0198074458518861
0.2,162.405633073038,0.0198074762738652
0.2,159.540844097384,0.0198075090153388
0.2,156.676055121729,0.0198075400452475
0.2,153.811266146075,0.0198075631225006
0.2,150.946477170421,0.0198075696056079
0.2,148.081688194767,0.0198075486898139
0.2,145.216899219113,0.0198074882352089
0.2,142.352110243459,0.0198073762525993
0.2,139.487321267805,0.0198072029340094
0.2,136.622532292151,0.0198069628790909
0.2,133.757743316496,0.0198066569524296
0.2,130.892954340842,0.0198062931230793
0.2,128.028165365188,0.0198058857975406
0.2,125.163376389534,0.019805453600459
0.2,122.29858741388,0.0198050161830039
0.2,119.433798438226,0.019804591187774
0.2,116.569009462572,0.0198041926319928
0.2,113.704220486918,0.0198038314492234
0.2,110.839431511264,0.0198035178233197
0.2,107.974642535609,0.0198032637286758
0.2,105.109853559955,0.0198030834871327
0.2,102.245064584301,0.0198029907618672
0.2,99.3802756086471,0.0198029922477717
0.2,96.515486632993,0.0198030806085791
0.2,93.6506976573389,0.019803230646565
0.2,90.7859086816847,0.0198034021407753
0.2,87.9211197060306,0.0198035500820149
0.2,85.0563307303765,0.019803639286687
0.2,82.1915417547224,0.019803657547662
0.2,79.3267527790683,0.0198036212979316
0.2,76.4619638034142,0.0198035706194473
0.2,73.59717482776,0.0198035550492573
0.2,70.7323858521059,0.0198036157290632
0.2,67.8675968764518,0.0198037709888193
0.2,65.0028079007977,0.0198040107855019
0.2,62.1380189251436,0.0198043015010593
0.2,59.2732299494895,0.0198045984029671
0.2,56.4084409738353,0.0198048604629674
0.2,53.5436519981812,0.0198050621052013
0.2,50.6788630225271,0.0198051984526439
0.2,47.814074046873,0.0198052835441362
0.2,44.9492850712189,0.0198053434643547
0.2,42.0844960955648,0.0198054075281637
0.2,39.2197071199107,0.0198055004828454
0.2,36.3549181442565,0.0198056375944353
0.2,33.4901291686024,0.0198058231262398
0.2,30.6253401929483,0.0198060516323379
0.2,27.7605512172942,0.0198063109287595
0.2,24.8957622416401,0.0198065855545212
0.2,22.0309732659859,0.0198068598200939
0.2,19.1661842903318,0.0198071199526427
0.2,16.3013953146777,0.0198073552233598
0.2,13.4366063390236,0.0198075581985189
0.2,10.5718173633695,0.0198077243783074
0.25,171,0.0198098844857624
0.25,168.135211024346,0.0198099365486257
0.25,165.270422048692,0.0198099881076991
0.25,162.405633073038,0.0198100279512097
0.25,159.540844097384,0.0198100423467977
0.25,156.676055121729,0.0198100155505818
0.25,153.811266146075,0.0198099308650157
0.25,150.946477170421,0.0198097723576485
0.25,148.081688194767,0.0198095272256417
0.25,145.216899219113,0.0198091885810895
0.25,142.352110243459,0.0198087581625192
0.25,139.487321267805,0.0198082482176927
0.25,136.622532292151,0.0198076816701829
0.25,133.757743316496,0.0198070898200256
0.25,130.892954340842,0.0198065073458664
0.25,128.028165365188,0.0198059652628467
0.25,125.163376389534,0.0198054835423441
0.25,122.29858741388,0.0198050659025077
0.25,119.433798438226,0.0198046993121924
0.25,116.569009462572,0.0198043596264504
0.25,113.704220486918,0.0198040225363022
0.25,110.839431511264,0.0198036763598542
0.25,107.974642535609,0.0198033313626501
0.25,105.109853559955,0.0198030205445001
0.25,102.245064584301,0.0198027897048534
0.25,99.3802756086471,0.0198026793061628
0.25,96.515486632993,0.0198027051386596
0.25,93.6506976573389,0.0198028466212546
0.25,90.7859086816847,0.0198030492846408
0.25,87.9211197060306,0.019803242098305
0.25,85.0563307303765,0.0198033633780571
0.25,82.1915417547224,0.0198033844898532
0.25,79.3267527790683,0.0198033209563811
0.25,76.4619638034142,0.0198032259441897
0.25,73.59717482776,0.0198031689014942
0.25,70.7323858521059,0.0198032085007736
0.25,67.8675968764518,0.0198033710237775
0.25,65.0028079007977,0.019803642291447
0.25,62.1380189251436,0.0198039750387273
0.25,59.2732299494895,0.0198043073667612
0.25,56.4084409738353,0.0198045842621013
0.25,53.5436519981812,0.019804774251755
0.25,50.6788630225271,0.0198048763590742
0.25,47.814074046873,0.019804916801302
0.25,44.9492850712189,0.019804938408321
0.25,42.0844960955648,0.0198049873959344
0.25,39.2197071199107,0.0198051017991131
0.25,36.3549181442565,0.0198053042484389
0.25,33.4901291686024,0.019805599803468
0.25,30.6253401929483,0.0198059779919897
0.25,27.7605512172942,0.0198064173924087
0.25,24.8957622416401,0.0198068910113912
0.25,22.0309732659859,0.0198073711064031
0.25,19.1661842903318,0.019807832689948
0.25,16.3013953146777,0.0198082555004744
0.25,13.4366063390236,0.0198086246118026
0.25,10.5718173633695,0.0198089300521563
0.3,171,0.0198140603260186
0.3,168.135211024346,0.0198143042881547
0.3,165.270422048692,0.0198145857077531
0.3,162.405633073038,0.0198148798585355
0.3,159.540844097384,0.0198151540583628
0.3,156.676055121729,0.0198153675520497
0.3,153.811266146075,0.0198154727083262
0.3,150.946477170421,0.0198154181066019
0.3,148.081688194767,0.0198151539139676
0.3,145.216899219113,0.0198146395284355
0.3,142.352110243459,0.0198138527705821
0.3,139.487321267805,0.0198127990280245
0.3,136.622532292151,0.0198115179273302
0.3,133.757743316496,0.0198100846962339
0.3,130.892954340842,0.0198086038038247
0.3,128.028165365188,0.0198071940127442
0.3,125.163376389534,0.0198059665661038
0.3,122.29858741388,0.0198050012406733
0.3,119.433798438226,0.0198043272783707
0.3,116.569009462572,0.0198039164149698
0.3,113.704220486918,0.0198036924541197
0.3,110.839431511264,0.019803556344293
0.3,107.974642535609,0.0198034192930802
0.3,105.109853559955,0.0198032319816729
0.3,102.245064584301,0.019802998099603
0.3,99.3802756086471,0.0198027660562647
0.3,96.515486632993,0.0198026019318602
0.3,93.6506976573389,0.0198025553776586
0.3,90.7859086816847,0.0198026338716156
0.3,87.9211197060306,0.0198027972149435
0.3,85.0563307303765,0.0198029747508914
0.3,82.1915417547224,0.0198030970161618
0.3,79.3267527790683,0.0198031268233079
0.3,76.4619638034142,0.0198030754821015
0.3,73.59717482776,0.0198029974120031
0.3,70.7323858521059,0.0198029666586293
0.3,67.8675968764518,0.0198030466015211
0.3,65.0028079007977,0.0198032659973491
0.3,62.1380189251436,0.0198036103266973
0.3,59.2732299494895,0.0198040299676968
0.3,56.4084409738353,0.0198044598216794
0.3,53.5436519981812,0.0198048415286156
0.3,50.6788630225271,0.0198051401067108
0.3,47.814074046873,0.0198053505203506
0.3,44.9492850712189,0.0198054941496977
0.3,42.0844960955648,0.0198056084771534
0.3,39.2197071199107,0.0198057345982406
0.3,36.3549181442565,0.019805906561944
0.3,33.4901291686024,0.0198061448591644
0.3,30.6253401929483,0.0198064545281743
0.3,27.7605512172942,0.019806826977741
0.3,24.8957622416401,0.019807243985357
0.3,22.0309732659859,0.0198076823273164
0.3,19.1661842903318,0.019808117892016
0.3,16.3013953146777,0.0198085286549303
0.3,13.4366063390236,0.0198088963632046
0.3,10.5718173633695,0.0198092070976628
0.35,171,0.0198150357077459
0.35,168.135211024346,0.0198153731359521
0.35,165.270422048692,0.0198157737827873
0.35,162.405633073038,0.0198162112298885
0.35,159.540844097384,0.0198166489297923
0.35,156.676055121729,0.0198170392515563
0.35,153.811266146075,0.0198173240175289
0.35,150.946477170421,0.0198174373650429
0.35,148.081688194767,0.0198173116277012
0.35,145.216899219113,0.0198168864667834
0.35,142.352110243459,0.0198161206359164
0.35,139.487321267805,0.0198150046038976
0.35,136.622532292151,0.019813571060135
0.35,133.757743316496,0.019811899557301
0.35,130.892954340842,0.0198101117811133
0.35,128.028165365188,0.0198083556215474
0.35,125.163376389534,0.0198067793528024
0.35,122.29858741388,0.0198055011095991
0.35,119.433798438226,0.0198045820674493
0.35,116.569009462572,0.0198040125823272
0.35,113.704220486918,0.0198037177939194
0.35,110.839431511264,0.0198035829910036
0.35,107.974642535609,0.0198034913507889
0.35,105.109853559955,0.0198033608244488
0.35,102.245064584301,0.0198031661523066
0.35,99.3802756086471,0.0198029374707446
0.35,96.515486632993,0.019802736823885
0.35,93.6506976573389,0.0198026236456502
0.35,90.7859086816847,0.0198026250605457
0.35,87.9211197060306,0.0198027240806725
0.35,85.0563307303765,0.0198028697548623
0.35,82.1915417547224,0.0198030026861223
0.35,79.3267527790683,0.0198030825267382
0.35,76.4619638034142,0.0198031043259676
0.35,73.59717482776,0.0198030972558679
0.35,70.7323858521059,0.0198031082917841
0.35,67.8675968764518,0.0198031800767807
0.35,65.0028079007977,0.0198033335263118
0.35,62.1380189251436,0.0198035619474254
0.35,59.2732299494895,0.0198038372619506
0.35,56.4084409738353,0.0198041236728329
0.35,53.5436519981812,0.0198043919724788
0.35,50.6788630225271,0.0198046288881976
0.35,47.814074046873,0.0198048390522364
0.35,44.9492850712189,0.0198050405116518
0.35,42.0844960955648,0.0198052567712703
0.35,39.2197071199107,0.0198055087495505
0.35,36.3549181442565,0.019805809106719
0.35,33.4901291686024,0.0198061599424375
0.35,30.6253401929483,0.0198065535550662
0.35,27.7605512172942,0.0198069751896777
0.35,24.8957622416401,0.0198074065242239
0.35,22.0309732659859,0.0198078288826835
0.35,19.1661842903318,0.0198082255847518
0.35,16.3013953146777,0.0198085832506243
0.35,13.4366063390236,0.0198088921708534
0.35,10.5718173633695,0.0198091460004035
0.4,171,0.0198126263924523
0.4,168.135211024346,0.0198128494453829
0.4,165.270422048692,0.0198131115938786
0.4,162.405633073038,0.0198133941192853
0.4,159.540844097384,0.0198136721040805
0.4,156.676055121729,0.0198139142140447
0.4,153.811266146075,0.0198140834254493
0.4,150.946477170421,0.0198141391201025
0.4,148.081688194767,0.0198140408444681
0.4,145.216899219113,0.0198137537260789
0.4,142.352110243459,0.0198132550515715
0.4,139.487321267805,0.019812540902576
0.4,136.622532292151,0.0198116311864562
0.4,133.757743316496,0.0198105711460001
0.4,130.892954340842,0.0198094277609735
0.4,128.028165365188,0.0198082805259489
0.4,125.163376389534,0.0198072077953242
0.4,122.29858741388,0.0198062717574089
0.4,119.433798438226,0.0198055063650328
0.4,116.569009462572,0.019804912416758
0.4,113.704220486918,0.0198044620615671
0.4,110.839431511264,0.0198041116886299
0.4,107.974642535609,0.0198038187089785
0.4,105.109853559955,0.0198035557961856
0.4,102.245064584301,0.0198033169611814
0.4,99.3802756086471,0.0198031133809078
0.4,96.515486632993,0.0198029616741475
0.4,93.6506976573389,0.0198028709359029
0.4,90.7859086816847,0.019802835310917
0.4,87.9211197060306,0.0198028358168871
0.4,85.0563307303765,0.0198028500975306
0.4,82.1915417547224,0.0198028645330122
0.4,79.3267527790683,0.0198028819886636
0.4,76.4619638034142,0.0198029209942585
0.4,73.59717482776,0.0198030068007485
0.4,70.7323858521059,0.0198031589369567
0.4,67.8675968764518,0.0198033814146569
0.4,65.0028079007977,0.0198036600552692
0.4,62.1380189251436,0.0198039677236587
0.4,59.2732299494895,0.0198042746186498
0.4,56.4084409738353,0.0198045589140788
0.4,53.5436519981812,0.0198048135356018
0.4,50.6788630225271,0.0198050470450864
0.4,47.814074046873,0.0198052791944271
0.4,44.9492850712189,0.0198055335343055
0.4,42.0844960955648,0.0198058299770413
0.4,39.2197071199107,0.0198061795637684
0.4,36.3549181442565,0.0198065824425195
0.4,33.4901291686024,0.0198070288447607
0.4,30.6253401929483,0.0198075020605657
0.4,27.7605512172942,0.0198079821706385
0.4,24.8957622416401,0.0198084494833011
0.4,22.0309732659859,0.0198088870333979
0.4,19.1661842903318,0.0198092819282932
0.4,16.3013953146777,0.0198096256484621
0.4,13.4366063390236,0.0198099135843379
0.4,10.5718173633695,0.0198101441347539
0.45,171,0.0198135747409805
0.45,168.135211024346,0.0198137692510917
0.45,165.270422048692,0.019813991891875
0.45,162.405633073038,0.0198142221092532
0.45,159.540844097384,0.0198144333293615
0.45,156.676055121729,0.0198145932050224
0.45,153.811266146075,0.0198146649611605
0.45,150.946477170421,0.0198146102394357
0.45,148.081688194767,0.0198143936614055
0.45,145.216899219113,0.0198139889511731
0.45,142.352110243459,0.0198133858815136
0.45,139.487321267805,0.0198125966207992
0.45,136.622532292151,0.0198116594701352
0.45,133.757743316496,0.0198106378052915
0.45,130.892954340842,0.0198096126105089
0.45,128.028165365188,0.0198086685005
0.45,125.163376389534,0.0198078754158476
0.45,122.29858741388,0.0198072706039762
0.45,119.433798438226,0.0198068469985316
0.45,116.569009462572,0.0198065535558446
0.45,113.704220486918,0.0198063099168896
0.45,110.839431511264,0.0198060325082804
0.45,107.974642535609,0.0198056637837373
0.45,105.109853559955,0.0198051934012281
0.45,102.245064584301,0.0198046618593834
0.45,99.3802756086471,0.0198041436676156
0.45,96.515486632993,0.0198037161111542
0.45,93.6506976573389,0.0198034268983061
0.45,90.7859086816847,0.0198032754580249
0.45,87.9211197060306,0.0198032169267254
0.45,85.0563307303765,0.0198031872113462
0.45,82.1915417547224,0.0198031371595149
0.45,79.3267527790683,0.0198030592468877
0.45,76.4619638034142,0.0198029938462577
0.45,73.59717482776,0.0198030121692733
0.45,70.7323858521059,0.0198031841187678
0.45,67.8675968764518,0.0198035459752788
0.45,65.0028079007977,0.019804082141712
0.45,62.1380189251436,0.0198047280688853
0.45,59.2732299494895,0.0198053919306645
0.45,56.4084409738353,0.0198059852090463
0.45,53.5436519981812,0.0198064500314275
0.45,50.6788630225271,0.0198067740356056
0.45,47.814074046873,0.0198069895327641
0.45,44.9492850712189,0.0198071597484717
0.45,42.0844960955648,0.0198073586139854
0.45,39.2197071199107,0.0198076511659211
0.45,36.3549181442565,0.0198080797316547
0.45,33.4901291686024,0.0198086580938383
0.45,30.6253401929483,0.0198093730580251
0.45,27.7605512172942,0.0198101910928407
0.45,24.8957622416401,0.0198110671593131
0.45,22.0309732659859,0.0198119532351061
0.45,19.1661842903318,0.0198128049221208
0.45,16.3013953146777,0.0198135854827318
0.45,13.4366063390236,0.0198142674076424
0.45,10.5718173633695,0.0198148320706077
0.5,171,0.0198212203302452
0.5,168.135211024346,0.0198214415647788
0.5,165.270422048692,0.019821673753099
0.5,162.405633073038,0.0198218785898568
0.5,159.540844097384,0.0198220087098661
0.5,156.676055121729,0.0198220093930125
0.5,153.811266146075,0.019821822359409
0.5,150.946477170421,0.019821392143481
0.5,148.081688194767,0.0198206750819559
0.5,145.216899219113,0.019819650172253
0.5,142.352110243459,0.0198183300161552
0.5,139.487321267805,0.0198167689871661
0.5,136.622532292151,0.0198150650642243
0.5,133.757743316496,0.0198133519983608
0.5,130.892954340842,0.0198117801023309
0.5,128.028165365188,0.0198104871067303
0.5,125.163376389534,0.0198095646788439
0.5,122.29858741388,0.0198090300038619
0.5,119.433798438226,0.0198088133413959
0.5,116.569009462572,0.0198087699128628
0.5,113.704220486918,0.0198087173602271
0.5,110.839431511264,0.0198084900952781
0.5,107.974642535609,0.0198079930705684
0.5,105.109853559955,0.019807234475012
0.5,102.245064584301,0.01980632244767
0.5,99.3802756086471,0.0198054241676619
0.5,96.515486632993,0.0198047015995582
0.5,93.6506976573389,0.0198042495464525
0.5,90.7859086816847,0.0198040624041174
0.5,87.9211197060306,0.019804044489015
0.5,85.0563307303765,0.0198040594917441
0.5,82.1915417547224,0.0198039965542538
0.5,79.3267527790683,0.0198038228147287
0.5,76.4619638034142,0.0198035989877323
0.5,73.59717482776,0.0198034520843646
0.5,70.7323858521059,0.0198035187797109
0.5,67.8675968764518,0.0198038849875502
0.5,65.0028079007977,0.0198045470818954
0.5,62.1380189251436,0.0198054092229404
0.5,59.2732299494895,0.0198063154013463
0.5,56.4084409738353,0.0198071014434576
0.5,53.5436519981812,0.019807646522393
0.5,50.6788630225271,0.0198079067694008
0.5,47.814074046873,0.019807922558944
0.5,44.9492850712189,0.0198078012655409
0.5,42.0844960955648,0.0198076846720964
0.5,39.2197071199107,0.0198077128246536
0.5,36.3549181442565,0.0198079943754502
0.5,33.4901291686024,0.019808589173308
0.5,30.6253401929483,0.0198095041621826
0.5,27.7605512172942,0.0198107000772192
0.5,24.8957622416401,0.0198121046354832
0.5,22.0309732659859,0.019813627788389
0.5,19.1661842903318,0.0198151755801509
0.5,16.3013953146777,0.0198166605895964
0.5,13.4366063390236,0.0198180083025922
0.5,10.5718173633695,0.019819159775358
0.55,171,0.0198366027722553
0.55,168.135211024346,0.0198371968206839
0.55,165.270422048692,0.0198378790511276
0.55,162.405633073038,0.0198385894613967
0.55,159.540844097384,0.019839250916865
0.55,156.676055121729,0.0198397694745223
0.55,153.811266146075,0.0198400372696092
0.55,150.946477170421,0.019839938974825
0.55,148.081688194767,0.019839362520559
0.55,145.216899219113,0.0198382140382317
0.55,142.352110243459,0.0198364358249221
0.55,139.487321267805,0.0198340246454916
0.55,136.622532292151,0.0198310462231793
0.55,133.757743316496,0.0198276408767921
0.55,130.892954340842,0.0198240156152408
0.55,128.028165365188,0.0198204201449264
0.55,125.163376389534,0.019817108251265
0.55,122.29858741388,0.0198142911492917
0.55,119.433798438226,0.0198120940466953
0.55,116.569009462572,0.0198105292015196
0.55,113.704220486918,0.0198094963863419
0.55,110.839431511264,0.0198088144483878
0.55,107.974642535609,0.0198082772187579
0.55,105.109853559955,0.0198077169992332
0.55,102.245064584301,0.0198070537239786
0.55,99.3802756086471,0.0198063110514411
0.55,96.515486632993,0.0198055923404607
0.55,93.6506976573389,0.0198050257512305
0.55,90.7859086816847,0.0198047014802049
0.55,87.9211197060306,0.0198046284150592
0.55,85.0563307303765,0.0198047293619817
0.55,82.1915417547224,0.0198048766461112
0.55,79.3267527790683,0.0198049513502139
0.55,76.4619638034142,0.0198048986390334
0.55,73.59717482776,0.0198047537557907
0.55,70.7323858521059,0.0198046272195469
0.55,67.8675968764518,0.0198046565310155
0.55,65.0028079007977,0.0198049462322611
0.55,62.1380189251436,0.0198055220311762
0.55,59.2732299494895,0.0198063171166355
0.55,56.4084409738353,0.0198071943282849
0.55,53.5436519981812,0.0198079934997254
0.55,50.6788630225271,0.0198085849447848
0.55,47.814074046873,0.0198089101256403
0.55,44.9492850712189,0.0198089975955588
0.55,42.0844960955648,0.0198089523792633
0.55,39.2197071199107,0.0198089256962004
0.55,36.3549181442565,0.0198090765099423
0.55,33.4901291686024,0.0198095362584213
0.55,30.6253401929483,0.0198103846133311
0.55,27.7605512172942,0.0198116393390874
0.55,24.8957622416401,0.0198132591124099
0.55,22.0309732659859,0.01981515554369
0.55,19.1661842903318,0.0198172097830543
0.55,16.3013953146777,0.0198192896016642
0.55,13.4366063390236,0.0198212640967869
0.55,10.5718173633695,0.0198230146068424
0.6,171,0.0198720462347064
0.6,168.135211024346,0.0198741899736383
0.6,165.270422048692,0.0198768097054458
0.6,162.405633073038,0.0198797992300464
0.6,159.540844097384,0.0198830056206573
0.6,156.676055121729,0.019886219917349
0.6,153.811266146075,0.0198891716416864
0.6,150.946477170421,0.019891530819848
0.6,148.081688194767,0.0198929216358949
0.6,145.216899219113,0.019892951310167
0.6,142.352110243459,0.019891255769231
0.6,139.487321267805,0.0198875598492132
0.6,136.622532292151,0.0198817444459147
0.6,133.757743316496,0.0198739073334107
0.6,130.892954340842,0.0198644002721751
0.6,128.028165365188,0.0198538248106207
0.6,125.163376389534,0.0198429746435783
0.6,122.29858741388,0.0198327239217211
0.6,119.433798438226,0.0198238768547324
0.6,116.569009462572,0.0198170103827407
0.6,113.704220486918,0.0198123527064335
0.6,110.839431511264,0.0198097395110861
0.6,107.974642535609,0.0198086723966787
0.6,105.109853559955,0.0198084719796323
0.6,102.245064584301,0.0198084815858587
0.6,99.3802756086471,0.0198082529147057
0.6,96.515486632993,0.0198076470752001
0.6,93.6506976573389,0.0198068158305164
0.6,90.7859086816847,0.0198060762199331
0.6,87.9211197060306,0.0198057351251263
0.6,85.0563307303765,0.0198059390840332
0.6,82.1915417547224,0.0198066104584436
0.6,79.3267527790683,0.0198074904669359
0.6,76.4619638034142,0.01980826126861
0.6,73.59717482776,0.0198086859819545
0.6,70.7323858521059,0.019808702731029
0.6,67.8675968764518,0.0198084359406016
0.6,65.0028079007977,0.0198081290550387
0.6,62.1380189251436,0.0198080363463347
0.6,59.2732299494895,0.0198083233453713
0.6,56.4084409738353,0.0198090144158912
0.6,53.5436519981812,0.0198100011804879
0.6,50.6788630225271,0.0198110997052098
0.6,47.814074046873,0.0198121279702061
0.6,44.9492850712189,0.0198129727207585
0.6,42.0844960955648,0.0198136243706043
0.6,39.2197071199107,0.0198141738927494
0.6,36.3549181442565,0.0198147794558783
0.6,33.4901291686024,0.0198156182518115
0.6,30.6253401929483,0.0198168395609962
0.6,27.7605512172942,0.0198185306214742
0.6,24.8957622416401,0.019820700422994
0.6,22.0309732659859,0.019823280775646
0.6,19.1661842903318,0.019826140309633
0.6,16.3013953146777,0.0198291056807721
0.6,13.4366063390236,0.0198319846751159
0.6,10.5718173633695,0.0198345873439201
0.65,171,0.0199449987794483
0.65,168.135211024346,0.0199511632712604
0.65,165.270422048692,0.0199588810572476
0.65,162.405633073038,0.0199679772779058
0.65,159.540844097384,0.0199781626617767
0.65,156.676055121729,0.0199889960270989
0.65,153.811266146075,0.0199998517687165
0.65,150.946477170421,0.0200099027625771
0.65,148.081688194767,0.020018132047322
0.65,145.216899219113,0.0200233873357402
0.65,142.352110243459,0.0200244887659294
0.65,139.487321267805,0.0200203906024141
0.65,136.622532292151,0.0200103817957341
0.65,133.757743316496,0.0199942912908651
0.65,130.892954340842,0.0199726478029031
0.65,128.028165365188,0.01994673813097
0.65,125.163376389534,0.0199185191564529
0.65,122.29858741388,0.0198903680561856
0.65,119.433798438226,0.0198646983382393
0.65,116.569009462572,0.0198435155711748
0.65,113.704220486918,0.0198280214466984
0.65,110.839431511264,0.0198183824221753
0.65,107.974642535609,0.0198137483646984
0.65,105.109853559955,0.019812537675469
0.65,102.245064584301,0.0198129159928049
0.65,99.3802756086471,0.0198133195526374
0.65,96.515486632993,0.019812848738545
0.65,93.6506976573389,0.0198114016375678
0.65,90.7859086816847,0.0198095176178601
0.65,87.9211197060306,0.0198080138476808
0.65,85.0563307303765,0.0198075731138063
0.65,82.1915417547224,0.0198084474088479
0.65,79.3267527790683,0.0198103791336084
0.65,76.4619638034142,0.0198127419873134
0.65,73.59717482776,0.0198148136852501
0.65,70.7323858521059,0.0198160515249516
0.65,67.8675968764518,0.0198162613800398
0.65,65.0028079007977,0.0198156125749333
0.65,62.1380189251436,0.0198145206702919
0.65,59.2732299494895,0.0198134666891576
0.65,56.4084409738353,0.0198128309719121
0.65,53.5436519981812,0.0198127973514462
0.65,50.6788630225271,0.0198133450410687
0.65,47.814074046873,0.0198143101143071
0.65,44.9492850712189,0.0198154785881327
0.65,42.0844960955648,0.0198166722050594
0.65,39.2197071199107,0.01981780097261
0.65,36.3549181442565,0.0198188744687239
0.65,33.4901291686024,0.0198199789966398
0.65,30.6253401929483,0.0198212357793441
0.65,27.7605512172942,0.0198227563355299
0.65,24.8957622416401,0.0198246072280391
0.65,22.0309732659859,0.0198267904508973
0.65,19.1661842903318,0.0198292401973982
0.65,16.3013953146777,0.019831832949147
0.65,13.4366063390236,0.0198344060623031
0.65,10.5718173633695,0.0198367799486959
0.7,171,0.0200058511003475
0.7,168.135211024346,0.0200160530481217
0.7,165.270422048692,0.0200290249744943
0.7,162.405633073038,0.0200446310303426
0.7,159.540844097384,0.0200625830639994
0.7,156.676055121729,0.020082372219271
0.7,153.811266146075,0.0201031994892198
0.7,150.946477170421,0.0201239190481134
0.7,148.081688194767,0.0201430145083528
0.7,145.216899219113,0.0201586330176999
0.7,142.352110243459,0.0201687020859193
0.7,139.487321267805,0.0201711453346948
0.7,136.622532292151,0.0201641930481426
0.7,133.757743316496,0.0201467519414648
0.7,130.892954340842,0.0201187623923115
0.7,128.028165365188,0.020081443585909
0.7,125.163376389534,0.0200373243552465
0.7,122.29858741388,0.0199899929146458
0.7,119.433798438226,0.0199435714633252
0.7,116.569009462572,0.0199020109152596
0.7,113.704220486918,0.0198683710338291
0.7,110.839431511264,0.0198442701642124
0.7,107.974642535609,0.0198296485232717
0.7,105.109853559955,0.0198229082958992
0.7,102.245064584301,0.0198214011657677
0.7,99.3802756086471,0.0198221492430981
0.7,96.515486632993,0.0198226185305789
0.7,93.6506976573389,0.0198213298799881
0.7,90.7859086816847,0.0198181182583111
0.7,87.9211197060306,0.0198139558648504
0.7,85.0563307303765,0.0198104122679643
0.7,82.1915417547224,0.01980896162994
0.7,79.3267527790683,0.0198103923945655
0.7,76.4619638034142,0.0198145147532006
0.7,73.59717482776,0.0198202385034407
0.7,70.7323858521059,0.0198259640506489
0.7,67.8675968764518,0.0198301304141499
0.7,65.0028079007977,0.0198317201019405
0.7,62.1380189251436,0.0198305474647069
0.7,59.2732299494895,0.0198272493727944
0.7,56.4084409738353,0.0198230159150362
0.7,53.5436519981812,0.0198191883986659
0.7,50.6788630225271,0.0198168759685076
0.7,47.814074046873,0.0198167043748789
0.7,44.9492850712189,0.0198187424511912
0.7,42.0844960955648,0.0198225874654195
0.7,39.2197071199107,0.0198275496098247
0.7,36.3549181442565,0.0198328634397472
0.7,33.4901291686024,0.0198378653143062
0.7,30.6253401929483,0.0198421012185353
0.7,27.7605512172942,0.0198453577667425
0.7,24.8957622416401,0.0198476314952525
0.7,22.0309732659859,0.0198490628541025
0.7,19.1661842903318,0.0198498616851264
0.7,16.3013953146777,0.0198502440283488
0.7,13.4366063390236,0.0198503904729687
0.7,10.5718173633695,0.019850427627254
0.75,171,0.0199667497737151
0.75,168.135211024346,0.0199764562312797
0.75,165.270422048692,0.0199892753891447
0.75,162.405633073038,0.0200054632212002
0.75,159.540844097384,0.0200252396754492
0.75,156.676055121729,0.0200487131988692
0.75,153.811266146075,0.0200757769694449
0.75,150.946477170421,0.0201059775154257
0.75,148.081688194767,0.0201383653813133
0.75,145.216899219113,0.0201713518164381
0.75,142.352110243459,0.0202026144805865
0.75,139.487321267805,0.0202291146156418
0.75,136.622532292151,0.0202472979159649
0.75,133.757743316496,0.0202535353713539
0.75,130.892954340842,0.0202448025936094
0.75,128.028165365188,0.0202194952167891
0.75,125.163376389534,0.020178164537536
0.75,122.29858741388,0.0201238950157741
0.75,119.433798438226,0.0200620955912994
0.75,116.569009462572,0.0199996461975837
0.75,113.704220486918,0.0199435587207431
0.75,110.839431511264,0.0198994784147343
0.75,107.974642535609,0.0198704133941826
0.75,105.109853559955,0.0198560477581768
0.75,102.245064584301,0.0198528944258227
0.75,99.3802756086471,0.0198553660842418
0.75,96.515486632993,0.0198575607544634
0.75,93.6506976573389,0.0198552231329093
0.75,90.7859086816847,0.0198471378109377
0.75,87.9211197060306,0.0198353470742088
0.75,85.0563307303765,0.0198240791966603
0.75,82.1915417547224,0.0198178569435431
0.75,79.3267527790683,0.0198195902696468
0.75,76.4619638034142,0.0198294019193502
0.75,73.59717482776,0.0198445897964182
0.75,70.7323858521059,0.0198606781044126
0.75,67.8675968764518,0.0198731029915496
0.75,65.0028079007977,0.0198788474702019
0.75,62.1380189251436,0.0198773917487456
0.75,59.2732299494895,0.019870678726544
0.75,56.4084409738353,0.0198622408473991
0.75,53.5436519981812,0.019855948869203
0.75,50.6788630225271,0.0198548887752069
0.75,47.814074046873,0.0198606988056139
0.75,44.9492850712189,0.0198734521283753
0.75,42.0844960955648,0.0198919748634953
0.75,39.2197071199107,0.0199143926662414
0.75,36.3549181442565,0.0199386948552775
0.75,33.4901291686024,0.0199631625605151
0.75,30.6253401929483,0.0199865910773338
0.75,27.7605512172942,0.0200083148467271
0.75,24.8957622416401,0.0200280947206563
0.75,22.0309732659859,0.0200459443292023
0.75,19.1661842903318,0.0200619616928949
0.75,16.3013953146777,0.0200762070683971
0.75,13.4366063390236,0.0200886414172565
0.75,10.5718173633695,0.0200991199747905
0.8,171,0.0204964167182274
0.8,168.135211024346,0.0205387076975831
0.8,165.270422048692,0.0205937702774911
0.8,162.405633073038,0.0206619930802071
0.8,159.540844097384,0.0207432894216185
0.8,156.676055121729,0.0208366900323202
0.8,153.811266146075,0.0209398326165371
0.8,150.946477170421,0.0210483959954528
0.8,148.081688194767,0.0211555967867243
0.8,145.216899219113,0.0212519606875019
0.8,142.352110243459,0.0213256674434082
0.8,139.487321267805,0.0213637760541988
0.8,136.622532292151,0.0213544630707178
0.8,133.757743316496,0.0212899961167746
0.8,130.892954340842,0.0211696324398018
0.8,128.028165365188,0.021001310031785
0.8,125.163376389534,0.0208012290850011
0.8,122.29858741388,0.0205911911867182
0.8,119.433798438226,0.0203944107602268
0.8,116.569009462572,0.020230932272972
0.8,113.704220486918,0.0201136916484464
0.8,110.839431511264,0.0200459643942978
0.8,107.974642535609,0.020020755606176
0.8,105.109853559955,0.0200225957113236
0.8,102.245064584301,0.0200318757440143
0.8,99.3802756086471,0.0200309577537694
0.8,96.515486632993,0.0200100536734768
0.8,93.6506976573389,0.0199702779947721
0.8,90.7859086816847,0.0199222916373422
0.8,87.9211197060306,0.0198811694890166
0.8,85.0563307303765,0.0198599325978289
0.8,82.1915417547224,0.0198644605665334
0.8,79.3267527790683,0.0198915353671265
0.8,76.4619638034142,0.0199304507661322
0.8,73.59717482776,0.0199674140443965
0.8,70.7323858521059,0.0199909675030074
0.8,67.8675968764518,0.0199961742564967
0.8,65.0028079007977,0.0199858418567748
0.8,62.1380189251436,0.0199685554087269
0.8,59.2732299494895,0.019954841573388
0.8,56.4084409738353,0.0199533802485514
0.8,53.5436519981812,0.019968678613959
0.8,50.6788630225271,0.0200006529476241
0.8,47.814074046873,0.020045763492833
0.8,44.9492850712189,0.0200989470011077
0.8,42.0844960955648,0.0201555422868643
0.8,39.2197071199107,0.020212600338076
0.8,36.3549181442565,0.0202693078684891
0.8,33.4901291686024,0.0203266053513895
0.8,30.6253401929483,0.0203863201990687
0.8,27.7605512172942,0.0204501986033049
0.8,24.8957622416401,0.0205191338737357
0.8,22.0309732659859,0.0205927386910253
0.8,19.1661842903318,0.0206692718277559
0.8,16.3013953146777,0.02074584508789
0.8,13.4366063390236,0.0208188046808645
0.8,10.5718173633695,0.0208841860913537
0.85,171,0.0235621720179282
0.85,168.135211024346,0.0238051366508518
0.85,165.270422048692,0.0241216128575154
0.85,162.405633073038,0.024513419149285
0.85,159.540844097384,0.0249785867972558
0.85,156.676055121729,0.0255078344867548
0.85,153.811266146075,0.0260797593704351
0.85,150.946477170421,0.0266552600453855
0.85,148.081688194767,0.0271731166156034
0.85,145.216899219113,0.0275508098708082
0.85,142.352110243459,0.0276961068463723
0.85,139.487321267805,0.0275320926760268
0.85,136.622532292151,0.0270285815828162
0.85,133.757743316496,0.0262221951363971
0.85,130.892954340842,0.0252099199068472
0.85,128.028165365188,0.0241193247092814
0.85,125.163376389534,0.0230740203426869
0.85,122.29858741388,0.0221702846485315
0.85,119.433798438226,0.0214680284824984
0.85,116.569009462572,0.0209907499589874
0.85,113.704220486918,0.0207283851688113
0.85,110.839431511264,0.0206404335347328
0.85,107.974642535609,0.0206610545017915
0.85,105.109853559955,0.0207105921226409
0.85,102.245064584301,0.0207160710977453
0.85,99.3802756086471,0.0206351969953137
0.85,96.515486632993,0.0204705858413609
0.85,93.6506976573389,0.0202641709097349
0.85,90.7859086816847,0.0200752660898695
0.85,87.9211197060306,0.019955305039405
0.85,85.0563307303765,0.0199300752123779
0.85,82.1915417547224,0.0199930499558022
0.85,79.3267527790683,0.0201092765304956
0.85,76.4619638034142,0.0202284769599105
0.85,73.59717482776,0.0203043564251476
0.85,70.7323858521059,0.0203130384668787
0.85,67.8675968764518,0.0202614233928107
0.85,65.0028079007977,0.0201811789901807
0.85,62.1380189251436,0.0201131161285379
0.85,59.2732299494895,0.0200912602566348
0.85,56.4084409738353,0.0201331426567225
0.85,53.5436519981812,0.0202376218871221
0.85,50.6788630225271,0.0203884930378556
0.85,47.814074046873,0.0205614706901845
0.85,44.9492850712189,0.0207322048608777
0.85,42.0844960955648,0.0208830527536936
0.85,39.2197071199107,0.0210067542512833
0.85,36.3549181442565,0.0211063180285174
0.85,33.4901291686024,0.0211918991768717
0.85,30.6253401929483,0.0212763774270518
0.85,27.7605512172942,0.0213713039666597
0.85,24.8957622416401,0.0214841842153507
0.85,22.0309732659859,0.0216172937882016
0.85,19.1661842903318,0.0217677492874092
0.85,16.3013953146777,0.0219284064302229
0.85,13.4366063390236,0.0220892014360575
0.85,10.5718173633695,0.0222386542193104
0.9,171,0.0305750770101776
0.9,168.135211024346,0.031416713372399
0.9,165.270422048692,0.032548367049153
0.9,162.405633073038,0.0340060668340724
0.9,159.540844097384,0.0358194662079477
0.9,156.676055121729,0.0379910868785968
0.9,153.811266146075,0.0404572565318949
0.9,150.946477170421,0.0430264656443815
0.9,148.081688194767,0.045312650355862
0.9,145.216899219113,0.0467351762076425
0.9,142.352110243459,0.0466993285991665
0.9,139.487321267805,0.0449452190182759
0.9,136.622532292151,0.041767569633399
0.9,133.757743316496,0.0378453137550401
0.9,130.892954340842,0.0338725300811936
0.9,128.028165365188,0.0303272756531445
0.9,125.163376389534,0.0274452640912229
0.9,122.29858741388,0.0252897973331001
0.9,119.433798438226,0.0238269526303026
0.9,116.569009462572,0.0229720789775706
0.9,113.704220486918,0.022605631963272
0.9,110.839431511264,0.0225698657851178
0.9,107.974642535609,0.022667960343218
0.9,105.109853559955,0.0226933614293537
0.9,102.245064584301,0.0224969456560493
0.9,99.3802756086471,0.0220495016486177
0.9,96.515486632993,0.021442399924881
0.9,93.6506976573389,0.0208272353723533
0.9,90.7859086816847,0.0203452627039002
0.9,87.9211197060306,0.0200841877745165
0.9,85.0563307303765,0.0200643267868838
0.9,82.1915417547224,0.0202411497517914
0.9,79.3267527790683,0.0205180106768936
0.9,76.4619638034142,0.0207734309810895
0.9,73.59717482776,0.0209048438109485
0.9,70.7323858521059,0.0208723466190748
0.9,67.8675968764518,0.0207135393105811
0.9,65.0028079007977,0.0205185003544368
0.9,62.1380189251436,0.0203858094590704
0.9,59.2732299494895,0.0203879583037903
0.9,56.4084409738353,0.0205566707641752
0.9,53.5436519981812,0.0208829288368086
0.9,50.6788630225271,0.0213244383628804
0.9,47.814074046873,0.0218175889442552
0.9,44.9492850712189,0.0222933277551012
0.9,42.0844960955648,0.0226945792141978
0.9,39.2197071199107,0.0229897787237915
0.9,36.3549181442565,0.0231771829044784
0.9,33.4901291686024,0.0232790484903193
0.9,30.6253401929483,0.0233298766731461
0.9,27.7605512172942,0.0233645687111439
0.9,24.8957622416401,0.0234103191466249
0.9,22.0309732659859,0.0234830609322845
0.9,19.1661842903318,0.0235874007337029
0.9,16.3013953146777,0.0237185461184924
0.9,13.4366063390236,0.0238650660786031
0.9,10.5718173633695,0.0240118085079496
0.95,171,0.0361910966178005
0.95,168.135211024346,0.0375565635780617
0.95,165.270422048692,0.0394369895701138
0.95,162.405633073038,0.0419343430649314
0.95,159.540844097384,0.0451598061536147
0.95,156.676055121729,0.0491973590255106
0.95,153.811266146075,0.0540167107175318
0.95,150.946477170421,0.0593055148587611
0.95,148.081688194767,0.0642446594034216
0.95,145.216899219113,0.0674392369880906
0.95,142.352110243459,0.0674075752414741
0.95,139.487321267805,0.0636039630228628
0.95,136.622532292151,0.0569707840084184
0.95,133.757743316496,0.0492925608908012
0.95,130.892954340842,0.0421186686456875
0.95,128.028165365188,0.0362608443305108
0.95,125.163376389534,0.0319165759762767
0.95,122.29858741388,0.0289735190432743
0.95,119.433798438226,0.0272205831219176
0.95,116.569009462572,0.026427583871491
0.95,113.704220486918,0.026333903950818
0.95,110.839431511264,0.0265962701052525
0.95,107.974642535609,0.0267791394479081
0.95,105.109853559955,0.0264891510901851
0.95,102.245064584301,0.0255909431519989
0.95,99.3802756086471,0.0242597681439934
0.95,96.515486632993,0.0228232674057305
0.95,93.6506976573389,0.0215797866341834
0.95,90.7859086816847,0.0207134330966933
0.95,87.9211197060306,0.020291494756201
0.95,85.0563307303765,0.020287603012392
0.95,82.1915417547224,0.0205980688354394
0.95,79.3267527790683,0.0210547579150103
0.95,76.4619638034142,0.0214587869150223
0.95,73.59717482776,0.0216486756943106
0.95,70.7323858521059,0.0215734008442295
0.95,67.8675968764518,0.0213134070507564
0.95,65.0028079007977,0.0210306024978287
0.95,62.1380189251436,0.0208912651218669
0.95,59.2732299494895,0.0210145195949719
0.95,56.4084409738353,0.0214572395254857
0.95,53.5436519981812,0.0222162737737972
0.95,50.6788630225271,0.0232318065486694
0.95,47.814074046873,0.0243911283827385
0.95,44.9492850712189,0.0255428835444159
0.95,42.0844960955648,0.0265303209675422
0.95,39.2197071199107,0.0272366741473827
0.95,36.3549181442565,0.0276191576445313
0.95,33.4901291686024,0.0277111043203068
0.95,30.6253401929483,0.0275947053870413
0.95,27.7605512172942,0.0273648518472544
0.95,24.8957622416401,0.0271024427526448
0.95,22.0309732659859,0.0268627558263945
0.95,19.1661842903318,0.0266751950581028
0.95,16.3013953146777,0.0265485753738858
0.95,13.4366063390236,0.0264777825371916
0.95,10.5718173633695,0.0264498244585263
1,171,0.0355565454924697
1,168.135211024346,0.0366913936641282
1,165.270422048692,0.0382629558199391
1,162.405633073038,0.0403624492587041
1,159.540844097384,0.0430917179624037
1,156.676055121729,0.046537247444829
1,153.811266146075,0.0507081933661378
1,150.946477170421,0.0554153109833712
1,148.081688194767,0.0600956515560041
1,145.216899219113,0.0636988223514928
1,142.352110243459,0.0649054465469562
1,139.487321267805,0.0628271142903738
1,136.622532292151,0.0577271655294517
1,133.757743316496,0.0509709666956583
1,130.892954340842,0.0441719292178488
1,128.028165365188,0.038410271205463
1,125.163376389534,0.0340985682705693
1,122.29858741388,0.0312375011975908
1,119.433798438226,0.0296627391223217
1,116.569009462572,0.0291493272194648
1,113.704220486918,0.0293919305151839
1,110.839431511264,0.0299252075585693
1,107.974642535609,0.0301271074110516
1,105.109853559955,0.0294730465379838
1,102.245064584301,0.0278950017142668
1,99.3802756086471,0.0258032339822959
1,96.515486632993,0.0237397140931927
1,93.6506976573389,0.0220845342134586
1,90.7859086816847,0.0210044788499961
1,87.9211197060306,0.0205174046849146
1,85.0563307303765,0.0205481823935007
1,82.1915417547224,0.0209485218336001
1,79.3267527790683,0.0215063691753343
1,76.4619638034142,0.0219847817122397
1,73.59717482776,0.0222024822132006
1,70.7323858521059,0.0221131677588227
1,67.8675968764518,0.0218252112395914
1,65.0028079007977,0.0215461377633715
1,62.1380189251436,0.0214930757769238
1,59.2732299494895,0.0218314055705272
1,56.4084409738353,0.0226596634717312
1,53.5436519981812,0.0240119634062388
1,50.6788630225271,0.0258492418358821
1,47.814074046873,0.0280349334468666
1,44.9492850712189,0.0303183537049059
1,42.0844960955648,0.0323675863590879
1,39.2197071199107,0.0338717817492296
1,36.3549181442565,0.0346628799135015
1,33.4901291686024,0.0347671936695071
1,30.6253401929483,0.0343561136210087
1,27.7605512172942,0.0336498087883217
1,24.8957622416401,0.0328406542005043
1,22.0309732659859,0.0320608278027173
1,19.1661842903318,0.0313831278178608
1,16.3013953146777,0.0308359340159033
1,13.4366063390236,0.0304197328627129
1,10.5718173633695,0.0301202773826496
1.05,171,0.0353046768207237
1.05,168.135211024346,0.0362611969432733
1.05,165.270422048692,0.0376084249254082
1.05,162.405633073038,0.0394420980714679
1.05,159.540844097384,0.041874290546583
1.05,156.676055121729,0.0450133551788292
1.05,153.811266146075,0.048910583628152
1.05,150.946477170421,0.0534461145697349
1.05,148.081688194767,0.0581467407431214
1.05,145.216899219113,0.0620410341473033
1.05,142.352110243459,0.0638402278201261
1.05,139.487321267805,0.0626076704900622
1.05,136.622532292151,0.0584171951322799
1.05,133.757743316496,0.0523189162696692
1.05,130.892954340842,0.0457172094421631
1.05,128.028165365188,0.0397390741986176
1.05,125.163376389534,0.0349712755876237
1.05,122.29858741388,0.0315529475117797
1.05,119.433798438226,0.0293809335708975
1.05,116.569009462572,0.0282493892984511
1.05,113.704220486918,0.0278873219405992
1.05,110.839431511264,0.0279326674389436
1.05,107.974642535609,0.0279279280745561
1.05,105.109853559955,0.0274477270822239
1.05,102.245064584301,0.026335439209852
1.05,99.3802756086471,0.0247924873708247
1.05,96.515486632993,0.0231962417832122
1.05,93.6506976573389,0.0218711780950345
1.05,90.7859086816847,0.020998008398182
1.05,87.9211197060306,0.0206263471973665
1.05,85.0563307303765,0.0207058354499795
1.05,82.1915417547224,0.0211029533747258
1.05,79.3267527790683,0.0216184884165834
1.05,76.4619638034142,0.0220353935162525
1.05,73.59717482776,0.0221977558065736
1.05,70.7323858521059,0.0220787263429763
1.05,67.8675968764518,0.0217951779233865
1.05,65.0028079007977,0.0215583845477137
1.05,62.1380189251436,0.0215922673599136
1.05,59.2732299494895,0.0220769058150776
1.05,56.4084409738353,0.0231364091738021
1.05,53.5436519981812,0.024842187657453
1.05,50.6788630225271,0.0271993696786443
1.05,47.814074046873,0.0301055879442693
1.05,44.9492850712189,0.0333028404185968
1.05,42.0844960955648,0.0363795131453872
1.05,39.2197071199107,0.0388762319418193
1.05,36.3549181442565,0.0404611188926754
1.05,33.4901291686024,0.0410514808739093
1.05,30.6253401929483,0.0408011329501221
1.05,27.7605512172942,0.0399899719320551
1.05,24.8957622416401,0.0389045258681463
1.05,22.0309732659859,0.0377666375751188
1.05,19.1661842903318,0.0367153715354307
1.05,16.3013953146777,0.0358200970846405
1.05,13.4366063390236,0.0351029470363222
1.05,10.5718173633695,0.0345590943102212
1.1,171,0.0354182167879716
1.1,168.135211024346,0.0361452753441063
1.1,165.270422048692,0.0371883119596623
1.1,162.405633073038,0.0386323156860884
1.1,159.540844097384,0.0405759157835843
1.1,156.676055121729,0.0431163453974506
1.1,153.811266146075,0.0463117691098018
1.1,150.946477170421,0.0501032929084759
1.1,148.081688194767,0.0541898688375389
1.1,145.216899219113,0.0579104041757796
1.1,142.352110243459,0.0602940561176866
1.1,139.487321267805,0.0604137546831113
1.1,136.622532292151,0.0578591509947964
1.1,133.757743316496,0.0529721326883883
1.1,130.892954340842,0.0467493267798703
1.1,128.028165365188,0.0404257892755172
1.1,125.163376389534,0.0349397472041283
1.1,122.29858741388,0.0307033768099442
1.1,119.433798438226,0.0277291128631993
1.1,116.569009462572,0.0258378709165545
1.1,113.704220486918,0.0247814788523217
1.1,110.839431511264,0.0242788569077075
1.1,107.974642535609,0.0240286966289305
1.1,105.109853559955,0.0237575171911589
1.1,102.245064584301,0.0233003022004355
1.1,99.3802756086471,0.0226435706231551
1.1,96.515486632993,0.0218941193578946
1.1,93.6506976573389,0.0212095694349264
1.1,90.7859086816847,0.0207327189366792
1.1,87.9211197060306,0.0205475553005717
1.1,85.0563307303765,0.0206578700810936
1.1,82.1915417547224,0.0209830289547355
1.1,79.3267527790683,0.0213735896337685
1.1,76.4619638034142,0.0216578221655629
1.1,73.59717482776,0.0217145055673978
1.1,70.7323858521059,0.0215356591097644
1.1,67.8675968764518,0.0212359307392185
1.1,65.0028079007977,0.0210016974006685
1.1,62.1380189251436,0.0210218366099943
1.1,59.2732299494895,0.0214464496583676
1.1,56.4084409738353,0.0223790870039576
1.1,53.5436519981812,0.0238794812599692
1.1,50.6788630225271,0.0259560129611422
1.1,47.814074046873,0.0285420090049845
1.1,44.9492850712189,0.0314677556083519
1.1,42.0844960955648,0.0344562936575969
1.1,39.2197071199107,0.0371691552225544
1.1,36.3549181442565,0.039295696069618
1.1,33.4901291686024,0.0406429970796055
1.1,30.6253401929483,0.0411818022516589
1.1,27.7605512172942,0.0410320256916439
1.1,24.8957622416401,0.040401814579805
1.1,22.0309732659859,0.0395141611991093
1.1,19.1661842903318,0.0385537871538065
1.1,16.3013953146777,0.0376463736423899
1.1,13.4366063390236,0.0368625019382989
1.1,10.5718173633695,0.0362325980061746
1.15,171,0.0323412122036625
1.15,168.135211024346,0.0326516832280709
1.15,165.270422048692,0.0331221896078649
1.15,162.405633073038,0.033802054905065
1.15,159.540844097384,0.0347429862686678
1.15,156.676055121729,0.0359887891420049
1.15,153.811266146075,0.0375565325170634
1.15,150.946477170421,0.0394058513522919
1.15,148.081688194767,0.0413987075425825
1.15,145.216899219113,0.0432677158933384
1.15,142.352110243459,0.044630438926342
1.15,139.487321267805,0.0450772580512842
1.15,136.622532292151,0.0443017415420798
1.15,133.757743316496,0.042211130101728
1.15,130.892954340842,0.0390052023550313
1.15,128.028165365188,0.0351857110287487
1.15,125.163376389534,0.0313892492178828
1.15,122.29858741388,0.0281211938989555
1.15,119.433798438226,0.0256227927318541
1.15,116.569009462572,0.0239133557243469
1.15,113.704220486918,0.0228821830747263
1.15,110.839431511264,0.0223498492593377
1.15,107.974642535609,0.022104818896517
1.15,105.109853559955,0.0219476713633706
1.15,102.245064584301,0.0217425502662777
1.15,99.3802756086471,0.0214414614474398
1.15,96.515486632993,0.0210717504612948
1.15,93.6506976573389,0.0207088103696145
1.15,90.7859086816847,0.0204447476567548
1.15,87.9211197060306,0.0203532517489369
1.15,85.0563307303765,0.0204578314595109
1.15,82.1915417547224,0.0207137849898406
1.15,79.3267527790683,0.0210131942798585
1.15,76.4619638034142,0.0212213874827484
1.15,73.59717482776,0.0212396749588185
1.15,70.7323858521059,0.0210606339164106
1.15,67.8675968764518,0.0207751234469899
1.15,65.0028079007977,0.0205291284452732
1.15,62.1380189251436,0.0204690159411329
1.15,59.2732299494895,0.0207080354750946
1.15,56.4084409738353,0.0213164653443218
1.15,53.5436519981812,0.0223214742399605
1.15,50.6788630225271,0.0237050362805873
1.15,47.814074046873,0.0253974051471228
1.15,44.9492850712189,0.0272723944085465
1.15,42.0844960955648,0.029155335199866
1.15,39.2197071199107,0.0308512152192456
1.15,36.3549181442565,0.0321887085627283
1.15,33.4901291686024,0.0330633456348943
1.15,30.6253401929483,0.0334601719270805
1.15,27.7605512172942,0.0334457909580147
1.15,24.8957622416401,0.033135958764667
1.15,22.0309732659859,0.0326567038463606
1.15,19.1661842903318,0.0321156806325996
1.15,16.3013953146777,0.0315897844812326
1.15,13.4366063390236,0.0311256135545228
1.15,10.5718173633695,0.0307463318887574
1.2,171,0.0274636056071765
1.2,168.135211024346,0.0276084943825016
1.2,165.270422048692,0.0278350100373956
1.2,162.405633073038,0.0281692067610186
1.2,159.540844097384,0.0286362458950729
1.2,156.676055121729,0.029253811457995
1.2,153.811266146075,0.0300219571851263
1.2,150.946477170421,0.030909402863984
1.2,148.081688194767,0.031839265507651
1.2,145.216899219113,0.0326824614952709
1.2,142.352110243459,0.0332707760436977
1.2,139.487321267805,0.0334352813210425
1.2,136.622532292151,0.0330570046366383
1.2,133.757743316496,0.0321042312315147
1.2,130.892954340842,0.0306450207658835
1.2,128.028165365188,0.0288419688677973
1.2,125.163376389534,0.026925689519745
1.2,122.29858741388,0.025137867565524
1.2,119.433798438226,0.0236658811017275
1.2,116.569009462572,0.0226052157475825
1.2,113.704220486918,0.0219561838888878
1.2,110.839431511264,0.0216384125020702
1.2,107.974642535609,0.0215164407108086
1.2,105.109853559955,0.0214430064425619
1.2,102.245064584301,0.0213109880549738
1.2,99.3802756086471,0.0210828188178167
1.2,96.515486632993,0.0207846726833808
1.2,93.6506976573389,0.0204829061409569
1.2,90.7859086816847,0.0202572192209343
1.2,87.9211197060306,0.0201730415395708
1.2,85.0563307303765,0.0202562677768738
1.2,82.1915417547224,0.0204770475508095
1.2,79.3267527790683,0.0207507301567255
1.2,76.4619638034142,0.0209638913587537
1.2,73.59717482776,0.0210236026102734
1.2,70.7323858521059,0.0209057323991155
1.2,67.8675968764518,0.0206680687270339
1.2,65.0028079007977,0.0204203701669312
1.2,62.1380189251436,0.0202783714306065
1.2,59.2732299494895,0.0203306577966299
1.2,56.4084409738353,0.0206253012340601
1.2,53.5436519981812,0.0211683231650596
1.2,50.6788630225271,0.0219259297583348
1.2,47.814074046873,0.0228284612362856
1.2,44.9492850712189,0.0237788158861933
1.2,42.0844960955648,0.024668546843401
1.2,39.2197071199107,0.0254005122392855
1.2,36.3549181442565,0.0259109551578912
1.2,33.4901291686024,0.0261816245060602
1.2,30.6253401929483,0.0262369482393051
1.2,27.7605512172942,0.0261292197031359
1.2,24.8957622416401,0.0259199779075424
1.2,22.0309732659859,0.025665122421707
1.2,19.1661842903318,0.0254070090149252
1.2,16.3013953146777,0.0251727969080616
1.2,13.4366063390236,0.0249766064292109
1.2,10.5718173633695,0.0248231876320401
1.25,171,0.024434020433398
1.25,168.135211024346,0.0245892473950554
1.25,165.270422048692,0.0248086276729791
1.25,162.405633073038,0.0251048643276091
1.25,159.540844097384,0.0254890925452383
1.25,156.676055121729,0.0259668302051653
1.25,153.811266146075,0.0265321878013987
1.25,150.946477170421,0.0271606907971845
1.25,148.081688194767,0.0278024016390604
1.25,145.216899219113,0.0283790263397281
1.25,142.352110243459,0.0287901472993515
1.25,139.487321267805,0.0289319873064411
1.25,136.622532292151,0.0287254235039223
1.25,133.757743316496,0.0281424017518282
1.25,130.892954340842,0.0272198741737518
1.25,128.028165365188,0.0260574301902264
1.25,125.163376389534,0.0247987840765381
1.25,122.29858741388,0.0235993191679711
1.25,119.433798438226,0.0225894503765361
1.25,116.569009462572,0.0218477710492741
1.25,113.704220486918,0.0213902659384485
1.25,110.839431511264,0.0211730572211114
1.25,107.974642535609,0.0211067207931323
1.25,105.109853559955,0.0210835954733799
1.25,102.245064584301,0.0210136844764185
1.25,99.3802756086471,0.0208540124847746
1.25,96.515486632993,0.0206176712874381
1.25,93.6506976573389,0.0203616629068387
1.25,90.7859086816847,0.0201615347818738
1.25,87.9211197060306,0.0200824099156121
1.25,85.0563307303765,0.0201547395807458
1.25,82.1915417547224,0.0203604141625723
1.25,79.3267527790683,0.020633050645404
1.25,76.4619638034142,0.0208762677672308
1.25,73.59717482776,0.0209998234724098
1.25,70.7323858521059,0.0209605818304769
1.25,67.8675968764518,0.0207835311846201
1.25,65.0028079007977,0.0205476327775571
1.25,62.1380189251436,0.0203487719309139
1.25,59.2732299494895,0.0202655815507525
1.25,56.4084409738353,0.0203419472726189
1.25,53.5436519981812,0.0205840519782842
1.25,50.6788630225271,0.0209650722861877
1.25,47.814074046873,0.0214335586453911
1.25,44.9492850712189,0.021924713298735
1.25,42.0844960955648,0.0223740601605773
1.25,39.2197071199107,0.0227310350027453
1.25,36.3549181442565,0.0229684073860461
1.25,33.4901291686024,0.0230843903310347
1.25,30.6253401929483,0.0230975293165825
1.25,27.7605512172942,0.0230375358071016
1.25,24.8957622416401,0.0229360787572708
1.25,22.0309732659859,0.0228202456357756
1.25,19.1661842903318,0.0227094169214362
1.25,16.3013953146777,0.0226149174003013
1.25,13.4366063390236,0.0225413323416928
1.25,10.5718173633695,0.0224885070882699
1.3,171,0.0239380201282382
1.3,168.135211024346,0.0241106829546711
1.3,165.270422048692,0.0243426389140369
1.3,162.405633073038,0.0246400730967501
1.3,159.540844097384,0.0250071327793133
1.3,156.676055121729,0.0254430248712501
1.3,153.811266146075,0.0259380604318232
1.3,150.946477170421,0.0264689607971704
1.3,148.081688194767,0.0269945138226123
1.3,145.216899219113,0.0274537544025654
1.3,142.352110243459,0.0277696721950637
1.3,139.487321267805,0.0278608819102373
1.3,136.622532292151,0.0276608834904966
1.3,133.757743316496,0.0271403366904214
1.3,130.892954340842,0.0263243626186763
1.3,128.028165365188,0.0252959722508295
1.3,125.163376389534,0.024180187511512
1.3,122.29858741388,0.0231126509041601
1.3,119.433798438226,0.0222060900776473
1.3,116.569009462572,0.0215280805915597
1.3,113.704220486918,0.0210941524897989
1.3,110.839431511264,0.0208722742492151
1.3,107.974642535609,0.020794614997577
1.3,105.109853559955,0.0207759704439754
1.3,102.245064584301,0.0207381509126059
1.3,99.3802756086471,0.0206345307957433
1.3,96.515486632993,0.020464535303126
1.3,93.6506976573389,0.0202702632623049
1.3,90.7859086816847,0.0201162056851171
1.3,87.9211197060306,0.0200615366190738
1.3,85.0563307303765,0.0201363648797854
1.3,82.1915417547224,0.0203288374056526
1.3,79.3267527790683,0.0205853433354956
1.3,76.4619638034142,0.0208248486709242
1.3,73.59717482776,0.0209666808829566
1.3,70.7323858521059,0.0209637948149155
1.3,67.8675968764518,0.0208245023152812
1.3,65.0028079007977,0.0206080462115416
1.3,62.1380189251436,0.0203974115049422
1.3,59.2732299494895,0.0202682317913739
1.3,56.4084409738353,0.0202694316145128
1.3,53.5436519981812,0.0204180459147854
1.3,50.6788630225271,0.0207028503087178
1.3,47.814074046873,0.0210915854791848
1.3,44.9492850712189,0.0215393657852192
1.3,42.0844960955648,0.0219975248346086
1.3,39.2197071199107,0.0224221657446192
1.3,36.3549181442565,0.022781083135508
1.3,33.4901291686024,0.023057571233018
1.3,30.6253401929483,0.0232503430035093
1.3,27.7605512172942,0.023370047481048
1.3,24.8957622416401,0.0234339640053765
1.3,22.0309732659859,0.023460762456297
1.3,19.1661842903318,0.0234666902022066
1.3,16.3013953146777,0.0234636486884322
1.3,13.4366063390236,0.0234588948855618
1.3,10.5718173633695,0.0234557798939611
1.35,171,0.0257201471107822
1.35,168.135211024346,0.0258796560943713
1.35,165.270422048692,0.0260878731996044
1.35,162.405633073038,0.0263455436331165
1.35,159.540844097384,0.0266499727387918
1.35,156.676055121729,0.026992344344461
1.35,153.811266146075,0.0273544821224878
1.35,150.946477170421,0.0277056783721548
1.35,148.081688194767,0.0280009023039822
1.35,145.216899219113,0.0281823768348315
1.35,142.352110243459,0.0281865596690218
1.35,139.487321267805,0.0279571885084122
1.35,136.622532292151,0.0274620743965454
1.35,133.757743316496,0.0267080335727602
1.35,130.892954340842,0.0257471583305457
1.35,128.028165365188,0.0246701628697414
1.35,125.163376389534,0.0235878018443674
1.35,122.29858741388,0.0226065313833415
1.35,119.433798438226,0.0218069285738673
1.35,116.569009462572,0.021231050884865
1.35,113.704220486918,0.0208794152320375
1.35,110.839431511264,0.0207147777341929
1.35,107.974642535609,0.020671115037998
1.35,105.109853559955,0.0206690148318998
1.35,102.245064584301,0.0206378241243025
1.35,99.3802756086471,0.0205388450302571
1.35,96.515486632993,0.0203782409182262
1.35,93.6506976573389,0.0202012090434302
1.35,90.7859086816847,0.0200699548179281
1.35,87.9211197060306,0.0200368709822518
1.35,85.0563307303765,0.0201238450217697
1.35,82.1915417547224,0.0203126426926275
1.35,79.3267527790683,0.0205475956171516
1.35,76.4619638034142,0.020751567122841
1.35,73.59717482776,0.0208537343944745
1.35,70.7323858521059,0.0208197113486312
1.35,67.8675968764518,0.0206679429973229
1.35,65.0028079007977,0.0204622172071942
1.35,62.1380189251436,0.0202863945936941
1.35,59.2732299494895,0.020217819312408
1.35,56.4084409738353,0.0203113785612558
1.35,53.5436519981812,0.020595153256253
1.35,50.6788630225271,0.0210723156195364
1.35,47.814074046873,0.0217242776758188
1.35,44.9492850712189,0.022513184128634
1.35,42.0844960955648,0.0233846405495669
1.35,39.2197071199107,0.0242729362800202
1.35,36.3549181442565,0.0251103440680303
1.35,33.4901291686024,0.0258393319472786
1.35,30.6253401929483,0.0264234477620524
1.35,27.7605512172942,0.0268521159548806
1.35,24.8957622416401,0.0271376175221128
1.35,22.0309732659859,0.027306667425439
1.35,19.1661842903318,0.0273909610472017
1.35,16.3013953146777,0.027420050043277
1.35,13.4366063390236,0.0274176460099432
1.35,10.5718173633695,0.0274007595999902
1.4,171,0.0289599759825402
1.4,168.135211024346,0.0290476354653352
1.4,165.270422048692,0.0291610263033134
1.4,162.405633073038,0.0292976037512432
1.4,159.540844097384,0.0294497823829978
1.4,156.676055121729,0.0296020810299548
1.4,153.811266146075,0.0297282621946004
1.4,150.946477170421,0.0297895850304499
1.4,148.081688194767,0.0297359407361562
1.4,145.216899219113,0.0295118404316512
1.4,142.352110243459,0.0290681792668836
1.4,139.487321267805,0.0283779158238038
1.4,136.622532292151,0.0274502275148209
1.4,133.757743316496,0.0263361078029446
1.4,130.892954340842,0.0251213257508048
1.4,128.028165365188,0.0239090447718281
1.4,125.163376389534,0.0227992730757784
1.4,122.29858741388,0.0218721144253101
1.4,119.433798438226,0.0211778927607465
1.4,116.569009462572,0.0207332368400699
1.4,113.704220486918,0.0205204355826131
1.4,110.839431511264,0.0204885915115972
1.4,107.974642535609,0.020558722185397
1.4,105.109853559955,0.0206381288422051
1.4,102.245064584301,0.0206467871598774
1.4,99.3802756086471,0.0205474494142308
1.4,96.515486632993,0.020360727789329
1.4,93.6506976573389,0.0201526953557693
1.4,90.7859086816847,0.0200027795628533
1.4,87.9211197060306,0.0199709144061234
1.4,85.0563307303765,0.0200762188161885
1.4,82.1915417547224,0.0202891683969501
1.4,79.3267527790683,0.0205372883946914
1.4,76.4619638034142,0.0207272535510977
1.4,73.59717482776,0.0207824173287489
1.4,70.7323858521059,0.0206804346685238
1.4,67.8675968764518,0.02046700746188
1.4,65.0028079007977,0.0202370544582175
1.4,62.1380189251436,0.0200999551276941
1.4,59.2732299494895,0.0201517991354576
1.4,56.4084409738353,0.0204638066403379
1.4,53.5436519981812,0.0210822553140329
1.4,50.6788630225271,0.0220312891975618
1.4,47.814074046873,0.023312294369435
1.4,44.9492850712189,0.0248970990620192
1.4,42.0844960955648,0.0267162591359529
1.4,39.2197071199107,0.0286495277898304
1.4,36.3549181442565,0.030531756920751
1.4,33.4901291686024,0.032185260360175
1.4,30.6253401929483,0.0334710961359241
1.4,27.7605512172942,0.0343300231781918
1.4,24.8957622416401,0.0347875530374578
1.4,22.0309732659859,0.0349261456616125
1.4,19.1661842903318,0.0348479270806194
1.4,16.3013953146777,0.0346472040329038
1.4,13.4366063390236,0.034397853266412
1.4,10.5718173633695,0.0341516516240225
1.45,171,0.0313111122426986
1.45,168.135211024346,0.0312557596732355
1.45,165.270422048692,0.0312021617509126
1.45,162.405633073038,0.0311581508691092
1.45,159.540844097384,0.031127797407244
1.45,156.676055121729,0.0311076404020893
1.45,153.811266146075,0.0310822975352496
1.45,150.946477170421,0.0310203189567157
1.45,148.081688194767,0.0308721202764542
1.45,145.216899219113,0.0305729707507923
1.45,142.352110243459,0.0300543647361487
1.45,139.487321267805,0.0292647872192795
1.45,136.622532292151,0.028194574934742
1.45,133.757743316496,0.0268922987545298
1.45,130.892954340842,0.0254603298351086
1.45,128.028165365188,0.0240294373268462
1.45,125.163376389534,0.0227262438812394
1.45,122.29858741388,0.021648978357761
1.45,119.433798438226,0.0208570402652254
1.45,116.569009462572,0.0203701487357784
1.45,113.704220486918,0.0201700233540715
1.45,110.839431511264,0.0202007000117273
1.45,107.974642535609,0.0203699352921539
1.45,105.109853559955,0.0205606113993137
1.45,102.245064584301,0.0206609337319098
1.45,99.3802756086471,0.0206076070148069
1.45,96.515486632993,0.0204151217596156
1.45,93.6506976573389,0.0201658165652049
1.45,90.7859086816847,0.0199668016879275
1.45,87.9211197060306,0.0199031607798771
1.45,85.0563307303765,0.0200078716441885
1.45,82.1915417547224,0.0202503276950804
1.45,79.3267527790683,0.0205416121701856
1.45,76.4619638034142,0.0207615664579533
1.45,73.59717482776,0.0208097793862009
1.45,70.7323858521059,0.0206598343333593
1.45,67.8675968764518,0.0203790607199688
1.45,65.0028079007977,0.0200997161762168
1.45,62.1380189251436,0.0199695989304435
1.45,59.2732299494895,0.0201177046043137
1.45,56.4084409738353,0.0206452812341676
1.45,53.5436519981812,0.0216318566998288
1.45,50.6788630225271,0.0231425201739962
1.45,47.814074046873,0.025226932195831
1.45,44.9492850712189,0.0279036684178167
1.45,42.0844960955648,0.031125806195014
1.45,39.2197071199107,0.0347320652537425
1.45,36.3549181442565,0.0384103410041789
1.45,33.4901291686024,0.0417269683971554
1.45,30.6253401929483,0.044257010235369
1.45,27.7605512172942,0.0457573148775779
1.45,24.8957622416401,0.0462517078889255
1.45,22.0309732659859,0.0459697817105023
1.45,19.1661842903318,0.0452131827754174
1.45,16.3013953146777,0.0442502770945849
1.45,13.4366063390236,0.043274086448025
1.45,10.5718173633695,0.0424047094219717
1.5,171,0.0302538884445694
1.5,168.135211024346,0.0300874227190494
1.5,165.270422048692,0.0299233232409923
1.5,162.405633073038,0.0297906271809307
1.5,159.540844097384,0.0297178751987495
1.5,156.676055121729,0.0297283684879934
1.5,153.811266146075,0.029833716401051
1.5,150.946477170421,0.0300253234882397
1.5,148.081688194767,0.0302642487833565
1.5,145.216899219113,0.0304721963720835
1.5,142.352110243459,0.0305306942915087
1.5,139.487321267805,0.0302994616309627
1.5,136.622532292151,0.0296608654713031
1.5,133.757743316496,0.0285776707461395
1.5,130.892954340842,0.0271276255394317
1.5,128.028165365188,0.0254841571236677
1.5,125.163376389534,0.0238543471301355
1.5,122.29858741388,0.022416784717448
1.5,119.433798438226,0.0212894986943723
1.5,116.569009462572,0.0205269728958345
1.5,113.704220486918,0.0201292745487669
1.5,110.839431511264,0.0200493142605125
1.5,107.974642535609,0.0201951978760145
1.5,105.109853559955,0.0204363325309383
1.5,102.245064584301,0.020628535052873
1.5,99.3802756086471,0.0206633446326075
1.5,96.515486632993,0.0205173852161926
1.5,93.6506976573389,0.0202611305148329
1.5,90.7859086816847,0.0200164910177723
1.5,87.9211197060306,0.0198960076116236
1.5,85.0563307303765,0.0199585571640062
1.5,82.1915417547224,0.0201898615284943
1.5,79.3267527790683,0.0205035187644406
1.5,76.4619638034142,0.0207661952321601
1.5,73.59717482776,0.0208532558999537
1.5,70.7323858521059,0.0207168417381906
1.5,67.8675968764518,0.0204198882253551
1.5,65.0028079007977,0.0201092865613165
1.5,62.1380189251436,0.0199571709086236
1.5,59.2732299494895,0.0201177349361886
1.5,56.4084409738353,0.0207164858220149
1.5,53.5436519981812,0.0218595526260038
1.5,50.6788630225271,0.0236450131557927
1.5,47.814074046873,0.0261631325306947
1.5,44.9492850712189,0.0294752052265276
1.5,42.0844960955648,0.033561256573706
1.5,39.2197071199107,0.0382361699018505
1.5,36.3549181442565,0.043070028030535
1.5,33.4901291686024,0.0474069210627482
1.5,30.6253401929483,0.0505705985403618
1.5,27.7605512172942,0.0521759442715632
1.5,24.8957622416401,0.0522917791692887
1.5,22.0309732659859,0.0513243784809767
1.5,19.1661842903318,0.0497704640028122
1.5,16.3013953146777,0.0480398873492461
1.5,13.4366063390236,0.0464017387943956
1.5,10.5718173633695,0.0450048549652671
1.55,171,0.0269363075796688
1.55,168.135211024346,0.0267605243660892
1.55,165.270422048692,0.0265969677751024
1.55,162.405633073038,0.0264842079385066
1.55,159.540844097384,0.0264636050821722
1.55,156.676055121729,0.0265759068661996
1.55,153.811266146075,0.0268563480321999
1.55,150.946477170421,0.0273268916899212
1.55,148.081688194767,0.0279836523540109
1.55,145.216899219113,0.0287780570628365
1.55,142.352110243459,0.029594507829487
1.55,139.487321267805,0.0302385521096558
1.55,136.622532292151,0.0304644285647437
1.55,133.757743316496,0.0300648083024359
1.55,130.892954340842,0.0289885830499247
1.55,128.028165365188,0.0273899451159105
1.55,125.163376389534,0.0255561346665953
1.55,122.29858741388,0.0237804029683368
1.55,119.433798438226,0.0222759926932297
1.55,116.569009462572,0.0211565485431301
1.55,113.704220486918,0.0204531953217904
1.55,110.839431511264,0.0201358066255607
1.55,107.974642535609,0.0201248349719532
1.55,105.109853559955,0.0202977858719174
1.55,102.245064584301,0.0205057066642766
1.55,99.3802756086471,0.0206132468406944
1.55,96.515486632993,0.020552344604853
1.55,93.6506976573389,0.0203514861674927
1.55,90.7859086816847,0.0201123294113782
1.55,87.9211197060306,0.0199512279575467
1.55,85.0563307303765,0.019945614300219
1.55,82.1915417547224,0.0201055480500853
1.55,79.3267527790683,0.0203694159606929
1.55,76.4619638034142,0.0206230972134122
1.55,73.59717482776,0.0207464673919948
1.55,70.7323858521059,0.02067572537952
1.55,67.8675968764518,0.020444133039573
1.55,65.0028079007977,0.0201706517870851
1.55,62.1380189251436,0.0200110638546357
1.55,59.2732299494895,0.0201127503834628
1.55,56.4084409738353,0.0205957764559173
1.55,53.5436519981812,0.0215544309296
1.55,50.6788630225271,0.0230629891110777
1.55,47.814074046873,0.0251723192261818
1.55,44.9492850712189,0.027888765932903
1.55,42.0844960955648,0.0311322439024065
1.55,39.2197071199107,0.0346839978355313
1.55,36.3549181442565,0.0381622014023012
1.55,33.4901291686024,0.0410860449026471
1.55,30.6253401929483,0.0430465649757208
1.55,27.7605512172942,0.0438844406822669
1.55,24.8957622416401,0.0437296827812857
1.55,22.0309732659859,0.0428878169585319
1.55,19.1661842903318,0.0416890774906735
1.55,16.3013953146777,0.0403966858520819
1.55,13.4366063390236,0.0391842747579787
1.55,10.5718173633695,0.0381508109763681
1.6,171,0.023862766780855
1.6,168.135211024346,0.0237054621736674
1.6,165.270422048692,0.0235550360476788
1.6,162.405633073038,0.0234445805927848
1.6,159.540844097384,0.023410961788371
1.6,156.676055121729,0.0234927934346433
1.6,153.811266146075,0.0237275650451166
1.6,150.946477170421,0.0241469870879245
1.6,148.081688194767,0.0247688540565267
1.6,145.216899219113,0.0255831055453878
1.6,142.352110243459,0.0265307433610277
1.6,139.487321267805,0.0274803034372885
1.6,136.622532292151,0.0282212366642204
1.6,133.757743316496,0.0285080919045012
1.6,130.892954340842,0.0281678826183407
1.6,128.028165365188,0.0272070020962601
1.6,125.163376389534,0.025817282740116
1.6,122.29858741388,0.0242754138299822
1.6,119.433798438226,0.0228303194949488
1.6,116.569009462572,0.0216472771332382
1.6,113.704220486918,0.0208045255907852
1.6,110.839431511264,0.0203105835855032
1.6,107.974642535609,0.0201207273279804
1.6,105.109853559955,0.0201481498166243
1.6,102.245064584301,0.020277305874254
1.6,99.3802756086471,0.0203899670632719
1.6,96.515486632993,0.0204037620728242
1.6,93.6506976573389,0.0203033239107189
1.6,90.7859086816847,0.020139312138947
1.6,87.9211197060306,0.0199940009355064
1.6,85.0563307303765,0.0199373360941044
1.6,82.1915417547224,0.019996424387709
1.6,79.3267527790683,0.0201458223226603
1.6,76.4619638034142,0.0203178605718028
1.6,73.59717482776,0.0204313375976141
1.6,70.7323858521059,0.0204308238160559
1.6,67.8675968764518,0.0203174553070885
1.6,65.0028079007977,0.0201523596183661
1.6,62.1380189251436,0.0200331247372931
1.6,59.2732299494895,0.0200621335103052
1.6,56.4084409738353,0.0203241776432982
1.6,53.5436519981812,0.0208769271374566
1.6,50.6788630225271,0.0217480117602567
1.6,47.814074046873,0.0229315140620274
1.6,44.9492850712189,0.0243808363131772
1.6,42.0844960955648,0.0260009141969752
1.6,39.2197071199107,0.0276488513716216
1.6,36.3549181442565,0.0291539282764979
1.6,33.4901291686024,0.0303586903154745
1.6,30.6253401929483,0.0311642150550593
1.6,27.7605512172942,0.031553529198197
1.6,24.8957622416401,0.031581799896576
1.6,22.0309732659859,0.0313451507542864
1.6,19.1661842903318,0.0309482015875613
1.6,16.3013953146777,0.0304826123141501
1.6,13.4366063390236,0.0300182692269577
1.6,10.5718173633695,0.0296032141745751
1.65,171,0.0220437092999565
1.65,168.135211024346,0.0219100087382306
1.65,165.270422048692,0.0217690647907545
1.65,162.405633073038,0.0216411889210339
1.65,159.540844097384,0.0215495915539614
1.65,156.676055121729,0.0215190954157017
1.65,153.811266146075,0.0215742510600258
1.65,150.946477170421,0.0217365587977566
1.65,148.081688194767,0.0220203139687076
1.65,145.216899219113,0.0224264891204897
1.65,142.352110243459,0.0229344471021272
1.65,139.487321267805,0.023492904485896
1.65,136.622532292151,0.0240151170155243
1.65,133.757743316496,0.0243873865236647
1.65,130.892954340842,0.0244986079263328
1.65,128.028165365188,0.0242845396712505
1.65,125.163376389534,0.0237611107058718
1.65,122.29858741388,0.0230214842520271
1.65,119.433798438226,0.0221991171757497
1.65,116.569009462572,0.0214230615200853
1.65,113.704220486918,0.0207880708777907
1.65,110.839431511264,0.0203438079572398
1.65,107.974642535609,0.0200961460958461
1.65,105.109853559955,0.0200137109573079
1.65,102.245064584301,0.0200379731034498
1.65,99.3802756086471,0.0200987927118859
1.65,96.515486632993,0.0201354673492538
1.65,93.6506976573389,0.0201166679074325
1.65,90.7859086816847,0.0200483470070883
1.65,87.9211197060306,0.0199641906853446
1.65,85.0563307303765,0.0199046505343344
1.65,82.1915417547224,0.0198964785106193
1.65,79.3267527790683,0.01994143671815
1.65,76.4619638034142,0.0200168170440373
1.65,73.59717482776,0.0200864038510928
1.65,70.7323858521059,0.0201176237359858
1.65,67.8675968764518,0.0200976851786105
1.65,65.0028079007977,0.0200410227383305
1.65,62.1380189251436,0.0199848749457955
1.65,59.2732299494895,0.0199766327798461
1.65,56.4084409738353,0.0200599459610242
1.65,53.5436519981812,0.0202646408229517
1.65,50.6788630225271,0.0206016019224437
1.65,47.814074046873,0.0210614809893443
1.65,44.9492850712189,0.0216160996125395
1.65,42.0844960955648,0.02222237376252
1.65,39.2197071199107,0.0228290071299994
1.65,36.3549181442565,0.0233854039728577
1.65,33.4901291686024,0.0238507775163967
1.65,30.6253401929483,0.0242006647351208
1.65,27.7605512172942,0.0244289326757747
1.65,24.8957622416401,0.0245453264727357
1.65,22.0309732659859,0.0245702587197802
1.65,19.1661842903318,0.024529009172493
1.65,16.3013953146777,0.0244469500695924
1.65,13.4366063390236,0.0243464879950193
1.65,10.5718173633695,0.0242456552612059
1.7,171,0.0211929357170335
1.7,168.135211024346,0.0211019239020241
1.7,165.270422048692,0.020997082473354
1.7,162.405633073038,0.0208868539706491
1.7,159.540844097384,0.02078151446071
1.7,156.676055121729,0.0206927417166727
1.7,153.811266146075,0.0206328040765053
1.7,150.946477170421,0.0206132999146243
1.7,148.081688194767,0.0206434081211552
1.7,145.216899219113,0.0207276705385829
1.7,142.352110243459,0.0208634666934552
1.7,139.487321267805,0.0210386264925777
1.7,136.622532292151,0.0212300792729907
1.7,133.757743316496,0.0214048960933144
1.7,130.892954340842,0.021525073875454
1.7,128.028165365188,0.021556302243603
1.7,125.163376389534,0.0214786323807115
1.7,122.29858741388,0.0212946470553989
1.7,119.433798438226,0.0210306359929617
1.7,116.569009462572,0.0207294781132164
1.7,113.704220486918,0.0204383613163703
1.7,110.839431511264,0.0201965604408994
1.7,107.974642535609,0.020027153110008
1.7,105.109853559955,0.01993395249646
1.7,102.245064584301,0.0199033460283211
1.7,99.3802756086471,0.0199102773157087
1.7,96.515486632993,0.0199270888834401
1.7,93.6506976573389,0.0199327414304171
1.7,90.7859086816847,0.0199189736604392
1.7,87.9211197060306,0.0198907934962125
1.7,85.0563307303765,0.0198613997099947
1.7,82.1915417547224,0.0198443829258377
1.7,79.3267527790683,0.0198469745151914
1.7,76.4619638034142,0.019867057534448
1.7,73.59717482776,0.0198947276994593
1.7,70.7323858521059,0.0199173475002996
1.7,67.8675968764518,0.0199257266088225
1.7,65.0028079007977,0.019918687870561
1.7,62.1380189251436,0.0199041511853949
1.7,59.2732299494895,0.0198966255384337
1.7,56.4084409738353,0.0199125808691577
1.7,53.5436519981812,0.0199656929424889
1.7,50.6788630225271,0.0200634383241935
1.7,47.814074046873,0.0202056309972663
1.7,44.9492850712189,0.0203848103656887
1.7,42.0844960955648,0.0205880459653765
1.7,39.2197071199107,0.0207995841554448
1.7,36.3549181442565,0.0210037074616052
1.7,33.4901291686024,0.0211872037127152
1.7,30.6253401929483,0.0213409907945826
1.7,27.7605512172942,0.021460703404783
1.7,24.8957622416401,0.0215463362795935
1.7,22.0309732659859,0.0216012485787528
1.7,19.1661842903318,0.0216309060652412
1.7,16.3013953146777,0.0216416816100878
1.7,13.4366063390236,0.0216399088964339
1.7,10.5718173633695,0.021631253766434
1.75,171,0.0206968101334415
1.75,168.135211024346,0.0206541898660171
1.75,165.270422048692,0.0206018012831273
1.75,162.405633073038,0.0205415107930736
1.75,159.540844097384,0.0204759564933018
1.75,156.676055121729,0.0204085878709304
1.75,153.811266146075,0.020343569133602
1.75,150.946477170421,0.020285502567171
1.75,148.081688194767,0.0202389510163676
1.75,145.216899219113,0.0202077749509029
1.75,142.352110243459,0.0201943477208578
1.75,139.487321267805,0.0201987689131533
1.75,136.622532292151,0.0202182543064128
1.75,133.757743316496,0.0202469302080777
1.75,130.892954340842,0.0202762752878308
1.75,128.028165365188,0.0202963882115683
1.75,125.163376389534,0.0202980532815602
1.75,122.29858741388,0.0202752069337444
1.75,119.433798438226,0.02022699830471
1.75,116.569009462572,0.0201584949699247
1.75,113.704220486918,0.0200794916914723
1.75,110.839431511264,0.0200017246784165
1.75,107.974642535609,0.0199355419155536
1.75,105.109853559955,0.0198872572878093
1.75,102.245064584301,0.0198580224828689
1.75,99.3802756086471,0.0198444172487919
1.75,96.515486632993,0.0198403768888361
1.75,93.6506976573389,0.019839678342818
1.75,90.7859086816847,0.0198380635624482
1.75,87.9211197060306,0.0198342503989135
1.75,85.0563307303765,0.0198295510773571
1.75,82.1915417547224,0.019826423863419
1.75,79.3267527790683,0.0198267430391541
1.75,76.4619638034142,0.0198306415565271
1.75,73.59717482776,0.0198364304078677
1.75,70.7323858521059,0.0198415382128111
1.75,67.8675968764518,0.0198439412135999
1.75,65.0028079007977,0.0198433797474378
1.75,62.1380189251436,0.0198418237715958
1.75,59.2732299494895,0.019843034479496
1.75,56.4084409738353,0.0198514618316319
1.75,53.5436519981812,0.0198709397513631
1.75,50.6788630225271,0.0199036328283674
1.75,47.814074046873,0.0199495148522623
1.75,44.9492850712189,0.0200064371496154
1.75,42.0844960955648,0.0200706668937195
1.75,39.2197071199107,0.0201376816556755
1.75,36.3549181442565,0.0202029934253876
1.75,33.4901291686024,0.0202628208295168
1.75,30.6253401929483,0.0203145052736901
1.75,27.7605512172942,0.0203566491711181
1.75,24.8957622416401,0.020389020738497
1.75,22.0309732659859,0.0204123071351184
1.75,19.1661842903318,0.0204278042270709
1.75,16.3013953146777,0.0204371147427143
1.75,13.4366063390236,0.0204418992400938
1.75,10.5718173633695,0.0204436971957235
1.8,171,0.020264058971409
1.8,168.135211024346,0.0202531502679859
1.8,165.270422048692,0.0202390355780459
1.8,162.405633073038,0.020221686546293
1.8,159.540844097384,0.0202011887707954
1.8,156.676055121729,0.0201777910137733
1.8,153.811266146075,0.0201519426682996
1.8,150.946477170421,0.0201243098167719
1.8,148.081688194767,0.0200957612932798
1.8,145.216899219113,0.0200673188293239
1.8,142.352110243459,0.020040069098222
1.8,139.487321267805,0.0200150400740215
1.8,136.622532292151,0.0199930507232196
1.8,133.757743316496,0.0199745539456405
1.8,130.892954340842,0.0199595084116819
1.8,128.028165365188,0.0199473294976549
1.8,125.163376389534,0.0199369685926962
1.8,122.29858741388,0.0199271385342682
1.8,119.433798438226,0.0199166414086488
1.8,116.569009462572,0.0199046922651832
1.8,113.704220486918,0.0198911147492818
1.8,110.839431511264,0.0198763382481284
1.8,107.974642535609,0.0198612227003638
1.8,105.109853559955,0.0198468086842187
1.8,102.245064584301,0.0198340899043171
1.8,99.3802756086471,0.0198238514141086
1.8,96.515486632993,0.0198165684997195
1.8,93.6506976573389,0.0198123521636389
1.8,90.7859086816847,0.0198109410529698
1.8,87.9211197060306,0.0198117449060015
1.8,85.0563307303765,0.0198139358927019
1.8,82.1915417547224,0.0198165779620135
1.8,79.3267527790683,0.0198187858400527
1.8,76.4619638034142,0.0198199005836811
1.8,73.59717482776,0.0198196495880516
1.8,70.7323858521059,0.019818241530502
1.8,67.8675968764518,0.0198163532530613
1.8,65.0028079007977,0.0198149982523062
1.8,62.1380189251436,0.0198153065905084
1.8,59.2732299494895,0.0198182738240775
1.8,56.4084409738353,0.0198245436684141
1.8,53.5436519981812,0.0198342767130774
1.8,50.6788630225271,0.0198471309629432
1.8,47.814074046873,0.0198623478612502
1.8,44.9492850712189,0.0198789104921312
1.8,42.0844960955648,0.019895727524838
1.8,39.2197071199107,0.0199117992906355
1.8,36.3549181442565,0.0199263365766456
1.8,33.4901291686024,0.0199388207300819
1.8,30.6253401929483,0.0199490091602154
1.8,27.7605512172942,0.0199569000865276
1.8,24.8957622416401,0.0199626740100725
1.8,22.0309732659859,0.0199666281650163
1.8,19.1661842903318,0.0199691160828418
1.8,16.3013953146777,0.0199704992852484
1.8,13.4366063390236,0.0199711134716745
1.8,10.5718173633695,0.0199712481987334
1.85,171,0.0199665784396215
1.85,168.135211024346,0.019966853387096
1.85,165.270422048692,0.0199670069809972
1.85,162.405633073038,0.0199668736622275
1.85,159.540844097384,0.0199662327557923
1.85,156.676055121729,0.0199648061384289
1.85,153.811266146075,0.0199622656231413
1.85,150.946477170421,0.0199582558615925
1.85,148.081688194767,0.0199524376777296
1.85,145.216899219113,0.0199445529298347
1.85,142.352110243459,0.0199345045572165
1.85,139.487321267805,0.0199224353711565
1.85,136.622532292151,0.0199087799429894
1.85,133.757743316496,0.0198942612755694
1.85,130.892954340842,0.0198798128728158
1.85,128.028165365188,0.0198664278133294
1.85,125.163376389534,0.0198549631232734
1.85,122.29858741388,0.0198459492175392
1.85,119.433798438226,0.0198394609461966
1.85,116.569009462572,0.0198350958072845
1.85,113.704220486918,0.0198320795667775
1.85,110.839431511264,0.0198294855096276
1.85,107.974642535609,0.0198265159400146
1.85,105.109853559955,0.0198227612008586
1.85,102.245064584301,0.0198183386000957
1.85,99.3802756086471,0.0198138412727196
1.85,96.515486632993,0.0198100988891146
1.85,93.6506976573389,0.0198078385223539
1.85,90.7859086816847,0.0198073850143122
1.85,87.9211197060306,0.0198085240529565
1.85,85.0563307303765,0.0198105783437864
1.85,82.1915417547224,0.0198126577765711
1.85,79.3267527790683,0.0198139784944218
1.85,76.4619638034142,0.0198141260714764
1.85,73.59717482776,0.019813168345205
1.85,70.7323858521059,0.0198115898675494
1.85,67.8675968764518,0.0198100927921207
1.85,65.0028079007977,0.0198093546744389
1.85,62.1380189251436,0.0198098342216099
1.85,59.2732299494895,0.0198116796059267
1.85,56.4084409738353,0.0198147453743804
1.85,53.5436519981812,0.0198186864365091
1.85,50.6788630225271,0.0198230816582863
1.85,47.814074046873,0.0198275437541147
1.85,44.9492850712189,0.0198317887592534
1.85,42.0844960955648,0.0198356583930812
1.85,39.2197071199107,0.0198391046590542
1.85,36.3549181442565,0.0198421539607895
1.85,33.4901291686024,0.0198448677485289
1.85,30.6253401929483,0.019847311207043
1.85,27.7605512172942,0.0198495346261765
1.85,24.8957622416401,0.019851566703761
1.85,22.0309732659859,0.0198534162026151
1.85,19.1661842903318,0.01985507781942
1.85,16.3013953146777,0.0198565389256164
1.85,13.4366063390236,0.0198577851339673
1.85,10.5718173633695,0.0198588038527697
1.9,171,0.0198717599712495
1.9,168.135211024346,0.0198731501578549
1.9,165.270422048692,0.0198747919961169
1.9,162.405633073038,0.0198765650635538
1.9,159.540844097384,0.0198782997596015
1.9,156.676055121729,0.0198797718517237
1.9,153.811266146075,0.019880704735776
1.9,150.946477170421,0.0198807841295024
1.9,148.081688194767,0.0198796892639511
1.9,145.216899219113,0.0198771419452081
1.9,142.352110243459,0.0198729696512968
1.9,139.487321267805,0.019867171604894
1.9,136.622532292151,0.01985996957693
1.9,133.757743316496,0.0198518215856364
1.9,130.892954340842,0.0198433804721828
1.9,128.028165365188,0.0198353923272028
1.9,125.163376389534,0.0198285495536501
1.9,122.29858741388,0.019823333382601
1.9,119.433798438226,0.0198198925899212
1.9,116.569009462572,0.019818002664107
1.9,113.704220486918,0.0198171309380656
1.9,110.839431511264,0.0198166013348805
1.9,107.974642535609,0.0198158150904044
1.9,105.109853559955,0.019814453649413
1.9,102.245064584301,0.019812583042048
1.9,99.3802756086471,0.0198106078798959
1.9,96.515486632993,0.0198090837865175
1.9,93.6506976573389,0.0198084632125679
1.9,90.7859086816847,0.0198088847185751
1.9,87.9211197060306,0.0198100983523916
1.9,85.0563307303765,0.0198115582611422
1.9,82.1915417547224,0.0198126396069965
1.9,79.3267527790683,0.0198128846576141
1.9,76.4619638034142,0.0198121741898126
1.9,73.59717482776,0.0198107571701639
1.9,70.7323858521059,0.0198091363277669
1.9,67.8675968764518,0.0198078687040118
1.9,65.0028079007977,0.0198073694988822
1.9,62.1380189251436,0.019807794070351
1.9,59.2732299494895,0.0198090296379728
1.9,56.4084409738353,0.0198107803018261
1.9,53.5436519981812,0.0198126977666152
1.9,50.6788630225271,0.019814503957303
1.9,47.814074046873,0.0198160664208543
1.9,44.9492850712189,0.0198174122782944
1.9,42.0844960955648,0.0198186900891507
1.9,39.2197071199107,0.0198201033637395
1.9,36.3549181442565,0.0198218420742437
1.9,33.4901291686024,0.0198240318331488
1.9,30.6253401929483,0.0198267095636341
1.9,27.7605512172942,0.019829824457082
1.9,24.8957622416401,0.0198332567327789
1.9,22.0309732659859,0.0198368447341621
1.9,19.1661842903318,0.0198404121450504
1.9,16.3013953146777,0.0198437899619973
1.9,13.4366063390236,0.0198468309135982
1.9,10.5718173633695,0.0198494164295365
1.95,171,0.0198878959978021
1.95,168.135211024346,0.0198896153496776
1.95,165.270422048692,0.0198916239284914
1.95,162.405633073038,0.0198937677512775
1.95,159.540844097384,0.0198958417622664
1.95,156.676055121729,0.019897587360758
1.95,153.811266146075,0.0198986973586303
1.95,150.946477170421,0.0198988321693497
1.95,148.081688194767,0.0198976503105017
1.95,145.216899219113,0.0198948540486492
1.95,142.352110243459,0.0198902469357066
1.95,139.487321267805,0.0198837944267381
1.95,136.622532292151,0.0198756730783685
1.95,133.757743316496,0.0198662903953917
1.95,130.892954340842,0.0198562590541439
1.95,128.028165365188,0.0198463179465945
1.95,125.163376389534,0.0198372077637791
1.95,122.29858741388,0.0198295267845041
1.95,119.433798438226,0.0198236064643343
1.95,116.569009462572,0.0198194490838865
1.95,113.704220486918,0.0198167564536243
1.95,110.839431511264,0.0198150502919856
1.95,107.974642535609,0.0198138492540967
1.95,105.109853559955,0.0198128387766803
1.95,102.245064584301,0.0198119636860004
1.95,99.3802756086471,0.0198113990320859
1.95,96.515486632993,0.0198114061000752
1.95,93.6506976573389,0.0198121360241094
1.95,90.7859086816847,0.0198134744160495
1.95,87.9211197060306,0.0198150080486489
1.95,85.0563307303765,0.0198161413532932
1.95,82.1915417547224,0.0198163200091034
1.95,79.3267527790683,0.0198152650818514
1.95,76.4619638034142,0.0198131116243248
1.95,73.59717482776,0.0198103868566113
1.95,70.7323858521059,0.0198078350608851
1.95,67.8675968764518,0.0198061627821599
1.95,65.0028079007977,0.0198058070692388
1.95,62.1380189251436,0.0198068116970456
1.95,59.2732299494895,0.0198088459703978
1.95,56.4084409738353,0.0198113440689782
1.95,53.5436519981812,0.0198137032458156
1.95,50.6788630225271,0.0198154682299052
1.95,47.814074046873,0.0198164456451287
1.95,44.9492850712189,0.0198167251573056
1.95,42.0844960955648,0.0198166183562311
1.95,39.2197071199107,0.0198165494076502
1.95,36.3549181442565,0.0198169377275726
1.95,33.4901291686024,0.0198181046903175
1.95,30.6253401929483,0.0198202208338177
1.95,27.7605512172942,0.0198232946573404
1.95,24.8957622416401,0.0198271936381075
1.95,22.0309732659859,0.0198316837795992
1.95,19.1661842903318,0.019836474653644
1.95,16.3013953146777,0.0198412603602208
1.95,13.4366063390236,0.0198457511084463
1.95,10.5718173633695,0.0198496938901454
2,171,0.0199281394571444
2,168.135211024346,0.0199324026831353
2,165.270422048692,0.0199376740456702
2,162.405633073038,0.0199437915540533
2,159.540844097384,0.0199505143858576
2,156.676055121729,0.0199575039603902
2,153.811266146075,0.0199643098841627
2,150.946477170421,0.0199703666570881
2,148.081688194767,0.019975008145593
2,145.216899219113,0.0199775067159642
2,142.352110243459,0.0199771415740056
2,139.487321267805,0.0199732953541324
2,136.622532292151,0.0199655691395533
2,133.757743316496,0.0199538953138542
2,130.892954340842,0.0199386187484837
2,128.028165365188,0.0199205155020833
2,125.163376389534,0.0199007293577315
2,122.29858741388,0.0198806300485866
2,119.433798438226,0.0198616249191832
2,116.569009462572,0.019844974305657
2,113.704220486918,0.019831658330232
2,110.839431511264,0.0198223178376957
2,107.974642535609,0.0198172568412407
2,105.109853559955,0.0198164673865708
2,102.245064584301,0.019819635602011
2,99.3802756086471,0.0198261122041423
2,96.515486632993,0.0198348697225276
2,93.6506976573389,0.0198445019826067
2,90.7859086816847,0.0198533294949605
2,87.9211197060306,0.0198596456831573
2,85.0563307303765,0.0198620760855323
2,82.1915417547224,0.0198599494828958
2,79.3267527790683,0.01985353787244
2,76.4619638034142,0.0198440474323784
2,73.59717482776,0.0198333338880235
2,70.7323858521059,0.019823426946337
2,67.8675968764518,0.0198160205643413
2,65.0028079007977,0.0198120883059796
2,62.1380189251436,0.0198117267010501
2,59.2732299494895,0.0198142472688098
2,56.4084409738353,0.0198184615399701
2,53.5436519981812,0.0198230542662744
2,50.6788630225271,0.0198269285937393
2,47.814074046873,0.0198294328381388
2,44.9492850712189,0.0198304291731417
2,42.0844960955648,0.0198302190508459
2,39.2197071199107,0.0198293783535606
2,36.3549181442565,0.0198285671442313
2,33.4901291686024,0.0198283673986277
2,30.6253401929483,0.0198291784097186
2,27.7605512172942,0.0198311755157316
2,24.8957622416401,0.0198343209131282
2,22.0309732659859,0.0198384076580116
2,19.1661842903318,0.0198431178587265
2,16.3013953146777,0.0198480803758995
2,13.4366063390236,0.0198529191355485
2,10.5718173633695,0.0198572884480354
2.05,171,0.0199661915553136
2.05,168.135211024346,0.019972694238901
2.05,165.270422048692,0.0199809796754522
2.05,162.405633073038,0.0199910013709228
2.05,159.540844097384,0.020002653160075
2.05,156.676055121729,0.0200157378314693
2.05,153.811266146075,0.0200299283832441
2.05,150.946477170421,0.020044722017955
2.05,148.081688194767,0.0200593892276377
2.05,145.216899219113,0.0200729254936352
2.05,142.352110243459,0.0200840223630945
2.05,139.487321267805,0.0200910869572874
2.05,136.622532292151,0.0200923484441881
2.05,133.757743316496,0.0200860848996606
2.05,130.892954340842,0.0200709720480367
2.05,128.028165365188,0.0200464979697016
2.05,125.163376389534,0.0200133326947879
2.05,122.29858741388,0.0199735319451377
2.05,119.433798438226,0.0199305078036222
2.05,116.569009462572,0.0198887761657698
2.05,113.704220486918,0.0198535256829671
2.05,110.839431511264,0.0198300270828559
2.05,107.974642535609,0.0198228686566496
2.05,105.109853559955,0.0198350294097473
2.05,102.245064584301,0.0198668985295137
2.05,99.3802756086471,0.0199154777528709
2.05,96.515486632993,0.019974105951342
2.05,93.6506976573389,0.0200330624071107
2.05,90.7859086816847,0.0200812586165141
2.05,87.9211197060306,0.0201088492610107
2.05,85.0563307303765,0.0201100362831038
2.05,82.1915417547224,0.0200849200144952
2.05,79.3267527790683,0.0200394379176479
2.05,76.4619638034142,0.019983339929914
2.05,73.59717482776,0.0199271714400072
2.05,70.7323858521059,0.0198795672031037
2.05,67.8675968764518,0.0198456839886013
2.05,65.0028079007977,0.0198268851333953
2.05,62.1380189251436,0.0198213547423868
2.05,59.2732299494895,0.019825228603669
2.05,56.4084409738353,0.0198338899962704
2.05,53.5436519981812,0.019843142341479
2.05,50.6788630225271,0.0198500265693708
2.05,47.814074046873,0.0198531503978558
2.05,44.9492850712189,0.0198525475115772
2.05,42.0844960955648,0.0198492248954108
2.05,39.2197071199107,0.019844614807529
2.05,36.3549181442565,0.0198401097930654
2.05,33.4901291686024,0.0198367697031216
2.05,30.6253401929483,0.0198352055825545
2.05,27.7605512172942,0.0198355965244
2.05,24.8957622416401,0.019837782154696
2.05,22.0309732659859,0.0198413814921252
2.05,19.1661842903318,0.0198459050118181
2.05,16.3013953146777,0.0198508426603682
2.05,13.4366063390236,0.0198557228120587
2.05,10.5718173633695,0.0198601449160516
2.1,171,0.0199716140607002
2.1,168.135211024346,0.0199764333179054
2.1,165.270422048692,0.0199826121630288
2.1,162.405633073038,0.0199902147848631
2.1,159.540844097384,0.0199993604671297
2.1,156.676055121729,0.020010239886234
2.1,153.811266146075,0.0200231142567406
2.1,150.946477170421,0.0200382746931628
2.1,148.081688194767,0.0200559326837409
2.1,145.216899219113,0.0200760156392226
2.1,142.352110243459,0.0200978640543287
2.1,139.487321267805,0.0201198773854709
2.1,136.622532292151,0.0201392317915389
2.1,133.757743316496,0.0201518672401154
2.1,130.892954340842,0.0201529557615994
2.1,128.028165365188,0.0201379525691977
2.1,125.163376389534,0.0201040959979841
2.1,122.29858741388,0.0200519737386067
2.1,119.433798438226,0.0199866657261977
2.1,116.569009462572,0.0199180507694721
2.1,113.704220486918,0.0198600519789667
2.1,110.839431511264,0.0198288464803818
2.1,107.974642535609,0.0198403274201137
2.1,105.109853559955,0.0199072053404743
2.1,102.245064584301,0.0200359292223388
2.1,99.3802756086471,0.0202232837177902
2.1,96.515486632993,0.0204526250166941
2.1,93.6506976573389,0.0206909452235074
2.1,90.7859086816847,0.0208905087636085
2.1,87.9211197060306,0.0210003968872926
2.1,85.0563307303765,0.0209879744802017
2.1,82.1915417547224,0.0208573156211678
2.1,79.3267527790683,0.0206476378840129
2.1,76.4619638034142,0.0204123751836243
2.1,73.59717482776,0.0201969057412364
2.1,70.7323858521059,0.0200281575779759
2.1,67.8675968764518,0.0199152405445895
2.1,65.0028079007977,0.0198545895886756
2.1,62.1380189251436,0.019835215944403
2.1,59.2732299494895,0.0198428156315698
2.1,56.4084409738353,0.0198629526672049
2.1,53.5436519981812,0.0198836049650874
2.1,50.6788630225271,0.019896917291274
2.1,47.814074046873,0.0198997692333011
2.1,44.9492850712189,0.0198930472397143
2.1,42.0844960955648,0.0198800535498154
2.1,39.2197071199107,0.0198647845262763
2.1,36.3549181442565,0.0198506615396915
2.1,33.4901291686024,0.0198399160067796
2.1,30.6253401929483,0.019833519907154
2.1,27.7605512172942,0.0198314337528447
2.1,24.8957622416401,0.0198329664031188
2.1,22.0309732659859,0.0198371153720547
2.1,19.1661842903318,0.0198428258650305
2.1,16.3013953146777,0.0198491537697135
2.1,13.4366063390236,0.0198553437737172
2.1,10.5718173633695,0.0198608449933424
2.15,171,0.0199492623684228
2.15,168.135211024346,0.0199490902457353
2.15,165.270422048692,0.0199486350290839
2.15,162.405633073038,0.0199479014239168
2.15,159.540844097384,0.0199470980649908
2.15,156.676055121729,0.0199467522512558
2.15,153.811266146075,0.019947807001737
2.15,150.946477170421,0.0199516490177639
2.15,148.081688194767,0.0199599996354208
2.15,145.216899219113,0.019974600930233
2.15,142.352110243459,0.019996658640492
2.15,139.487321267805,0.0200260721201416
2.15,136.622532292151,0.0200605920622271
2.15,133.757743316496,0.0200951898192507
2.15,130.892954340842,0.0201220611661794
2.15,128.028165365188,0.0201317374367331
2.15,125.163376389534,0.0201156029010755
2.15,122.29858741388,0.0200695893972466
2.15,119.433798438226,0.0199979782912659
2.15,116.569009462572,0.0199155665030034
2.15,113.704220486918,0.0198468237932605
2.15,110.839431511264,0.0198223573148729
2.15,107.974642535609,0.0198746973883389
2.15,105.109853559955,0.0200353822670076
2.15,102.245064584301,0.0203333877638395
2.15,99.3802756086471,0.020792037076223
2.15,96.515486632993,0.0214176789824442
2.15,93.6506976573389,0.022169546760102
2.15,90.7859086816847,0.0229095940455956
2.15,87.9211197060306,0.0233873767914167
2.15,85.0563307303765,0.0233741454172503
2.15,82.1915417547224,0.0228807140387079
2.15,79.3267527790683,0.0221472751428818
2.15,76.4619638034142,0.0214208002433487
2.15,73.59717482776,0.0208295440937481
2.15,70.7323858521059,0.0204033653150476
2.15,67.8675968764518,0.0201262285586734
2.15,65.0028079007977,0.0199680885998231
2.15,62.1380189251436,0.0198972945137492
2.15,59.2732299494895,0.019884014695721
2.15,56.4084409738353,0.0199013774832135
2.15,53.5436519981812,0.0199270828702782
2.15,50.6788630225271,0.019945566525436
2.15,47.814074046873,0.0199493360882207
2.15,44.9492850712189,0.0199382562018056
2.15,42.0844960955648,0.0199169510130617
2.15,39.2197071199107,0.0198916603313088
2.15,36.3549181442565,0.019867854422093
2.15,33.4901291686024,0.0198490957093591
2.15,30.6253401929483,0.0198369215150726
2.15,27.7605512172942,0.0198312780292279
2.15,24.8957622416401,0.0198311174151736
2.15,22.0309732659859,0.0198349386822551
2.15,19.1661842903318,0.0198411853794783
2.15,16.3013953146777,0.0198484883921064
2.15,13.4366063390236,0.0198557771862347
2.15,10.5718173633695,0.0198622957875241
2.2,171,0.0199342949820105
2.2,168.135211024346,0.0199308468415969
2.2,165.270422048692,0.019925885739931
2.2,162.405633073038,0.0199192495277432
2.2,159.540844097384,0.0199110371726811
2.2,156.676055121729,0.0199017886207796
2.2,153.811266146075,0.0198926539559367
2.2,150.946477170421,0.0198854874459223
2.2,148.081688194767,0.0198827839402317
2.2,145.216899219113,0.019887377781357
2.2,142.352110243459,0.0199018544975749
2.2,139.487321267805,0.0199276808650701
2.2,136.622532292151,0.0199641378082789
2.2,133.757743316496,0.0200072603143081
2.2,130.892954340842,0.0200491881585842
2.2,128.028165365188,0.0200786130698612
2.2,125.163376389534,0.0200831804251208
2.2,122.29858741388,0.020054246011003
2.2,119.433798438226,0.0199928363735223
2.2,116.569009462572,0.0199138219858558
2.2,113.704220486918,0.019845579504747
2.2,110.839431511264,0.0198257599490221
2.2,107.974642535609,0.0198970523368148
2.2,105.109853559955,0.020106546087001
2.2,102.245064584301,0.0205092826275542
2.2,99.3802756086471,0.0211729946597017
2.2,96.515486632993,0.0221738017259335
2.2,93.6506976573389,0.0235507412137632
2.2,90.7859086816847,0.0251524906677793
2.2,87.9211197060306,0.0264087683942721
2.2,85.0563307303765,0.0265548691338779
2.2,82.1915417547224,0.0255519982702635
2.2,79.3267527790683,0.0241215355295674
2.2,76.4619638034142,0.0228308847842786
2.2,73.59717482776,0.0218385752841797
2.2,70.7323858521059,0.0211184583581379
2.2,67.8675968764518,0.0206143479682205
2.2,65.0028079007977,0.0202801443296151
2.2,62.1380189251436,0.0200786079974331
2.2,59.2732299494895,0.0199755324680413
2.2,56.4084409738353,0.0199378863421895
2.2,53.5436519981812,0.019935535781967
2.2,50.6788630225271,0.0199445368803812
2.2,47.814074046873,0.0199497219343859
2.2,44.9492850712189,0.0199448852898821
2.2,42.0844960955648,0.0199305131865485
2.2,39.2197071199107,0.019910480093741
2.2,36.3549181442565,0.0198892679839741
2.2,33.4901291686024,0.0198703936251412
2.2,30.6253401929483,0.0198559015725205
2.2,27.7605512172942,0.0198464806626129
2.2,24.8957622416401,0.0198418311810564
2.2,22.0309732659859,0.019841068757199
2.2,19.1661842903318,0.0198430672882786
2.2,16.3013953146777,0.0198467057611038
2.2,13.4366063390236,0.0198510159420256
2.2,10.5718173633695,0.0198552457521634
2.25,171,0.0199243028676738
2.25,168.135211024346,0.0199225288025493
2.25,165.270422048692,0.0199196417611917
2.25,162.405633073038,0.0199153365528997
2.25,159.540844097384,0.0199094401361372
2.25,156.676055121729,0.0199020562069188
2.25,153.811266146075,0.0198937247941079
2.25,150.946477170421,0.0198855566517093
2.25,148.081688194767,0.0198792847557603
2.25,145.216899219113,0.0198771672910659
2.25,142.352110243459,0.0198816796323677
2.25,139.487321267805,0.0198949450357726
2.25,136.622532292151,0.0199178841431239
2.25,133.757743316496,0.0199491509224791
2.25,130.892954340842,0.0199841300935746
2.25,128.028165365188,0.0200146137497872
2.25,125.163376389534,0.0200300660965406
2.25,122.29858741388,0.0200211224730521
2.25,119.433798438226,0.0199846898443313
2.25,116.569009462572,0.0199283478139945
2.25,113.704220486918,0.0198716716586263
2.25,110.839431511264,0.0198444515709832
2.25,107.974642535609,0.0198840801267041
2.25,105.109853559955,0.0200340073752439
2.25,102.245064584301,0.0203431105906835
2.25,99.3802756086471,0.0208636454871805
2.25,96.515486632993,0.021641083196484
2.25,93.6506976573389,0.0226802357183699
2.25,90.7859086816847,0.0238720048128286
2.25,87.9211197060306,0.0249299657701247
2.25,85.0563307303765,0.0255127082510702
2.25,82.1915417547224,0.0255185463977361
2.25,79.3267527790683,0.0250806969605825
2.25,76.4619638034142,0.0242994700664865
2.25,73.59717482776,0.0232778561163899
2.25,70.7323858521059,0.0222341308465831
2.25,67.8675968764518,0.0213632470855533
2.25,65.0028079007977,0.0207329167709618
2.25,62.1380189251436,0.020322369868501
2.25,59.2732299494895,0.0200807944872444
2.25,56.4084409738353,0.0199561937875671
2.25,53.5436519981812,0.01990473903416
2.25,50.6788630225271,0.0198930242472915
2.25,47.814074046873,0.0198980469142689
2.25,44.9492850712189,0.0199059577786202
2.25,42.0844960955648,0.0199099617139382
2.25,39.2197071199107,0.0199079892048326
2.25,36.3549181442565,0.0199006967274654
2.25,33.4901291686024,0.0198899967953356
2.25,30.6253401929483,0.0198780655343975
2.25,27.7605512172942,0.0198667357559616
2.25,24.8957622416401,0.0198572115659332
2.25,22.0309732659859,0.0198500353509671
2.25,19.1661842903318,0.0198452142141636
2.25,16.3013953146777,0.0198424099813326
2.25,13.4366063390236,0.0198411212728355
2.25,10.5718173633695,0.0198408209774613
2.3,171,0.0199037364156774
2.3,168.135211024346,0.0199058377264295
2.3,165.270422048692,0.0199080536539594
2.3,162.405633073038,0.0199100151523022
2.3,159.540844097384,0.0199112737739483
2.3,156.676055121729,0.0199113503642028
2.3,153.811266146075,0.019909829803603
2.3,150.946477170421,0.0199065078982656
2.3,148.081688194767,0.0199015801408584
2.3,145.216899219113,0.0198958308759661
2.3,142.352110243459,0.0198907356932129
2.3,139.487321267805,0.0198883472630665
2.3,136.622532292151,0.0198908378056436
2.3,133.757743316496,0.0198996698528781
2.3,130.892954340842,0.0199145723660784
2.3,128.028165365188,0.0199327437117875
2.3,125.163376389534,0.0199488402798406
2.3,122.29858741388,0.0199561706621764
2.3,119.433798438226,0.0199490539667253
2.3,116.569009462572,0.0199257860664483
2.3,113.704220486918,0.0198915058781667
2.3,110.839431511264,0.0198603169966855
2.3,107.974642535609,0.0198556917925293
2.3,105.109853559955,0.019908028077455
2.3,102.245064584301,0.0200495373298138
2.3,99.3802756086471,0.0203082827173842
2.3,96.515486632993,0.0207029304665981
2.3,93.6506976573389,0.0212391619835614
2.3,90.7859086816847,0.0219114970020788
2.3,87.9211197060306,0.0227170547962154
2.3,85.0563307303765,0.0236662959631444
2.3,82.1915417547224,0.0246989118844858
2.3,79.3267527790683,0.0254179375592068
2.3,76.4619638034142,0.0251643899804211
2.3,73.59717482776,0.0239846791188475
2.3,70.7323858521059,0.022627986162526
2.3,67.8675968764518,0.0215546094830942
2.3,65.0028079007977,0.0208233905317603
2.3,62.1380189251436,0.0203604867300238
2.3,59.2732299494895,0.0200848669456213
2.3,56.4084409738353,0.019934113738111
2.3,53.5436519981812,0.0198633623822737
2.3,50.6788630225271,0.0198407439131197
2.3,47.814074046873,0.0198438409726191
2.3,44.9492850712189,0.0198573398354633
2.3,42.0844960955648,0.0198714860357742
2.3,39.2197071199107,0.0198809756001736
2.3,36.3549181442565,0.0198839572700519
2.3,33.4901291686024,0.0198809579794939
2.3,30.6253401929483,0.0198737739691311
2.3,27.7605512172942,0.0198645212039329
2.3,24.8957622416401,0.0198550083761767
2.3,22.0309732659859,0.0198464595354763
2.3,19.1661842903318,0.0198394998351452
2.3,16.3013953146777,0.0198342822545807
2.3,13.4366063390236,0.0198306558986533
2.3,10.5718173633695,0.0198283181124328
2.35,171,0.0198759294914733
2.35,168.135211024346,0.0198797031798429
2.35,165.270422048692,0.0198842030269377
2.35,162.405633073038,0.0198890858543386
2.35,159.540844097384,0.019893836264377
2.35,156.676055121729,0.0198977587235813
2.35,153.811266146075,0.0199000222618856
2.35,150.946477170421,0.0198997847503784
2.35,148.081688194767,0.0198964102252717
2.35,145.216899219113,0.0198897562181931
2.35,142.352110243459,0.0198804501582037
2.35,139.487321267805,0.0198700189561988
2.35,136.622532292151,0.0198607294300136
2.35,133.757743316496,0.0198550752571699
2.35,130.892954340842,0.0198549917800353
2.35,128.028165365188,0.019861019009192
2.35,125.163376389534,0.0198716923105997
2.35,122.29858741388,0.0198834180514774
2.35,119.433798438226,0.0198910640270875
2.35,116.569009462572,0.0198895068792621
2.35,113.704220486918,0.0198762420608394
2.35,110.839431511264,0.0198544713466537
2.35,107.974642535609,0.0198349849278495
2.35,105.109853559955,0.0198350556473195
2.35,102.245064584301,0.0198744792533981
2.35,99.3802756086471,0.0199710946785676
2.35,96.515486632993,0.0201381508362396
2.35,93.6506976573389,0.0203840494114284
2.35,90.7859086816847,0.0207127203632981
2.35,87.9211197060306,0.0211196273817789
2.35,85.0563307303765,0.0215740903884106
2.35,82.1915417547224,0.0219852471220613
2.35,79.3267527790683,0.0221952657612955
2.35,76.4619638034142,0.022081829151997
2.35,73.59717482776,0.0216930436467125
2.35,70.7323858521059,0.0212001640073523
2.35,67.8675968764518,0.0207460493152284
2.35,65.0028079007977,0.0203908632424895
2.35,62.1380189251436,0.0201399643870937
2.35,59.2732299494895,0.0199770692476715
2.35,56.4084409738353,0.0198812220247499
2.35,53.5436519981812,0.0198329299427151
2.35,50.6788630225271,0.0198157884970826
2.35,47.814074046873,0.0198166918019516
2.35,44.9492850712189,0.0198257550251496
2.35,42.0844960955648,0.0198361986866162
2.35,39.2197071199107,0.0198441074801526
2.35,36.3549181442565,0.0198479464097439
2.35,33.4901291686024,0.0198478548130794
2.35,30.6253401929483,0.0198448780700632
2.35,27.7605512172942,0.0198403221589447
2.35,24.8957622416401,0.0198353361619896
2.35,22.0309732659859,0.0198307241605138
2.35,19.1661842903318,0.0198269238330323
2.35,16.3013953146777,0.0198240751982326
2.35,13.4366063390236,0.0198221193233249
2.35,10.5718173633695,0.0198208913517868
2.4,171,0.0198496867081499
2.4,168.135211024346,0.0198524303657988
2.4,165.270422048692,0.0198557154760603
2.4,162.405633073038,0.0198593035226883
2.4,159.540844097384,0.0198628322926977
2.4,156.676055121729,0.0198658062202325
2.4,153.811266146075,0.0198676204312847
2.4,150.946477170421,0.0198676358253287
2.4,148.081688194767,0.0198653144392893
2.4,145.216899219113,0.0198604038226528
2.4,142.352110243459,0.0198531276614478
2.4,139.487321267805,0.0198443090873037
2.4,136.622532292151,0.0198353435778801
2.4,133.757743316496,0.0198279673284899
2.4,130.892954340842,0.0198238316261037
2.4,128.028165365188,0.0198239683368185
2.4,125.163376389534,0.0198282882116984
2.4,122.29858741388,0.0198352876270594
2.4,119.433798438226,0.0198421631534698
2.4,116.569009462572,0.0198455255495914
2.4,113.704220486918,0.0198427626601713
2.4,110.839431511264,0.0198337205360571
2.4,107.974642535609,0.0198219064474308
2.4,105.109853559955,0.0198143682252228
2.4,102.245064584301,0.0198200810652759
2.4,99.3802756086471,0.0198475586400672
2.4,96.515486632993,0.0199026324433817
2.4,93.6506976573389,0.0199867811718716
2.4,90.7859086816847,0.020095721772264
2.4,87.9211197060306,0.0202179568708793
2.4,85.0563307303765,0.0203340485179939
2.4,82.1915417547224,0.0204191222016946
2.4,79.3267527790683,0.0204509455725697
2.4,76.4619638034142,0.0204208532760515
2.4,73.59717482776,0.0203388710753075
2.4,70.7323858521059,0.0202278608615026
2.4,67.8675968764518,0.0201121444220203
2.4,65.0028079007977,0.0200093720265054
2.4,62.1380189251436,0.0199284795131628
2.4,59.2732299494895,0.0198714034633511
2.4,56.4084409738353,0.0198357309846953
2.4,53.5436519981812,0.0198169229737926
2.4,50.6788630225271,0.0198098504226493
2.4,47.814074046873,0.0198097718982788
2.4,44.9492850712189,0.0198128991619771
2.4,42.0844960955648,0.0198166339438018
2.4,39.2197071199107,0.0198195330152942
2.4,36.3549181442565,0.0198210791510924
2.4,33.4901291686024,0.0198213615050643
2.4,30.6253401929483,0.0198207656114524
2.4,27.7605512172942,0.0198197386610531
2.4,24.8957622416401,0.0198186511334697
2.4,22.0309732659859,0.0198177422017409
2.4,19.1661842903318,0.0198171212321975
2.4,16.3013953146777,0.0198167975449245
2.4,13.4366063390236,0.0198167179202234
2.4,10.5718173633695,0.0198168000922626
2.45,171,0.0198321457923389
2.45,168.135211024346,0.0198333495191959
2.45,165.270422048692,0.0198347496455913
2.45,162.405633073038,0.0198362164265089
2.45,159.540844097384,0.0198375664664203
2.45,156.676055121729,0.0198385623610404
2.45,153.811266146075,0.0198389266746006
2.45,150.946477170421,0.0198383761199476
2.45,148.081688194767,0.0198366783507356
2.45,145.216899219113,0.0198337264196994
2.45,142.352110243459,0.0198296153385459
2.45,139.487321267805,0.0198246945508751
2.45,136.622532292151,0.0198195652251608
2.45,133.757743316496,0.019814997968852
2.45,130.892954340842,0.0198117671089125
2.45,128.028165365188,0.0198104282087626
2.45,125.163376389534,0.0198110972396853
2.45,122.29858741388,0.0198133127519793
2.45,119.433798438226,0.0198160664016009
2.45,116.569009462572,0.0198180595712406
2.45,113.704220486918,0.0198181713337747
2.45,110.839431511264,0.0198160107276161
2.45,107.974642535609,0.0198123246355018
2.45,105.109853559955,0.0198090277395309
2.45,102.245064584301,0.0198087593004741
2.45,99.3802756086471,0.0198140849391368
2.45,96.515486632993,0.0198266110542303
2.45,93.6506976573389,0.019846290299685
2.45,90.7859086816847,0.0198711183064595
2.45,87.9211197060306,0.0198973416987433
2.45,85.0563307303765,0.0199202234372334
2.45,82.1915417547224,0.0199352659609412
2.45,79.3267527790683,0.0199395433217191
2.45,76.4619638034142,0.0199325955859401
2.45,73.59717482776,0.0199164493539589
2.45,70.7323858521059,0.0198947762583976
2.45,67.8675968764518,0.0198716517470511
2.45,65.0028079007977,0.0198504791022966
2.45,62.1380189251436,0.0198334054504677
2.45,59.2732299494895,0.0198212451547029
2.45,56.4084409738353,0.0198137450042868
2.45,53.5436519981812,0.0198099943581292
2.45,50.6788630225271,0.0198088299041604
2.45,47.814074046873,0.019809147349957
2.45,44.9492850712189,0.0198100860256502
2.45,42.0844960955648,0.019811092259886
2.45,39.2197071199107,0.0198118927126379
2.45,36.3549181442565,0.0198124188359352
2.45,33.4901291686024,0.019812719903347
2.45,30.6253401929483,0.0198128897849825
2.45,27.7605512172942,0.0198130184610386
2.45,24.8957622416401,0.0198131681676431
2.45,22.0309732659859,0.0198133680129524
2.45,19.1661842903318,0.0198136193255958
2.45,16.3013953146777,0.0198139051907813
2.45,13.4366063390236,0.0198141998912415
2.45,10.5718173633695,0.0198144761595391
2.5,171,0.0198215490620064
2.5,168.135211024346,0.0198219428770049
2.5,165.270422048692,0.0198223763988074
2.5,162.405633073038,0.0198227907357021
2.5,159.540844097384,0.0198231078923556
2.5,156.676055121729,0.0198232322788803
2.5,153.811266146075,0.0198230571791794
2.5,150.946477170421,0.0198224777208623
2.5,148.081688194767,0.0198214106877155
2.5,145.216899219113,0.0198198193073607
2.5,142.352110243459,0.0198177381660601
2.5,139.487321267805,0.0198152904772422
2.5,136.622532292151,0.019812688465099
2.5,133.757743316496,0.0198102092054479
2.5,130.892954340842,0.0198081438894959
2.5,128.028165365188,0.0198067276896009
2.5,125.163376389534,0.019806067821841
2.5,122.29858741388,0.0198060949480031
2.5,119.433798438226,0.0198065630686594
2.5,116.569009462572,0.019807112099967
2.5,113.704220486918,0.0198073856511136
2.5,110.839431511264,0.0198071702855552
2.5,107.974642535609,0.0198065036830201
2.5,105.109853559955,0.0198057004122191
2.5,102.245064584301,0.0198052704548781
2.5,99.3802756086471,0.0198057482870088
2.5,96.515486632993,0.0198074897616967
2.5,93.6506976573389,0.0198105116409692
2.5,90.7859086816847,0.0198144367094873
2.5,87.9211197060306,0.0198185709144445
2.5,85.0563307303765,0.0198220911843092
2.5,82.1915417547224,0.0198242806628689
2.5,79.3267527790683,0.0198247291561251
2.5,76.4619638034142,0.019823430752849
2.5,73.59717482776,0.0198207529740911
2.5,70.7323858521059,0.0198173020869657
2.5,67.8675968764518,0.0198137431482213
2.5,65.0028079007977,0.0198106380655286
2.5,62.1380189251436,0.019808344819267
2.5,59.2732299494895,0.0198069908105565
2.5,56.4084409738353,0.0198065075294201
2.5,53.5436519981812,0.0198066999691421
2.5,50.6788630225271,0.019807322897011
2.5,47.814074046873,0.0198081433345155
2.5,44.9492850712189,0.0198089792117764
2.5,42.0844960955648,0.0198097137861572
2.5,39.2197071199107,0.0198102915926404
2.5,36.3549181442565,0.019810703951667
2.5,33.4901291686024,0.0198109713173683
2.5,30.6253401929483,0.019811127459305
2.5,27.7605512172942,0.0198112079250631
2.5,24.8957622416401,0.0198112432187619
2.5,22.0309732659859,0.0198112559267258
2.5,19.1661842903318,0.0198112605499106
2.5,16.3013953146777,0.0198112648294273
2.5,13.4366063390236,0.0198112716294809
2.5,10.5718173633695,0.0198112807842661
2.55,171,0.0198123273310636
2.55,168.135211024346,0.0198124937285357
2.55,165.270422048692,0.0198126914572799
2.55,162.405633073038,0.0198129056843764
2.55,159.540844097384,0.0198131144109453
2.55,156.676055121729,0.019813287447249
2.55,153.811266146075,0.019813386552504
2.55,150.946477170421,0.0198133674177862
2.55,148.081688194767,0.0198131840335216
2.55,145.216899219113,0.0198127955739326
2.55,142.352110243459,0.0198121752269374
2.55,139.487321267805,0.0198113194941494
2.55,136.622532292151,0.0198102556273817
2.55,133.757743316496,0.0198090444271664
2.55,130.892954340842,0.0198077759960568
2.55,128.028165365188,0.0198065574451032
2.55,125.163376389534,0.0198054938721853
2.55,122.29858741388,0.0198046665795192
2.55,119.433798438226,0.0198041145031654
2.55,116.569009462572,0.0198038251443682
2.55,113.704220486918,0.0198037392825995
2.55,110.839431511264,0.0198037696342509
2.55,107.974642535609,0.0198038286318082
2.55,105.109853559955,0.0198038565431872
2.55,102.245064584301,0.019803840044113
2.55,99.3802756086471,0.0198038139609224
2.55,96.515486632993,0.0198038446120582
2.55,93.6506976573389,0.0198040000219634
2.55,90.7859086816847,0.0198043176255178
2.55,87.9211197060306,0.0198047816697144
2.55,85.0563307303765,0.0198053194599278
2.55,82.1915417547224,0.0198058188532137
2.55,79.3267527790683,0.0198061615058341
2.55,76.4619638034142,0.0198062604392866
2.55,73.59717482776,0.0198060888576602
2.55,70.7323858521059,0.0198056904272706
2.55,67.8675968764518,0.0198051680090871
2.55,65.0028079007977,0.0198046553475149
2.55,62.1380189251436,0.019804281570887
2.55,59.2732299494895,0.0198041397548063
2.55,56.4084409738353,0.0198042681880474
2.55,53.5436519981812,0.0198046478615294
2.55,50.6788630225271,0.0198052142840809
2.55,47.814074046873,0.0198058779309907
2.55,44.9492850712189,0.0198065463875855
2.55,42.0844960955648,0.0198071423766894
2.55,39.2197071199107,0.019807614397825
2.55,36.3549181442565,0.0198079394823912
2.55,33.4901291686024,0.0198081196727327
2.55,30.6253401929483,0.0198081748541838
2.55,27.7605512172942,0.0198081345729547
2.55,24.8957622416401,0.0198080308120312
2.55,22.0309732659859,0.0198078927929286
2.55,19.1661842903318,0.0198077440531293
2.55,16.3013953146777,0.0198076014915281
2.55,13.4366063390236,0.0198074758083141
2.55,10.5718173633695,0.0198073727318004
2.6,171,0.0198058216230001
2.6,168.135211024346,0.0198059287410946
2.6,165.270422048692,0.019806075677611
2.6,162.405633073038,0.0198062669238442
2.6,159.540844097384,0.019806504376399
2.6,156.676055121729,0.0198067850884379
2.6,153.811266146075,0.0198070988090187
2.6,150.946477170421,0.0198074257521623
2.6,148.081688194767,0.0198077352790107
2.6,145.216899219113,0.0198079863574472
2.6,142.352110243459,0.0198081306658608
2.6,139.487321267805,0.0198081189005402
2.6,136.622532292151,0.0198079101395309
2.6,133.757743316496,0.0198074830372278
2.6,130.892954340842,0.0198068463920159
2.6,128.028165365188,0.0198060456764567
2.6,125.163376389534,0.0198051620118399
2.6,122.29858741388,0.0198043012941068
2.6,119.433798438226,0.0198035738431887
2.6,116.569009462572,0.0198030685138336
2.6,113.704220486918,0.0198028284469573
2.6,110.839431511264,0.0198028369739968
2.6,107.974642535609,0.0198030203622768
2.6,105.109853559955,0.0198032689814504
2.6,102.245064584301,0.0198034715405053
2.6,99.3802756086471,0.0198035510629299
2.6,96.515486632993,0.0198034892080987
2.6,93.6506976573389,0.0198033290478738
2.6,90.7859086816847,0.0198031546124846
2.6,87.9211197060306,0.0198030550975209
2.6,85.0563307303765,0.0198030881995591
2.6,82.1915417547224,0.0198032574130233
2.6,79.3267527790683,0.019803511988924
2.6,76.4619638034142,0.0198037684954661
2.6,73.59717482776,0.0198039440821935
2.6,70.7323858521059,0.0198039875324589
2.6,67.8675968764518,0.0198038963634157
2.6,65.0028079007977,0.0198037149982866
2.6,62.1380189251436,0.0198035169182754
2.6,59.2732299494895,0.0198033792378395
2.6,56.4084409738353,0.0198033594790018
2.6,53.5436519981812,0.019803481736264
2.6,50.6788630225271,0.0198037347767646
2.6,47.814074046873,0.0198040801578225
2.6,44.9492850712189,0.0198044657571864
2.6,42.0844960955648,0.0198048396665007
2.6,39.2197071199107,0.0198051606895062
2.6,36.3549181442565,0.0198054037412194
2.6,33.4901291686024,0.0198055603473875
2.6,30.6253401929483,0.0198056356508171
2.6,27.7605512172942,0.0198056437262619
2.6,24.8957622416401,0.0198056027757437
2.6,22.0309732659859,0.0198055312286159
2.6,19.1661842903318,0.0198054451827943
2.6,16.3013953146777,0.0198053571678548
2.6,13.4366063390236,0.0198052759475976
2.6,10.5718173633695,0.0198052069900202
2.65,171,0.0198038179913355
2.65,168.135211024346,0.01980385354099
2.65,165.270422048692,0.0198039085937569
2.65,162.405633073038,0.0198039891060047
2.65,159.540844097384,0.0198041007641803
2.65,156.676055121729,0.0198042476782825
2.65,153.811266146075,0.0198044306730739
2.65,150.946477170421,0.0198046453255574
2.65,148.081688194767,0.0198048800906094
2.65,145.216899219113,0.0198051150711108
2.65,142.352110243459,0.0198053221527164
2.65,139.487321267805,0.0198054672302028
2.65,136.622532292151,0.0198055149867509
2.65,133.757743316496,0.0198054360780279
2.65,130.892954340842,0.0198052156628218
2.65,128.028165365188,0.019804861228841
2.65,125.163376389534,0.0198044069794448
2.65,122.29858741388,0.01980391214286
2.65,119.433798438226,0.0198034517743447
2.65,116.569009462572,0.0198031008913007
2.65,113.704220486918,0.0198029155097195
2.65,110.839431511264,0.0198029162649471
2.65,107.974642535609,0.0198030806418863
2.65,105.109853559955,0.0198033477501863
2.65,102.245064584301,0.0198036354077348
2.65,99.3802756086471,0.0198038645015274
2.65,96.515486632993,0.0198039822625792
2.65,93.6506976573389,0.0198039759682923
2.65,90.7859086816847,0.0198038720973427
2.65,87.9211197060306,0.0198037217837929
2.65,85.0563307303765,0.0198035789679391
2.65,82.1915417547224,0.0198034803483481
2.65,79.3267527790683,0.019803434890224
2.65,76.4619638034142,0.0198034260237529
2.65,73.59717482776,0.0198034240882163
2.65,70.7323858521059,0.019803402629321
2.65,67.8675968764518,0.019803351397652
2.65,65.0028079007977,0.0198032812297929
2.65,62.1380189251436,0.0198032199495252
2.65,59.2732299494895,0.0198032020631833
2.65,56.4084409738353,0.0198032568992795
2.65,53.5436519981812,0.0198033995618579
2.65,50.6788630225271,0.0198036272211878
2.65,47.814074046873,0.0198039209381196
2.65,44.9492850712189,0.0198042513982663
2.65,42.0844960955648,0.0198045861329331
2.65,39.2197071199107,0.0198048960033556
2.65,36.3549181442565,0.0198051595472273
2.65,33.4901291686024,0.0198053647638312
2.65,30.6253401929483,0.0198055086901564
2.65,27.7605512172942,0.0198055955349471
2.65,24.8957622416401,0.0198056342053028
2.65,22.0309732659859,0.0198056358956308
2.65,19.1661842903318,0.0198056121475727
2.65,16.3013953146777,0.0198055735382441
2.65,13.4366063390236,0.0198055289703513
2.65,10.5718173633695,0.01980548543563
2.7,171,0.0198044040744945
2.7,168.135211024346,0.0198043579332156
2.7,165.270422048692,0.0198043051172399
2.7,162.405633073038,0.0198042502767051
2.7,159.540844097384,0.019804199078937
2.7,156.676055121729,0.0198041578082391
2.7,153.811266146075,0.019804132592315
2.7,150.946477170421,0.0198041282181493
2.7,148.081688194767,0.0198041466149583
2.7,145.216899219113,0.019804185250124
2.7,142.352110243459,0.0198042358762059
2.7,139.487321267805,0.019804284218179
2.7,136.622532292151,0.0198043112045034
2.7,133.757743316496,0.0198042961246579
2.7,130.892954340842,0.0198042215880754
2.7,128.028165365188,0.0198040794232501
2.7,125.163376389534,0.0198038759005077
2.7,122.29858741388,0.0198036342275528
2.7,119.433798438226,0.0198033925122141
2.7,116.569009462572,0.0198031965007113
2.7,113.704220486918,0.0198030882127641
2.7,110.839431511264,0.0198030935116131
2.7,107.974642535609,0.0198032128014518
2.7,105.109853559955,0.019803418676419
2.7,102.245064584301,0.0198036622487643
2.7,99.3802756086471,0.0198038866784398
2.7,96.515486632993,0.0198040434244866
2.7,93.6506976573389,0.0198041053804424
2.7,90.7859086816847,0.019804072152403
2.7,87.9211197060306,0.0198039659453289
2.7,85.0563307303765,0.0198038204104918
2.7,82.1915417547224,0.0198036675542838
2.7,79.3267527790683,0.0198035281597246
2.7,76.4619638034142,0.0198034090876359
2.7,73.59717482776,0.0198033074535565
2.7,70.7323858521059,0.0198032186912748
2.7,67.8675968764518,0.0198031442265764
2.7,65.0028079007977,0.0198030952474798
2.7,62.1380189251436,0.0198030912257657
2.7,59.2732299494895,0.0198031542427321
2.7,56.4084409738353,0.0198033017346814
2.7,53.5436519981812,0.0198035405119467
2.7,50.6788630225271,0.0198038640000274
2.7,47.814074046873,0.019804253213679
2.7,44.9492850712189,0.0198046806739704
2.7,42.0844960955648,0.019805115748768
2.7,39.2197071199107,0.0198055298340417
2.7,36.3549181442565,0.0198059002231954
2.7,33.4901291686024,0.0198062121463183
2.7,30.6253401929483,0.0198064590423138
2.7,27.7605512172942,0.0198066415043505
2.7,24.8957622416401,0.0198067654806288
2.7,22.0309732659859,0.0198068402674828
2.7,19.1661842903318,0.0198068766829221
2.7,16.3013953146777,0.0198068856329439
2.7,13.4366063390236,0.0198068771320035
2.7,10.5718173633695,0.0198068597360653
2.75,171,0.019805522248795
2.75,168.135211024346,0.0198054422832351
2.75,165.270422048692,0.0198053445146389
2.75,162.405633073038,0.0198052326646576
2.75,159.540844097384,0.0198051117361658
2.75,156.676055121729,0.019804987906491
2.75,153.811266146075,0.0198048680912267
2.75,150.946477170421,0.0198047591031678
2.75,148.081688194767,0.0198046664153384
2.75,145.216899219113,0.0198045926727093
2.75,142.352110243459,0.019804536266152
2.75,139.487321267805,0.0198044904378734
2.75,136.622532292151,0.0198044434560557
2.75,133.757743316496,0.0198043802941209
2.75,130.892954340842,0.0198042859203213
2.75,128.028165365188,0.0198041497639614
2.75,125.163376389534,0.0198039703046293
2.75,122.29858741388,0.0198037582676024
2.75,119.433798438226,0.019803536880062
2.75,116.569009462572,0.0198033382402444
2.75,113.704220486918,0.0198031960388631
2.75,110.839431511264,0.019803136311032
2.75,107.974642535609,0.0198031690158267
2.75,105.109853559955,0.0198032834588189
2.75,102.245064584301,0.0198034495998833
2.75,99.3802756086471,0.0198036253423474
2.75,96.515486632993,0.019803767696116
2.75,93.6506976573389,0.0198038441795735
2.75,90.7859086816847,0.0198038406834132
2.75,87.9211197060306,0.0198037633792309
2.75,85.0563307303765,0.0198036345437999
2.75,82.1915417547224,0.0198034843870102
2.75,79.3267527790683,0.0198033421805168
2.75,76.4619638034142,0.0198032297609405
2.75,73.59717482776,0.0198031590809923
2.75,70.7323858521059,0.0198031336493354
2.75,67.8675968764518,0.0198031522624464
2.75,65.0028079007977,0.0198032129104534
2.75,62.1380189251436,0.0198033151708924
2.75,59.2732299494895,0.019803460418411
2.75,56.4084409738353,0.0198036502384239
2.75,53.5436519981812,0.0198038841014349
2.75,50.6788630225271,0.0198041574561032
2.75,47.814074046873,0.0198044610288049
2.75,44.9492850712189,0.0198047815336882
2.75,42.0844960955648,0.0198051034718147
2.75,39.2197071199107,0.0198054114044572
2.75,36.3549181442565,0.0198056920619811
2.75,33.4901291686024,0.0198059358272518
2.75,30.6253401929483,0.019806137395834
2.75,27.7605512172942,0.0198062956587218
2.75,24.8957622416401,0.0198064130132422
2.75,22.0309732659859,0.0198064943678416
2.75,19.1661842903318,0.0198065460852285
2.75,16.3013953146777,0.0198065750400995
2.75,13.4366063390236,0.0198065878860923
2.75,10.5718173633695,0.0198065905554824
2.8,171,0.0198053138754828
2.8,168.135211024346,0.0198052637090059
2.8,165.270422048692,0.0198052020291909
2.8,162.405633073038,0.0198051310038838
2.8,159.540844097384,0.0198050536622382
2.8,156.676055121729,0.0198049738761628
2.8,153.811266146075,0.0198048961197074
2.8,150.946477170421,0.0198048249299217
2.8,148.081688194767,0.0198047640368358
2.8,145.216899219113,0.019804715216586
2.8,142.352110243459,0.0198046770487337
2.8,139.487321267805,0.0198046439051354
2.8,136.622532292151,0.0198046056163729
2.8,133.757743316496,0.0198045482834789
2.8,130.892954340842,0.0198044565541842
2.8,128.028165365188,0.0198043173217698
2.8,125.163376389534,0.019804124263114
2.8,122.29858741388,0.019803882049937
2.8,119.433798438226,0.0198036086825967
2.8,116.569009462572,0.0198033344787239
2.8,113.704220486918,0.0198030969729602
2.8,110.839431511264,0.0198029322871658
2.8,107.974642535609,0.0198028650426031
2.8,105.109853559955,0.0198028999969668
2.8,102.245064584301,0.0198030186784242
2.8,99.3802756086471,0.0198031830388946
2.8,96.515486632993,0.019803345799267
2.8,93.6506976573389,0.0198034645334468
2.8,90.7859086816847,0.0198035147620805
2.8,87.9211197060306,0.0198034973159983
2.8,85.0563307303765,0.0198034371827225
2.8,82.1915417547224,0.0198033742492875
2.8,79.3267527790683,0.0198033494441948
2.8,76.4619638034142,0.0198033914128391
2.8,73.59717482776,0.0198035083650408
2.8,70.7323858521059,0.0198036874320661
2.8,67.8675968764518,0.0198039008700838
2.8,65.0028079007977,0.0198041160574142
2.8,62.1380189251436,0.0198043053453089
2.8,59.2732299494895,0.0198044525610079
2.8,56.4084409738353,0.0198045547474128
2.8,53.5436519981812,0.0198046196510487
2.8,50.6788630225271,0.0198046607687674
2.8,47.814074046873,0.0198046920990582
2.8,44.9492850712189,0.0198047242492024
2.8,42.0844960955648,0.0198047626421948
2.8,39.2197071199107,0.0198048076944498
2.8,36.3549181442565,0.0198048562866885
2.8,33.4901291686024,0.0198049037000437
2.8,30.6253401929483,0.0198049453447176
2.8,27.7605512172942,0.0198049779066888
2.8,24.8957622416401,0.0198049998315156
2.8,22.0309732659859,0.0198050112662926
2.8,19.1661842903318,0.0198050136691725
2.8,16.3013953146777,0.0198050092927932
2.8,13.4366063390236,0.0198050006933047
2.8,10.5718173633695,0.0198049903475638
2.85,171,0.0198041105278078
2.85,168.135211024346,0.019804098360148
2.85,165.270422048692,0.0198040852539412
2.85,162.405633073038,0.019804073081338
2.85,159.540844097384,0.0198040641405328
2.85,156.676055121729,0.0198040609989062
2.85,153.811266146075,0.0198040661585244
2.85,150.946477170421,0.0198040814954624
2.85,148.081688194767,0.0198041074640442
2.85,145.216899219113,0.0198041421340987
2.85,142.352110243459,0.0198041802428065
2.85,139.487321267805,0.0198042125725196
2.85,136.622532292151,0.0198042260658367
2.85,133.757743316496,0.0198042050894997
2.85,130.892954340842,0.0198041340855015
2.85,128.028165365188,0.0198040014617729
2.85,125.163376389534,0.0198038040197309
2.85,122.29858741388,0.0198035506533099
2.85,119.433798438226,0.0198032637494778
2.85,116.569009462572,0.0198029769562537
2.85,113.704220486918,0.0198027289091306
2.85,110.839431511264,0.0198025539795148
2.85,107.974642535609,0.0198024726392909
2.85,105.109853559955,0.0198024849066792
2.85,102.245064584301,0.0198025699144529
2.85,99.3802756086471,0.0198026927485926
2.85,96.515486632993,0.0198028168764856
2.85,93.6506976573389,0.0198029178698702
2.85,90.7859086816847,0.0198029930257443
2.85,87.9211197060306,0.0198030626656957
2.85,85.0563307303765,0.0198031620763004
2.85,82.1915417547224,0.0198033269252459
2.85,79.3267527790683,0.0198035777886725
2.85,76.4619638034142,0.0198039098424839
2.85,73.59717482776,0.019804291623134
2.85,70.7323858521059,0.0198046730784764
2.85,67.8675968764518,0.0198049995860229
2.85,65.0028079007977,0.0198052266975623
2.85,62.1380189251436,0.0198053306887436
2.85,59.2732299494895,0.0198053121180859
2.85,56.4084409738353,0.0198051924021066
2.85,53.5436519981812,0.0198050056843895
2.85,50.6788630225271,0.0198047892731988
2.85,47.814074046873,0.0198045755800114
2.85,44.9492850712189,0.0198043872813349
2.85,42.0844960955648,0.0198042360148754
2.85,39.2197071199107,0.0198041238462142
2.85,36.3549181442565,0.0198040462461363
2.85,33.4901291686024,0.0198039953594988
2.85,30.6253401929483,0.0198039627162585
2.85,27.7605512172942,0.01980394099749
2.85,24.8957622416401,0.0198039248517779
2.85,22.0309732659859,0.0198039109838009
2.85,19.1661842903318,0.0198038978105928
2.85,16.3013953146777,0.0198038849488257
2.85,13.4366063390236,0.0198038727146536
2.85,10.5718173633695,0.0198038617301816
2.9,171,0.019803557553559
2.9,168.135211024346,0.0198035714377701
2.9,165.270422048692,0.0198035912035737
2.9,162.405633073038,0.0198036180963185
2.9,159.540844097384,0.0198036532632594
2.9,156.676055121729,0.0198036974234668
2.9,153.811266146075,0.0198037504043112
2.9,150.946477170421,0.0198038105560177
2.9,148.081688194767,0.019803874108138
2.9,145.216899219113,0.0198039346061576
2.9,142.352110243459,0.0198039826494985
2.9,139.487321267805,0.0198040062136452
2.9,136.622532292151,0.0198039918327839
2.9,133.757743316496,0.01980392679456
2.9,130.892954340842,0.019803802225019
2.9,128.028165365188,0.0198036165429802
2.9,125.163376389534,0.0198033783437586
2.9,122.29858741388,0.019803107516864
2.9,119.433798438226,0.0198028335243041
2.9,116.569009462572,0.0198025904053004
2.9,113.704220486918,0.0198024091766819
2.9,110.839431511264,0.0198023095495097
2.9,107.974642535609,0.0198022937507732
2.9,105.109853559955,0.0198023451763807
2.9,102.245064584301,0.0198024333337452
2.9,99.3802756086471,0.0198025243029189
2.9,96.515486632993,0.0198025935503893
2.9,93.6506976573389,0.019802636447637
2.9,90.7859086816847,0.0198026721342241
2.9,87.9211197060306,0.01980273856045
2.9,85.0563307303765,0.0198028798762307
2.9,82.1915417547224,0.0198031304069551
2.9,79.3267527790683,0.019803500913693
2.9,76.4619638034142,0.0198039720242563
2.9,73.59717482776,0.0198044970189672
2.9,70.7323858521059,0.0198050127517133
2.9,67.8675968764518,0.0198054547922236
2.9,65.0028079007977,0.0198057718677696
2.9,62.1380189251436,0.0198059355314399
2.9,59.2732299494895,0.0198059430907541
2.9,56.4084409738353,0.0198058142049244
2.9,53.5436519981812,0.0198055833054728
2.9,50.6788630225271,0.0198052906561522
2.9,47.814074046873,0.01980497450236
2.9,44.9492850712189,0.0198046657782379
2.9,42.0844960955648,0.0198043857425884
2.9,39.2197071199107,0.0198041460784383
2.9,36.3549181442565,0.0198039505737736
2.9,33.4901291686024,0.019803797468044
2.9,30.6253401929483,0.0198036817597594
2.9,27.7605512172942,0.0198035970677236
2.9,24.8957622416401,0.0198035369061194
2.9,22.0309732659859,0.0198034954152113
2.9,19.1661842903318,0.0198034676781477
2.9,16.3013953146777,0.0198034497720712
2.9,13.4366063390236,0.0198034386787925
2.9,10.5718173633695,0.0198034321425516
2.95,171,0.0198035116706428
2.95,168.135211024346,0.019803539335298
2.95,165.270422048692,0.0198035748112143
2.95,162.405633073038,0.0198036178100889
2.95,159.540844097384,0.0198036675270597
2.95,156.676055121729,0.0198037224103278
2.95,153.811266146075,0.0198037799259951
2.95,150.946477170421,0.0198038363434715
2.95,148.081688194767,0.0198038865794535
2.95,145.216899219113,0.0198039241569149
2.95,142.352110243459,0.0198039413585614
2.95,139.487321267805,0.0198039296751723
2.95,136.622532292151,0.0198038806537027
2.95,133.757743316496,0.0198037872158416
2.95,130.892954340842,0.0198036454211819
2.95,128.028165365188,0.0198034564784191
2.95,125.163376389534,0.0198032285818706
2.95,122.29858741388,0.0198029779344128
2.95,119.433798438226,0.0198027282229688
2.95,116.569009462572,0.019802507966397
2.95,113.704220486918,0.0198023456403154
2.95,110.839431511264,0.0198022632615489
2.95,107.974642535609,0.019802269980478
2.95,105.109853559955,0.019802357830547
2.95,102.245064584301,0.0198025017389511
2.95,99.3802756086471,0.0198026649843216
2.95,96.515486632993,0.0198028095978911
2.95,93.6506976573389,0.0198029092366155
2.95,90.7859086816847,0.0198029605730367
2.95,87.9211197060306,0.0198029889876805
2.95,85.0563307303765,0.0198030456734708
2.95,82.1915417547224,0.0198031958919083
2.95,79.3267527790683,0.0198035011669385
2.95,76.4619638034142,0.0198040004950745
2.95,73.59717482776,0.019804696256481
2.95,70.7323858521059,0.0198055491634981
2.95,67.8675968764518,0.0198064837891952
2.95,65.0028079007977,0.0198074030158783
2.95,62.1380189251436,0.019808207245801
2.95,59.2732299494895,0.0198088131894715
2.95,56.4084409738353,0.0198091676739279
2.95,53.5436519981812,0.0198092537994926
2.95,50.6788630225271,0.0198090891538235
2.95,47.814074046873,0.0198087178486619
2.95,44.9492850712189,0.0198081993074316
2.95,42.0844960955648,0.019807596842032
2.95,39.2197071199107,0.0198069683394095
2.95,36.3549181442565,0.0198063602662308
2.95,33.4901291686024,0.0198058051238036
2.95,30.6253401929483,0.0198053217261007
2.95,27.7605512172942,0.019804917320704
2.95,24.8957622416401,0.0198045905660571
2.95,22.0309732659859,0.0198043345868556
2.95,19.1661842903318,0.0198041396175692
2.95,16.3013953146777,0.0198039950133747
2.95,13.4366063390236,0.019803890607098
2.95,10.5718173633695,0.0198038175085989
3,171,0.0198035386207145
3,168.135211024346,0.019803574338235
3,165.270422048692,0.0198036188804887
3,162.405633073038,0.0198036713021877
3,159.540844097384,0.0198037304051822
3,156.676055121729,0.0198037949082816
3,153.811266146075,0.0198038636977701
3,150.946477170421,0.0198039360487579
3,148.081688194767,0.0198040116267856
3,145.216899219113,0.0198040900355262
3,142.352110243459,0.0198041697262759
3,139.487321267805,0.0198042462807807
3,136.622532292151,0.0198043104343884
3,133.757743316496,0.0198043466532039
3,130.892954340842,0.0198043334388397
3,128.028165365188,0.0198042465388194
3,125.163376389534,0.0198040656240271
3,122.29858741388,0.0198037836607532
3,119.433798438226,0.0198034164121151
3,116.569009462572,0.0198030079526805
3,113.704220486918,0.0198026277700399
3,110.839431511264,0.019802356817365
3,107.974642535609,0.0198022638828651
3,105.109853559955,0.0198023787701876
3,102.245064584301,0.019802672850627
3,99.3802756086471,0.0198030580578685
3,96.515486632993,0.0198034107965842
3,93.6506976573389,0.0198036180710011
3,90.7859086816847,0.0198036324746732
3,87.9211197060306,0.0198035153221086
3,85.0563307303765,0.0198034476028752
3,82.1915417547224,0.0198036980508739
3,79.3267527790683,0.0198045533168541
3,76.4619638034142,0.0198062303660967
3,73.59717482776,0.0198087991110203
3,70.7323858521059,0.0198121407505409
3,67.8675968764518,0.0198159558174397
3,65.0028079007977,0.0198198202138773
3,62.1380189251436,0.0198232730056736
3,59.2732299494895,0.0198259109397601
3,56.4084409738353,0.0198274640984436
3,53.5436519981812,0.0198278347045707
3,50.6788630225271,0.0198270938055242
3,47.814074046873,0.0198254433907201
3,44.9492850712189,0.0198231597458316
3,42.0844960955648,0.019820535375043
3,39.2197071199107,0.0198178326770994
3,36.3549181442565,0.0198152557632552
3,33.4901291686024,0.0198129404303083
3,30.6253401929483,0.0198109581705278
3,27.7605512172942,0.0198093285572034
3,24.8957622416401,0.0198080347654335
3,22.0309732659859,0.0198070384346844
3,19.1661842903318,0.0198062917495322
3,16.3013953146777,0.0198057460149538
3,13.4366063390236,0.0198053569373804
3,10.5718173633695,0.0198050873017539
3.05,171,0.0198045179875398
3.05,168.135211024346,0.0198045569391023
3.05,165.270422048692,0.019804598285639
3.05,162.405633073038,0.0198046376318413
3.05,159.540844097384,0.0198046721632632
3.05,156.676055121729,0.019804702760396
3.05,153.811266146075,0.0198047363678629
3.05,150.946477170421,0.0198047878515356
3.05,148.081688194767,0.0198048801486182
3.05,145.216899219113,0.0198050413013704
3.05,142.352110243459,0.0198052972534835
3.05,139.487321267805,0.0198056603485003
3.05,136.622532292151,0.0198061153803019
3.05,133.757743316496,0.0198066074859652
3.05,130.892954340842,0.0198070382721424
3.05,128.028165365188,0.0198072769603525
3.05,125.163376389534,0.0198071905644219
3.05,122.29858741388,0.0198066904580183
3.05,119.433798438226,0.0198057832595938
3.05,116.569009462572,0.0198046053759747
3.05,113.704220486918,0.0198034182488961
3.05,110.839431511264,0.019802550005194
3.05,107.974642535609,0.0198022891582994
3.05,105.109853559955,0.0198027612313144
3.05,102.245064584301,0.0198038387539728
3.05,99.3802756086471,0.0198051375152551
3.05,96.515486632993,0.0198061299967577
3.05,93.6506976573389,0.0198063620292641
3.05,90.7859086816847,0.0198057049407123
3.05,87.9211197060306,0.0198045390639744
3.05,85.0563307303765,0.0198037723145857
3.05,82.1915417547224,0.0198046557965542
3.05,79.3267527790683,0.0198084406252166
3.05,76.4619638034142,0.0198159832886746
3.05,73.59717482776,0.0198274235077108
3.05,70.7323858521059,0.0198420325261703
3.05,67.8675968764518,0.0198582816927933
3.05,65.0028079007977,0.0198741258785286
3.05,62.1380189251436,0.0198874381462505
3.05,59.2732299494895,0.0198964796006086
3.05,56.4084409738353,0.019900264696012
3.05,53.5436519981812,0.0198987121592254
3.05,50.6788630225271,0.0198925523778746
3.05,47.814074046873,0.0198830535852508
3.05,44.9492850712189,0.0198716819601051
3.05,42.0844960955648,0.0198598046802694
3.05,39.2197071199107,0.0198484985761866
3.05,36.3549181442565,0.0198384745167207
3.05,33.4901291686024,0.0198300926494761
3.05,30.6253401929483,0.0198234311290058
3.05,27.7605512172942,0.0198183743568429
3.05,24.8957622416401,0.0198146970915044
3.05,22.0309732659859,0.0198121317572961
3.05,19.1661842903318,0.0198104148928255
3.05,16.3013953146777,0.0198093141830076
3.05,13.4366063390236,0.0198086402682232
3.05,10.5718173633695,0.019808248272788
3.1,171,0.0198102106369621
3.1,168.135211024346,0.0198101163886643
3.1,165.270422048692,0.0198099361179231
3.1,162.405633073038,0.0198096381686079
3.1,159.540844097384,0.0198092003183797
3.1,156.676055121729,0.0198086219154288
3.1,153.811266146075,0.0198079373370333
3.1,150.946477170421,0.0198072271309095
3.1,148.081688194767,0.0198066212831225
3.1,145.216899219113,0.0198062881194905
3.1,142.352110243459,0.0198064036009079
3.1,139.487321267805,0.0198071002801051
3.1,136.622532292151,0.019808403224679
3.1,133.757743316496,0.0198101705438687
3.1,130.892954340842,0.0198120654365711
3.1,128.028165365188,0.0198135893346087
3.1,125.163376389534,0.0198141951319186
3.1,122.29858741388,0.0198134715960265
3.1,119.433798438226,0.0198113492714062
3.1,116.569009462572,0.0198082418250131
3.1,113.704220486918,0.0198050305790098
3.1,110.839431511264,0.0198028417867509
3.1,107.974642535609,0.0198026489956114
3.1,105.109853559955,0.0198048247191301
3.1,102.245064584301,0.0198088281309945
3.1,99.3802756086471,0.0198132183853625
3.1,96.515486632993,0.0198161033868217
3.1,93.6506976573389,0.0198159617397374
3.1,90.7859086816847,0.0198125553197592
3.1,87.9211197060306,0.0198075115399398
3.1,85.0563307303765,0.0198042398623428
3.1,82.1915417547224,0.0198071460786044
3.1,79.3267527790683,0.0198204165485254
3.1,76.4619638034142,0.0198467612805072
3.1,73.59717482776,0.0198864283778338
3.1,70.7323858521059,0.0199366858967656
3.1,67.8675968764518,0.019991923411496
3.1,65.0028079007977,0.0200445131172673
3.1,62.1380189251436,0.0200864339881308
3.1,59.2732299494895,0.020111308095046
3.1,56.4084409738353,0.0201161041716571
3.1,53.5436519981812,0.0201017409916658
3.1,50.6788630225271,0.0200723603806468
3.1,47.814074046873,0.0200337529465943
3.1,44.9492850712189,0.0199917298230274
3.1,42.0844960955648,0.019951007792689
3.1,39.2197071199107,0.0199147474715694
3.1,36.3549181442565,0.0198845911786744
3.1,33.4901291686024,0.0198609676655065
3.1,30.6253401929483,0.0198434777327589
3.1,27.7605512172942,0.0198312516922783
3.1,24.8957622416401,0.0198232306106749
3.1,22.0309732659859,0.0198183603292821
3.1,19.1661842903318,0.0198157064676486
3.1,16.3013953146777,0.0198145070204793
3.1,13.4366063390236,0.0198141813306772
3.1,10.5718173633695,0.0198143127861548
3.15,171,0.0198267712012619
3.15,168.135211024346,0.0198263306884677
3.15,165.270422048692,0.0198255488321951
3.15,162.405633073038,0.019824305013794
3.15,159.540844097384,0.0198225051324454
3.15,156.676055121729,0.0198201202835305
3.15,153.811266146075,0.019817229747635
3.15,150.946477170421,0.0198140575148476
3.15,148.081688194767,0.0198109862801383
3.15,145.216899219113,0.0198085305752957
3.15,142.352110243459,0.0198072544697723
3.15,139.487321267805,0.0198076314159022
3.15,136.622532292151,0.01980986481116
3.15,133.757743316496,0.0198137150872562
3.15,130.892954340842,0.0198184051842498
3.15,128.028165365188,0.019822686798379
3.15,125.163376389534,0.0198251243882886
3.15,122.29858741388,0.0198245767780729
3.15,119.433798438226,0.0198207392364974
3.15,116.569009462572,0.019814509683577
3.15,113.704220486918,0.0198079418011142
3.15,110.839431511264,0.0198036816509603
3.15,107.974642535609,0.0198039996840646
3.15,105.109853559955,0.0198097277072215
3.15,102.245064584301,0.0198195280641678
3.15,99.3802756086471,0.019829935990139
3.15,96.515486632993,0.0198364600398819
3.15,93.6506976573389,0.0198355977130082
3.15,90.7859086816847,0.0198270059318136
3.15,87.9211197060306,0.0198147153811941
3.15,85.0563307303765,0.0198066687766459
3.15,82.1915417547224,0.019812784916566
3.15,79.3267527790683,0.0198423889331267
3.15,76.4619638034142,0.0199017638288886
3.15,73.59717482776,0.0199921265558665
3.15,70.7323858521059,0.0201080984762981
3.15,67.8675968764518,0.0202369974955943
3.15,65.0028079007977,0.0203598637426168
3.15,62.1380189251436,0.0204553097039569
3.15,59.2732299494895,0.0205059715198748
3.15,56.4084409738353,0.0205047074392486
3.15,53.5436519981812,0.0204565807712334
3.15,50.6788630225271,0.0203754335060359
3.15,47.814074046873,0.0202778673915234
3.15,44.9492850712189,0.0201783331915789
3.15,42.0844960955648,0.0200868913503937
3.15,39.2197071199107,0.0200091195769573
3.15,36.3549181442565,0.0199470429419736
3.15,33.4901291686024,0.0199002813952164
3.15,30.6253401929483,0.0198670503361998
3.15,27.7605512172942,0.0198449156939137
3.15,24.8957622416401,0.0198313133530371
3.15,22.0309732659859,0.0198238729660527
3.15,19.1661842903318,0.0198205895966275
3.15,16.3013953146777,0.0198198839410406
3.15,13.4366063390236,0.0198205880091537
3.15,10.5718173633695,0.0198218880624804
3.2,171,0.0198550695339093
3.2,168.135211024346,0.0198543995138097
3.2,165.270422048692,0.0198530621031218
3.2,162.405633073038,0.0198507760494187
3.2,159.540844097384,0.0198472969956329
3.2,156.676055121729,0.0198424937577072
3.2,153.811266146075,0.0198364362699004
3.2,150.946477170421,0.0198294756183035
3.2,148.081688194767,0.0198222863482537
3.2,145.216899219113,0.0198158361713799
3.2,142.352110243459,0.0198112532716811
3.2,139.487321267805,0.0198095806475651
3.2,136.622532292151,0.0198114423832553
3.2,133.757743316496,0.0198166967918028
3.2,130.892954340842,0.0198242059530445
3.2,128.028165365188,0.0198318837903205
3.2,125.163376389534,0.0198371503556974
3.2,122.29858741388,0.0198377780915138
3.2,119.433798438226,0.0198328876469495
3.2,116.569009462572,0.0198236597944535
3.2,113.704220486918,0.0198133372352471
3.2,110.839431511264,0.0198063383554011
3.2,107.974642535609,0.0198066603997807
3.2,105.109853559955,0.019816050049009
3.2,102.245064584301,0.019832625814204
3.2,99.3802756086471,0.0198507455006082
3.2,96.515486632993,0.0198627379284014
3.2,93.6506976573389,0.0198623487265237
3.2,90.7859086816847,0.0198485246470465
3.2,87.9211197060306,0.0198275117390372
3.2,85.0563307303765,0.01981211774797
3.2,82.1915417547224,0.019818690173856
3.2,79.3267527790683,0.0198632238249402
3.2,76.4619638034142,0.0199575757560575
3.2,73.59717482776,0.0201059478126031
3.2,70.7323858521059,0.0203015058381768
3.2,67.8675968764518,0.0205236777849238
3.2,65.0028079007977,0.0207383665671194
3.2,62.1380189251436,0.020904651979455
3.2,59.2732299494895,0.0209888191873471
3.2,56.4084409738353,0.0209786265244407
3.2,53.5436519981812,0.0208867950889375
3.2,50.6788630225271,0.0207415542292426
3.2,47.814074046873,0.020573298835628
3.2,44.9492850712189,0.020406051083466
3.2,42.0844960955648,0.020255120931448
3.2,39.2197071199107,0.0201282507858545
3.2,36.3549181442565,0.020027740029174
3.2,33.4901291686024,0.019952404632244
3.2,30.6253401929483,0.0198990882627702
3.2,27.7605512172942,0.0198637500057352
3.2,24.8957622416401,0.01984220997131
3.2,22.0309732659859,0.0198306228970153
3.2,19.1661842903318,0.019825736183352
3.2,16.3013953146777,0.0198249835101124
3.2,13.4366063390236,0.0198264635903215
3.2,10.5718173633695,0.0198288502864116
3.25,171,0.0198931537817158
3.25,168.135211024346,0.0198923596498977
3.25,165.270422048692,0.0198905021268477
3.25,162.405633073038,0.0198870671294467
3.25,159.540844097384,0.0198815805610366
3.25,156.676055121729,0.0198737370888142
3.25,153.811266146075,0.0198635557082094
3.25,150.946477170421,0.0198515311658376
3.25,148.081688194767,0.0198387308627682
3.25,145.216899219113,0.0198267744662593
3.25,142.352110243459,0.0198176373176631
3.25,139.487321267805,0.0198132477722253
3.25,136.622532292151,0.0198149090327498
3.25,133.757743316496,0.0198226667620921
3.25,130.892954340842,0.0198348469329101
3.25,128.028165365188,0.0198480557233145
3.25,125.163376389534,0.0198578838419087
3.25,122.29858741388,0.0198603200598577
3.25,119.433798438226,0.0198534875943159
3.25,116.569009462572,0.0198389765930713
3.25,113.704220486918,0.0198220194873548
3.25,110.839431511264,0.0198101255194592
3.25,107.974642535609,0.0198103789385885
3.25,105.109853559955,0.0198261775307873
3.25,102.245064584301,0.0198546408161654
3.25,99.3802756086471,0.0198861656647349
3.25,96.515486632993,0.019907302849757
3.25,93.6506976573389,0.0199067625704335
3.25,90.7859086816847,0.0198822032522921
3.25,87.9211197060306,0.0198442669004462
3.25,85.0563307303765,0.019815667834055
3.25,82.1915417547224,0.0198259624686055
3.25,79.3267527790683,0.0199043389891994
3.25,76.4619638034142,0.0200724077781365
3.25,73.59717482776,0.0203376468288561
3.25,70.7323858521059,0.0206874243261931
3.25,67.8675968764518,0.0210845428797595
3.25,65.0028079007977,0.0214682334951857
3.25,62.1380189251436,0.0217666731169945
3.25,59.2732299494895,0.0219216312914002
3.25,56.4084409738353,0.0219120261629273
3.25,53.5436519981812,0.0217584652373578
3.25,50.6788630225271,0.0215074163396029
3.25,47.814074046873,0.0212102193656227
3.25,44.9492850712189,0.0209093816790473
3.25,42.0844960955648,0.0206338096236737
3.25,39.2197071199107,0.0203994787886452
3.25,36.3549181442565,0.0202122615386889
3.25,33.4901291686024,0.020071105873888
3.25,30.6253401929483,0.0199708107680528
3.25,27.7605512172942,0.019904175313397
3.25,24.8957622416401,0.0198635241859338
3.25,22.0309732659859,0.0198416908702333
3.25,19.1661842903318,0.0198325613438267
3.25,16.3013953146777,0.0198312840861599
3.25,13.4366063390236,0.0198342489610338
3.25,10.5718173633695,0.0198389280968084
3.3,171,0.0199543067014524
3.3,168.135211024346,0.0199515979245274
3.3,165.270422048692,0.019946667457068
3.3,162.405633073038,0.0199386743021217
3.3,159.540844097384,0.0199269186295998
3.3,156.676055121729,0.0199110911707598
3.3,153.811266146075,0.0198915572596953
3.3,150.946477170421,0.0198696079050889
3.3,148.081688194767,0.0198475759926391
3.3,145.216899219113,0.0198287007670709
3.3,142.352110243459,0.0198166461086029
3.3,139.487321267805,0.0198146505000912
3.3,136.622532292151,0.0198244112828232
3.3,133.757743316496,0.0198449709992439
3.3,130.892954340842,0.0198720433672016
3.3,128.028165365188,0.0198983080275544
3.3,125.163376389534,0.0199150749381333
3.3,122.29858741388,0.0199152365199561
3.3,119.433798438226,0.0198966461570003
3.3,116.569009462572,0.0198643947092806
3.3,113.704220486918,0.0198304855723449
3.3,110.839431511264,0.0198103478935189
3.3,107.974642535609,0.0198170001970793
3.3,105.109853559955,0.0198547575979009
3.3,102.245064584301,0.0199149179547194
3.3,99.3802756086471,0.0199760257524792
3.3,96.515486632993,0.0200107062617682
3.3,93.6506976573389,0.0199984841911085
3.3,90.7859086816847,0.0199395119843396
3.3,87.9211197060306,0.019861421174531
3.3,85.0563307303765,0.0198148738012892
3.3,82.1915417547224,0.0198607863429822
3.3,79.3267527790683,0.0200561483688133
3.3,76.4619638034142,0.0204425830811652
3.3,73.59717482776,0.0210365055683195
3.3,70.7323858521059,0.0218173927536293
3.3,67.8675968764518,0.0227139035976452
3.3,65.0028079007977,0.0235966637374158
3.3,62.1380189251436,0.0242961647360018
3.3,59.2732299494895,0.0246577524875381
3.3,56.4084409738353,0.0246111824196329
3.3,53.5436519981812,0.024201859716903
3.3,50.6788630225271,0.0235571963634794
3.3,47.814074046873,0.0228211913217648
3.3,44.9492850712189,0.0221063492938468
3.3,42.0844960955648,0.0214792673887278
3.3,39.2197071199107,0.020967839470945
3.3,36.3549181442565,0.0205745896070689
3.3,33.4901291686024,0.0202881505131612
3.3,30.6253401929483,0.0200910153758461
3.3,27.7605512172942,0.0199641810233916
3.3,24.8957622416401,0.0198897247248065
3.3,22.0309732659859,0.0198521085806673
3.3,19.1661842903318,0.0198387001511716
3.3,16.3013953146777,0.019839798561098
3.3,13.4366063390236,0.0198483544561631
3.3,10.5718173633695,0.019859524640499
3.35,171,0.0200445742065193
3.35,168.135211024346,0.0200360471816186
3.35,165.270422048692,0.0200229076150126
3.35,162.405633073038,0.0200040743271787
3.35,159.540844097384,0.0199789258750139
3.35,156.676055121729,0.019947739285552
3.35,153.811266146075,0.0199121204265551
3.35,150.946477170421,0.0198752868329259
3.35,148.081688194767,0.0198420294058322
3.35,145.216899219113,0.0198181929723374
3.35,142.352110243459,0.0198095930294484
3.35,139.487321267805,0.0198204265236753
3.35,136.622532292151,0.0198514294782694
3.35,133.757743316496,0.0198982759444557
3.35,130.892954340842,0.0199509692631197
3.35,128.028165365188,0.0199951110910893
3.35,125.163376389534,0.0200156380456188
3.35,122.29858741388,0.020002569045251
3.35,119.433798438226,0.0199566985488642
3.35,116.569009462572,0.0198921251311613
3.35,113.704220486918,0.0198333546562421
3.35,110.839431511264,0.0198072960773952
3.35,107.974642535609,0.0198328277674857
3.35,105.109853559955,0.0199113179164057
3.35,102.245064584301,0.0200213606686646
3.35,99.3802756086471,0.02012146069813
3.35,96.515486632993,0.0201642314706003
3.35,93.6506976573389,0.020120753466415
3.35,90.7859086816847,0.0200036768277524
3.35,87.9211197060306,0.019873171250195
3.35,85.0563307303765,0.0198216913789083
3.35,82.1915417547224,0.0199507837047871
3.35,79.3267527790683,0.0203551348460748
3.35,76.4619638034142,0.0211164725457897
3.35,73.59717482776,0.0222979500791959
3.35,70.7323858521059,0.0239239056564518
3.35,67.8675968764518,0.0259284079223637
3.35,65.0028079007977,0.0280684199435576
3.35,62.1380189251436,0.0298594234063953
3.35,59.2732299494895,0.0307034378617295
3.35,56.4084409738353,0.0302917805605183
3.35,53.5436519981812,0.0288806331393996
3.35,50.6788630225271,0.0270377100359234
3.35,47.814074046873,0.0252311036930684
3.35,44.9492850712189,0.0236919608377686
3.35,42.0844960955648,0.0224800919233594
3.35,39.2197071199107,0.0215735366749086
3.35,36.3549181442565,0.0209225716712679
3.35,33.4901291686024,0.020473882076439
3.35,30.6253401929483,0.0201793371083345
3.35,27.7605512172942,0.019998333655447
3.35,24.8957622416401,0.0198978460007102
3.35,22.0309732659859,0.0198517882196261
3.35,19.1661842903318,0.0198402008934974
3.35,16.3013953146777,0.0198483785155096
3.35,13.4366063390236,0.0198659592346976
3.35,10.5718173633695,0.0198860080016108
3.4,171,0.0201143120258339
3.4,168.135211024346,0.0200984812164253
3.4,165.270422048692,0.0200758608489714
3.4,162.405633073038,0.0200455977668957
3.4,159.540844097384,0.0200076795595082
3.4,156.676055121729,0.019963472533633
3.4,153.811266146075,0.0199161591710793
3.4,150.946477170421,0.019870886818672
3.4,148.081688194767,0.0198344315757994
3.4,145.216899219113,0.0198142379684279
3.4,142.352110243459,0.0198168156345916
3.4,139.487321267805,0.019845646453218
3.4,136.622532292151,0.019898980479611
3.4,133.757743316496,0.0199681961078279
3.4,130.892954340842,0.0200377342523315
3.4,128.028165365188,0.0200877425895459
3.4,125.163376389534,0.0200999560840393
3.4,122.29858741388,0.0200655822857496
3.4,119.433798438226,0.0199917195013476
3.4,116.569009462572,0.0199021751259007
3.4,113.704220486918,0.0198309615903463
3.4,110.839431511264,0.0198106182037545
3.4,107.974642535609,0.0198595257733266
3.4,105.109853559955,0.0199718636842165
3.4,102.245064584301,0.0201134443812181
3.4,99.3802756086471,0.0202280442958059
3.4,96.515486632993,0.0202586566801236
3.4,93.6506976573389,0.0201797386742583
3.4,90.7859086816847,0.020022286993707
3.4,87.9211197060306,0.0198724696890415
3.4,85.0563307303765,0.0198465636738198
3.4,82.1915417547224,0.0200648620933543
3.4,79.3267527790683,0.0206411599250692
3.4,76.4619638034142,0.0216855223386157
3.4,73.59717482776,0.0233053666986469
3.4,70.7323858521059,0.0255802852772513
3.4,67.8675968764518,0.0284688034514072
3.4,65.0028079007977,0.0316056275351473
3.4,62.1380189251436,0.0341051802199437
3.4,59.2732299494895,0.0348701601982427
3.4,56.4084409738353,0.0335818275815175
3.4,53.5436519981812,0.0310428835771151
3.4,50.6788630225271,0.0282829471765378
3.4,47.814074046873,0.0258794613323227
3.4,44.9492850712189,0.0239941870337256
3.4,42.0844960955648,0.0225951640288683
3.4,39.2197071199107,0.0215939116594255
3.4,36.3549181442565,0.0208999641245211
3.4,33.4901291686024,0.0204364441401862
3.4,30.6253401929483,0.0201417812568137
3.4,27.7605512172942,0.019967693635235
3.4,24.8957622416401,0.0198767766825237
3.4,22.0309732659859,0.0198405090906206
3.4,19.1661842903318,0.0198376766455599
3.4,16.3013953146777,0.0198530450029774
3.4,13.4366063390236,0.019876157277449
3.4,10.5718173633695,0.0199002184732169
3.45,171,0.02009894479585
3.45,168.135211024346,0.0200804422095939
3.45,165.270422048692,0.0200552741710958
3.45,162.405633073038,0.0200232322161987
3.45,159.540844097384,0.0199850429593759
3.45,156.676055121729,0.0199428023106246
3.45,153.811266146075,0.0199002544011636
3.45,150.946477170421,0.0198627465101798
3.45,148.081688194767,0.019836703615188
3.45,145.216899219113,0.0198285352300532
3.45,142.352110243459,0.0198430113052637
3.45,139.487321267805,0.0198813182078388
3.45,136.622532292151,0.0199392362322186
3.45,133.757743316496,0.0200061640352218
3.45,130.892954340842,0.0200659536270981
3.45,128.028165365188,0.0201004042537744
3.45,125.163376389534,0.0200953522578999
3.45,122.29858741388,0.020047534348921
3.45,119.433798438226,0.0199688222944317
3.45,116.569009462572,0.0198847563781555
3.45,113.704220486918,0.0198269772417547
3.45,110.839431511264,0.0198221562266837
3.45,107.974642535609,0.0198810927998313
3.45,105.109853559955,0.019991148332782
3.45,102.245064584301,0.0201152510917949
3.45,99.3802756086471,0.0202015084432405
3.45,96.515486632993,0.0202051763908609
3.45,93.6506976573389,0.0201157727772064
3.45,90.7859086816847,0.0199728015875479
3.45,87.9211197060306,0.0198584315409071
3.45,85.0563307303765,0.0198741202536668
3.45,82.1915417547224,0.0201188681119484
3.45,79.3267527790683,0.0206784802978135
3.45,76.4619638034142,0.0216206420490429
3.45,73.59717482776,0.0229816316149266
3.45,70.7323858521059,0.0247270496276812
3.45,67.8675968764518,0.0266768845439174
3.45,65.0028079007977,0.0284365648704839
3.45,62.1380189251436,0.0294760011130235
3.45,59.2732299494895,0.0294450985667983
3.45,56.4084409738353,0.0284439433030774
3.45,53.5436519981812,0.0269033317002179
3.45,50.6788630225271,0.0252611401394274
3.45,47.814074046873,0.0237857202738999
3.45,44.9492850712189,0.0225824282921873
3.45,42.0844960955648,0.021660420691252
3.45,39.2197071199107,0.0209867596990143
3.45,36.3549181442565,0.0205159151667366
3.45,33.4901291686024,0.0202027863556573
3.45,30.6253401929483,0.0200075064247351
3.45,27.7605512172942,0.0198967643334557
3.45,24.8957622416401,0.0198438043153266
3.45,22.0309732659859,0.0198279349222758
3.45,19.1661842903318,0.0198338192677238
3.45,16.3013953146777,0.0198506374653577
3.45,13.4366063390236,0.019871184873427
3.45,10.5718173633695,0.0198909794485692
3.5,171,0.020008601669702
3.5,168.135211024346,0.0199939845636781
3.5,165.270422048692,0.0199748908395123
3.5,162.405633073038,0.0199516248157963
3.5,159.540844097384,0.0199251847301414
3.5,156.676055121729,0.0198974940010173
3.5,153.811266146075,0.0198714954226175
3.5,150.946477170421,0.0198509995812467
3.5,148.081688194767,0.0198401952178427
3.5,145.216899219113,0.0198427870637586
3.5,142.352110243459,0.0198608295632693
3.5,139.487321267805,0.0198934700213804
3.5,136.622532292151,0.0199359887586578
3.5,133.757743316496,0.0199796805302164
3.5,130.892954340842,0.0200131427087861
3.5,128.028165365188,0.0200252308785081
3.5,125.163376389534,0.0200091864768214
3.5,122.29858741388,0.0199664565193365
3.5,119.433798438226,0.0199082012575174
3.5,116.569009462572,0.0198530990332685
3.5,113.704220486918,0.0198216526344419
3.5,110.839431511264,0.0198287419851007
3.5,107.974642535609,0.0198768391969336
3.5,105.109853559955,0.0199523425049792
3.5,102.245064584301,0.0200274498647651
3.5,99.3802756086471,0.0200692891638564
3.5,96.515486632993,0.0200550108862246
3.5,93.6506976573389,0.0199865009746459
3.5,90.7859086816847,0.0198959969828686
3.5,87.9211197060306,0.0198388079477719
3.5,85.0563307303765,0.0198779272845737
3.5,82.1915417547224,0.0200686749594066
3.5,79.3267527790683,0.0204473015759127
3.5,76.4619638034142,0.021021684987064
3.5,73.59717482776,0.0217605854571118
3.5,70.7323858521059,0.0225822583192591
3.5,67.8675968764518,0.0233528369132614
3.5,65.0028079007977,0.0239124747588625
3.5,62.1380189251436,0.0241344550566603
3.5,59.2732299494895,0.0239848690476932
3.5,56.4084409738353,0.0235334448351993
3.5,53.5436519981812,0.0229082252906511
3.5,50.6788630225271,0.0222362852442949
3.5,47.814074046873,0.0216088094740694
3.5,44.9492850712189,0.0210752194604463
3.5,42.0844960955648,0.0206525184994308
3.5,39.2197071199107,0.020337497821991
3.5,36.3549181442565,0.020116444815931
3.5,33.4901291686024,0.0199715173951787
3.5,30.6253401929483,0.0198845275236163
3.5,27.7605512172942,0.0198390168668887
3.5,24.8957622416401,0.0198212524059636
3.5,22.0309732659859,0.0198205303545624
3.5,19.1661842903318,0.0198290367731323
3.5,16.3013953146777,0.0198414453419926
3.5,13.4366063390236,0.0198543944084982
3.5,10.5718173633695,0.0198659511103054
3.55,171,0.019910428383938
3.55,168.135211024346,0.0199021441813875
3.55,165.270422048692,0.0198916938956696
3.55,162.405633073038,0.0198794648899412
3.55,159.540844097384,0.0198662126414901
3.55,156.676055121729,0.0198531400422329
3.55,153.811266146075,0.0198418920229322
3.55,150.946477170421,0.0198344141457076
3.55,148.081688194767,0.0198326382310986
3.55,145.216899219113,0.0198379964170688
3.55,142.352110243459,0.0198508287450587
3.55,139.487321267805,0.0198698312220931
3.55,136.622532292151,0.0198917703069418
3.55,133.757743316496,0.0199117247864316
3.55,130.892954340842,0.0199240465616971
3.55,128.028165365188,0.0199240049697808
3.55,125.163376389534,0.0199097139852232
3.55,122.29858741388,0.019883592997305
3.55,119.433798438226,0.0198525353190708
3.55,116.569009462572,0.0198263231485287
3.55,113.704220486918,0.0198145231723105
3.55,110.839431511264,0.0198227852990843
3.55,107.974642535609,0.0198498668887219
3.55,105.109853559955,0.0198867515767906
3.55,102.245064584301,0.0199188886131125
3.55,99.3802756086471,0.0199316261565043
3.55,96.515486632993,0.0199172664519838
3.55,93.6506976573389,0.0198806063489635
3.55,90.7859086816847,0.0198398717886444
3.55,87.9211197060306,0.0198222086435441
3.55,85.0563307303765,0.0198557250647042
3.55,82.1915417547224,0.0199611929218644
3.55,79.3267527790683,0.0201455750415349
3.55,76.4619638034142,0.0203981986579436
3.55,73.59717482776,0.0206900923898695
3.55,70.7323858521059,0.0209775943942406
3.55,67.8675968764518,0.0212113230000379
3.55,65.0028079007977,0.0213494549729341
3.55,62.1380189251436,0.0213705374297401
3.55,59.2732299494895,0.0212793211639117
3.55,56.4084409738353,0.0211024787610534
3.55,53.5436519981812,0.0208773477845961
3.55,50.6788630225271,0.0206402086669491
3.55,47.814074046873,0.0204188144622443
3.55,44.9492850712189,0.0202300154582511
3.55,42.0844960955648,0.0200808655291041
3.55,39.2197071199107,0.0199712266304663
3.55,36.3549181442565,0.0198965362861755
3.55,33.4901291686024,0.0198501137999556
3.55,30.6253401929483,0.0198248250978192
3.55,27.7605512172942,0.0198141344634128
3.55,24.8957622416401,0.0198126507875228
3.55,22.0309732659859,0.0198162989474536
3.55,19.1661842903318,0.0198222449568981
3.55,16.3013953146777,0.0198286870486258
3.55,13.4366063390236,0.0198345991580509
3.55,10.5718173633695,0.019839484162115
3.6,171,0.0198472386463948
3.6,168.135211024346,0.0198436923015247
3.6,165.270422048692,0.0198393281168291
3.6,162.405633073038,0.0198343713405986
3.6,159.540844097384,0.0198291929403232
3.6,156.676055121729,0.0198243270993782
3.6,153.811266146075,0.0198204511738947
3.6,150.946477170421,0.0198183101055495
3.6,148.081688194767,0.0198185755270808
3.6,145.216899219113,0.0198216479017272
3.6,142.352110243459,0.0198274373060751
3.6,139.487321267805,0.019835189289803
3.6,136.622532292151,0.0198434447936011
3.6,133.757743316496,0.019850220068605
3.6,130.892954340842,0.0198534463546115
3.6,128.028165365188,0.0198516137666175
3.6,125.163376389534,0.0198444407971513
3.6,122.29858741388,0.0198332960272815
3.6,119.433798438226,0.0198211036857523
3.6,116.569009462572,0.0198116102088337
3.6,113.704220486918,0.0198081421209179
3.6,110.839431511264,0.0198122457508624
3.6,107.974642535609,0.0198227520347903
3.6,105.109853559955,0.0198357753915883
3.6,102.245064584301,0.019845898376568
3.6,99.3802756086471,0.0198483313045767
3.6,96.515486632993,0.0198413019670008
3.6,93.6506976573389,0.019827614894038
3.6,90.7859086816847,0.0198145220627828
3.6,87.9211197060306,0.0198117676706277
3.6,85.0563307303765,0.0198284933933846
3.6,82.1915417547224,0.0198701185890677
3.6,79.3267527790683,0.0199362015015615
3.6,76.4619638034142,0.0200198837977643
3.6,73.59717482776,0.0201090915427116
3.6,70.7323858521059,0.0201892636773578
3.6,67.8675968764518,0.0202469408092278
3.6,65.0028079007977,0.0202731456636382
3.6,62.1380189251436,0.0202654039487303
3.6,59.2732299494895,0.0202277276399379
3.6,56.4084409738353,0.020168756335509
3.6,53.5436519981812,0.020098993648816
3.6,50.6788630225271,0.020028237779561
3.6,47.814074046873,0.0199639168086915
3.6,44.9492850712189,0.0199104812350959
3.6,42.0844960955648,0.019869616648936
3.6,39.2197071199107,0.0198409089618916
3.6,36.3549181442565,0.0198226408217847
3.6,33.4901291686024,0.0198125093874748
3.6,30.6253401929483,0.0198081636492433
3.6,27.7605512172942,0.0198075386048535
3.6,24.8957622416401,0.0198090114621023
3.6,22.0309732659859,0.0198114271572274
3.6,19.1661842903318,0.0198140441053796
3.6,16.3013953146777,0.0198164434216612
3.6,13.4366063390236,0.0198184321902953
3.6,10.5718173633695,0.0198199584593626
3.65,171,0.0198182550150759
3.65,168.135211024346,0.0198170214410124
3.65,165.270422048692,0.019815514681301
3.65,162.405633073038,0.0198138163493154
3.65,159.540844097384,0.0198120542936854
3.65,156.676055121729,0.0198104063600154
3.65,153.811266146075,0.0198090918953805
3.65,150.946477170421,0.0198083457220247
3.65,148.081688194767,0.0198083722509972
3.65,145.216899219113,0.019809283427287
3.65,142.352110243459,0.0198110328193705
3.65,139.487321267805,0.0198133672255568
3.65,136.622532292151,0.0198158226471165
3.65,133.757743316496,0.0198177882487245
3.65,130.892954340842,0.0198186458325414
3.65,128.028165365188,0.019817963482163
3.65,125.163376389534,0.0198156879422575
3.65,122.29858741388,0.0198122564742667
3.65,119.433798438226,0.0198085536231559
3.65,116.569009462572,0.0198056819430845
3.65,113.704220486918,0.0198045903821013
3.65,110.839431511264,0.0198056818160351
3.65,107.974642535609,0.0198085646780111
3.65,105.109853559955,0.019812092709932
3.65,102.245064584301,0.0198147436784874
3.65,99.3802756086471,0.0198152454871778
3.65,96.515486632993,0.019813221795704
3.65,93.6506976573389,0.0198095721391577
3.65,90.7859086816847,0.0198063756938664
3.65,87.9211197060306,0.0198062980873308
3.65,85.0563307303765,0.0198116965792362
3.65,82.1915417547224,0.0198237495952303
3.65,79.3267527790683,0.0198419252174408
3.65,76.4619638034142,0.0198639727672371
3.65,73.59717482776,0.0198864390398773
3.65,70.7323858521059,0.0199055410536587
3.65,67.8675968764518,0.019918117376371
3.65,65.0028079007977,0.0199223626515217
3.65,62.1380189251436,0.0199181361152117
3.65,59.2732299494895,0.0199067962519135
3.65,56.4084409738353,0.0198906809584666
3.65,53.5436519981812,0.0198724506460852
3.65,50.6788630225271,0.0198545076775622
3.65,47.814074046873,0.0198386246339341
3.65,44.9492850712189,0.0198258119970498
3.65,42.0844960955648,0.0198163793126508
3.65,39.2197071199107,0.019810110017774
3.65,36.3549181442565,0.0198064721110108
3.65,33.4901291686024,0.0198048085140915
3.65,30.6253401929483,0.0198044776047592
3.65,27.7605512172942,0.0198049368819589
3.65,24.8957622416401,0.0198057773342211
3.65,22.0309732659859,0.0198067227901904
3.65,19.1661842903318,0.0198076092463614
3.65,16.3013953146777,0.0198083563879532
3.65,13.4366063390236,0.0198089394527813
3.65,10.5718173633695,0.0198093657371857
3.7,171,0.0198079733992312
3.7,168.135211024346,0.0198075775179985
3.7,165.270422048692,0.01980709011129
3.7,162.405633073038,0.0198065336721614
3.7,159.540844097384,0.0198059441091464
3.7,156.676055121729,0.0198053721355451
3.7,153.811266146075,0.0198048812766096
3.7,150.946477170421,0.0198045409746571
3.7,148.081688194767,0.0198044140582655
3.7,145.216899219113,0.0198045394852022
3.7,142.352110243459,0.0198049136450599
3.7,139.487321267805,0.0198054760207946
3.7,136.622532292151,0.0198061065536955
3.7,133.757743316496,0.0198066412530673
3.7,130.892954340842,0.0198069083654136
3.7,128.028165365188,0.0198067798411315
3.7,125.163376389534,0.0198062238739627
3.7,122.29858741388,0.0198053378360524
3.7,119.433798438226,0.019804341592197
3.7,116.569009462572,0.0198035218062129
3.7,113.704220486918,0.019803136960983
3.7,110.839431511264,0.0198033136340397
3.7,107.974642535609,0.0198039770787515
3.7,105.109853559955,0.0198048546214862
3.7,102.245064584301,0.0198055663365713
3.7,99.3802756086471,0.0198057806779082
3.7,96.515486632993,0.0198053783388043
3.7,93.6506976573389,0.019804553405361
3.7,90.7859086816847,0.019803798122051
3.7,87.9211197060306,0.019803762579387
3.7,85.0563307303765,0.0198050338754368
3.7,82.1915417547224,0.0198079153431077
3.7,79.3267527790683,0.0198122884054386
3.7,76.4619638034142,0.0198176079533187
3.7,73.59717482776,0.0198230322109481
3.7,70.7323858521059,0.0198276408015666
3.7,67.8675968764518,0.0198306674655547
3.7,65.0028079007977,0.0198316748535402
3.7,62.1380189251436,0.0198306252561687
3.7,59.2732299494895,0.0198278406905456
3.7,56.4084409738353,0.0198238817944294
3.7,53.5436519981812,0.019819394269171
3.7,50.6788630225271,0.0198149702309352
3.7,47.814074046873,0.0198110553444129
3.7,44.9492850712189,0.0198079111982286
3.7,42.0844960955648,0.0198056249042641
3.7,39.2197071199107,0.0198041486523593
3.7,36.3549181442565,0.0198033507255625
3.7,33.4901291686024,0.0198030635358538
3.7,30.6253401929483,0.019803120342197
3.7,27.7605512172942,0.0198033779988055
3.7,24.8957622416401,0.0198037270633534
3.7,22.0309732659859,0.0198040926055521
3.7,19.1661842903318,0.0198044294653606
3.7,16.3013953146777,0.0198047151326367
3.7,13.4366063390236,0.0198049424387098
3.7,10.5718173633695,0.0198051132752214
3.75,171,0.0198049173195131
3.75,168.135211024346,0.0198047945194095
3.75,165.270422048692,0.0198046407163389
3.75,162.405633073038,0.0198044607251603
3.75,159.540844097384,0.0198042628754505
3.75,156.676055121729,0.019804059518971
3.75,153.811266146075,0.0198038666885367
3.75,150.946477170421,0.0198037025138772
3.75,148.081688194767,0.0198035841951384
3.75,145.216899219113,0.0198035237429258
3.75,142.352110243459,0.0198035232827589
3.75,139.487321267805,0.0198035713422775
3.75,136.622532292151,0.0198036419191956
3.75,133.757743316496,0.0198036979331766
3.75,130.892954340842,0.0198036996454624
3.75,128.028165365188,0.0198036168185562
3.75,125.163376389534,0.019803441261509
3.75,122.29858741388,0.019803194877876
3.75,119.433798438226,0.0198029284650859
3.75,116.569009462572,0.0198027089684728
3.75,113.704220486918,0.0198025973515352
3.75,110.839431511264,0.019802624163814
3.75,107.974642535609,0.0198027729148418
3.75,105.109853559955,0.0198029803814337
3.75,102.245064584301,0.019803157362658
3.75,99.3802756086471,0.019803224789444
3.75,96.515486632993,0.0198031520969913
3.75,93.6506976573389,0.0198029814638278
3.75,90.7859086816847,0.0198028253498411
3.75,87.9211197060306,0.0198028348621535
3.75,85.0563307303765,0.0198031486548955
3.75,82.1915417547224,0.0198038407553869
3.75,79.3267527790683,0.0198048868399719
3.75,76.4619638034142,0.0198061615839098
3.75,73.59717482776,0.0198074679743462
3.75,70.7323858521059,0.0198085879926143
3.75,67.8675968764518,0.0198093373826102
3.75,65.0028079007977,0.0198096074443966
3.75,62.1380189251436,0.0198093830248836
3.75,59.2732299494895,0.019808734948612
3.75,56.4084409738353,0.0198077932374983
3.75,53.5436519981812,0.0198067118733464
3.75,50.6788630225271,0.0198056358354948
3.75,47.814074046873,0.0198046778228691
3.75,44.9492850712189,0.0198039074709454
3.75,42.0844960955648,0.019803351859034
3.75,39.2197071199107,0.0198030037158701
3.75,36.3549181442565,0.019802833113068
3.75,33.4901291686024,0.0198027991178244
3.75,30.6253401929483,0.0198028591767303
3.75,27.7605512172942,0.0198029753321441
3.75,24.8957622416401,0.0198031173770118
3.75,22.0309732659859,0.0198032636187887
3.75,19.1661842903318,0.0198034001010407
3.75,16.3013953146777,0.0198035190520408
3.75,13.4366063390236,0.0198036171284498
3.75,10.5718173633695,0.0198036938007192
3.8,171,0.0198038834972247
3.8,168.135211024346,0.0198038448879954
3.8,165.270422048692,0.019803795376287
3.8,162.405633073038,0.0198037354283218
3.8,159.540844097384,0.0198036662084979
3.8,156.676055121729,0.0198035897196506
3.8,153.811266146075,0.019803508774901
3.8,150.946477170421,0.0198034267327562
3.8,148.081688194767,0.019803346972321
3.8,145.216899219113,0.0198032721669195
3.8,142.352110243459,0.0198032035194378
3.8,139.487321267805,0.0198031402175189
3.8,136.622532292151,0.0198030794001108
3.8,133.757743316496,0.0198030168468227
3.8,130.892954340842,0.0198029483847646
3.8,128.028165365188,0.0198028716911403
3.8,125.163376389534,0.019802787866226
3.8,122.29858741388,0.0198027020249544
3.8,119.433798438226,0.0198026223528597
3.8,116.569009462572,0.0198025576255884
3.8,113.704220486918,0.0198025139438197
3.8,110.839431511264,0.0198024920528809
3.8,107.974642535609,0.0198024867154046
3.8,105.109853559955,0.0198024889659399
3.8,102.245064584301,0.019802490828294
3.8,99.3802756086471,0.0198024907293262
3.8,96.515486632993,0.0198024970912443
3.8,93.6506976573389,0.0198025279485686
3.8,90.7859086816847,0.0198026059293475
3.8,87.9211197060306,0.0198027499753761
3.8,85.0563307303765,0.0198029668079334
3.8,82.1915417547224,0.0198032455487631
3.8,79.3267527790683,0.0198035578241073
3.8,76.4619638034142,0.019803863578002
3.8,73.59717482776,0.0198041206496818
3.8,70.7323858521059,0.0198042948727596
3.8,67.8675968764518,0.0198043675087431
3.8,65.0028079007977,0.019804338064216
3.8,62.1380189251436,0.0198042223042943
3.8,59.2732299494895,0.0198040467988317
3.8,56.4084409738353,0.0198038421047087
3.8,53.5436519981812,0.0198036365957174
3.8,50.6788630225271,0.0198034522543135
3.8,47.814074046873,0.0198033028442324
3.8,44.9492850712189,0.0198031941436201
3.8,42.0844960955648,0.0198031255169385
3.8,39.2197071199107,0.0198030920427004
3.8,36.3549181442565,0.0198030865818588
3.8,33.4901291686024,0.0198031014279558
3.8,30.6253401929483,0.019803129415968
3.8,27.7605512172942,0.0198031645275513
3.8,24.8957622416401,0.019803202108926
3.8,22.0309732659859,0.0198032388338374
3.8,19.1661842903318,0.0198032725251659
3.8,16.3013953146777,0.0198033019174074
3.8,13.4366063390236,0.0198033264120776
3.8,10.5718173633695,0.0198033458548812
3.85,171,0.019803430192988
3.85,168.135211024346,0.0198034169839253
3.85,165.270422048692,0.0198033998005732
3.85,162.405633073038,0.0198033783950153
3.85,159.540844097384,0.0198033524470024
3.85,156.676055121729,0.0198033215364263
3.85,153.811266146075,0.0198032851192075
3.85,150.946477170421,0.01980324253355
3.85,148.081688194767,0.0198031930752845
3.85,145.216899219113,0.0198031361818183
3.85,142.352110243459,0.0198030717431375
3.85,139.487321267805,0.0198030005077746
3.85,136.622532292151,0.0198029244754122
3.85,133.757743316496,0.0198028470889937
3.85,130.892954340842,0.0198027730020258
3.85,128.028165365188,0.0198027072548854
3.85,125.163376389534,0.0198026538828241
3.85,122.29858741388,0.019802614278353
3.85,119.433798438226,0.0198025859407564
3.85,116.569009462572,0.0198025623943391
3.85,113.704220486918,0.0198025348689033
3.85,110.839431511264,0.0198024957398846
3.85,107.974642535609,0.019802442856636
3.85,105.109853559955,0.0198023831046846
3.85,102.245064584301,0.0198023333130979
3.85,99.3802756086471,0.019802317253698
3.85,96.515486632993,0.0198023589220978
3.85,93.6506976573389,0.0198024740115661
3.85,90.7859086816847,0.01980266267904
3.85,87.9211197060306,0.0198029066678815
3.85,85.0563307303765,0.0198031724278329
3.85,82.1915417547224,0.0198034195776795
3.85,79.3267527790683,0.0198036118899241
3.85,76.4619638034142,0.0198037269360301
3.85,73.59717482776,0.0198037610986997
3.85,70.7323858521059,0.0198037285506749
3.85,67.8675968764518,0.0198036551221819
3.85,65.0028079007977,0.019803569701021
3.85,62.1380189251436,0.019803496283455
3.85,59.2732299494895,0.0198034490205447
3.85,56.4084409738353,0.0198034311246788
3.85,53.5436519981812,0.0198034370415322
3.85,50.6788630225271,0.0198034564002624
3.85,47.814074046873,0.0198034781073907
3.85,44.9492850712189,0.0198034933868089
3.85,42.0844960955648,0.01980349725793
3.85,39.2197071199107,0.0198034885686839
3.85,36.3549181442565,0.0198034690735191
3.85,33.4901291686024,0.0198034421370218
3.85,30.6253401929483,0.0198034115284245
3.85,27.7605512172942,0.0198033805675019
3.85,24.8957622416401,0.019803351686847
3.85,22.0309732659859,0.0198033263436444
3.85,19.1661842903318,0.0198033051566497
3.85,16.3013953146777,0.0198032881443574
3.85,13.4366063390236,0.0198032749720183
3.85,10.5718173633695,0.0198032651552092
3.9,171,0.0198030867268518
3.9,168.135211024346,0.0198030872539592
3.9,165.270422048692,0.0198030877809884
3.9,162.405633073038,0.0198030878446009
3.9,159.540844097384,0.0198030865287309
3.9,156.676055121729,0.0198030823314789
3.9,153.811266146075,0.0198030731079478
3.9,150.946477170421,0.0198030561589962
3.9,148.081688194767,0.0198030285352941
3.9,145.216899219113,0.0198029875961462
3.9,142.352110243459,0.0198029317931093
3.9,139.487321267805,0.0198028615415892
3.9,136.622532292151,0.019802779923229
3.9,133.757743316496,0.0198026928779161
3.9,130.892954340842,0.019802608563822
3.9,128.028165365188,0.0198025357447447
3.9,125.163376389534,0.0198024814130766
3.9,122.29858741388,0.0198024482916465
3.9,119.433798438226,0.0198024331993881
3.9,116.569009462572,0.0198024272880861
3.9,113.704220486918,0.0198024186963363
3.9,110.839431511264,0.0198023972508539
3.9,107.974642535609,0.0198023597703836
3.9,105.109853559955,0.0198023137977598
3.9,102.245064584301,0.0198022776964207
3.9,99.3802756086471,0.0198022761901589
3.9,96.515486632993,0.0198023322804286
3.9,93.6506976573389,0.0198024582637944
3.9,90.7859086816847,0.0198026493907933
3.9,87.9211197060306,0.0198028830120143
3.9,85.0563307303765,0.0198031240090496
3.9,82.1915417547224,0.0198033347656618
3.9,79.3267527790683,0.0198034860571927
3.9,76.4619638034142,0.0198035648974193
3.9,73.59717482776,0.0198035767153273
3.9,70.7323858521059,0.0198035415722594
3.9,67.8675968764518,0.0198034863739518
3.9,65.0028079007977,0.0198034362314229
3.9,62.1380189251436,0.0198034079244771
3.9,59.2732299494895,0.0198034071432828
3.9,56.4084409738353,0.0198034295512914
3.9,53.5436519981812,0.0198034644394421
3.9,50.6788630225271,0.0198034992184431
3.9,47.814074046873,0.0198035232122443
3.9,44.9492850712189,0.0198035298792422
3.9,42.0844960955648,0.0198035173282197
3.9,39.2197071199107,0.0198034875358938
3.9,36.3549181442565,0.0198034449017169
3.9,33.4901291686024,0.0198033947314141
3.9,30.6253401929483,0.0198033420406818
3.9,27.7605512172942,0.0198032908375698
3.9,24.8957622416401,0.0198032438596882
3.9,22.0309732659859,0.0198032026424865
3.9,19.1661842903318,0.0198031677699209
3.9,16.3013953146777,0.0198031391822105
3.9,13.4366063390236,0.0198031164586971
3.9,10.5718173633695,0.0198030990365234
3.95,171,0.0198028244878963
3.95,168.135211024346,0.0198028287070689
3.95,165.270422048692,0.0198028343967911
3.95,162.405633073038,0.0198028413227484
3.95,159.540844097384,0.0198028487434567
3.95,156.676055121729,0.0198028552264612
3.95,153.811266146075,0.0198028585417654
3.95,150.946477170421,0.0198028557074672
3.95,148.081688194767,0.0198028432615789
3.95,145.216899219113,0.0198028178037575
3.95,142.352110243459,0.0198027767825732
3.95,139.487321267805,0.0198027194018452
3.95,136.622532292151,0.0198026474076111
3.95,133.757743316496,0.0198025654418627
3.95,130.892954340842,0.0198024806687141
3.95,128.028165365188,0.0198024015383343
3.95,125.163376389534,0.0198023358506974
3.95,122.29858741388,0.019802288635749
3.95,119.433798438226,0.0198022606263087
3.95,116.569009462572,0.0198022480897678
3.95,113.704220486918,0.0198022443999214
3.95,110.839431511264,0.0198022430326375
3.95,107.974642535609,0.0198022409200008
3.95,105.109853559955,0.0198022406790122
3.95,102.245064584301,0.0198022504581278
3.95,99.3802756086471,0.0198022810570773
3.95,96.515486632993,0.0198023412368624
3.95,93.6506976573389,0.0198024331467075
3.95,90.7859086816847,0.0198025499844647
3.95,87.9211197060306,0.01980267717358
3.95,85.0563307303765,0.0198027968099824
3.95,82.1915417547224,0.019802893632688
3.95,79.3267527790683,0.0198029600529367
3.95,76.4619638034142,0.0198029982008121
3.95,73.59717482776,0.0198030182894203
3.95,70.7323858521059,0.0198030341747279
3.95,67.8675968764518,0.0198030580534967
3.95,65.0028079007977,0.0198030963647917
3.95,62.1380189251436,0.0198031482139502
3.95,59.2732299494895,0.0198032064816869
3.95,56.4084409738353,0.0198032607741559
3.95,53.5436519981812,0.0198033008905333
3.95,50.6788630225271,0.0198033196013068
3.95,47.814074046873,0.0198033140488426
3.95,44.9492850712189,0.0198032856996133
3.95,42.0844960955648,0.019803239241734
3.95,39.2197071199107,0.0198031810162886
3.95,36.3549181442565,0.0198031175183797
3.95,33.4901291686024,0.0198030543071569
3.95,30.6253401929483,0.0198029954388981
3.95,27.7605512172942,0.0198029433642744
3.95,24.8957622416401,0.0198028991413904
3.95,22.0309732659859,0.0198028628016688
3.95,19.1661842903318,0.0198028337382696
3.95,16.3013953146777,0.0198028110369809
3.95,13.4366063390236,0.0198027937163254
3.95,10.5718173633695,0.01980278087679
4,171,0.0198026140298312
4,168.135211024346,0.0198026156194881
4,165.270422048692,0.019802617805521
4,162.405633073038,0.0198026204274879
4,159.540844097384,0.0198026230298058
4,156.676055121729,0.0198026247734826
4,153.811266146075,0.0198026244027374
4,150.946477170421,0.0198026203038855
4,148.081688194767,0.019802610685802
4,145.216899219113,0.0198025938870621
4,142.352110243459,0.0198025687740221
4,139.487321267805,0.0198025351444279
4,136.622532292151,0.0198024940103649
4,133.757743316496,0.0198024476273511
4,130.892954340842,0.0198023991852756
4,128.028165365188,0.0198023521862278
4,125.163376389534,0.0198023096770468
4,122.29858741388,0.0198022736200305
4,119.433798438226,0.0198022446984098
4,116.569009462572,0.0198022227137713
4,113.704220486918,0.0198022074601924
4,110.839431511264,0.0198021996636121
4,107.974642535609,0.01980220142189
4,105.109853559955,0.0198022157107612
4,102.245064584301,0.0198022449451512
4,99.3802756086471,0.0198022891372075
4,96.515486632993,0.0198023445790117
4,93.6506976573389,0.0198024039317266
4,90.7859086816847,0.0198024580553827
4,87.9211197060306,0.0198024990789804
4,85.0563307303765,0.019802523505514
4,82.1915417547224,0.0198025339685929
4,79.3267527790683,0.0198025387491313
4,76.4619638034142,0.0198025491086927
4,73.59717482776,0.0198025754389175
4,70.7323858521059,0.0198026237087295
4,67.8675968764518,0.0198026935075953
4,65.0028079007977,0.019802778268261
4,62.1380189251436,0.0198028673772074
4,59.2732299494895,0.0198029492401927
4,56.4084409738353,0.0198030141900309
4,53.5436519981812,0.0198030563884507
4,50.6788630225271,0.0198030743837365
4,47.814074046873,0.0198030704884353
4,44.9492850712189,0.0198030494539095
4,42.0844960955648,0.0198030169847192
4,39.2197071199107,0.0198029785102147
4,36.3549181442565,0.0198029384201256
4,33.4901291686024,0.0198028997745469
4,30.6253401929483,0.0198028643735148
4,27.7605512172942,0.0198028330277504
4,24.8957622416401,0.0198028058894714
4,22.0309732659859,0.0198027827491752
4,19.1661842903318,0.0198027632544289
4,16.3013953146777,0.0198027470446663
4,13.4366063390236,0.0198027338173229
4,10.5718173633695,0.0198027233478344
4.05,171,0.0198025290310188
4.05,168.135211024346,0.0198025234201404
4.05,165.270422048692,0.0198025167159182
4.05,162.405633073038,0.01980250919344
4.05,159.540844097384,0.0198025011353309
4.05,156.676055121729,0.0198024928050351
4.05,153.811266146075,0.0198024844203392
4.05,150.946477170421,0.0198024761297537
4.05,148.081688194767,0.0198024679930776
4.05,145.216899219113,0.0198024599651107
4.05,142.352110243459,0.0198024518792574
4.05,139.487321267805,0.0198024434278842
4.05,136.622532292151,0.0198024341412417
4.05,133.757743316496,0.019802423377529
4.05,130.892954340842,0.0198024103505783
4.05,128.028165365188,0.0198023942309304
4.05,125.163376389534,0.0198023743494434
4.05,122.29858741388,0.0198023505005439
4.05,119.433798438226,0.0198023232855784
4.05,116.569009462572,0.0198022943735104
4.05,113.704220486918,0.0198022665208586
4.05,110.839431511264,0.019802243222694
4.05,107.974642535609,0.019802227978633
4.05,105.109853559955,0.0198022233269927
4.05,102.245064584301,0.0198022299566621
4.05,99.3802756086471,0.0198022462611446
4.05,96.515486632993,0.0198022685936237
4.05,93.6506976573389,0.0198022922309559
4.05,90.7859086816847,0.019802312757281
4.05,87.9211197060306,0.0198023273767166
4.05,85.0563307303765,0.0198023356696558
4.05,82.1915417547224,0.0198023395299003
4.05,79.3267527790683,0.0198023423582659
4.05,76.4619638034142,0.019802347879217
4.05,73.59717482776,0.019802359055591
4.05,70.7323858521059,0.0198023774675786
4.05,67.8675968764518,0.0198024032721067
4.05,65.0028079007977,0.0198024356034597
4.05,62.1380189251436,0.0198024731329026
4.05,59.2732299494895,0.0198025145168641
4.05,56.4084409738353,0.0198025585902248
4.05,53.5436519981812,0.0198026043181856
4.05,50.6788630225271,0.0198026506282758
4.05,47.814074046873,0.0198026962674108
4.05,44.9492850712189,0.01980273978027
4.05,42.0844960955648,0.0198027796262966
4.05,39.2197071199107,0.0198028143861367
4.05,36.3549181442565,0.0198028429787085
4.05,33.4901291686024,0.0198028648185659
4.05,30.6253401929483,0.0198028798752553
4.05,27.7605512172942,0.0198028886330678
4.05,24.8957622416401,0.0198028919768192
4.05,22.0309732659859,0.0198028910412212
4.05,19.1661842903318,0.0198028870595051
4.05,16.3013953146777,0.0198028812365684
4.05,13.4366063390236,0.0198028746589323
4.05,10.5718173633695,0.0198028682425125
4.1,171,0.0198026786632532
4.1,168.135211024346,0.0198026731957143
4.1,165.270422048692,0.019802666615644
4.1,162.405633073038,0.0198026591878935
4.1,159.540844097384,0.0198026511979054
4.1,156.676055121729,0.0198026429099326
4.1,153.811266146075,0.0198026345073871
4.1,150.946477170421,0.0198026260193989
4.1,148.081688194767,0.0198026172445614
4.1,145.216899219113,0.0198026076902735
4.1,142.352110243459,0.0198025965517315
4.1,139.487321267805,0.0198025827554116
4.1,136.622532292151,0.0198025650848595
4.1,133.757743316496,0.0198025423903282
4.1,130.892954340842,0.0198025138597577
4.1,128.028165365188,0.0198024793020108
4.1,125.163376389534,0.0198024393726226
4.1,122.29858741388,0.0198023956669315
4.1,119.433798438226,0.019802350622081
4.1,116.569009462572,0.0198023072086004
4.1,113.704220486918,0.0198022684467615
4.1,110.839431511264,0.0198022368384825
4.1,107.974642535609,0.0198022138452075
4.1,105.109853559955,0.0198021995515206
4.1,102.245064584301,0.0198021926262614
4.1,99.3802756086471,0.0198021906303095
4.1,96.515486632993,0.019802190635002
4.1,93.6506976573389,0.0198021900264993
4.1,90.7859086816847,0.0198021873026762
4.1,87.9211197060306,0.0198021826437294
4.1,85.0563307303765,0.0198021780724627
4.1,82.1915417547224,0.0198021771166129
4.1,79.3267527790683,0.019802184023183
4.1,76.4619638034142,0.019802202712755
4.1,73.59717482776,0.0198022357515898
4.1,70.7323858521059,0.019802283624477
4.1,67.8675968764518,0.0198023445050569
4.1,65.0028079007977,0.0198024145713152
4.1,62.1380189251436,0.0198024887553588
4.1,59.2732299494895,0.0198025617037545
4.1,56.4084409738353,0.0198026286920081
4.1,53.5436519981812,0.0198026862853954
4.1,50.6788630225271,0.0198027326399545
4.1,47.814074046873,0.0198027674498273
4.1,44.9492850712189,0.0198027916329924
4.1,42.0844960955648,0.0198028068870546
4.1,39.2197071199107,0.0198028152407303
4.1,36.3549181442565,0.0198028186900158
4.1,33.4901291686024,0.0198028189606789
4.1,30.6253401929483,0.0198028173972411
4.1,27.7605512172942,0.0198028149520116
4.1,24.8957622416401,0.0198028122373237
4.1,22.0309732659859,0.0198028096061614
4.1,19.1661842903318,0.0198028072352414
4.1,16.3013953146777,0.0198028051952787
4.1,13.4366063390236,0.0198028035023475
4.1,10.5718173633695,0.0198028021505426
4.15,171,0.0198027651930515
4.15,168.135211024346,0.0198027648649866
4.15,165.270422048692,0.0198027641709098
4.15,162.405633073038,0.0198027628689942
4.15,159.540844097384,0.0198027606205218
4.15,156.676055121729,0.0198027569667714
4.15,153.811266146075,0.019802751308207
4.15,150.946477170421,0.0198027428927514
4.15,148.081688194767,0.019802730822612
4.15,145.216899219113,0.0198027140910861
4.15,142.352110243459,0.0198026916608082
4.15,139.487321267805,0.0198026625915608
4.15,136.622532292151,0.0198026262177165
4.15,133.757743316496,0.0198025823619882
4.15,130.892954340842,0.0198025315543568
4.15,128.028165365188,0.0198024752061187
4.15,125.163376389534,0.019802415675001
4.15,122.29858741388,0.0198023561565273
4.15,119.433798438226,0.0198023003576203
4.15,116.569009462572,0.0198022519553887
4.15,113.704220486918,0.0198022139132223
4.15,110.839431511264,0.0198021878017295
4.15,107.974642535609,0.0198021733262929
4.15,105.109853559955,0.0198021682644964
4.15,102.245064584301,0.0198021689429682
4.15,99.3802756086471,0.0198021712361956
4.15,96.515486632993,0.019802171884728
4.15,93.6506976573389,0.019802169770487
4.15,90.7859086816847,0.0198021667236431
4.15,87.9211197060306,0.0198021675160971
4.15,85.0563307303765,0.019802178917344
4.15,82.1915417547224,0.019802207986188
4.15,79.3267527790683,0.0198022600422717
4.15,76.4619638034142,0.0198023369003546
4.15,73.59717482776,0.0198024358981925
4.15,70.7323858521059,0.0198025500185714
4.15,67.8675968764518,0.0198026690787842
4.15,65.0028079007977,0.0198027816524546
4.15,62.1380189251436,0.019802877202126
4.15,59.2732299494895,0.0198029478876269
4.15,56.4084409738353,0.0198029896599709
4.15,53.5436519981812,0.0198030024864093
4.15,50.6788630225271,0.0198029897923705
4.15,47.814074046873,0.0198029573781582
4.15,44.9492850712189,0.0198029121368865
4.15,42.0844960955648,0.0198028608700014
4.15,39.2197071199107,0.0198028094012942
4.15,36.3549181442565,0.0198027620729849
4.15,33.4901291686024,0.0198027216050956
4.15,30.6253401929483,0.0198026892330124
4.15,27.7605512172942,0.0198026650121298
4.15,24.8957622416401,0.0198026481849337
4.15,22.0309732659859,0.0198026375315271
4.15,19.1661842903318,0.0198026316564676
4.15,16.3013953146777,0.0198026291935448
4.15,13.4366063390236,0.0198026289310154
4.15,10.5718173633695,0.0198026298718866
4.2,171,0.0198027093450217
4.2,168.135211024346,0.0198027106164026
4.2,165.270422048692,0.0198027117730922
4.2,162.405633073038,0.019802712422549
4.2,159.540844097384,0.0198027120327684
4.2,156.676055121729,0.0198027099105449
4.2,153.811266146075,0.0198027051883489
4.2,150.946477170421,0.0198026968294867
4.2,148.081688194767,0.0198026836643284
4.2,145.216899219113,0.0198026644722055
4.2,142.352110243459,0.019802638121821
4.2,139.487321267805,0.0198026037748316
4.2,136.622532292151,0.0198025611403081
4.2,133.757743316496,0.0198025107421582
4.2,130.892954340842,0.01980245413217
4.2,128.028165365188,0.0198023939591427
4.2,125.163376389534,0.0198023338053544
4.2,122.29858741388,0.0198022777402685
4.2,119.433798438226,0.0198022296224578
4.2,116.569009462572,0.0198021922889829
4.2,113.704220486918,0.0198021668686484
4.2,110.839431511264,0.0198021524897641
4.2,107.974642535609,0.0198021465816215
4.2,105.109853559955,0.0198021457869707
4.2,102.245064584301,0.019802147261078
4.2,99.3802756086471,0.0198021499291383
4.2,96.515486632993,0.0198021552128473
4.2,93.6506976573389,0.0198021668758288
4.2,90.7859086816847,0.0198021899446126
4.2,87.9211197060306,0.0198022290184536
4.2,85.0563307303765,0.01980228653303
4.2,82.1915417547224,0.0198023615756352
4.2,79.3267527790683,0.019802449647757
4.2,76.4619638034142,0.0198025434265587
4.2,73.59717482776,0.019802634239743
4.2,70.7323858521059,0.019802713771423
4.2,67.8675968764518,0.0198027755159059
4.2,65.0028079007977,0.0198028156570095
4.2,62.1380189251436,0.0198028332796773
4.2,59.2732299494895,0.0198028300203157
4.2,56.4084409738353,0.0198028093726158
4.2,53.5436519981812,0.0198027758787497
4.2,50.6788630225271,0.0198027343822883
4.2,47.814074046873,0.0198026894418618
4.2,44.9492850712189,0.0198026449368818
4.2,42.0844960955648,0.0198026038533678
4.2,39.2197071199107,0.0198025682180666
4.2,36.3549181442565,0.0198025391441648
4.2,33.4901291686024,0.0198025169535415
4.2,30.6253401929483,0.0198025013438822
4.2,27.7605512172942,0.01980249157279
4.2,24.8957622416401,0.0198024866356988
4.2,22.0309732659859,0.0198024854203413
4.2,19.1661842903318,0.0198024868274075
4.2,16.3013953146777,0.0198024898539003
4.2,13.4366063390236,0.019802493641476
4.2,10.5718173633695,0.0198024974960445
4.25,171,0.0198026439040569
4.25,168.135211024346,0.0198026459381268
4.25,165.270422048692,0.0198026479483322
4.25,162.405633073038,0.0198026494396084
4.25,159.540844097384,0.019802649745169
4.25,156.676055121729,0.0198026480107275
4.25,153.811266146075,0.0198026431998908
4.25,150.946477170421,0.0198026341348224
4.25,148.081688194767,0.0198026195863426
4.25,145.216899219113,0.0198025984229939
4.25,142.352110243459,0.0198025698171103
4.25,139.487321267805,0.0198025334868141
4.25,136.622532292151,0.0198024899284472
4.25,133.757743316496,0.0198024405710817
4.25,130.892954340842,0.0198023877748036
4.25,128.028165365188,0.0198023346103968
4.25,125.163376389534,0.0198022844083802
4.25,122.29858741388,0.0198022401460231
4.25,119.433798438226,0.019802203829647
4.25,116.569009462572,0.0198021760872461
4.25,113.704220486918,0.0198021561708274
4.25,110.839431511264,0.0198021424557329
4.25,107.974642535609,0.0198021333341574
4.25,105.109853559955,0.0198021281997826
4.25,102.245064584301,0.0198021281068396
4.25,99.3802756086471,0.0198021357410221
4.25,96.515486632993,0.0198021545758642
4.25,93.6506976573389,0.0198021874285581
4.25,90.7859086816847,0.0198022349263187
4.25,87.9211197060306,0.0198022944994137
4.25,85.0563307303765,0.019802360359667
4.25,82.1915417547224,0.0198024245574208
4.25,79.3267527790683,0.0198024787936999
4.25,76.4619638034142,0.0198025163820408
4.25,73.59717482776,0.0198025337240184
4.25,70.7323858521059,0.0198025308799301
4.25,67.8675968764518,0.0198025111668112
4.25,65.0028079007977,0.0198024800412863
4.25,62.1380189251436,0.0198024437018523
4.25,59.2732299494895,0.0198024078363263
4.25,56.4084409738353,0.019802376791766
4.25,53.5436519981812,0.0198023532464639
4.25,50.6788630225271,0.0198023383007621
4.25,47.814074046873,0.019802331820358
4.25,44.9492850712189,0.0198023328626363
4.25,42.0844960955648,0.0198023400643022
4.25,39.2197071199107,0.0198023519311834
4.25,36.3549181442565,0.0198023670221171
4.25,33.4901291686024,0.01980238404749
4.25,30.6253401929483,0.0198024019111299
4.25,27.7605512172942,0.0198024197198428
4.25,24.8957622416401,0.0198024367761904
4.25,22.0309732659859,0.0198024525624421
4.25,19.1661842903318,0.0198024667190423
4.25,16.3013953146777,0.0198024790191447
4.25,13.4366063390236,0.0198024893406197
4.25,10.5718173633695,0.0198024976373087
4.3,171,0.0198026688509836
4.3,168.135211024346,0.0198026707478135
4.3,165.270422048692,0.0198026722951525
4.3,162.405633073038,0.0198026728104986
4.3,159.540844097384,0.0198026714327951
4.3,156.676055121729,0.0198026671390595
4.3,153.811266146075,0.019802658795166
4.3,150.946477170421,0.0198026452521445
4.3,148.081688194767,0.0198026254933835
4.3,145.216899219113,0.0198025988260778
4.3,142.352110243459,0.0198025650923333
4.3,139.487321267805,0.0198025248546778
4.3,136.622532292151,0.0198024794941995
4.3,133.757743316496,0.0198024311571098
4.3,130.892954340842,0.0198023825071689
4.3,128.028165365188,0.0198023362916225
4.3,125.163376389534,0.0198022947998928
4.3,122.29858741388,0.0198022593648822
4.3,119.433798438226,0.0198022300923304
4.3,116.569009462572,0.0198022059712509
4.3,113.704220486918,0.0198021854055753
4.3,110.839431511264,0.0198021670387169
4.3,107.974642535609,0.0198021505833343
4.3,105.109853559955,0.0198021373007634
4.3,102.245064584301,0.0198021298580192
4.3,99.3802756086471,0.0198021315198587
4.3,96.515486632993,0.0198021449241473
4.3,93.6506976573389,0.019802170905237
4.3,90.7859086816847,0.0198022078533801
4.3,87.9211197060306,0.0198022518962034
4.3,85.0563307303765,0.0198022978446955
4.3,82.1915417547224,0.0198023405245011
4.3,79.3267527790683,0.0198023759708192
4.3,76.4619638034142,0.0198024020662874
4.3,73.59717482776,0.0198024184831513
4.3,70.7323858521059,0.0198024261025739
4.3,67.8675968764518,0.019802426272387
4.3,65.0028079007977,0.0198024202566987
4.3,62.1380189251436,0.0198024090616865
4.3,59.2732299494895,0.0198023936010733
4.3,56.4084409738353,0.0198023750073199
4.3,53.5436519981812,0.0198023548619346
4.3,50.6788630225271,0.0198023351988933
4.3,47.814074046873,0.0198023182666752
4.3,44.9492850712189,0.0198023061460671
4.3,42.0844960955648,0.0198023003688206
4.3,39.2197071199107,0.0198023016620498
4.3,36.3549181442565,0.0198023098804462
4.3,33.4901291686024,0.0198023241182896
4.3,30.6253401929483,0.0198023429432252
4.3,27.7605512172942,0.019802364674998
4.3,24.8957622416401,0.0198023876411025
4.3,22.0309732659859,0.0198024103658534
4.3,19.1661842903318,0.0198024316771001
4.3,16.3013953146777,0.0198024507368776
4.3,13.4366063390236,0.0198024670150221
4.3,10.5718173633695,0.019802480228672
4.35,171,0.0198026710364533
4.35,168.135211024346,0.0198026739554884
4.35,165.270422048692,0.0198026764844394
4.35,162.405633073038,0.0198026777657182
4.35,159.540844097384,0.01980267679636
4.35,156.676055121729,0.0198026724923216
4.35,153.811266146075,0.0198026637920206
4.35,150.946477170421,0.0198026497996233
4.35,148.081688194767,0.0198026299566603
4.35,145.216899219113,0.0198026042146821
4.35,142.352110243459,0.0198025731653985
4.35,139.487321267805,0.0198025380745509
4.35,136.622532292151,0.0198025007700681
4.35,133.757743316496,0.0198024633612601
4.35,130.892954340842,0.0198024278154709
4.35,128.028165365188,0.0198023954825041
4.35,125.163376389534,0.0198023667130273
4.35,122.29858741388,0.0198023407342694
4.35,119.433798438226,0.0198023158977862
4.35,116.569009462572,0.0198022902947313
4.35,113.704220486918,0.0198022625748683
4.35,110.839431511264,0.0198022326727529
4.35,107.974642535609,0.0198022021161073
4.35,105.109853559955,0.0198021737154034
4.35,102.245064584301,0.0198021506878312
4.35,99.3802756086471,0.0198021355501566
4.35,96.515486632993,0.019802129276993
4.35,93.6506976573389,0.019802131150385
4.35,90.7859086816847,0.0198021394196114
4.35,87.9211197060306,0.019802152478179
4.35,85.0563307303765,0.019802169960648
4.35,82.1915417547224,0.0198021931450205
4.35,79.3267527790683,0.0198022243543896
4.35,76.4619638034142,0.019802265544465
4.35,73.59717482776,0.0198023166925193
4.35,70.7323858521059,0.0198023747456486
4.35,67.8675968764518,0.019802433667849
4.35,65.0028079007977,0.0198024856571264
4.35,62.1380189251436,0.0198025231148546
4.35,59.2732299494895,0.0198025406622946
4.35,56.4084409738353,0.0198025365203022
4.35,53.5436519981812,0.0198025128526554
4.35,50.6788630225271,0.0198024750685389
4.35,47.814074046873,0.0198024304135358
4.35,44.9492850712189,0.0198023863385381
4.35,42.0844960955648,0.0198023491031614
4.35,39.2197071199107,0.0198023229028352
4.35,36.3549181442565,0.0198023095980763
4.35,33.4901291686024,0.0198023089501439
4.35,30.6253401929483,0.0198023191716287
4.35,27.7605512172942,0.0198023375860421
4.35,24.8957622416401,0.0198023612332501
4.35,22.0309732659859,0.0198023873251617
4.35,19.1661842903318,0.0198024135212143
4.35,16.3013953146777,0.0198024380402858
4.35,13.4366063390236,0.0198024596505156
4.35,10.5718173633695,0.0198024775846462
4.4,171,0.0198026750784818
4.4,168.135211024346,0.0198026777442889
4.4,165.270422048692,0.0198026799135925
4.4,162.405633073038,0.0198026807688058
4.4,159.540844097384,0.0198026794235756
4.4,156.676055121729,0.0198026750162696
4.4,153.811266146075,0.0198026668317298
4.4,150.946477170421,0.0198026544391077
4.4,148.081688194767,0.0198026378206433
4.4,145.216899219113,0.0198026174539691
4.4,142.352110243459,0.0198025943044393
4.4,139.487321267805,0.0198025696909045
4.4,136.622532292151,0.019802545013789
4.4,133.757743316496,0.0198025213787193
4.4,130.892954340842,0.0198024992036785
4.4,128.028165365188,0.0198024779434921
4.4,125.163376389534,0.0198024560760824
4.4,122.29858741388,0.0198024314471104
4.4,119.433798438226,0.0198024019579637
4.4,116.569009462572,0.0198023664318478
4.4,113.704220486918,0.0198023253615706
4.4,110.839431511264,0.0198022812030837
4.4,107.974642535609,0.0198022379839638
4.4,105.109853559955,0.0198022002409141
4.4,102.245064584301,0.0198021716034872
4.4,99.3802756086471,0.0198021535648925
4.4,96.515486632993,0.0198021449923292
4.4,93.6506976573389,0.0198021426776626
4.4,90.7859086816847,0.0198021427928014
4.4,87.9211197060306,0.0198021426831415
4.4,85.0563307303765,0.0198021422227623
4.4,82.1915417547224,0.0198021440932921
4.4,79.3267527790683,0.0198021527938203
4.4,76.4619638034142,0.0198021727431969
4.4,73.59717482776,0.0198022062392684
4.4,70.7323858521059,0.0198022521053049
4.4,67.8675968764518,0.0198023055612545
4.4,65.0028079007977,0.0198023593544185
4.4,62.1380189251436,0.019802405703272
4.4,59.2732299494895,0.0198024383481511
4.4,56.4084409738353,0.0198024540408432
4.4,53.5436519981812,0.0198024530816575
4.4,50.6788630225271,0.0198024388804546
4.4,47.814074046873,0.0198024168238018
4.4,44.9492850712189,0.019802392878754
4.4,42.0844960955648,0.0198023723418145
4.4,39.2197071199107,0.0198023590015791
4.4,36.3549181442565,0.0198023548038738
4.4,33.4901291686024,0.0198023599565958
4.4,30.6253401929483,0.0198023733243006
4.4,27.7605512172942,0.0198023929432015
4.4,24.8957622416401,0.0198024165170051
4.4,22.0309732659859,0.0198024418067052
4.4,19.1661842903318,0.0198024668806136
4.4,16.3013953146777,0.019802490231051
4.4,13.4366063390236,0.019802510786958
4.4,10.5718173633695,0.01980252785926
4.45,171,0.0198027563978213
4.45,168.135211024346,0.0198027585520914
4.45,165.270422048692,0.0198027601973245
4.45,162.405633073038,0.0198027605923843
4.45,159.540844097384,0.019802758918508
4.45,156.676055121729,0.0198027543493365
4.45,153.811266146075,0.0198027461411655
4.45,150.946477170421,0.0198027337343182
4.45,148.081688194767,0.0198027168478684
4.45,145.216899219113,0.0198026955424543
4.45,142.352110243459,0.0198026702234219
4.45,139.487321267805,0.0198026415632716
4.45,136.622532292151,0.0198026103411029
4.45,133.757743316496,0.0198025772263765
4.45,130.892954340842,0.0198025425676879
4.45,128.028165365188,0.0198025062710834
4.45,125.163376389534,0.0198024678504607
4.45,122.29858741388,0.0198024266926048
4.45,119.433798438226,0.0198023825022782
4.45,116.569009462572,0.0198023357990894
4.45,113.704220486918,0.019802288266635
4.45,110.839431511264,0.0198022427503955
4.45,107.974642535609,0.0198022027921435
4.45,105.109853559955,0.0198021717637466
4.45,102.245064584301,0.019802151862031
4.45,99.3802756086471,0.019802143355994
4.45,96.515486632993,0.0198021444537655
4.45,93.6506976573389,0.0198021519529068
4.45,90.7859086816847,0.0198021625152923
4.45,87.9211197060306,0.0198021741028596
4.45,85.0563307303765,0.0198021869746946
4.45,82.1915417547224,0.0198022037682514
4.45,79.3267527790683,0.0198022285384726
4.45,76.4619638034142,0.0198022650629209
4.45,73.59717482776,0.0198023150437582
4.45,70.7323858521059,0.019802376900271
4.45,67.8675968764518,0.019802445621293
4.45,65.0028079007977,0.0198025137397674
4.45,62.1380189251436,0.0198025730818568
4.45,59.2732299494895,0.0198026166966468
4.45,56.4084409738353,0.0198026403683269
4.45,53.5436519981812,0.0198026433191786
4.45,50.6788630225271,0.0198026280182825
4.45,47.814074046873,0.0198025992891568
4.45,44.9492850712189,0.0198025630693503
4.45,42.0844960955648,0.0198025251908556
4.45,39.2197071199107,0.0198024904542657
4.45,36.3549181442565,0.0198024621232023
4.45,33.4901291686024,0.0198024418280655
4.45,30.6253401929483,0.0198024297767842
4.45,27.7605512172942,0.0198024251350451
4.45,24.8957622416401,0.0198024264489874
4.45,22.0309732659859,0.0198024320197821
4.45,19.1661842903318,0.0198024401825966
4.45,16.3013953146777,0.0198024494789963
4.45,13.4366063390236,0.0198024587359586
4.45,10.5718173633695,0.019802467076246
4.5,171,0.0198026755968932
4.5,168.135211024346,0.0198026789464784
4.5,165.270422048692,0.019802682258307
4.5,162.405633073038,0.0198026848356507
4.5,159.540844097384,0.0198026858519722
4.5,156.676055121729,0.0198026843903328
4.5,153.811266146075,0.0198026795061321
4.5,150.946477170421,0.0198026703114946
4.5,148.081688194767,0.0198026560728461
4.5,145.216899219113,0.0198026363061568
4.5,142.352110243459,0.0198026108495229
4.5,139.487321267805,0.0198025798933133
4.5,136.622532292151,0.0198025439564054
4.5,133.757743316496,0.0198025038130191
4.5,130.892954340842,0.0198024603943437
4.5,128.028165365188,0.0198024147045105
4.5,125.163376389534,0.0198023677915878
4.5,122.29858741388,0.019802320794197
4.5,119.433798438226,0.0198022750447143
4.5,116.569009462572,0.019802232164822
4.5,113.704220486918,0.0198021940624395
4.5,110.839431511264,0.0198021627550085
4.5,107.974642535609,0.0198021400119816
4.5,105.109853559955,0.0198021269108418
4.5,102.245064584301,0.0198021234899273
4.5,99.3802756086471,0.0198021287014923
4.5,96.515486632993,0.019802140784359
4.5,93.6506976573389,0.0198021580008631
4.5,90.7859086816847,0.0198021794867296
4.5,87.9211197060306,0.0198022058439744
4.5,85.0563307303765,0.0198022391449308
4.5,82.1915417547224,0.0198022822208144
4.5,79.3267527790683,0.0198023374060314
4.5,76.4619638034142,0.0198024051681452
4.5,73.59717482776,0.0198024831485009
4.5,70.7323858521059,0.0198025660171313
4.5,67.8675968764518,0.01980264625533
4.5,65.0028079007977,0.0198027156445815
4.5,62.1380189251436,0.0198027670005957
4.5,59.2732299494895,0.0198027956346271
4.5,56.4084409738353,0.0198028001543369
4.5,53.5436519981812,0.0198027824607046
4.5,50.6788630225271,0.0198027470504196
4.5,47.814074046873,0.0198026999058434
4.5,44.9492850712189,0.019802647306628
4.5,42.0844960955648,0.0198025948405442
4.5,39.2197071199107,0.0198025467721346
4.5,36.3549181442565,0.0198025058000039
4.5,33.4901291686024,0.019802473136606
4.5,30.6253401929483,0.0198024487952733
4.5,27.7605512172942,0.0198024319645893
4.5,24.8957622416401,0.0198024213749883
4.5,22.0309732659859,0.0198024155991721
4.5,19.1661842903318,0.0198024132628707
4.5,16.3013953146777,0.0198024131681463
4.5,13.4366063390236,0.0198024143459798
4.5,10.5718173633695,0.0198024160600072


==> figures/resultsPlots/musicSpectrum-ID27-1.csv <==
radius,angle,value
0,171,0.0159170378104665
0,168.135211024346,0.0159102005942675
0,165.270422048692,0.0159018565870509
0,162.405633073038,0.0158927439559118
0,159.540844097384,0.0158842045186112
0,156.676055121729,0.0158783430578492
0,153.811266146075,0.0158781299777903
0,150.946477170421,0.0158874293284482
0,148.081688194767,0.0159109083835096
0,145.216899219113,0.0159536588065997
0,142.352110243459,0.0160201341060683
0,139.487321267805,0.0161118763732198
0,136.622532292151,0.0162238848428265
0,133.757743316496,0.0163407850469481
0,130.892954340842,0.0164359971604968
0,128.028165365188,0.0164780315249297
0,125.163376389534,0.016444260998916
0,122.29858741388,0.0163339110935973
0,119.433798438226,0.0161691745559978
0,116.569009462572,0.0159849814125258
0,113.704220486918,0.0158183583277033
0,110.839431511264,0.0157013838927338
0,107.974642535609,0.0156538250317702
0,105.109853559955,0.0156774288421867
0,102.245064584301,0.0157587355432837
0,99.3802756086471,0.0158786419976191
0,96.515486632993,0.0160157934689716
0,93.6506976573389,0.0161379809295071
0,90.7859086816847,0.0162005802166918
0,87.9211197060306,0.0161734251380825
0,85.0563307303765,0.0160700960443787
0,82.1915417547224,0.0159343215859057
0,79.3267527790683,0.0158042683294964
0,76.4619638034142,0.0157015345240023
0,73.59717482776,0.0156418092845261
0,70.7323858521059,0.0156400825028049
0,67.8675968764518,0.0157033576346829
0,65.0028079007977,0.0158232102038282
0,62.1380189251436,0.0159770463687661
0,59.2732299494895,0.0161344941533523
0,56.4084409738353,0.0162632702499466
0,53.5436519981812,0.0163361105372534
0,50.6788630225271,0.0163404424399945
0,47.814074046873,0.0162839626265438
0,44.9492850712189,0.0161894748586059
0,42.0844960955648,0.0160830453510637
0,39.2197071199107,0.015984532994969
0,36.3549181442565,0.015904550774756
0,33.4901291686024,0.0158460968382339
0,30.6253401929483,0.0158076173432963
0,27.7605512172942,0.015785529877845
0,24.8957622416401,0.0157757284649541
0,22.0309732659859,0.0157743311640165
0,19.1661842903318,0.0157780263977085
0,16.3013953146777,0.0157842215399996
0,13.4366063390236,0.0157910652293947
0,10.5718173633695,0.0157973706261498
0.05,171,0.0159110097329938
0.05,168.135211024346,0.0159030020900487
0.05,165.270422048692,0.0158929517499274
0.05,162.405633073038,0.0158814033486623
0.05,159.540844097384,0.0158694098266091
0.05,156.676055121729,0.0158586328649785
0.05,153.811266146075,0.0158513447772895
0.05,150.946477170421,0.0158503152954463
0.05,148.081688194767,0.0158585909500178
0.05,145.216899219113,0.0158791391501367
0.05,142.352110243459,0.0159142058242313
0.05,139.487321267805,0.0159641326759635
0.05,136.622532292151,0.016025571923399
0.05,133.757743316496,0.0160897523719329
0.05,130.892954340842,0.0161424311714267
0.05,128.028165365188,0.0161673008403732
0.05,125.163376389534,0.0161525009057196
0.05,122.29858741388,0.0160962645610535
0.05,119.433798438226,0.0160073274800417
0.05,116.569009462572,0.0159010954802335
0.05,113.704220486918,0.0157961890372495
0.05,110.839431511264,0.0157116455607354
0.05,107.974642535609,0.0156622797870801
0.05,105.109853559955,0.0156551730715488
0.05,102.245064584301,0.0156922427336928
0.05,99.3802756086471,0.0157749892323205
0.05,96.515486632993,0.0159001703321214
0.05,93.6506976573389,0.0160449209984717
0.05,90.7859086816847,0.0161610877924446
0.05,87.9211197060306,0.0161998666236007
0.05,85.0563307303765,0.0161477909915686
0.05,82.1915417547224,0.0160300012016664
0.05,79.3267527790683,0.0158855414809503
0.05,76.4619638034142,0.0157521881361327
0.05,73.59717482776,0.0156649884283784
0.05,70.7323858521059,0.0156517354197344
0.05,67.8675968764518,0.0157233155712366
0.05,65.0028079007977,0.0158690273215408
0.05,62.1380189251436,0.0160607230261072
0.05,59.2732299494895,0.0162602023290518
0.05,56.4084409738353,0.0164257398427763
0.05,53.5436519981812,0.0165213070552215
0.05,50.6788630225271,0.0165298972647384
0.05,47.814074046873,0.0164611975981732
0.05,44.9492850712189,0.0163446393893633
0.05,42.0844960955648,0.0162135360123733
0.05,39.2197071199107,0.0160927161679618
0.05,36.3549181442565,0.0159949053028419
0.05,33.4901291686024,0.0159231934762585
0.05,30.6253401929483,0.0158751987732523
0.05,27.7605512172942,0.0158463707231396
0.05,24.8957622416401,0.0158318495694117
0.05,22.0309732659859,0.0158272612441129
0.05,19.1661842903318,0.015828972372369
0.05,16.3013953146777,0.0158341351709975
0.05,13.4366063390236,0.0158406509987011
0.05,10.5718173633695,0.0158470831280166
0.1,171,0.0159008107110988
0.1,168.135211024346,0.0158929106134805
0.1,165.270422048692,0.0158825421338483
0.1,162.405633073038,0.0158698170535213
0.1,159.540844097384,0.0158551752353633
0.1,156.676055121729,0.015839461940777
0.1,153.811266146075,0.0158239155613089
0.1,150.946477170421,0.0158100506429543
0.1,148.081688194767,0.0157994714041626
0.1,145.216899219113,0.0157936818770553
0.1,142.352110243459,0.015793918296852
0.1,139.487321267805,0.0158009241952368
0.1,136.622532292151,0.0158145409311074
0.1,133.757743316496,0.0158331585679368
0.1,130.892954340842,0.0158534267160742
0.1,128.028165365188,0.0158707396250041
0.1,125.163376389534,0.0158803988331074
0.1,122.29858741388,0.0158784472324045
0.1,119.433798438226,0.0158615572981958
0.1,116.569009462572,0.0158273120405554
0.1,113.704220486918,0.0157764931060416
0.1,110.839431511264,0.0157158002655257
0.1,107.974642535609,0.0156578730616027
0.1,105.109853559955,0.0156190032251858
0.1,102.245064584301,0.0156170942400468
0.1,99.3802756086471,0.0156684598615084
0.1,96.515486632993,0.0157787730836988
0.1,93.6506976573389,0.0159296592610737
0.1,90.7859086816847,0.0160745284919602
0.1,87.9211197060306,0.0161579769340039
0.1,85.0563307303765,0.01614899204086
0.1,82.1915417547224,0.0160563468012307
0.1,79.3267527790683,0.0159170550485494
0.1,76.4619638034142,0.0157783838432919
0.1,73.59717482776,0.0156848488635318
0.1,70.7323858521059,0.0156671741085649
0.1,67.8675968764518,0.015734096561842
0.1,65.0028079007977,0.0158719883952196
0.1,62.1380189251436,0.0160516803672763
0.1,59.2732299494895,0.0162365147132442
0.1,56.4084409738353,0.0163887123287671
0.1,53.5436519981812,0.0164772320477396
0.1,50.6788630225271,0.0164881443284557
0.1,47.814074046873,0.0164302121675754
0.1,44.9492850712189,0.01632899549293
0.1,42.0844960955648,0.0162136766303549
0.1,39.2197071199107,0.0161063500287439
0.1,36.3549181442565,0.0160185246939414
0.1,33.4901291686024,0.0159530988254854
0.1,30.6253401929483,0.0159080912578007
0.1,27.7605512172942,0.0158796826650144
0.1,24.8957622416401,0.0158638848883892
0.1,22.0309732659859,0.0158571648547024
0.1,19.1661842903318,0.0158565645450623
0.1,16.3013953146777,0.0158596772059879
0.1,13.4366063390236,0.0158646134559656
0.1,10.5718173633695,0.01586996653389
0.15,171,0.0158661985496151
0.15,168.135211024346,0.0158608455509841
0.15,165.270422048692,0.0158532743666879
0.15,162.405633073038,0.0158431203131226
0.15,159.540844097384,0.0158301279075675
0.15,156.676055121729,0.0158142259909341
0.15,153.811266146075,0.0157955634464689
0.15,150.946477170421,0.0157744985045598
0.15,148.081688194767,0.0157515825362186
0.15,145.216899219113,0.0157276250219473
0.15,142.352110243459,0.0157039073426686
0.15,139.487321267805,0.0156824812332596
0.15,136.622532292151,0.0156662939392694
0.15,133.757743316496,0.0156588031076363
0.15,130.892954340842,0.0156629417002645
0.15,128.028165365188,0.0156796710073672
0.15,125.163376389534,0.0157065783541746
0.15,122.29858741388,0.0157369513313207
0.15,119.433798438226,0.0157599742523258
0.15,116.569009462572,0.0157632121544136
0.15,113.704220486918,0.015737936221984
0.15,110.839431511264,0.0156851998253114
0.15,107.974642535609,0.0156185923240349
0.15,105.109853559955,0.0155614506275812
0.15,102.245064584301,0.0155399308453418
0.15,99.3802756086471,0.0155742836689865
0.15,96.515486632993,0.0156693419565204
0.15,93.6506976573389,0.0158064587677792
0.15,90.7859086816847,0.0159437972071426
0.15,87.9211197060306,0.0160319787608523
0.15,85.0563307303765,0.0160397638564898
0.15,82.1915417547224,0.0159703487844158
0.15,79.3267527790683,0.0158563912149892
0.15,76.4619638034142,0.0157427085457092
0.15,73.59717482776,0.0156694973580338
0.15,70.7323858521059,0.0156604747222381
0.15,67.8675968764518,0.0157178589432948
0.15,65.0028079007977,0.0158258320592057
0.15,62.1380189251436,0.0159593117712045
0.15,59.2732299494895,0.0160915213880842
0.15,56.4084409738353,0.0161979672100958
0.15,53.5436519981812,0.0162600374027301
0.15,50.6788630225271,0.0162699958386618
0.15,47.814074046873,0.0162337372434566
0.15,44.9492850712189,0.0161674641642419
0.15,42.0844960955648,0.0160899847030279
0.15,39.2197071199107,0.0160159128794945
0.15,36.3549181442565,0.0159530951308641
0.15,33.4901291686024,0.015903755722086
0.15,30.6253401929483,0.0158670245199549
0.15,27.7605512172942,0.0158409906542774
0.15,24.8957622416401,0.0158236994234643
0.15,22.0309732659859,0.0158133825154256
0.15,19.1661842903318,0.0158084058831181
0.15,16.3013953146777,0.0158072291728071
0.15,13.4366063390236,0.0158084437286182
0.15,10.5718173633695,0.0158108446324578
0.2,171,0.0158103032109391
0.2,168.135211024346,0.0158088279394374
0.2,165.270422048692,0.0158059538549786
0.2,162.405633073038,0.0158009926853955
0.2,159.540844097384,0.0157931772950477
0.2,156.676055121729,0.0157817265794155
0.2,153.811266146075,0.0157659214856411
0.2,150.946477170421,0.015745200376362
0.2,148.081688194767,0.0157193200022852
0.2,145.216899219113,0.0156886598745608
0.2,142.352110243459,0.0156547035658476
0.2,139.487321267805,0.0156205536672689
0.2,136.622532292151,0.0155910898789735
0.2,133.757743316496,0.0155722872653607
0.2,130.892954340842,0.0155694971035506
0.2,128.028165365188,0.0155850849689312
0.2,125.163376389534,0.0156163197985925
0.2,122.29858741388,0.0156544994622928
0.2,119.433798438226,0.0156861145279828
0.2,116.569009462572,0.0156965720597672
0.2,113.704220486918,0.0156761718033964
0.2,110.839431511264,0.015626208069956
0.2,107.974642535609,0.0155614662926113
0.2,105.109853559955,0.0155063663242702
0.2,102.245064584301,0.0154858641129759
0.2,99.3802756086471,0.0155154133474848
0.2,96.515486632993,0.0155937975283079
0.2,93.6506976573389,0.0157009751875475
0.2,90.7859086816847,0.0158031053276358
0.2,87.9211197060306,0.0158655504664974
0.2,85.0563307303765,0.0158690689454714
0.2,82.1915417547224,0.0158193282053442
0.2,79.3267527790683,0.0157430450835851
0.2,76.4619638034142,0.0156743506298857
0.2,73.59717482776,0.0156403441379287
0.2,70.7323858521059,0.0156518853938612
0.2,67.8675968764518,0.0157026271156351
0.2,65.0028079007977,0.0157763269422572
0.2,62.1380189251436,0.0158564906114668
0.2,59.2732299494895,0.0159306744418722
0.2,56.4084409738353,0.0159891958460371
0.2,53.5436519981812,0.0160241564050684
0.2,50.6788630225271,0.0160315898577881
0.2,47.814074046873,0.0160138520566456
0.2,44.9492850712189,0.0159787887334633
0.2,42.0844960955648,0.0159359175718332
0.2,39.2197071199107,0.0158926580985462
0.2,36.3549181442565,0.0158529309613166
0.2,33.4901291686024,0.0158180069960768
0.2,30.6253401929483,0.0157880546710476
0.2,27.7605512172942,0.01576312840653
0.2,24.8957622416401,0.0157433503757576
0.2,22.0309732659859,0.0157286863555893
0.2,19.1661842903318,0.0157187455430564
0.2,16.3013953146777,0.0157127740004568
0.2,13.4366063390236,0.0157097982801957
0.2,10.5718173633695,0.0157088103566838
0.25,171,0.0157503646752402
0.25,168.135211024346,0.0157516809632657
0.25,165.270422048692,0.0157522901490525
0.25,162.405633073038,0.0157513695287926
0.25,159.540844097384,0.0157479239641903
0.25,156.676055121729,0.015740846552815
0.25,153.811266146075,0.0157290204555363
0.25,150.946477170421,0.0157114795562417
0.25,148.081688194767,0.015687674139329
0.25,145.216899219113,0.0156578995157525
0.25,142.352110243459,0.0156238696505342
0.25,139.487321267805,0.0155892119776596
0.25,136.622532292151,0.0155594257137088
0.25,133.757743316496,0.0155408436564334
0.25,130.892954340842,0.0155385558296162
0.25,128.028165365188,0.0155539250333654
0.25,125.163376389534,0.0155827920758436
0.25,122.29858741388,0.0156154146191593
0.25,119.433798438226,0.0156386859925222
0.25,116.569009462572,0.0156404594397055
0.25,113.704220486918,0.0156148874698788
0.25,110.839431511264,0.0155666368081031
0.25,107.974642535609,0.0155112659876473
0.25,105.109853559955,0.0154701480367335
0.25,102.245064584301,0.015461560790249
0.25,99.3802756086471,0.0154924522670466
0.25,96.515486632993,0.0155548812136311
0.25,93.6506976573389,0.0156286655793034
0.25,90.7859086816847,0.0156895253027529
0.25,87.9211197060306,0.0157192382069026
0.25,85.0563307303765,0.0157129103955
0.25,82.1915417547224,0.0156805693651053
0.25,79.3267527790683,0.0156426287971594
0.25,76.4619638034142,0.01562061251015
0.25,73.59717482776,0.0156270632440382
0.25,70.7323858521059,0.0156598617032266
0.25,67.8675968764518,0.0157053343421153
0.25,65.0028079007977,0.0157490932863808
0.25,62.1380189251436,0.0157850707390124
0.25,59.2732299494895,0.0158144616096931
0.25,56.4084409738353,0.0158386781077554
0.25,53.5436519981812,0.015855706131114
0.25,50.6788630225271,0.0158622487706343
0.25,47.814074046873,0.0158572963213531
0.25,44.9492850712189,0.0158430225486597
0.25,42.0844960955648,0.0158229081075191
0.25,39.2197071199107,0.0157996003681586
0.25,36.3549181442565,0.0157743688166554
0.25,33.4901291686024,0.0157479285569861
0.25,30.6253401929483,0.0157213372979796
0.25,27.7605512172942,0.0156961515124728
0.25,24.8957622416401,0.0156739691123787
0.25,22.0309732659859,0.0156558965583032
0.25,19.1661842903318,0.0156423003273817
0.25,16.3013953146777,0.0156328758972852
0.25,13.4366063390236,0.0156268905825581
0.25,10.5718173633695,0.0156234487072828
0.3,171,0.0156882784848548
0.3,168.135211024346,0.0156901817356862
0.3,165.270422048692,0.0156916058909406
0.3,162.405633073038,0.0156917706429977
0.3,159.540844097384,0.0156897330239094
0.3,156.676055121729,0.0156844592056594
0.3,153.811266146075,0.0156749481248738
0.3,150.946477170421,0.0156604222715802
0.3,148.081688194767,0.0156406168112919
0.3,145.216899219113,0.0156161908253442
0.3,142.352110243459,0.0155891954297746
0.3,139.487321267805,0.0155633462795244
0.3,136.622532292151,0.0155436839812773
0.3,133.757743316496,0.0155353002211453
0.3,130.892954340842,0.0155412746488727
0.3,128.028165365188,0.0155605836661708
0.3,125.163376389534,0.0155870800414709
0.3,122.29858741388,0.0156104458406412
0.3,119.433798438226,0.0156193364093488
0.3,116.569009462572,0.015605931417185
0.3,113.704220486918,0.0155700990000439
0.3,110.839431511264,0.0155210103609471
0.3,107.974642535609,0.015474810574588
0.3,105.109853559955,0.0154486087820448
0.3,102.245064584301,0.0154530608263112
0.3,99.3802756086471,0.0154870553436467
0.3,96.515486632993,0.0155373876541775
0.3,93.6506976573389,0.0155844905368052
0.3,90.7859086816847,0.0156121808966858
0.3,87.9211197060306,0.0156153131211753
0.3,85.0563307303765,0.0156003328434033
0.3,82.1915417547224,0.0155807344341602
0.3,79.3267527790683,0.0155716534308327
0.3,76.4619638034142,0.0155841910855594
0.3,73.59717482776,0.0156195044051426
0.3,70.7323858521059,0.0156662975454688
0.3,67.8675968764518,0.0157068919500627
0.3,65.0028079007977,0.0157299806118848
0.3,62.1380189251436,0.0157379032798001
0.3,59.2732299494895,0.0157408373680539
0.3,56.4084409738353,0.0157461409201016
0.3,53.5436519981812,0.015754074024533
0.3,50.6788630225271,0.0157608742142873
0.3,47.814074046873,0.0157633505233557
0.3,44.9492850712189,0.0157605995714033
0.3,42.0844960955648,0.0157529294819746
0.3,39.2197071199107,0.0157404862438437
0.3,36.3549181442565,0.0157231877510021
0.3,33.4901291686024,0.0157015471786681
0.3,30.6253401929483,0.0156771756638827
0.3,27.7605512172942,0.0156524410900823
0.3,24.8957622416401,0.0156296655660172
0.3,22.0309732659859,0.01561046700647
0.3,19.1661842903318,0.0155955296733073
0.3,16.3013953146777,0.0155847386146672
0.3,13.4366063390236,0.015577478377141
0.3,10.5718173633695,0.015572930776858
0.35,171,0.0156281097632899
0.35,168.135211024346,0.0156291803780176
0.35,165.270422048692,0.0156297462208882
0.35,162.405633073038,0.0156292053110323
0.35,159.540844097384,0.0156268615114075
0.35,156.676055121729,0.0156220093144172
0.35,153.811266146075,0.0156140673090135
0.35,150.946477170421,0.0156027657849214
0.35,148.081688194767,0.0155883961252347
0.35,145.216899219113,0.015572108139464
0.35,142.352110243459,0.0155561597636517
0.35,139.487321267805,0.015543891095202
0.35,136.622532292151,0.0155391242264344
0.35,133.757743316496,0.0155448473200566
0.35,130.892954340842,0.0155614651283882
0.35,128.028165365188,0.0155853781626604
0.35,125.163376389534,0.0156088501058189
0.35,122.29858741388,0.0156218234530898
0.35,119.433798438226,0.0156155583768156
0.35,116.569009462572,0.0155868808646212
0.35,113.704220486918,0.0155409097781504
0.35,110.839431511264,0.0154903323140342
0.35,107.974642535609,0.0154510502719723
0.35,105.109853559955,0.0154359997769198
0.35,102.245064584301,0.0154496354129244
0.35,99.3802756086471,0.0154851962094272
0.35,96.515486632993,0.0155264430392707
0.35,93.6506976573389,0.0155548783249026
0.35,90.7859086816847,0.0155600285749938
0.35,87.9211197060306,0.0155452591998022
0.35,85.0563307303765,0.0155240833405685
0.35,82.1915417547224,0.0155118236726369
0.35,79.3267527790683,0.0155196954383905
0.35,76.4619638034142,0.0155517049349838
0.35,73.59717482776,0.0156020325257853
0.35,70.7323858521059,0.0156548721866215
0.35,67.8675968764518,0.0156916831434277
0.35,65.0028079007977,0.0157037262448934
0.35,62.1380189251436,0.0156975604739824
0.35,59.2732299494895,0.015687153650233
0.35,56.4084409738353,0.0156823043809256
0.35,53.5436519981812,0.0156844776662227
0.35,50.6788630225271,0.0156901607522844
0.35,47.814074046873,0.0156955873420733
0.35,44.9492850712189,0.015698639072597
0.35,42.0844960955648,0.0156981528017964
0.35,39.2197071199107,0.0156929879549091
0.35,36.3549181442565,0.0156822348379914
0.35,33.4901291686024,0.0156660575244738
0.35,30.6253401929483,0.0156460417732112
0.35,27.7605512172942,0.0156246710184503
0.35,24.8957622416401,0.0156044093273737
0.35,22.0309732659859,0.0155870059201299
0.35,19.1661842903318,0.0155732683645614
0.35,16.3013953146777,0.0155632048785508
0.35,13.4366063390236,0.0155563228866909
0.35,10.5718173633695,0.0155519200325152
0.4,171,0.015585584399236
0.4,168.135211024346,0.0155858517001705
0.4,165.270422048692,0.0155856523351946
0.4,162.405633073038,0.0155846004534729
0.4,159.540844097384,0.0155822844897162
0.4,156.676055121729,0.015578351971938
0.4,153.811266146075,0.015572630114037
0.4,150.946477170421,0.0155652771375198
0.4,148.081688194767,0.015556955421432
0.4,145.216899219113,0.0155489950203208
0.4,142.352110243459,0.0155434531759246
0.4,139.487321267805,0.0155428930037881
0.4,136.622532292151,0.0155496962409999
0.4,133.757743316496,0.0155648988297647
0.4,130.892954340842,0.0155868879564084
0.4,128.028165365188,0.0156106426075195
0.4,125.163376389534,0.015628267277077
0.4,122.29858741388,0.0156311826674599
0.4,119.433798438226,0.015613560943231
0.4,116.569009462572,0.0155757030474035
0.4,113.704220486918,0.0155254739449481
0.4,110.839431511264,0.0154763706909205
0.4,107.974642535609,0.0154426594390869
0.4,105.109853559955,0.015433817232959
0.4,102.245064584301,0.0154505151941976
0.4,99.3802756086471,0.0154834164320586
0.4,96.515486632993,0.015515888306573
0.4,93.6506976573389,0.0155314912236386
0.4,90.7859086816847,0.0155236571481065
0.4,87.9211197060306,0.0155000135235746
0.4,85.0563307303765,0.0154768436560982
0.4,82.1915417547224,0.0154694119124091
0.4,79.3267527790683,0.0154860275742902
0.4,76.4619638034142,0.0155264365945535
0.4,73.59717482776,0.015581384236728
0.4,70.7323858521059,0.0156339370924287
0.4,67.8675968764518,0.0156665470161101
0.4,65.0028079007977,0.0156720581336861
0.4,62.1380189251436,0.0156580310903249
0.4,59.2732299494895,0.0156391164491854
0.4,56.4084409738353,0.0156262149257126
0.4,53.5436519981812,0.0156223093451376
0.4,50.6788630225271,0.0156251515966428
0.4,47.814074046873,0.0156314228315014
0.4,44.9492850712189,0.0156386200095947
0.4,42.0844960955648,0.0156447337204271
0.4,39.2197071199107,0.0156476836371445
0.4,36.3549181442565,0.0156457039223088
0.4,33.4901291686024,0.0156382319000681
0.4,30.6253401929483,0.0156262820028991
0.4,27.7605512172942,0.0156119558110992
0.4,24.8957622416401,0.0155975362508016
0.4,22.0309732659859,0.015584763095967
0.4,19.1661842903318,0.015574551267477
0.4,16.3013953146777,0.0155670763088755
0.4,13.4366063390236,0.0155620290329538
0.4,10.5718173633695,0.015558878778725
0.45,171,0.0155768552449583
0.45,168.135211024346,0.015576995550438
0.45,165.270422048692,0.015576811349829
0.45,162.405633073038,0.0155760637057711
0.45,159.540844097384,0.0155745294928953
0.45,156.676055121729,0.0155720747908284
0.45,153.811266146075,0.0155687439137618
0.45,150.946477170421,0.0155648519026051
0.45,148.081688194767,0.0155610717640647
0.45,145.216899219113,0.0155585002773581
0.45,142.352110243459,0.0155586434795053
0.45,139.487321267805,0.0155631958987013
0.45,136.622532292151,0.0155734755585479
0.45,133.757743316496,0.0155895199687309
0.45,130.892954340842,0.0156091479539621
0.45,128.028165365188,0.0156275760898398
0.45,125.163376389534,0.0156381709169978
0.45,122.29858741388,0.0156344625584631
0.45,119.433798438226,0.0156128454333701
0.45,116.569009462572,0.0155748777250456
0.45,113.704220486918,0.0155279710361737
0.45,110.839431511264,0.0154836548725768
0.45,107.974642535609,0.0154536932751089
0.45,105.109853559955,0.0154455079971722
0.45,102.245064584301,0.0154586876997968
0.45,99.3802756086471,0.0154841267234045
0.45,96.515486632993,0.0155070427683032
0.45,93.6506976573389,0.0155140265975875
0.45,90.7859086816847,0.0155011395710445
0.45,87.9211197060306,0.0154768313109406
0.45,85.0563307303765,0.0154564811198122
0.45,82.1915417547224,0.0154535353596517
0.45,79.3267527790683,0.0154740586513814
0.45,76.4619638034142,0.015515657239184
0.45,73.59717482776,0.0155680660079649
0.45,70.7323858521059,0.0156152125974548
0.45,67.8675968764518,0.015641571837319
0.45,65.0028079007977,0.0156413328880985
0.45,62.1380189251436,0.0156218628471918
0.45,59.2732299494895,0.0155971797576097
0.45,56.4084409738353,0.0155784710467703
0.45,53.5436519981812,0.0155699679304673
0.45,50.6788630225271,0.0155707598855538
0.45,47.814074046873,0.0155782571909282
0.45,44.9492850712189,0.0155899731389704
0.45,42.0844960955648,0.0156034372265215
0.45,39.2197071199107,0.0156158566723593
0.45,36.3549181442565,0.0156246101519304
0.45,33.4901291686024,0.0156282184086234
0.45,30.6253401929483,0.0156268543089621
0.45,27.7605512172942,0.0156219999215721
0.45,24.8957622416401,0.0156156099799414
0.45,22.0309732659859,0.0156093553734076
0.45,19.1661842903318,0.0156042538213364
0.45,16.3013953146777,0.0156006671020212
0.45,13.4366063390236,0.0155984939420665
0.45,10.5718173633695,0.0155973990145605
0.5,171,0.0156022101124788
0.5,168.135211024346,0.0156023760202971
0.5,165.270422048692,0.0156022854489283
0.5,162.405633073038,0.0156017675910848
0.5,159.540844097384,0.0156006947687128
0.5,156.676055121729,0.0155990402581514
0.5,153.811266146075,0.0155969270314124
0.5,150.946477170421,0.0155946538408903
0.5,148.081688194767,0.0155927054867525
0.5,145.216899219113,0.0155917680768005
0.5,142.352110243459,0.015592738203001
0.5,139.487321267805,0.0155966300724956
0.5,136.622532292151,0.0156042260554716
0.5,133.757743316496,0.0156154168088049
0.5,130.892954340842,0.0156284727873178
0.5,128.028165365188,0.0156397813269384
0.5,125.163376389534,0.0156445248878848
0.5,122.29858741388,0.0156382380363955
0.5,119.433798438226,0.0156185869051964
0.5,116.569009462572,0.015586670628567
0.5,113.704220486918,0.0155475079606958
0.5,110.839431511264,0.0155094065475343
0.5,107.974642535609,0.0154816989187198
0.5,105.109853559955,0.0154708982593864
0.5,102.245064584301,0.0154769390732938
0.5,99.3802756086471,0.0154922253058598
0.5,96.515486632993,0.0155049485318739
0.5,93.6506976573389,0.0155053759407166
0.5,90.7859086816847,0.0154916553854669
0.5,87.9211197060306,0.0154712079462324
0.5,85.0563307303765,0.0154563621492738
0.5,82.1915417547224,0.015457592373658
0.5,79.3267527790683,0.0154789939102372
0.5,76.4619638034142,0.0155172152773591
0.5,73.59717482776,0.0155623353251326
0.5,70.7323858521059,0.0156003635648038
0.5,67.8675968764518,0.0156188967521372
0.5,65.0028079007977,0.0156142572456378
0.5,62.1380189251436,0.0155936690374615
0.5,59.2732299494895,0.0155696598257935
0.5,56.4084409738353,0.0155522805467988
0.5,53.5436519981812,0.0155456190786477
0.5,50.6788630225271,0.015549209874177
0.5,47.814074046873,0.0155609288020638
0.5,44.9492850712189,0.0155785043264561
0.5,42.0844960955648,0.0155994070828959
0.5,39.2197071199107,0.0156205522677192
0.5,36.3549181442565,0.0156388236896561
0.5,33.4901291686024,0.0156521093725734
0.5,30.6253401929483,0.0156599452163305
0.5,27.7605512172942,0.0156633180724909
0.5,24.8957622416401,0.0156639060497905
0.5,22.0309732659859,0.0156633095673171
0.5,19.1661842903318,0.0156626197400559
0.5,16.3013953146777,0.0156623496041799
0.5,13.4366063390236,0.0156625790390486
0.5,10.5718173633695,0.0156631542851475
0.55,171,0.015639639113813
0.55,168.135211024346,0.0156393661852785
0.55,165.270422048692,0.0156387950820155
0.55,162.405633073038,0.0156378411561095
0.55,159.540844097384,0.0156364932454102
0.55,156.676055121729,0.0156348498781244
0.55,153.811266146075,0.0156331215444146
0.55,150.946477170421,0.0156315896404247
0.55,148.081688194767,0.0156305490041402
0.55,145.216899219113,0.0156302893165152
0.55,142.352110243459,0.0156311395880138
0.55,139.487321267805,0.0156334945028314
0.55,136.622532292151,0.0156376508501618
0.55,133.757743316496,0.0156433659464998
0.55,130.892954340842,0.0156493486815162
0.55,128.028165365188,0.0156531593474735
0.55,125.163376389534,0.0156518369391909
0.55,122.29858741388,0.0156429675173306
0.55,119.433798438226,0.0156255141507608
0.55,116.569009462572,0.0156001959070393
0.55,113.704220486918,0.0155698865700665
0.55,110.839431511264,0.0155399623822102
0.55,107.974642535609,0.0155171970057333
0.55,105.109853559955,0.0155063476820458
0.55,102.245064584301,0.015506567546422
0.55,99.3802756086471,0.0155112961037828
0.55,96.515486632993,0.0155123242759309
0.55,93.6506976573389,0.0155047409306694
0.55,90.7859086816847,0.0154895156767221
0.55,87.9211197060306,0.0154730450024211
0.55,85.0563307303765,0.0154641421842271
0.55,82.1915417547224,0.0154697302624911
0.55,79.3267527790683,0.0154914619543292
0.55,76.4619638034142,0.0155247601827358
0.55,73.59717482776,0.0155602095737222
0.55,70.7323858521059,0.0155868807532165
0.55,67.8675968764518,0.01559720039969
0.55,65.0028079007977,0.015591171468213
0.55,62.1380189251436,0.0155763107625318
0.55,59.2732299494895,0.0155627371109595
0.55,56.4084409738353,0.0155575785826923
0.55,53.5436519981812,0.0155628842954301
0.55,50.6788630225271,0.0155771939834879
0.55,47.814074046873,0.0155980642910777
0.55,44.9492850712189,0.0156232511643833
0.55,42.0844960955648,0.0156504198176896
0.55,39.2197071199107,0.0156767246889941
0.55,36.3549181442565,0.0156992343920465
0.55,33.4901291686024,0.0157159312626702
0.55,30.6253401929483,0.0157263881870979
0.55,27.7605512172942,0.0157316251781
0.55,24.8957622416401,0.0157333806313815
0.55,22.0309732659859,0.0157333465592613
0.55,19.1661842903318,0.0157327293976906
0.55,16.3013953146777,0.015732172135556
0.55,13.4366063390236,0.0157318902350455
0.55,10.5718173633695,0.0157318614325704
0.6,171,0.015662825343573
0.6,168.135211024346,0.0156621952119887
0.6,165.270422048692,0.0156614030635204
0.6,162.405633073038,0.0156605360577328
0.6,159.540844097384,0.0156597723207446
0.6,156.676055121729,0.0156593805958426
0.6,153.811266146075,0.015659667472376
0.6,150.946477170421,0.0156608699442308
0.6,148.081688194767,0.015663034866614
0.6,145.216899219113,0.0156659599356078
0.6,142.352110243459,0.0156692412290692
0.6,139.487321267805,0.0156723692836304
0.6,136.622532292151,0.0156747329259074
0.6,133.757743316496,0.0156754746778533
0.6,130.892954340842,0.0156733906897396
0.6,128.028165365188,0.0156671968267424
0.6,125.163376389534,0.015656176066565
0.6,122.29858741388,0.0156406743581501
0.6,119.433798438226,0.0156219048746888
0.6,116.569009462572,0.0156014032331792
0.6,113.704220486918,0.0155810805099014
0.6,110.839431511264,0.0155637234831961
0.6,107.974642535609,0.0155522296715259
0.6,105.109853559955,0.0155469571844469
0.6,102.245064584301,0.0155439421290545
0.6,99.3802756086471,0.0155372140422242
0.6,96.515486632993,0.0155235932497964
0.6,93.6506976573389,0.0155048032199251
0.6,90.7859086816847,0.0154857659807293
0.6,87.9211197060306,0.0154724572617216
0.6,85.0563307303765,0.0154704050055842
0.6,82.1915417547224,0.0154824939756625
0.6,79.3267527790683,0.0155066825763774
0.6,76.4619638034142,0.0155358531921362
0.6,73.59717482776,0.0155608151633541
0.6,70.7323858521059,0.0155749238615538
0.6,67.8675968764518,0.0155772987231066
0.6,65.0028079007977,0.0155728849034096
0.6,62.1380189251436,0.0155697196102976
0.6,59.2732299494895,0.0155748484013572
0.6,56.4084409738353,0.0155911861132735
0.6,53.5436519981812,0.0156172119661087
0.6,50.6788630225271,0.0156491192349365
0.6,47.814074046873,0.015683247420812
0.6,44.9492850712189,0.0157169943886435
0.6,42.0844960955648,0.0157482450462042
0.6,39.2197071199107,0.0157746995391893
0.6,36.3549181442565,0.0157941406463216
0.6,33.4901291686024,0.0158053733129871
0.6,30.6253401929483,0.0158088477894211
0.6,27.7605512172942,0.0158064123684731
0.6,24.8957622416401,0.0158004759963174
0.6,22.0309732659859,0.0157931954807986
0.6,19.1661842903318,0.0157860567157641
0.6,16.3013953146777,0.0157798491717992
0.6,13.4366063390236,0.0157748515646101
0.6,10.5718173633695,0.0157710560670389
0.65,171,0.015666418349494
0.65,168.135211024346,0.0156668526067113
0.65,165.270422048692,0.0156677620871329
0.65,162.405633073038,0.0156694288499789
0.65,159.540844097384,0.0156721941144754
0.65,156.676055121729,0.015676404124664
0.65,153.811266146075,0.0156822967742773
0.65,150.946477170421,0.015689835970139
0.65,148.081688194767,0.0156985445598204
0.65,145.216899219113,0.0157074187283216
0.65,142.352110243459,0.0157149842318316
0.65,139.487321267805,0.0157194778324094
0.65,136.622532292151,0.0157190901773799
0.65,133.757743316496,0.0157122769534086
0.65,130.892954340842,0.0156982488813284
0.65,128.028165365188,0.0156776334558858
0.65,125.163376389534,0.0156528995950215
0.65,122.29858741388,0.0156279146704963
0.65,119.433798438226,0.0156065625160209
0.65,116.569009462572,0.0155913921704983
0.65,113.704220486918,0.0155833506440258
0.65,110.839431511264,0.0155820847665421
0.65,107.974642535609,0.0155852191707585
0.65,105.109853559955,0.0155870359100168
0.65,102.245064584301,0.0155799036225395
0.65,99.3802756086471,0.0155597655979833
0.65,96.515486632993,0.0155303609953507
0.65,93.6506976573389,0.015500616491026
0.65,90.7859086816847,0.0154788098470138
0.65,87.9211197060306,0.0154701513430756
0.65,85.0563307303765,0.0154770388700235
0.65,82.1915417547224,0.0154980907881852
0.65,79.3267527790683,0.0155266268829989
0.65,76.4619638034142,0.0155522108029235
0.65,73.59717482776,0.0155662797930142
0.65,70.7323858521059,0.0155676163973773
0.65,67.8675968764518,0.0155625017323879
0.65,65.0028079007977,0.0155604281156018
0.65,62.1380189251436,0.0155696614790946
0.65,59.2732299494895,0.0155943277018286
0.65,56.4084409738353,0.015633307818859
0.65,53.5436519981812,0.0156814552831911
0.65,50.6788630225271,0.0157324278757759
0.65,47.814074046873,0.0157811345741361
0.65,44.9492850712189,0.0158243021840703
0.65,42.0844960955648,0.0158595124045614
0.65,39.2197071199107,0.0158843752010805
0.65,36.3549181442565,0.0158969683943562
0.65,33.4901291686024,0.0158970211950997
0.65,30.6253401929483,0.0158864904956337
0.65,27.7605512172942,0.0158689293063297
0.65,24.8957622416401,0.0158482114459621
0.65,22.0309732659859,0.0158274856676883
0.65,19.1661842903318,0.0158087569570474
0.65,16.3013953146777,0.0157929819280327
0.65,13.4366063390236,0.0157803908727452
0.65,10.5718173633695,0.0157708181184778
0.7,171,0.0156634676477925
0.7,168.135211024346,0.0156668320810803
0.7,165.270422048692,0.0156718155583405
0.7,162.405633073038,0.0156788450040894
0.7,159.540844097384,0.0156883209074567
0.7,156.676055121729,0.0157004944250567
0.7,153.811266146075,0.0157152856466895
0.7,150.946477170421,0.0157320634692314
0.7,148.081688194767,0.0157494506370736
0.7,145.216899219113,0.0157652484440615
0.7,142.352110243459,0.0157765641171073
0.7,139.487321267805,0.0157801815051421
0.7,136.622532292151,0.0157731981417009
0.7,133.757743316496,0.0157539497618235
0.7,130.892954340842,0.0157231014622183
0.7,128.028165365188,0.0156844127975742
0.7,125.163376389534,0.0156444017972541
0.7,122.29858741388,0.0156105147090549
0.7,119.433798438226,0.0155885213678411
0.7,116.569009462572,0.0155807477177225
0.7,113.704220486918,0.0155860486241284
0.7,110.839431511264,0.0156003094243775
0.7,107.974642535609,0.0156158902765661
0.7,105.109853559955,0.015621788279856
0.7,102.245064584301,0.0156084461297413
0.7,99.3802756086471,0.0155755803436376
0.7,96.515486632993,0.0155339976811914
0.7,93.6506976573389,0.0154978860963975
0.7,90.7859086816847,0.0154767382600693
0.7,87.9211197060306,0.0154742934546046
0.7,85.0563307303765,0.0154903029106417
0.7,82.1915417547224,0.0155197032330516
0.7,79.3267527790683,0.0155515202180203
0.7,76.4619638034142,0.0155726345216099
0.7,73.59717482776,0.0155759923638331
0.7,70.7323858521059,0.0155655835789649
0.7,67.8675968764518,0.0155529396103868
0.7,65.0028079007977,0.0155501264702726
0.7,62.1380189251436,0.0155652988712433
0.7,59.2732299494895,0.0156008711017226
0.7,56.4084409738353,0.0156534820784249
0.7,53.5436519981812,0.0157160963571995
0.7,50.6788630225271,0.0157812259007947
0.7,47.814074046873,0.0158430761971838
0.7,44.9492850712189,0.0158974410843122
0.7,42.0844960955648,0.0159403352322745
0.7,39.2197071199107,0.0159675225100838
0.7,36.3549181442565,0.0159759500514169
0.7,33.4901291686024,0.0159657601467125
0.7,30.6253401929483,0.0159407781802059
0.7,27.7605512172942,0.0159070018610899
0.7,24.8957622416401,0.0158704122861468
0.7,22.0309732659859,0.0158354992917215
0.7,19.1661842903318,0.0158048741688552
0.7,16.3013953146777,0.0157795942795177
0.7,13.4366063390236,0.0157597148834716
0.7,10.5718173633695,0.0157447810719307
0.75,171,0.0156634740427424
0.75,168.135211024346,0.015670619015099
0.75,165.270422048692,0.0156807436258397
0.75,162.405633073038,0.0156944053876966
0.75,159.540844097384,0.0157120408815974
0.75,156.676055121729,0.0157337656861422
0.75,153.811266146075,0.015759111313126
0.75,150.946477170421,0.0157867350932622
0.75,148.081688194767,0.0158141846219069
0.75,145.216899219113,0.0158378320374823
0.75,142.352110243459,0.015853099620344
0.75,139.487321267805,0.0158550979313824
0.75,136.622532292151,0.0158397945965225
0.75,133.757743316496,0.0158056865031433
0.75,130.892954340842,0.0157554772823208
0.75,128.028165365188,0.0156966894512359
0.75,125.163376389534,0.0156402024943609
0.75,122.29858741388,0.0155968337890351
0.75,119.433798438226,0.0155736168742406
0.75,116.569009462572,0.0155719730033252
0.75,113.704220486918,0.0155883658639968
0.75,110.839431511264,0.0156152979377055
0.75,107.974642535609,0.0156409131411087
0.75,105.109853559955,0.0156503351186446
0.75,102.245064584301,0.0156331101108247
0.75,99.3802756086471,0.0155922635085661
0.75,96.515486632993,0.0155434967494396
0.75,93.6506976573389,0.0155039224386716
0.75,90.7859086816847,0.0154833998511373
0.75,87.9211197060306,0.015484850722064
0.75,85.0563307303765,0.0155064949321399
0.75,82.1915417547224,0.0155406089788413
0.75,79.3267527790683,0.0155730843250013
0.75,76.4619638034142,0.0155893335161142
0.75,73.59717482776,0.015583868869181
0.75,70.7323858521059,0.0155637581470461
0.75,67.8675968764518,0.0155426793665102
0.75,65.0028079007977,0.0155335069860023
0.75,62.1380189251436,0.015544597057254
0.75,59.2732299494895,0.0155782577175508
0.75,56.4084409738353,0.0156309704643153
0.75,53.5436519981812,0.0156958974095194
0.75,50.6788630225271,0.0157660311754517
0.75,47.814074046873,0.0158356136278867
0.75,44.9492850712189,0.0158992519035385
0.75,42.0844960955648,0.0159505004787589
0.75,39.2197071199107,0.0159823822117968
0.75,36.3549181442565,0.0159902924052334
0.75,33.4901291686024,0.0159747838552521
0.75,30.6253401929483,0.0159415266827295
0.75,27.7605512172942,0.0158986085614982
0.75,24.8957622416401,0.0158535005203166
0.75,22.0309732659859,0.0158114091535333
0.75,19.1661842903318,0.0157751072191755
0.75,16.3013953146777,0.0157455307468419
0.75,13.4366063390236,0.015722514026662
0.75,10.5718173633695,0.0157053723287186
0.8,171,0.0156641985012794
0.8,168.135211024346,0.0156742742646676
0.8,165.270422048692,0.0156884737901375
0.8,162.405633073038,0.0157075507279779
0.8,159.540844097384,0.0157321084160477
0.8,156.676055121729,0.0157623395270166
0.8,153.811266146075,0.015797683970185
0.8,150.946477170421,0.0158364414518711
0.8,148.081688194767,0.0158754196498797
0.8,145.216899219113,0.0159097435795334
0.8,142.352110243459,0.015933013542565
0.8,139.487321267805,0.0159381079092497
0.8,136.622532292151,0.015918969321726
0.8,133.757743316496,0.0158733162226604
0.8,130.892954340842,0.0158052158139184
0.8,128.028165365188,0.0157256460176271
0.8,125.163376389534,0.0156498325314118
0.8,122.29858741388,0.0155922222172515
0.8,119.433798438226,0.0155617808371224
0.8,116.569009462572,0.0155601957094038
0.8,113.704220486918,0.0155829922687023
0.8,110.839431511264,0.0156205922042206
0.8,107.974642535609,0.0156577628952226
0.8,105.109853559955,0.0156757471188798
0.8,102.245064584301,0.0156616426689266
0.8,99.3802756086471,0.0156187625501777
0.8,96.515486632993,0.0155650157617464
0.8,93.6506976573389,0.0155199646218531
0.8,90.7859086816847,0.0154953772270898
0.8,87.9211197060306,0.0154951494752844
0.8,85.0563307303765,0.0155169602308933
0.8,82.1915417547224,0.0155512565891225
0.8,79.3267527790683,0.0155821573815894
0.8,76.4619638034142,0.0155945417723003
0.8,73.59717482776,0.0155833905733809
0.8,70.7323858521059,0.015556111727177
0.8,67.8675968764518,0.0155263879844385
0.8,65.0028079007977,0.0155073896860331
0.8,62.1380189251436,0.0155080550002614
0.8,59.2732299494895,0.0155312502224904
0.8,56.4084409738353,0.015574173562452
0.8,53.5436519981812,0.0156309941422097
0.8,50.6788630225271,0.0156955417327143
0.8,47.814074046873,0.0157620876302625
0.8,44.9492850712189,0.015824352801628
0.8,42.0844960955648,0.0158747507699229
0.8,39.2197071199107,0.0159058434152731
0.8,36.3549181442565,0.0159135575289853
0.8,33.4901291686024,0.0158993289007125
0.8,30.6253401929483,0.0158691895975582
0.8,27.7605512172942,0.0158308108724121
0.8,24.8957622416401,0.0157908340512574
0.8,22.0309732659859,0.0157536909148767
0.8,19.1661842903318,0.0157216713736786
0.8,16.3013953146777,0.015695526901568
0.8,13.4366063390236,0.0156751076082897
0.8,10.5718173633695,0.0156598399181964
0.85,171,0.0156557394341844
0.85,168.135211024346,0.0156666841142498
0.85,165.270422048692,0.0156823358722175
0.85,162.405633073038,0.0157037342340322
0.85,159.540844097384,0.0157318511475451
0.85,156.676055121729,0.0157673152638796
0.85,153.811266146075,0.0158100170574705
0.85,150.946477170421,0.0158585967761079
0.85,148.081688194767,0.0159098511433453
0.85,145.216899219113,0.0159581721001861
0.85,142.352110243459,0.015995329200919
0.85,139.487321267805,0.0160112456801317
0.85,136.622532292151,0.0159965374159886
0.85,133.757743316496,0.0159467139808945
0.85,130.892954340842,0.0158660585012255
0.85,128.028165365188,0.0157682210678201
0.85,125.163376389534,0.0156723326018242
0.85,122.29858741388,0.0155966091615858
0.85,119.433798438226,0.0155530011895698
0.85,116.569009462572,0.0155452935886781
0.85,113.704220486918,0.0155699471583905
0.85,110.839431511264,0.015616605835772
0.85,107.974642535609,0.0156674193788927
0.85,105.109853559955,0.0156997477190234
0.85,102.245064584301,0.0156965116569071
0.85,99.3802756086471,0.0156580054431298
0.85,96.515486632993,0.0156018045799486
0.85,93.6506976573389,0.0155499108490653
0.85,90.7859086816847,0.0155174571349562
0.85,87.9211197060306,0.0155102958567138
0.85,85.0563307303765,0.0155259868845717
0.85,82.1915417547224,0.0155542600842239
0.85,79.3267527790683,0.0155794431222693
0.85,76.4619638034142,0.0155871880342104
0.85,73.59717482776,0.0155723283291603
0.85,70.7323858521059,0.0155410253752167
0.85,67.8675968764518,0.0155058779572437
0.85,65.0028079007977,0.015479596630572
0.85,62.1380189251436,0.0154708272054052
0.85,59.2732299494895,0.0154824132030978
0.85,56.4084409738353,0.0155121715706013
0.85,53.5436519981812,0.0155552320472392
0.85,50.6788630225271,0.0156060815125169
0.85,47.814074046873,0.0156592412922798
0.85,44.9492850712189,0.015708950930935
0.85,42.0844960955648,0.0157491833852299
0.85,39.2197071199107,0.0157749186387809
0.85,36.3549181442565,0.0157839813162351
0.85,33.4901291686024,0.0157777960452588
0.85,30.6253401929483,0.0157604103140302
0.85,27.7605512172942,0.0157366830790005
0.85,24.8957622416401,0.015710841058053
0.85,22.0309732659859,0.0156858653863895
0.85,19.1661842903318,0.0156635103822639
0.85,16.3013953146777,0.0156445957628161
0.85,13.4366063390236,0.0156293327390877
0.85,10.5718173633695,0.0156175882433837
0.9,171,0.0156262104359197
0.9,168.135211024346,0.0156362903111129
0.9,165.270422048692,0.0156511244645908
0.9,162.405633073038,0.0156720470010959
0.9,159.540844097384,0.0157004708769438
0.9,156.676055121729,0.0157376315609604
0.9,153.811266146075,0.0157841646126572
0.9,150.946477170421,0.0158394662325469
0.9,148.081688194767,0.0159008137794937
0.9,145.216899219113,0.0159623547575863
0.9,142.352110243459,0.0160144349998163
0.9,139.487321267805,0.0160443069819909
0.9,136.622532292151,0.0160394009966556
0.9,133.757743316496,0.0159929035047665
0.9,130.892954340842,0.0159086572869932
0.9,128.028165365188,0.0158015846877133
0.9,125.163376389534,0.0156929547405288
0.9,122.29858741388,0.0156034986230181
0.9,119.433798438226,0.0155479627280407
0.9,116.569009462572,0.0155327954695378
0.9,113.704220486918,0.0155561242109289
0.9,110.839431511264,0.015607832762306
0.9,107.974642535609,0.0156693886613574
0.9,105.109853559955,0.0157167625369019
0.9,102.245064584301,0.0157298026349334
0.9,99.3802756086471,0.0157040276481482
0.9,96.515486632993,0.0156533427310703
0.9,93.6506976573389,0.0155996315628691
0.9,90.7859086816847,0.0155601921753777
0.9,87.9211197060306,0.0155425992647684
0.9,85.0563307303765,0.0155451954173182
0.9,82.1915417547224,0.0155591052384426
0.9,79.3267527790683,0.0155714831965902
0.9,76.4619638034142,0.0155708279386195
0.9,73.59717482776,0.0155526692528216
0.9,70.7323858521059,0.0155214825798633
0.9,67.8675968764518,0.0154872937858068
0.9,65.0028079007977,0.0154603477414675
0.9,62.1380189251436,0.0154474356061728
0.9,59.2732299494895,0.0154507987249895
0.9,56.4084409738353,0.0154689400059845
0.9,53.5436519981812,0.0154982006518566
0.9,50.6788630225271,0.0155341619430098
0.9,47.814074046873,0.0155724399221171
0.9,44.9492850712189,0.0156089276663445
0.9,42.0844960955648,0.015639931278249
0.9,39.2197071199107,0.015662596498323
0.9,36.3549181442565,0.0156754793159798
0.9,33.4901291686024,0.0156787789488101
0.9,30.6253401929483,0.0156740296077555
0.9,27.7605512172942,0.015663478406497
0.9,24.8957622416401,0.0156494839381084
0.9,22.0309732659859,0.0156341151686587
0.9,19.1661842903318,0.0156189660113999
0.9,16.3013953146777,0.015605127575801
0.9,13.4366063390236,0.0155932516208942
0.9,10.5718173633695,0.015583654196526
0.95,171,0.0155742574413719
0.95,168.135211024346,0.0155833899769267
0.95,165.270422048692,0.0155971389119088
0.95,162.405633073038,0.015616978383649
0.95,159.540844097384,0.0156445413586352
0.95,156.676055121729,0.0156813759902335
0.95,153.811266146075,0.0157285103312654
0.95,150.946477170421,0.0157857537650536
0.95,148.081688194767,0.0158507037753733
0.95,145.216899219113,0.0159175961881226
0.95,142.352110243459,0.0159765478309568
0.95,139.487321267805,0.0160143129831553
0.95,136.622532292151,0.0160177119226742
0.95,133.757743316496,0.0159792971429575
0.95,130.892954340842,0.0159021365620581
0.95,128.028165365188,0.0158001423640904
0.95,125.163376389534,0.0156936863876166
0.95,122.29858741388,0.0156034052203325
0.95,119.433798438226,0.0155450321691519
0.95,116.569009462572,0.0155265065328808
0.95,113.704220486918,0.0155471923810952
0.95,110.839431511264,0.0155981537376866
0.95,107.974642535609,0.0156629138365237
0.95,105.109853559955,0.015719980469814
0.95,102.245064584301,0.0157493997992586
0.95,99.3802756086471,0.0157422725188508
0.95,96.515486632993,0.0157057520832134
0.95,93.6506976573389,0.0156573590548474
0.95,90.7859086816847,0.0156139471537612
0.95,87.9211197060306,0.0155847979513768
0.95,85.0563307303765,0.0155707405969729
0.95,82.1915417547224,0.0155662701353739
0.95,79.3267527790683,0.0155628057428936
0.95,76.4619638034142,0.0155526373244575
0.95,73.59717482776,0.0155325513228505
0.95,70.7323858521059,0.0155050968065585
0.95,67.8675968764518,0.0154765882757402
0.95,65.0028079007977,0.0154537127741895
0.95,62.1380189251436,0.0154411674094583
0.95,59.2732299494895,0.015440923482209
0.95,56.4084409738353,0.0154524676365661
0.95,53.5436519981812,0.0154734756573493
0.95,50.6788630225271,0.0155006936212002
0.95,47.814074046873,0.0155307455097436
0.95,44.9492850712189,0.0155605582914727
0.95,42.0844960955648,0.0155874280781862
0.95,39.2197071199107,0.0156090610040338
0.95,36.3549181442565,0.0156238024113128
0.95,33.4901291686024,0.0156309368297985
0.95,30.6253401929483,0.015630812490094
0.95,27.7605512172942,0.0156246772402884
0.95,24.8957622416401,0.0156143043258389
0.95,22.0309732659859,0.0156015756614
0.95,19.1661842903318,0.0155881605109632
0.95,16.3013953146777,0.0155753448199867
0.95,13.4366063390236,0.0155639961744309
0.95,10.5718173633695,0.0155546175204552
1,171,0.0155209648777381
1,168.135211024346,0.0155304052280524
1,165.270422048692,0.0155444128721083
1,162.405633073038,0.0155643291271021
1,159.540844097384,0.0155915941285266
1,156.676055121729,0.0156274985976852
1,153.811266146075,0.0156727639261931
1,150.946477170421,0.0157269051106356
1,148.081688194767,0.0157873891545385
1,145.216899219113,0.0158487663536985
1,142.352110243459,0.0159022684951361
1,139.487321267805,0.0159367100473778
1,136.622532292151,0.0159413849406416
1,133.757743316496,0.0159104258595727
1,130.892954340842,0.0158463658154916
1,128.028165365188,0.0157605074816405
1,125.163376389534,0.0156698474864448
1,122.29858741388,0.0155922852101836
1,119.433798438226,0.0155420166405741
1,116.569009462572,0.0155264448441252
1,113.704220486918,0.0155452626651043
1,110.839431511264,0.0155912817051701
1,107.974642535609,0.0156518084482006
1,105.109853559955,0.0157101786202519
1,102.245064584301,0.0157490587991436
1,99.3802756086471,0.01575691067674
1,96.515486632993,0.0157341856500567
1,93.6506976573389,0.0156927368805827
1,90.7859086816847,0.0156481149795435
1,87.9211197060306,0.0156115739924901
1,85.0563307303765,0.0155868031489361
1,82.1915417547224,0.0155711276627337
1,79.3267527790683,0.0155587892063164
1,76.4619638034142,0.0155443311025657
1,73.59717482776,0.015525023169692
1,70.7323858521059,0.0155017275723686
1,67.8675968764518,0.0154780933198417
1,65.0028079007977,0.0154588522095829
1,62.1380189251436,0.0154482121597832
1,59.2732299494895,0.0154487166520537
1,56.4084409738353,0.0154606208237373
1,53.5436519981812,0.0154819617798722
1,50.6788630225271,0.0155093392433443
1,47.814074046873,0.0155389589657986
1,44.9492850712189,0.0155673623126908
1,42.0844960955648,0.0155916851324566
1,39.2197071199107,0.0156097339960698
1,36.3549181442565,0.0156201515514663
1,33.4901291686024,0.0156226260644502
1,30.6253401929483,0.0156179275932282
1,27.7605512172942,0.0156076635679775
1,24.8957622416401,0.0155938468033908
1,22.0309732659859,0.0155784592091123
1,19.1661842903318,0.0155631481118629
1,16.3013953146777,0.0155490944015302
1,13.4366063390236,0.0155370195656297
1,10.5718173633695,0.0155272736129111
1.05,171,0.0154947556320899
1.05,168.135211024346,0.0155055393870238
1.05,165.270422048692,0.0155208569292967
1.05,162.405633073038,0.0155416732389121
1.05,159.540844097384,0.0155689043901028
1.05,156.676055121729,0.0156031742580253
1.05,153.811266146075,0.0156444554835449
1.05,150.946477170421,0.0156915920850006
1.05,148.081688194767,0.0157417622218566
1.05,145.216899219113,0.0157900616220091
1.05,142.352110243459,0.0158295586947331
1.05,139.487321267805,0.01585226961209
1.05,136.622532292151,0.0158512657956429
1.05,133.757743316496,0.0158234062864938
1.05,130.892954340842,0.0157714202282365
1.05,128.028165365188,0.0157041116319515
1.05,125.163376389534,0.0156344204883539
1.05,122.29858741388,0.0155760319803558
1.05,119.433798438226,0.0155397063255554
1.05,116.569009462572,0.0155307137502992
1.05,113.704220486918,0.0155483702710983
1.05,110.839431511264,0.0155872947139253
1.05,107.974642535609,0.0156386790165695
1.05,105.109853559955,0.0156905344645932
1.05,102.245064584301,0.0157286404912932
1.05,99.3802756086471,0.0157410732178691
1.05,96.515486632993,0.0157249997443925
1.05,93.6506976573389,0.0156891502231131
1.05,90.7859086816847,0.0156482703450024
1.05,87.9211197060306,0.01561437431766
1.05,85.0563307303765,0.0155918296711463
1.05,82.1915417547224,0.0155781368445974
1.05,79.3267527790683,0.0155676587546308
1.05,76.4619638034142,0.0155551387095073
1.05,73.59717482776,0.0155377672761115
1.05,70.7323858521059,0.0155159799305961
1.05,67.8675968764518,0.0154932598689133
1.05,65.0028079007977,0.0154750008304676
1.05,62.1380189251436,0.0154666347153448
1.05,59.2732299494895,0.0154716036815521
1.05,56.4084409738353,0.0154900266742908
1.05,53.5436519981812,0.0155187055851809
1.05,50.6788630225271,0.0155523890988055
1.05,47.814074046873,0.0155854965370948
1.05,44.9492850712189,0.015613420233347
1.05,42.0844960955648,0.0156330813628983
1.05,39.2197071199107,0.0156429827202114
1.05,36.3549181442565,0.0156430865616087
1.05,33.4901291686024,0.0156346046446354
1.05,30.6253401929483,0.0156196427858192
1.05,27.7605512172942,0.0156007137694325
1.05,24.8957622416401,0.0155802464563166
1.05,22.0309732659859,0.0155602292872227
1.05,19.1661842903318,0.0155420477970944
1.05,16.3013953146777,0.0155264916882823
1.05,13.4366063390236,0.0155138663858924
1.05,10.5718173633695,0.0155041450393589
1.1,171,0.0155026801854304
1.1,168.135211024346,0.0155147505402506
1.1,165.270422048692,0.0155311297656483
1.1,162.405633073038,0.0155522910562486
1.1,159.540844097384,0.015578511993175
1.1,156.676055121729,0.0156096671269451
1.1,153.811266146075,0.0156449731636209
1.1,150.946477170421,0.0156827144565769
1.1,148.081688194767,0.0157200199069572
1.1,145.216899219113,0.0157528247363404
1.1,142.352110243459,0.0157762038510436
1.1,139.487321267805,0.0157852362680301
1.1,136.622532292151,0.015776368171414
1.1,133.757743316496,0.0157489051274565
1.1,130.892954340842,0.0157059994639701
1.1,128.028165365188,0.0156545602929618
1.1,125.163376389534,0.0156038871505824
1.1,122.29858741388,0.0155633149802499
1.1,119.433798438226,0.0155396793625981
1.1,116.569009462572,0.0155357689562609
1.1,113.704220486918,0.0155505254565658
1.1,110.839431511264,0.0155803503525934
1.1,107.974642535609,0.0156197201307362
1.1,105.109853559955,0.01566035713272
1.1,102.245064584301,0.0156911534773831
1.1,99.3802756086471,0.0157019615854009
1.1,96.515486632993,0.015690075595121
1.1,93.6506976573389,0.0156630519524247
1.1,90.7859086816847,0.0156338941710386
1.1,87.9211197060306,0.0156127555464158
1.1,85.0563307303765,0.0156021659039839
1.1,82.1915417547224,0.0155980740381516
1.1,79.3267527790683,0.0155939899667522
1.1,76.4619638034142,0.0155846762902667
1.1,73.59717482776,0.0155679866585562
1.1,70.7323858521059,0.0155453898885396
1.1,67.8675968764518,0.0155217409198686
1.1,65.0028079007977,0.0155040580197295
1.1,62.1380189251436,0.0154991500467113
1.1,59.2732299494895,0.0155108826313242
1.1,56.4084409738353,0.0155384608726721
1.1,53.5436519981812,0.0155766489067186
1.1,50.6788630225271,0.0156177198527319
1.1,47.814074046873,0.01565400479154
1.1,44.9492850712189,0.0156798301793855
1.1,42.0844960955648,0.0156923151983946
1.1,39.2197071199107,0.0156912360944548
1.1,36.3549181442565,0.0156784099775307
1.1,33.4901291686024,0.0156569130576977
1.1,30.6253401929483,0.0156302945399854
1.1,27.7605512172942,0.0156019052736398
1.1,24.8957622416401,0.0155744411700051
1.1,22.0309732659859,0.0155497407004095
1.1,19.1661842903318,0.0155288007043746
1.1,16.3013953146777,0.0155119305905996
1.1,13.4366063390236,0.0154989626186213
1.1,10.5718173633695,0.0154894587391182
1.15,171,0.0155295568120909
1.15,168.135211024346,0.0155422321926869
1.15,165.270422048692,0.0155587820112525
1.15,162.405633073038,0.0155792088439025
1.15,159.540844097384,0.0156032210449238
1.15,156.676055121729,0.015630085479897
1.15,153.811266146075,0.015658493048668
1.15,150.946477170421,0.015686473565925
1.15,148.081688194767,0.0157114125705062
1.15,145.216899219113,0.0157302355162214
1.15,142.352110243459,0.0157398191496963
1.15,139.487321267805,0.0157376409641356
1.15,136.622532292151,0.0157225692267051
1.15,133.757743316496,0.015695556336489
1.15,130.892954340842,0.0156599148192541
1.15,128.028165365188,0.0156209195868554
1.15,125.163376389534,0.0155847036378377
1.15,122.29858741388,0.0155567341135071
1.15,119.433798438226,0.0155404790671753
1.15,116.569009462572,0.0155369797441235
1.15,113.704220486918,0.0155455403070221
1.15,110.839431511264,0.0155646551022731
1.15,107.974642535609,0.0155917586835407
1.15,105.109853559955,0.0156217584597682
1.15,102.245064584301,0.0156466892281561
1.15,99.3802756086471,0.0156588805388695
1.15,96.515486632993,0.01565617683419
1.15,93.6506976573389,0.0156440846421475
1.15,90.7859086816847,0.0156319537557544
1.15,87.9211197060306,0.0156264549013191
1.15,85.0563307303765,0.0156279071076614
1.15,82.1915417547224,0.0156315278107178
1.15,79.3267527790683,0.0156313513970279
1.15,76.4619638034142,0.0156234295667319
1.15,73.59717482776,0.0156069825420694
1.15,70.7323858521059,0.01558444528142
1.15,67.8675968764518,0.0155612994389962
1.15,65.0028079007977,0.0155451733687185
1.15,62.1380189251436,0.015543524546397
1.15,59.2732299494895,0.0155605754835738
1.15,56.4084409738353,0.015595191787713
1.15,53.5436519981812,0.0156409446608459
1.15,50.6788630225271,0.0156882711867993
1.15,47.814074046873,0.0157275659226225
1.15,44.9492850712189,0.0157518233882271
1.15,42.0844960955648,0.0157579745320055
1.15,39.2197071199107,0.0157468025773569
1.15,36.3549181442565,0.0157218676466295
1.15,33.4901291686024,0.0156880665966397
1.15,30.6253401929483,0.0156503488540338
1.15,27.7605512172942,0.0156128575357963
1.15,24.8957622416401,0.0155785322412183
1.15,22.0309732659859,0.0155490749817281
1.15,19.1661842903318,0.0155251389911883
1.15,16.3013953146777,0.0155066145682266
1.15,13.4366063390236,0.0154929230587529
1.15,10.5718173633695,0.0154832689143583
1.2,171,0.0155595140093942
1.2,168.135211024346,0.0155724531671057
1.2,165.270422048692,0.0155888340442187
1.2,162.405633073038,0.0156082764875705
1.2,159.540844097384,0.0156300402427359
1.2,156.676055121729,0.0156529345240701
1.2,153.811266146075,0.0156752862438283
1.2,150.946477170421,0.0156950038187473
1.2,148.081688194767,0.015709766228787
1.2,145.216899219113,0.0157173470323056
1.2,142.352110243459,0.0157160486139883
1.2,139.487321267805,0.0157051721778407
1.2,136.622532292151,0.0156853890373021
1.2,133.757743316496,0.0156588371930252
1.2,130.892954340842,0.0156288042142817
1.2,128.028165365188,0.015599015451371
1.2,125.163376389534,0.0155727653124786
1.2,122.29858741388,0.0155522636950574
1.2,119.433798438226,0.0155385298375082
1.2,116.569009462572,0.0155319352748838
1.2,113.704220486918,0.0155330324042144
1.2,110.839431511264,0.0155427818346339
1.2,107.974642535609,0.0155614331083585
1.2,105.109853559955,0.0155866227834345
1.2,102.245064584301,0.0156127300342682
1.2,99.3802756086471,0.0156331649415688
1.2,96.515486632993,0.0156444757871747
1.2,93.6506976573389,0.0156485775228595
1.2,90.7859086816847,0.0156506591972155
1.2,87.9211197060306,0.0156546794312796
1.2,85.0563307303765,0.0156606340256758
1.2,82.1915417547224,0.0156654631881968
1.2,79.3267527790683,0.0156657196824763
1.2,76.4619638034142,0.0156592263218945
1.2,73.59717482776,0.0156453029559549
1.2,70.7323858521059,0.015625132705793
1.2,67.8675968764518,0.0156028461959226
1.2,65.0028079007977,0.0155857770685592
1.2,62.1380189251436,0.0155823909886643
1.2,59.2732299494895,0.0155986156295391
1.2,56.4084409738353,0.0156348288502799
1.2,53.5436519981812,0.0156851379974666
1.2,50.6788630225271,0.0157390525828221
1.2,47.814074046873,0.0157846949088375
1.2,44.9492850712189,0.0158123818955354
1.2,42.0844960955648,0.0158172820753711
1.2,39.2197071199107,0.0158001121602172
1.2,36.3549181442565,0.0157658227799982
1.2,33.4901291686024,0.0157212850017748
1.2,30.6253401929483,0.0156731934783754
1.2,27.7605512172942,0.0156268164560315
1.2,24.8957622416401,0.0155855830668534
1.2,22.0309732659859,0.0155512144859861
1.2,19.1661842903318,0.0155241070731538
1.2,16.3013953146777,0.0155037734597654
1.2,13.4366063390236,0.0154892388177583
1.2,10.5718173633695,0.0154793507192522
1.25,171,0.0155893676440541
1.25,168.135211024346,0.0156029998520315
1.25,165.270422048692,0.0156198530705939
1.25,162.405633073038,0.0156392199130824
1.25,159.540844097384,0.015659957197091
1.25,156.676055121729,0.0156804309796882
1.25,153.811266146075,0.0156985601100195
1.25,150.946477170421,0.015712002485073
1.25,148.081688194767,0.0157185041739591
1.25,145.216899219113,0.0157163818681072
1.25,142.352110243459,0.0157050379088808
1.25,139.487321267805,0.0156853333054708
1.25,136.622532292151,0.01565960783809
1.25,133.757743316496,0.0156311996121923
1.25,130.892954340842,0.0156035252088893
1.25,128.028165365188,0.0155790755051641
1.25,125.163376389534,0.0155588525340622
1.25,122.29858741388,0.0155426125930054
1.25,119.433798438226,0.0155298330406452
1.25,116.569009462572,0.0155208761556463
1.25,113.704220486918,0.0155176299814493
1.25,110.839431511264,0.015523034283681
1.25,107.974642535609,0.0155393816808923
1.25,105.109853559955,0.015566101559782
1.25,102.245064584301,0.0155985933090943
1.25,99.3802756086471,0.0156296988520447
1.25,96.515486632993,0.0156535434667365
1.25,93.6506976573389,0.0156687170267456
1.25,90.7859086816847,0.0156777624932185
1.25,87.9211197060306,0.0156838310064334
1.25,85.0563307303765,0.0156883222046749
1.25,82.1915417547224,0.0156912050309507
1.25,79.3267527790683,0.015691858098326
1.25,76.4619638034142,0.0156885574840652
1.25,73.59717482776,0.0156782140552051
1.25,70.7323858521059,0.0156586358054514
1.25,67.8675968764518,0.0156322138702657
1.25,65.0028079007977,0.01560726622209
1.25,62.1380189251436,0.0155950439809658
1.25,59.2732299494895,0.0156044421740953
1.25,56.4084409738353,0.0156379154105918
1.25,53.5436519981812,0.0156902776189297
1.25,50.6788630225271,0.0157501118665512
1.25,47.814074046873,0.0158030897192978
1.25,44.9492850712189,0.0158364414380464
1.25,42.0844960955648,0.0158430358633732
1.25,39.2197071199107,0.0158230643702657
1.25,36.3549181442565,0.0157826109625848
1.25,33.4901291686024,0.0157304399578804
1.25,30.6253401929483,0.0156749942712975
1.25,27.7605512172942,0.0156226789872699
1.25,24.8957622416401,0.0155773983933158
1.25,22.0309732659859,0.0155408488805866
1.25,19.1661842903318,0.0155131086953434
1.25,16.3013953146777,0.0154932496759609
1.25,13.4366063390236,0.0154798470500398
1.25,10.5718173633695,0.0154713520658669
1.3,171,0.0156267452343787
1.3,168.135211024346,0.0156417608249918
1.3,165.270422048692,0.0156599601191953
1.3,162.405633073038,0.0156802920380039
1.3,159.540844097384,0.0157011733044222
1.3,156.676055121729,0.0157204555502339
1.3,153.811266146075,0.0157355305137453
1.3,150.946477170421,0.0157436321589641
1.3,148.081688194767,0.0157423564473905
1.3,145.216899219113,0.0157303359113909
1.3,142.352110243459,0.0157078845012089
1.3,139.487321267805,0.0156773163837446
1.3,136.622532292151,0.0156426361300556
1.3,133.757743316496,0.0156084983471661
1.3,130.892954340842,0.0155787388501728
1.3,128.028165365188,0.0155551733918543
1.3,125.163376389534,0.0155373882789294
1.3,122.29858741388,0.0155237252419381
1.3,119.433798438226,0.015512885757791
1.3,116.569009462572,0.0155051870907098
1.3,113.704220486918,0.0155028318262786
1.3,110.839431511264,0.0155091646242434
1.3,107.974642535609,0.0155270828899133
1.3,105.109853559955,0.0155568005384914
1.3,102.245064584301,0.01559409438254
1.3,99.3802756086471,0.0156312515876441
1.3,96.515486632993,0.0156612797894993
1.3,93.6506976573389,0.015681903511713
1.3,90.7859086816847,0.015695244624684
1.3,87.9211197060306,0.0157042148556184
1.3,85.0563307303765,0.0157104448987131
1.3,82.1915417547224,0.015714998930523
1.3,79.3267527790683,0.015718151590574
1.3,76.4619638034142,0.0157169992721372
1.3,73.59717482776,0.0157053481577836
1.3,70.7323858521059,0.0156787898567619
1.3,67.8675968764518,0.0156407959028132
1.3,65.0028079007977,0.0156033259341042
1.3,62.1380189251436,0.0155810693125024
1.3,59.2732299494895,0.015584331706063
1.3,56.4084409738353,0.0156150823282521
1.3,53.5436519981812,0.0156667438739564
1.3,50.6788630225271,0.0157263766168848
1.3,47.814074046873,0.015778420528073
1.3,44.9492850712189,0.0158094715772417
1.3,42.0844960955648,0.0158125406896906
1.3,39.2197071199107,0.0157886117646773
1.3,36.3549181442565,0.0157448115028509
1.3,33.4901291686024,0.0156907783348828
1.3,30.6253401929483,0.0156354252252563
1.3,27.7605512172942,0.0155851926910906
1.3,24.8957622416401,0.0155436829423057
1.3,22.0309732659859,0.015512094796296
1.3,19.1661842903318,0.0154899452672583
1.3,16.3013953146777,0.015475776511427
1.3,13.4366063390236,0.0154677189927365
1.3,10.5718173633695,0.0154638827732623
1.35,171,0.0156805462314785
1.35,168.135211024346,0.0156970229152355
1.35,165.270422048692,0.0157166006292297
1.35,162.405633073038,0.0157378543655488
1.35,159.540844097384,0.0157587388021063
1.35,156.676055121729,0.0157765790743692
1.35,153.811266146075,0.015788233653798
1.35,150.946477170421,0.0157905026484468
1.35,148.081688194767,0.0157808057156227
1.35,145.216899219113,0.015758037941636
1.35,142.352110243459,0.0157233371264764
1.35,139.487321267805,0.0156803429556176
1.35,136.622532292151,0.0156345636795448
1.35,133.757743316496,0.0155918343199737
1.35,130.892954340842,0.0155564553459587
1.35,128.028165365188,0.0155300081161912
1.35,125.163376389534,0.0155115796932453
1.35,122.29858741388,0.0154992096354448
1.35,119.433798438226,0.0154915004959504
1.35,116.569009462572,0.0154883819112354
1.35,113.704220486918,0.0154909978614574
1.35,110.839431511264,0.0155013420076472
1.35,107.974642535609,0.0155215130300492
1.35,105.109853559955,0.0155517350896349
1.35,102.245064584301,0.0155881557522411
1.35,99.3802756086471,0.0156237878734375
1.35,96.515486632993,0.01565331353472
1.35,93.6506976573389,0.0156767433339333
1.35,90.7859086816847,0.0156972910771875
1.35,87.9211197060306,0.0157163857756091
1.35,85.0563307303765,0.0157325019640308
1.35,82.1915417547224,0.0157439881613058
1.35,79.3267527790683,0.0157494645747185
1.35,76.4619638034142,0.0157446504898792
1.35,73.59717482776,0.0157228352208604
1.35,70.7323858521059,0.0156819155711548
1.35,67.8675968764518,0.0156303264829668
1.35,65.0028079007977,0.0155843587551713
1.35,62.1380189251436,0.0155594824285674
1.35,59.2732299494895,0.0155633635558603
1.35,56.4084409738353,0.0155940745358456
1.35,53.5436519981812,0.0156419930835141
1.35,50.6788630225271,0.0156931509331034
1.35,47.814074046873,0.0157332057674352
1.35,44.9492850712189,0.0157515887763343
1.35,42.0844960955648,0.015744473292617
1.35,39.2197071199107,0.0157150512906295
1.35,36.3549181442565,0.0156711552487288
1.35,33.4901291686024,0.0156218846162646
1.35,30.6253401929483,0.0155749555141436
1.35,27.7605512172942,0.015535447876456
1.35,24.8957622416401,0.0155057207130782
1.35,22.0309732659859,0.015485966230151
1.35,19.1661842903318,0.0154749596941099
1.35,16.3013953146777,0.015470747472822
1.35,13.4366063390236,0.0154711673506463
1.35,10.5718173633695,0.0154741873271381
1.4,171,0.0157469985115023
1.4,168.135211024346,0.015763856362446
1.4,165.270422048692,0.0157834958102387
1.4,162.405633073038,0.0158042023063797
1.4,159.540844097384,0.0158235993742017
1.4,156.676055121729,0.015838656026519
1.4,153.811266146075,0.0158458806452289
1.4,150.946477170421,0.0158417913373127
1.4,148.081688194767,0.0158237048171801
1.4,145.216899219113,0.0157907418976279
1.4,142.352110243459,0.0157447026333209
1.4,139.487321267805,0.0156902508490367
1.4,136.622532292151,0.0156339559223422
1.4,133.757743316496,0.0155823504440629
1.4,130.892954340842,0.0155399494132485
1.4,128.028165365188,0.0155084032019419
1.4,125.163376389534,0.0154872204373526
1.4,122.29858741388,0.0154752898212711
1.4,119.433798438226,0.015471840832043
1.4,116.569009462572,0.0154762411927609
1.4,113.704220486918,0.015487522888858
1.4,110.839431511264,0.0155048191894241
1.4,107.974642535609,0.0155279379395923
1.4,105.109853559955,0.0155560684618905
1.4,102.245064584301,0.0155858033003104
1.4,99.3802756086471,0.0156126707718891
1.4,96.515486632993,0.0156359455272643
1.4,93.6506976573389,0.0156602248292015
1.4,90.7859086816847,0.015690220582755
1.4,87.9211197060306,0.015724434192231
1.4,85.0563307303765,0.0157555188793379
1.4,82.1915417547224,0.015776025213217
1.4,79.3267527790683,0.0157809160480521
1.4,76.4619638034142,0.0157654933000264
1.4,73.59717482776,0.0157267790041028
1.4,70.7323858521059,0.0156698517283649
1.4,67.8675968764518,0.015609892629844
1.4,65.0028079007977,0.0155652377257625
1.4,62.1380189251436,0.0155480342988736
1.4,59.2732299494895,0.0155599702679366
1.4,56.4084409738353,0.0155937352620642
1.4,53.5436519981812,0.0156369548055866
1.4,50.6788630225271,0.0156761937174314
1.4,47.814074046873,0.0157004402776407
1.4,44.9492850712189,0.0157037904951174
1.4,42.0844960955648,0.015686512590307
1.4,39.2197071199107,0.0156539571230176
1.4,36.3549181442565,0.0156139665226709
1.4,33.4901291686024,0.0155741767913519
1.4,30.6253401929483,0.0155402528575248
1.4,27.7605512172942,0.015515287588786
1.4,24.8957622416401,0.0155000501353822
1.4,22.0309732659859,0.0154936401245168
1.4,19.1661842903318,0.0154942059773029
1.4,16.3013953146777,0.0154995397716183
1.4,13.4366063390236,0.0155074849743705
1.4,10.5718173633695,0.015516167981208
1.45,171,0.0157983700264534
1.45,168.135211024346,0.0158132262337386
1.45,165.270422048692,0.0158302248806461
1.45,162.405633073038,0.0158476533502945
1.45,159.540844097384,0.0158631824867901
1.45,156.676055121729,0.0158738653715343
1.45,153.811266146075,0.0158763044688876
1.45,150.946477170421,0.0158670970085361
1.45,148.081688194767,0.0158436340446958
1.45,145.216899219113,0.01580515964289
1.45,142.352110243459,0.0157536783682231
1.45,139.487321267805,0.0156940474965094
1.45,136.622532292151,0.0156328223726831
1.45,133.757743316496,0.0155762577368761
1.45,130.892954340842,0.0155286621903351
1.45,128.028165365188,0.0154921602036146
1.45,125.163376389534,0.0154677617714016
1.45,122.29858741388,0.0154564489627811
1.45,119.433798438226,0.0154589295366204
1.45,116.569009462572,0.0154741124439267
1.45,113.704220486918,0.0154981377322922
1.45,110.839431511264,0.0155256803183189
1.45,107.974642535609,0.0155522949480267
1.45,105.109853559955,0.0155748825963748
1.45,102.245064584301,0.0155911523881229
1.45,99.3802756086471,0.0156017226196995
1.45,96.515486632993,0.0156131936266335
1.45,93.6506976573389,0.0156359490259845
1.45,90.7859086816847,0.0156759106952005
1.45,87.9211197060306,0.0157278061387236
1.45,85.0563307303765,0.0157771813321274
1.45,82.1915417547224,0.0158087434430933
1.45,79.3267527790683,0.0158121340072923
1.45,76.4619638034142,0.0157831622276367
1.45,73.59717482776,0.0157260619961914
1.45,70.7323858521059,0.0156559027833603
1.45,67.8675968764518,0.015594221002535
1.45,65.0028079007977,0.0155588198702637
1.45,62.1380189251436,0.0155561797254338
1.45,59.2732299494895,0.015581033329841
1.45,56.4084409738353,0.0156208947927821
1.45,53.5436519981812,0.0156614893669155
1.45,50.6788630225271,0.0156909043633528
1.45,47.814074046873,0.0157021210706678
1.45,44.9492850712189,0.0156939563076016
1.45,42.0844960955648,0.0156703186729511
1.45,39.2197071199107,0.015638101101659
1.45,36.3549181442565,0.0156046544618629
1.45,33.4901291686024,0.0155758384831506
1.45,30.6253401929483,0.0155551150953436
1.45,27.7605512172942,0.0155435748934451
1.45,24.8957622416401,0.0155405123831378
1.45,22.0309732659859,0.0155441680156747
1.45,19.1661842903318,0.0155523835271321
1.45,16.3013953146777,0.0155630586454572
1.45,13.4366063390236,0.0155744008745173
1.45,10.5718173633695,0.0155850146562267
1.5,171,0.0157985190024689
1.5,168.135211024346,0.0158081391747733
1.5,165.270422048692,0.0158188928969543
1.5,162.405633073038,0.0158295086604711
1.5,159.540844097384,0.0158382834078398
1.5,156.676055121729,0.0158430614219447
1.5,153.811266146075,0.0158413188757026
1.5,150.946477170421,0.0158304546540226
1.5,148.081688194767,0.0158083745167979
1.5,145.216899219113,0.015774312961273
1.5,142.352110243459,0.0157295518411299
1.5,139.487321267805,0.0156774861404443
1.5,136.622532292151,0.0156227434687329
1.5,133.757743316496,0.0155698245871833
1.5,130.892954340842,0.0155223084177119
1.5,128.028165365188,0.015483261593063
1.5,125.163376389534,0.0154562663905636
1.5,122.29858741388,0.0154455665619248
1.5,119.433798438226,0.0154542649788806
1.5,116.569009462572,0.0154812840003869
1.5,113.704220486918,0.0155196584850155
1.5,110.839431511264,0.0155584573945231
1.5,107.974642535609,0.0155872596824401
1.5,105.109853559955,0.0155997366021988
1.5,102.245064584301,0.0155957586950883
1.5,99.3802756086471,0.0155834715389544
1.5,96.515486632993,0.0155787897028474
1.5,93.6506976573389,0.015598561474282
1.5,90.7859086816847,0.0156499094384346
1.5,87.9211197060306,0.0157235942273485
1.5,85.0563307303765,0.0157971947453338
1.5,82.1915417547224,0.0158457748677189
1.5,79.3267527790683,0.0158521119623387
1.5,76.4619638034142,0.0158126542560623
1.5,73.59717482776,0.0157400210574593
1.5,70.7323858521059,0.0156596159580377
1.5,67.8675968764518,0.0155986371850821
1.5,65.0028079007977,0.0155739997269393
1.5,62.1380189251436,0.0155871105082742
1.5,59.2732299494895,0.0156266326475163
1.5,56.4084409738353,0.0156753162000018
1.5,53.5436519981812,0.0157167803781925
1.5,50.6788630225271,0.0157401031704203
1.5,47.814074046873,0.0157416890576633
1.5,44.9492850712189,0.0157246082281375
1.5,42.0844960955648,0.0156961095909856
1.5,39.2197071199107,0.01566451059213
1.5,36.3549181442565,0.0156366851450154
1.5,33.4901291686024,0.0156167941657291
1.5,30.6253401929483,0.0156062059490641
1.5,27.7605512172942,0.0156041610537787
1.5,24.8957622416401,0.0156086918257724
1.5,22.0309732659859,0.0156174483675802
1.5,19.1661842903318,0.0156282635254274
1.5,16.3013953146777,0.015639434631834
1.5,13.4366063390236,0.0156497844976103
1.5,10.5718173633695,0.0156585915971265
1.55,171,0.0157436690348868
1.55,168.135211024346,0.0157458537219687
1.55,165.270422048692,0.0157479795732819
1.55,162.405633073038,0.0157495658702502
1.55,159.540844097384,0.0157500014411954
1.55,156.676055121729,0.0157485071571343
1.55,153.811266146075,0.0157441030133632
1.55,150.946477170421,0.0157356306011369
1.55,148.081688194767,0.0157218990160864
1.55,145.216899219113,0.015701977070364
1.55,142.352110243459,0.015675525589389
1.55,139.487321267805,0.015642951038165
1.55,136.622532292151,0.0156052763135566
1.55,133.757743316496,0.0155640058715312
1.55,130.892954340842,0.015521499470283
1.55,128.028165365188,0.0154819321151774
1.55,125.163376389534,0.0154519601670715
1.55,122.29858741388,0.0154397036285407
1.55,119.433798438226,0.0154514135606517
1.55,116.569009462572,0.0154870129544586
1.55,113.704220486918,0.0155374172291842
1.55,110.839431511264,0.015586427414643
1.55,107.974642535609,0.0156170376728093
1.55,105.109853559955,0.0156188617212341
1.55,102.245064584301,0.0155937834321316
1.55,99.3802756086471,0.0155578860204022
1.55,96.515486632993,0.0155367672458219
1.55,93.6506976573389,0.0155540630121597
1.55,90.7859086816847,0.0156186442088776
1.55,87.9211197060306,0.0157177884844619
1.55,85.0563307303765,0.0158209090052049
1.55,82.1915417547224,0.0158926024634131
1.55,79.3267527790683,0.0159080251632456
1.55,76.4619638034142,0.0158635737092123
1.55,73.59717482776,0.0157789820498778
1.55,70.7323858521059,0.0156886137526993
1.55,67.8675968764518,0.0156254216423562
1.55,65.0028079007977,0.0156074905692127
1.55,62.1380189251436,0.0156338715194766
1.55,59.2732299494895,0.0156887617291598
1.55,56.4084409738353,0.0157497975424472
1.55,53.5436519981812,0.0157966926996154
1.55,50.6788630225271,0.0158175249262732
1.55,47.814074046873,0.0158109379853851
1.55,44.9492850712189,0.0157840619102202
1.55,42.0844960955648,0.0157478879003753
1.55,39.2197071199107,0.0157127093798954
1.55,36.3549181442565,0.0156853980636357
1.55,33.4901291686024,0.0156687817640693
1.55,30.6253401929483,0.0156624366597241
1.55,27.7605512172942,0.015664030756744
1.55,24.8957622416401,0.0156705942440518
1.55,22.0309732659859,0.0156794088476833
1.55,19.1661842903318,0.0156884557766342
1.55,16.3013953146777,0.0156965080165954
1.55,13.4366063390236,0.0157030071456249
1.55,10.5718173633695,0.0157078543371922
1.6,171,0.015665435537568
1.6,168.135211024346,0.0156608008550893
1.6,165.270422048692,0.0156551577818764
1.6,162.405633073038,0.0156488395827097
1.6,159.540844097384,0.0156423311505068
1.6,156.676055121729,0.0156362126308329
1.6,153.811266146075,0.0156310136561492
1.6,150.946477170421,0.0156269775308506
1.6,148.081688194767,0.0156237785345697
1.6,145.216899219113,0.0156202841662693
1.6,142.352110243459,0.0156144829496861
1.6,139.487321267805,0.0156036971428246
1.6,136.622532292151,0.0155851910780986
1.6,133.757743316496,0.0155572698847398
1.6,130.892954340842,0.0155208130341385
1.6,128.028165365188,0.0154807371289652
1.6,125.163376389534,0.0154463092971785
1.6,122.29858741388,0.0154291782105198
1.6,119.433798438226,0.0154389298900292
1.6,116.569009462572,0.0154775859640756
1.6,113.704220486918,0.0155358753288876
1.6,110.839431511264,0.0155943280647959
1.6,107.974642535609,0.0156303376789472
1.6,105.109853559955,0.0156288946500552
1.6,102.245064584301,0.0155920987356367
1.6,99.3802756086471,0.0155417278426204
1.6,96.515486632993,0.0155112250890527
1.6,93.6506976573389,0.0155301183746727
1.6,90.7859086816847,0.0156090731151082
1.6,87.9211197060306,0.0157325622671135
1.6,85.0563307303765,0.0158628761289428
1.6,82.1915417547224,0.0159554042487079
1.6,79.3267527790683,0.0159787980785253
1.6,76.4619638034142,0.0159294212020699
1.6,73.59717482776,0.0158325162794188
1.6,70.7323858521059,0.0157296154144318
1.6,67.8675968764518,0.0156595004888854
1.6,65.0028079007977,0.0156435308262381
1.6,62.1380189251436,0.0156809349442507
1.6,59.2732299494895,0.0157526590724478
1.6,56.4084409738353,0.0158303326400662
1.6,53.5436519981812,0.0158873604555205
1.6,50.6788630225271,0.0159084721647674
1.6,47.814074046873,0.0158934852231707
1.6,44.9492850712189,0.0158537905257975
1.6,42.0844960955648,0.0158048338179045
1.6,39.2197071199107,0.0157595646448307
1.6,36.3549181442565,0.0157254164739603
1.6,33.4901291686024,0.0157044228317768
1.6,30.6253401929483,0.0156949151754324
1.6,27.7605512172942,0.01569349080695
1.6,24.8957622416401,0.01569655114855
1.6,22.0309732659859,0.0157011978348357
1.6,19.1661842903318,0.0157055565061588
1.6,16.3013953146777,0.0157087168269205
1.6,13.4366063390236,0.0157104858547845
1.6,10.5718173633695,0.0157111019749323
1.65,171,0.0155931124799254
1.65,168.135211024346,0.0155843420856247
1.65,165.270422048692,0.0155740398727671
1.65,162.405633073038,0.015563057068452
1.65,159.540844097384,0.0155525631368211
1.65,156.676055121729,0.0155439796437468
1.65,153.811266146075,0.0155387745495996
1.65,150.946477170421,0.015538085884364
1.65,148.081688194767,0.0155421966660001
1.65,145.216899219113,0.0155499745322194
1.65,142.352110243459,0.0155585046629267
1.65,139.487321267805,0.0155632343379763
1.65,136.622532292151,0.0155589277222549
1.65,133.757743316496,0.0155415080623794
1.65,130.892954340842,0.0155104089226527
1.65,128.028165365188,0.0154704929249851
1.65,125.163376389534,0.0154322720716423
1.65,122.29858741388,0.0154094931724696
1.65,119.433798438226,0.0154142171430588
1.65,116.569009462572,0.0154508771841751
1.65,113.704220486918,0.0155118723763237
1.65,110.839431511264,0.0155776405314609
1.65,107.974642535609,0.0156232161471818
1.65,105.109853559955,0.0156302705526807
1.65,102.245064584301,0.0155992259382819
1.65,99.3802756086471,0.0155532019316069
1.65,96.515486632993,0.0155288097947967
1.65,93.6506976573389,0.0155581791708807
1.65,90.7859086816847,0.0156523505935404
1.65,87.9211197060306,0.015793390211168
1.65,85.0563307303765,0.0159386506167905
1.65,82.1915417547224,0.0160378588335637
1.65,79.3267527790683,0.0160568612045594
1.65,76.4619638034142,0.0159943600744121
1.65,73.59717482776,0.0158812487480675
1.65,70.7323858521059,0.0157645910558068
1.65,67.8675968764518,0.0156870781583398
1.65,65.0028079007977,0.0156722729264617
1.65,62.1380189251436,0.0157194327905794
1.65,59.2732299494895,0.0158064409604025
1.65,56.4084409738353,0.0158988796415648
1.65,53.5436519981812,0.0159635940262911
1.65,50.6788630225271,0.0159819994695345
1.65,47.814074046873,0.0159555029080305
1.65,44.9492850712189,0.0159000012856059
1.65,42.0844960955648,0.015835130244224
1.65,39.2197071199107,0.0157760473698266
1.65,36.3549181442565,0.0157306075488253
1.65,33.4901291686024,0.0157003784065848
1.65,30.6253401929483,0.0156830674043486
1.65,27.7605512172942,0.0156748257733024
1.65,24.8957622416401,0.0156718367244338
1.65,22.0309732659859,0.0156711370717441
1.65,19.1661842903318,0.0156708521202068
1.65,16.3013953146777,0.0156700783653679
1.65,13.4366063390236,0.0156686147525362
1.65,10.5718173633695,0.0156666763952237
1.7,171,0.0155391823114502
1.7,168.135211024346,0.0155289773159228
1.7,165.270422048692,0.0155169641669994
1.7,162.405633073038,0.0155041101692931
1.7,159.540844097384,0.0154917599231421
1.7,156.676055121729,0.0154815854463175
1.7,153.811266146075,0.0154753890202058
1.7,150.946477170421,0.0154747151451988
1.7,148.081688194767,0.0154802769051974
1.7,145.216899219113,0.0154912961994791
1.7,142.352110243459,0.0155049905107394
1.7,139.487321267805,0.0155165670958821
1.7,136.622532292151,0.0155201061802552
1.7,133.757743316496,0.0155104862399839
1.7,130.892954340842,0.01548596177458
1.7,128.028165365188,0.0154503405137333
1.7,125.163376389534,0.0154133997011457
1.7,122.29858741388,0.0153886456661516
1.7,119.433798438226,0.0153886528663623
1.7,116.569009462572,0.0154194325907234
1.7,113.704220486918,0.0154760911847934
1.7,110.839431511264,0.0155423272182618
1.7,107.974642535609,0.0155957657332607
1.7,105.109853559955,0.015618810981827
1.7,102.245064584301,0.0156104000864917
1.7,99.3802756086471,0.0155905456735841
1.7,96.515486632993,0.0155921690884855
1.7,93.6506976573389,0.0156438471080137
1.7,90.7859086816847,0.0157533728665469
1.7,87.9211197060306,0.0159000535923052
1.7,85.0563307303765,0.0160397578943323
1.7,82.1915417547224,0.0161233026538796
1.7,79.3267527790683,0.0161209790283772
1.7,76.4619638034142,0.0160380791087424
1.7,73.59717482776,0.0159110128803767
1.7,70.7323858521059,0.0157887647547125
1.7,67.8675968764518,0.0157127266472821
1.7,65.0028079007977,0.0157037865856727
1.7,62.1380189251436,0.0157580523574945
1.7,59.2732299494895,0.0158496288824552
1.7,56.4084409738353,0.0159402349087687
1.7,53.5436519981812,0.0159949128197966
1.7,50.6788630225271,0.0159970516033245
1.7,47.814074046873,0.0159524944781546
1.7,44.9492850712189,0.0158808917909183
1.7,42.0844960955648,0.0158032731798368
1.7,39.2197071199107,0.0157343840565445
1.7,36.3549181442565,0.0156811273263105
1.7,33.4901291686024,0.0156443754286282
1.7,30.6253401929483,0.0156215702336954
1.7,27.7605512172942,0.015608868169875
1.7,24.8957622416401,0.0156025144746691
1.7,22.0309732659859,0.015599530931694
1.7,19.1661842903318,0.0155979170005815
1.7,16.3013953146777,0.0155965630654804
1.7,13.4366063390236,0.0155950326951606
1.7,10.5718173633695,0.015593319370943
1.75,171,0.0155042397221414
1.75,168.135211024346,0.0154942944474978
1.75,165.270422048692,0.0154823526003857
1.75,162.405633073038,0.0154692093162021
1.75,159.540844097384,0.0154560322841443
1.75,156.676055121729,0.0154443480659202
1.75,153.811266146075,0.0154358975394287
1.75,150.946477170421,0.0154323146832145
1.75,148.081688194767,0.015434623658987
1.75,145.216899219113,0.0154426292503889
1.75,142.352110243459,0.0154543910656891
1.75,139.487321267805,0.015466089888458
1.75,136.622532292151,0.0154726345677075
1.75,133.757743316496,0.0154691963648448
1.75,130.892954340842,0.015453413824949
1.75,128.028165365188,0.0154274153835984
1.75,125.163376389534,0.0153984711736509
1.75,122.29858741388,0.0153774267567907
1.75,119.433798438226,0.0153750470746217
1.75,116.569009462572,0.0153974700289769
1.75,113.704220486918,0.0154426388511649
1.75,110.839431511264,0.015499732428957
1.75,107.974642535609,0.0155530863780343
1.75,105.109853559955,0.0155902965101673
1.75,102.245064584301,0.0156109581117212
1.75,99.3802756086471,0.0156298862121334
1.75,96.515486632993,0.0156705666941328
1.75,93.6506976573389,0.0157513424373534
1.75,90.7859086816847,0.0158721365079102
1.75,87.9211197060306,0.0160091423118327
1.75,85.0563307303765,0.0161217529105363
1.75,82.1915417547224,0.0161708951656648
1.75,79.3267527790683,0.0161397044418338
1.75,76.4619638034142,0.0160429143894891
1.75,73.59717482776,0.0159188600794742
1.75,70.7323858521059,0.0158112873376626
1.75,67.8675968764518,0.0157526985131731
1.75,65.0028079007977,0.0157551299632251
1.75,62.1380189251436,0.0158080496606944
1.75,59.2732299494895,0.0158825309446345
1.75,56.4084409738353,0.0159425907581172
1.75,53.5436519981812,0.015961269822967
1.75,50.6788630225271,0.015931910885014
1.75,47.814074046873,0.0158665627754945
1.75,44.9492850712189,0.0157851648067804
1.75,42.0844960955648,0.0157053846610638
1.75,39.2197071199107,0.0156381326417896
1.75,36.3549181442565,0.0155876750300605
1.75,33.4901291686024,0.0155536407219041
1.75,30.6253401929483,0.015533170355936
1.75,27.7605512172942,0.0155225498363468
1.75,24.8957622416401,0.0155182368201036
1.75,22.0309732659859,0.0155173845083416
1.75,19.1661842903318,0.015518006308852
1.75,16.3013953146777,0.0155189156287163
1.75,13.4366063390236,0.0155195519485625
1.75,10.5718173633695,0.0155197751910537
1.8,171,0.0154795678351507
1.8,168.135211024346,0.0154708300320015
1.8,165.270422048692,0.0154601000432388
1.8,162.405633073038,0.0154479272484426
1.8,159.540844097384,0.0154351889703541
1.8,156.676055121729,0.0154231064958038
1.8,153.811266146075,0.0154131567212183
1.8,150.946477170421,0.0154068391112863
1.8,148.081688194767,0.0154052892719817
1.8,145.216899219113,0.0154087917458445
1.8,142.352110243459,0.0154163312570611
1.8,139.487321267805,0.0154254095751798
1.8,136.622532292151,0.015432388209648
1.8,133.757743316496,0.0154335104339037
1.8,130.892954340842,0.015426453392923
1.8,128.028165365188,0.0154118456988555
1.8,125.163376389534,0.0153939294629836
1.8,122.29858741388,0.0153797372975038
1.8,119.433798438226,0.0153768002480668
1.8,116.569009462572,0.0153901629806194
1.8,113.704220486918,0.0154199905815758
1.8,110.839431511264,0.0154611656468667
1.8,107.974642535609,0.015505838491773
1.8,105.109853559955,0.0155484946710635
1.8,102.245064584301,0.0155908534423989
1.8,99.3802756086471,0.015642609150105
1.8,96.515486632993,0.0157159859212046
1.8,93.6506976573389,0.0158165324609461
1.8,90.7859086816847,0.0159355678084832
1.8,87.9211197060306,0.016049271202476
1.8,85.0563307303765,0.0161267543939274
1.8,82.1915417547224,0.0161446685807146
1.8,79.3267527790683,0.0161002217607768
1.8,76.4619638034142,0.0160136180038759
1.8,73.59717482776,0.0159181728186863
1.8,70.7323858521059,0.0158452892999243
1.8,67.8675968764518,0.0158130204644821
1.8,65.0028079007977,0.0158215482429197
1.8,62.1380189251436,0.0158546040909
1.8,59.2732299494895,0.0158863151220032
1.8,56.4084409738353,0.0158928662768259
1.8,53.5436519981812,0.0158634980372903
1.8,50.6788630225271,0.0158031790121479
1.8,47.814074046873,0.0157263466015518
1.8,44.9492850712189,0.0156483760561948
1.8,42.0844960955648,0.0155803233152785
1.8,39.2197071199107,0.0155276642784399
1.8,36.3549181442565,0.0154913175781001
1.8,33.4901291686024,0.0154693360519551
1.8,30.6253401929483,0.015458434131974
1.8,27.7605512172942,0.0154550848150793
1.8,24.8957622416401,0.0154561822680254
1.8,22.0309732659859,0.0154593525715051
1.8,19.1661842903318,0.0154630121995269
1.8,16.3013953146777,0.0154662698401759
1.8,13.4366063390236,0.0154687540157678
1.8,10.5718173633695,0.0154704283397146
1.85,171,0.0154559970120202
1.85,168.135211024346,0.015449084657614
1.85,165.270422048692,0.0154405451825862
1.85,162.405633073038,0.0154307798001283
1.85,159.540844097384,0.0154204444448812
1.85,156.676055121729,0.015410464999845
1.85,153.811266146075,0.0154019757606842
1.85,150.946477170421,0.0153961543918245
1.85,148.081688194767,0.0153939494420132
1.85,145.216899219113,0.0153957373585633
1.85,142.352110243459,0.015401001819638
1.85,139.487321267805,0.0154081844304207
1.85,136.622532292151,0.0154148760587939
1.85,133.757743316496,0.0154184472944446
1.85,130.892954340842,0.0154170239999681
1.85,128.028165365188,0.0154104632364519
1.85,125.163376389534,0.0154008432475292
1.85,122.29858741388,0.0153921012741316
1.85,119.433798438226,0.0153888183738249
1.85,116.569009462572,0.0153945711320641
1.85,113.704220486918,0.0154105753791171
1.85,110.839431511264,0.0154354947986888
1.85,107.974642535609,0.0154670415742398
1.85,105.109853559955,0.0155048241183199
1.85,102.245064584301,0.0155522120200289
1.85,99.3802756086471,0.0156149099387957
1.85,96.515486632993,0.0156965179475775
1.85,93.6506976573389,0.0157940280123258
1.85,90.7859086816847,0.0158960554233228
1.85,87.9211197060306,0.0159847102706426
1.85,85.0563307303765,0.0160410456936841
1.85,82.1915417547224,0.0160532928072496
1.85,79.3267527790683,0.0160242265621784
1.85,76.4619638034142,0.0159713730347898
1.85,73.59717482776,0.0159178655641492
1.85,70.7323858521059,0.015880506051006
1.85,67.8675968764518,0.0158634224258248
1.85,65.0028079007977,0.0158590587479723
1.85,62.1380189251436,0.0158533195130875
1.85,59.2732299494895,0.0158324306372315
1.85,56.4084409738353,0.015789475923315
1.85,53.5436519981812,0.0157271146926233
1.85,50.6788630225271,0.0156549593844522
1.85,47.814074046873,0.0155843315458368
1.85,44.9492850712189,0.0155240391212736
1.85,42.0844960955648,0.015478651652321
1.85,39.2197071199107,0.0154488090745809
1.85,36.3549181442565,0.0154324980509033
1.85,33.4901291686024,0.015426436809312
1.85,30.6253401929483,0.0154271364871166
1.85,27.7605512172942,0.015431545916826
1.85,24.8957622416401,0.0154373496410863
1.85,22.0309732659859,0.0154430242802948
1.85,19.1661842903318,0.0154477455793084
1.85,16.3013953146777,0.0154512204548931
1.85,13.4366063390236,0.0154535017104016
1.85,10.5718173633695,0.0154548243128992
1.9,171,0.0154346968743202
1.9,168.135211024346,0.0154300784717053
1.9,165.270422048692,0.0154245796265649
1.9,162.405633073038,0.0154185986505752
1.9,159.540844097384,0.0154126975698911
1.9,156.676055121729,0.0154075817390517
1.9,153.811266146075,0.0154040253976937
1.9,150.946477170421,0.015402735660342
1.9,148.081688194767,0.0154041629776322
1.9,145.216899219113,0.0154082881168591
1.9,142.352110243459,0.0154144457348041
1.9,139.487321267805,0.0154212791380122
1.9,136.622532292151,0.0154269352077936
1.9,133.757743316496,0.0154295554020875
1.9,130.892954340842,0.0154279729967807
1.9,128.028165365188,0.015422349123793
1.9,125.163376389534,0.0154144070847429
1.9,122.29858741388,0.0154070535397001
1.9,119.433798438226,0.0154034541295539
1.9,116.569009462572,0.0154058916828159
1.9,113.704220486918,0.0154149213574834
1.9,110.839431511264,0.0154295299141962
1.9,107.974642535609,0.0154487976860054
1.9,105.109853559955,0.0154741737779668
1.9,102.245064584301,0.0155099447829634
1.9,99.3802756086471,0.0155606420910659
1.9,96.515486632993,0.0156275157482742
1.9,93.6506976573389,0.0157070681376915
1.9,90.7859086816847,0.0157915693032051
1.9,87.9211197060306,0.0158695524620798
1.9,85.0563307303765,0.015927149601492
1.9,82.1915417547224,0.0159536367670944
1.9,79.3267527790683,0.0159493011184295
1.9,76.4619638034142,0.0159263195023833
1.9,73.59717482776,0.0158991133013782
1.9,70.7323858521059,0.0158742047788273
1.9,67.8675968764518,0.0158491473404759
1.9,65.0028079007977,0.0158180243430455
1.9,62.1380189251436,0.015776314908725
1.9,59.2732299494895,0.0157229653901329
1.9,56.4084409738353,0.0156609523261417
1.9,53.5436519981812,0.0155966397808948
1.9,50.6788630225271,0.0155377422212237
1.9,47.814074046873,0.0154906795262901
1.9,44.9492850712189,0.0154586692144348
1.9,42.0844960955648,0.0154413822465769
1.9,39.2197071199107,0.0154359630868787
1.9,36.3549181442565,0.0154385402881138
1.9,33.4901291686024,0.0154454272571091
1.9,30.6253401929483,0.015453728650464
1.9,27.7605512172942,0.0154614860714061
1.9,24.8957622416401,0.015467595378532
1.9,22.0309732659859,0.0154716405347365
1.9,19.1661842903318,0.0154737007978666
1.9,16.3013953146777,0.0154741574010139
1.9,13.4366063390236,0.0154735237854138
1.9,10.5718173633695,0.0154723187657824
1.95,171,0.0154247988940398
1.95,168.135211024346,0.015422932218944
1.95,165.270422048692,0.0154212533166784
1.95,162.405633073038,0.0154202665437829
1.95,159.540844097384,0.0154205322061102
1.95,156.676055121729,0.0154225833243545
1.95,153.811266146075,0.0154268061475111
1.95,150.946477170421,0.0154332978678737
1.95,148.081688194767,0.0154417239444902
1.95,145.216899219113,0.0154512049302749
1.95,142.352110243459,0.0154602804142535
1.95,139.487321267805,0.0154670323000496
1.95,136.622532292151,0.0154694679723317
1.95,133.757743316496,0.015466189525763
1.95,130.892954340842,0.0154571717268793
1.95,128.028165365188,0.0154442498047065
1.95,125.163376389534,0.015430901984255
1.95,122.29858741388,0.0154212184974847
1.95,119.433798438226,0.0154183922039168
1.95,116.569009462572,0.0154233058014766
1.95,113.704220486918,0.0154338611162885
1.95,110.839431511264,0.0154459030203421
1.95,107.974642535609,0.0154562236776312
1.95,105.109853559955,0.0154660007342255
1.95,102.245064584301,0.0154812063102003
1.95,99.3802756086471,0.0155090699582091
1.95,96.515486632993,0.0155541814620909
1.95,93.6506976573389,0.0156172213012658
1.95,90.7859086816847,0.0156944761555837
1.95,87.9211197060306,0.0157757518718426
1.95,85.0563307303765,0.0158441320752679
1.95,82.1915417547224,0.015883441644771
1.95,79.3267527790683,0.0158895730024996
1.95,76.4619638034142,0.0158718493209102
1.95,73.59717482776,0.0158417967007713
1.95,70.7323858521059,0.0158042785706203
1.95,67.8675968764518,0.0157595913473115
1.95,65.0028079007977,0.0157088259873715
1.95,62.1380189251436,0.0156549998501576
1.95,59.2732299494895,0.0156017781133188
1.95,56.4084409738353,0.0155531917283652
1.95,53.5436519981812,0.015513877229335
1.95,50.6788630225271,0.0154881309332811
1.95,47.814074046873,0.0154779130298092
1.95,44.9492850712189,0.0154815359121438
1.95,42.0844960955648,0.0154943062297703
1.95,39.2197071199107,0.0155106409295793
1.95,36.3549181442565,0.0155260727784578
1.95,33.4901291686024,0.0155380461187629
1.95,30.6253401929483,0.0155456258622978
1.95,27.7605512172942,0.0155488609641991
1.95,24.8957622416401,0.0155483106682399
1.95,22.0309732659859,0.0155448004498417
1.95,19.1661842903318,0.01553928533188
1.95,16.3013953146777,0.015532733440975
1.95,13.4366063390236,0.0155260207230397
1.95,10.5718173633695,0.0155198590601987
2,171,0.0154316687435765
2,168.135211024346,0.0154330256574653
2,165.270422048692,0.0154358881056867
2,162.405633073038,0.0154409214317384
2,159.540844097384,0.0154487175677355
2,156.676055121729,0.0154596318959412
2,153.811266146075,0.0154736010362247
2,150.946477170421,0.0154899755271029
2,148.081688194767,0.0155074030843964
2,145.216899219113,0.0155237965709246
2,142.352110243459,0.0155364435402776
2,139.487321267805,0.015542370404472
2,136.622532292151,0.0155390893670514
2,133.757743316496,0.0155256903054784
2,130.892954340842,0.015503872987663
2,128.028165365188,0.0154782210733495
2,125.163376389534,0.0154551952001367
2,122.29858741388,0.0154410097261044
2,119.433798438226,0.0154392165026512
2,116.569009462572,0.015448899425589
2,113.704220486918,0.0154642468872349
2,110.839431511264,0.0154765775519072
2,107.974642535609,0.0154793664794498
2,105.109853559955,0.0154735701296742
2,102.245064584301,0.015468104823603
2,99.3802756086471,0.015474586540386
2,96.515486632993,0.0155017075426212
2,93.6506976573389,0.0155530259524455
2,90.7859086816847,0.0156256975924743
2,87.9211197060306,0.0157078584339036
2,85.0563307303765,0.0157790634651516
2,82.1915417547224,0.0158195457678641
2,79.3267527790683,0.0158228629482616
2,76.4619638034142,0.0157972729582665
2,73.59717482776,0.0157547777016308
2,70.7323858521059,0.0157034176848269
2,67.8675968764518,0.0156487808245887
2,65.0028079007977,0.0155964308017822
2,62.1380189251436,0.0155512128958624
2,59.2732299494895,0.0155167288880466
2,56.4084409738353,0.0154963132020968
2,53.5436519981812,0.0154933473677847
2,50.6788630225271,0.0155095006210947
2,47.814074046873,0.0155422214255615
2,44.9492850712189,0.015584129667888
2,42.0844960955648,0.0156255565381257
2,39.2197071199107,0.0156585708801326
2,36.3549181442565,0.0156794559388484
2,33.4901291686024,0.0156883573656695
2,30.6253401929483,0.0156874098382529
2,27.7605512172942,0.0156791642606845
2,24.8957622416401,0.015665941776385
2,22.0309732659859,0.0156497629025973
2,19.1661842903318,0.0156323943613697
2,16.3013953146777,0.0156153351819388
2,13.4366063390236,0.0155997662940239
2,10.5718173633695,0.0155865272833283
2.05,171,0.015449224545882
2.05,168.135211024346,0.0154538819550576
2.05,165.270422048692,0.0154613998484177
2.05,162.405633073038,0.0154726110614366
2.05,159.540844097384,0.0154881475909365
2.05,156.676055121729,0.0155082017906998
2.05,153.811266146075,0.0155322833798343
2.05,150.946477170421,0.0155590208621474
2.05,148.081688194767,0.0155860535712158
2.05,145.216899219113,0.0156100620180251
2.05,142.352110243459,0.0156270275444735
2.05,139.487321267805,0.0156328844464161
2.05,136.622532292151,0.0156246861788714
2.05,133.757743316496,0.0156020838382384
2.05,130.892954340842,0.0155684262002552
2.05,128.028165365188,0.0155306151855882
2.05,125.163376389534,0.0154973454522353
2.05,122.29858741388,0.0154762491863765
2.05,119.433798438226,0.0154710294578437
2.05,116.569009462572,0.0154795283586293
2.05,113.704220486918,0.0154935341826133
2.05,110.839431511264,0.0155016455331048
2.05,107.974642535609,0.0154957521246365
2.05,105.109853559955,0.015477443774657
2.05,102.245064584301,0.0154579308170555
2.05,99.3802756086471,0.0154509852397434
2.05,96.515486632993,0.0154660068809296
2.05,93.6506976573389,0.0155057693847629
2.05,90.7859086816847,0.0155660781958207
2.05,87.9211197060306,0.0156347656554508
2.05,85.0563307303765,0.015693433172466
2.05,82.1915417547224,0.0157256193149663
2.05,79.3267527790683,0.0157262238927284
2.05,76.4619638034142,0.0157019189088531
2.05,73.59717482776,0.0156630293118809
2.05,70.7323858521059,0.0156177883654994
2.05,67.8675968764518,0.015572395645198
2.05,65.0028079007977,0.0155319949961727
2.05,62.1380189251436,0.0155010079032477
2.05,59.2732299494895,0.0154840083584792
2.05,56.4084409738353,0.0154861530786392
2.05,53.5436519981812,0.015511559104799
2.05,50.6788630225271,0.0155601167977508
2.05,47.814074046873,0.0156251467456794
2.05,44.9492850712189,0.0156944352002545
2.05,42.0844960955648,0.0157549313608523
2.05,39.2197071199107,0.0157979721811031
2.05,36.3549181442565,0.0158211997803891
2.05,33.4901291686024,0.0158267541493326
2.05,30.6253401929483,0.0158184557765578
2.05,27.7605512172942,0.0158001563092268
2.05,24.8957622416401,0.0157753345585557
2.05,22.0309732659859,0.0157471181403193
2.05,19.1661842903318,0.0157182379523645
2.05,16.3013953146777,0.015690896146515
2.05,13.4366063390236,0.0156666782146389
2.05,10.5718173633695,0.0156465766937821
2.1,171,0.0154649067588436
2.1,168.135211024346,0.0154719436255582
2.1,165.270422048692,0.0154828034938921
2.1,162.405633073038,0.0154984539351257
2.1,159.540844097384,0.0155196050906976
2.1,156.676055121729,0.0155464327908326
2.1,153.811266146075,0.0155782957422832
2.1,150.946477170421,0.015613494260697
2.1,148.081688194767,0.0156491258342414
2.1,145.216899219113,0.0156811226543061
2.1,142.352110243459,0.0157046270443139
2.1,139.487321267805,0.0157148921105348
2.1,136.622532292151,0.0157086933654668
2.1,133.757743316496,0.0156857752355897
2.1,130.892954340842,0.015649563436208
2.1,128.028165365188,0.0156066825944507
2.1,125.163376389534,0.0155654028281538
2.1,122.29858741388,0.0155333923641827
2.1,119.433798438226,0.0155151720146406
2.1,116.569009462572,0.0155098828412815
2.1,113.704220486918,0.0155105848911275
2.1,110.839431511264,0.0155069483875739
2.1,107.974642535609,0.0154917884328884
2.1,105.109853559955,0.0154671541651273
2.1,102.245064584301,0.0154435375716662
2.1,99.3802756086471,0.0154324893352254
2.1,96.515486632993,0.0154402009780099
2.1,93.6506976573389,0.0154664360809375
2.1,90.7859086816847,0.0155059372863193
2.1,87.9211197060306,0.0155494050179862
2.1,85.0563307303765,0.0155857099478601
2.1,82.1915417547224,0.0156067211600958
2.1,79.3267527790683,0.01561117204748
2.1,76.4619638034142,0.0156032725957652
2.1,73.59717482776,0.0155879090834187
2.1,70.7323858521059,0.0155678847673955
2.1,67.8675968764518,0.0155445732499181
2.1,65.0028079007977,0.0155198716740299
2.1,62.1380189251436,0.0154980745281143
2.1,59.2732299494895,0.0154864468044405
2.1,56.4084409738353,0.0154932612626512
2.1,53.5436519981812,0.0155239707818353
2.1,50.6788630225271,0.0155778267163257
2.1,47.814074046873,0.0156470709627633
2.1,44.9492850712189,0.0157195363905256
2.1,42.0844960955648,0.0157833792563703
2.1,39.2197071199107,0.0158308782335655
2.1,36.3549181442565,0.0158591783968601
2.1,33.4901291686024,0.0158688268186371
2.1,30.6253401929483,0.0158622190021121
2.1,27.7605512172942,0.0158428197626325
2.1,24.8957622416401,0.0158147260944692
2.1,22.0309732659859,0.0157821294998967
2.1,19.1661842903318,0.0157487348218636
2.1,16.3013953146777,0.0157173738994496
2.1,13.4366063390236,0.0156899122513708
2.1,10.5718173633695,0.0156673821274934
2.15,171,0.0154753314801562
2.15,168.135211024346,0.0154832696179743
2.15,165.270422048692,0.0154953023737751
2.15,162.405633073038,0.0155124445568092
2.15,159.540844097384,0.0155354992877823
2.15,156.676055121729,0.0155647911400024
2.15,153.811266146075,0.0155998686246441
2.15,150.946477170421,0.0156392127589058
2.15,148.081688194767,0.015680027924343
2.15,145.216899219113,0.0157182699164495
2.15,142.352110243459,0.015749139103622
2.15,139.487321267805,0.0157681503479098
2.15,136.622532292151,0.0157724214773062
2.15,133.757743316496,0.0157613558431824
2.15,130.892954340842,0.0157362992910802
2.15,128.028165365188,0.0156999656593445
2.15,125.163376389534,0.0156566444702898
2.15,122.29858741388,0.01561250847283
2.15,119.433798438226,0.0155741407178375
2.15,116.569009462572,0.01554512989747
2.15,113.704220486918,0.0155234577573123
2.15,110.839431511264,0.0155029465580695
2.15,107.974642535609,0.0154789108074644
2.15,105.109853559955,0.0154531633017567
2.15,102.245064584301,0.0154327775444103
2.15,99.3802756086471,0.015423832991995
2.15,96.515486632993,0.0154271147256743
2.15,93.6506976573389,0.0154391390003929
2.15,90.7859086816847,0.01545527495469
2.15,87.9211197060306,0.0154715773085737
2.15,85.0563307303765,0.0154857751164862
2.15,82.1915417547224,0.0154981345676598
2.15,79.3267527790683,0.0155107994013298
2.15,76.4619638034142,0.015525130840681
2.15,73.59717482776,0.0155392751462499
2.15,70.7323858521059,0.0155483243524356
2.15,67.8675968764518,0.0155471449038966
2.15,65.0028079007977,0.0155342268266729
2.15,62.1380189251436,0.0155141942187034
2.15,59.2732299494895,0.015496816777684
2.15,56.4084409738353,0.0154927169816454
2.15,53.5436519981812,0.0155086317032692
2.15,50.6788630225271,0.0155449648194853
2.15,47.814074046873,0.015596309154298
2.15,44.9492850712189,0.0156539895538732
2.15,42.0844960955648,0.0157090223526386
2.15,39.2197071199107,0.0157541494791865
2.15,36.3549181442565,0.0157846775074385
2.15,33.4901291686024,0.0157986840601021
2.15,30.6253401929483,0.015796951138081
2.15,27.7605512172942,0.0157824750966672
2.15,24.8957622416401,0.0157594857993355
2.15,22.0309732659859,0.0157323205809706
2.15,19.1661842903318,0.015704595893268
2.15,16.3013953146777,0.0156788588458587
2.15,13.4366063390236,0.015656626581515
2.15,10.5718173633695,0.015638623467884
2.2,171,0.0154960934489096
2.2,168.135211024346,0.0155039344356678
2.2,165.270422048692,0.0155154837708356
2.2,162.405633073038,0.0155315953947195
2.2,159.540844097384,0.0155529793948933
2.2,156.676055121729,0.0155799756890957
2.2,153.811266146075,0.0156122804041681
2.2,150.946477170421,0.0156486675579166
2.2,148.081688194767,0.0156868216631215
2.2,145.216899219113,0.0157234921147741
2.2,142.352110243459,0.015755173273558
2.2,139.487321267805,0.0157791756257821
2.2,136.622532292151,0.0157942950653173
2.2,133.757743316496,0.0158000886550175
2.2,130.892954340842,0.0157950615932522
2.2,128.028165365188,0.015776104948701
2.2,125.163376389534,0.0157411753308632
2.2,122.29858741388,0.0156931445945304
2.2,119.433798438226,0.0156398941112743
2.2,116.569009462572,0.0155895459280282
2.2,113.704220486918,0.0155457250311282
2.2,110.839431511264,0.0155076731659996
2.2,107.974642535609,0.015474535112858
2.2,105.109853559955,0.0154485432414648
2.2,102.245064584301,0.0154330885294889
2.2,99.3802756086471,0.0154280858304001
2.2,96.515486632993,0.0154286211923095
2.2,93.6506976573389,0.0154285919850928
2.2,90.7859086816847,0.0154251301111553
2.2,87.9211197060306,0.0154199909712909
2.2,85.0563307303765,0.01541827784047
2.2,82.1915417547224,0.0154259810235185
2.2,79.3267527790683,0.015446779954546
2.2,76.4619638034142,0.0154791127132755
2.2,73.59717482776,0.0155154035379115
2.2,70.7323858521059,0.0155445217987264
2.2,67.8675968764518,0.0155567464081184
2.2,65.0028079007977,0.0155488658782201
2.2,62.1380189251436,0.0155262304800349
2.2,59.2732299494895,0.0155001061202563
2.2,56.4084409738353,0.0154822256900629
2.2,53.5436519981812,0.0154802116393666
2.2,50.6788630225271,0.0154959011138676
2.2,47.814074046873,0.0155261596272286
2.2,44.9492850712189,0.0155648029755127
2.2,42.0844960955648,0.0156045916758534
2.2,39.2197071199107,0.0156389209140785
2.2,36.3549181442565,0.0156631429625958
2.2,33.4901291686024,0.0156753458906677
2.2,30.6253401929483,0.0156763186898822
2.2,27.7605512172942,0.0156687243719356
2.2,24.8957622416401,0.0156559264772309
2.2,22.0309732659859,0.0156410081025645
2.2,19.1661842903318,0.0156262562761284
2.2,16.3013953146777,0.0156130728540001
2.2,13.4366063390236,0.0156021311078806
2.2,10.5718173633695,0.0155936112937013
2.25,171,0.0155512125364154
2.25,168.135211024346,0.0155580344301722
2.25,165.270422048692,0.0155674617052454
2.25,162.405633073038,0.0155798496396037
2.25,159.540844097384,0.0155954216786482
2.25,156.676055121729,0.0156141308578548
2.25,153.811266146075,0.0156355093409025
2.25,150.946477170421,0.0156585655906276
2.25,148.081688194767,0.0156818494732394
2.25,145.216899219113,0.0157038324509467
2.25,142.352110243459,0.0157236081311288
2.25,139.487321267805,0.0157414973105742
2.25,136.622532292151,0.0157586855020706
2.25,133.757743316496,0.0157753058006799
2.25,130.892954340842,0.0157879613444947
2.25,128.028165365188,0.0157894520071421
2.25,125.163376389534,0.01577261959827
2.25,122.29858741388,0.0157357673967023
2.25,119.433798438226,0.0156841367745151
2.25,116.569009462572,0.015626087881696
2.25,113.704220486918,0.0155687597811678
2.25,110.839431511264,0.0155172999522721
2.25,107.974642535609,0.0154764194669344
2.25,105.109853559955,0.0154503525108662
2.25,102.245064584301,0.0154398268717202
2.25,99.3802756086471,0.0154393605164313
2.25,96.515486632993,0.0154391841579438
2.25,93.6506976573389,0.0154313304865685
2.25,90.7859086816847,0.0154147664133985
2.25,87.9211197060306,0.0153958641424784
2.25,85.0563307303765,0.0153849510230095
2.25,82.1915417547224,0.0153913465664262
2.25,79.3267527790683,0.0154187659842946
2.25,76.4619638034142,0.0154627292584674
2.25,73.59717482776,0.0155113405045666
2.25,70.7323858521059,0.0155496667296964
2.25,67.8675968764518,0.0155661670578882
2.25,65.0028079007977,0.0155579574239693
2.25,62.1380189251436,0.015531681547085
2.25,59.2732299494895,0.0154995474620337
2.25,56.4084409738353,0.0154734869230953
2.25,53.5436519981812,0.015460957838865
2.25,50.6788630225271,0.0154637681112792
2.25,47.814074046873,0.0154791746340672
2.25,44.9492850712189,0.0155018996954177
2.25,42.0844960955648,0.0155261455087952
2.25,39.2197071199107,0.0155472006415102
2.25,36.3549181442565,0.0155624092315534
2.25,33.4901291686024,0.0155713393040384
2.25,30.6253401929483,0.0155752216740959
2.25,27.7605512172942,0.0155760305018359
2.25,24.8957622416401,0.0155756554320991
2.25,22.0309732659859,0.0155754275727523
2.25,19.1661842903318,0.0155760086878359
2.25,16.3013953146777,0.0155775099783302
2.25,13.4366063390236,0.0155796937263193
2.25,10.5718173633695,0.0155821623210722
2.3,171,0.0156528764053774
2.3,168.135211024346,0.0156569598654994
2.3,165.270422048692,0.0156616470258474
2.3,162.405633073038,0.0156665057674577
2.3,159.540844097384,0.0156709877117576
2.3,156.676055121729,0.0156744691845272
2.3,153.811266146075,0.0156763526521163
2.3,150.946477170421,0.0156762604124646
2.3,148.081688194767,0.0156743458854503
2.3,145.216899219113,0.0156716872872115
2.3,142.352110243459,0.0156705661737792
2.3,139.487321267805,0.0156742092475271
2.3,136.622532292151,0.0156855322460141
2.3,133.757743316496,0.0157049331103815
2.3,130.892954340842,0.0157282575800419
2.3,128.028165365188,0.0157468619771658
2.3,125.163376389534,0.0157507943754149
2.3,122.29858741388,0.01573340276828
2.3,119.433798438226,0.0156941128472075
2.3,116.569009462572,0.0156381848205818
2.3,113.704220486918,0.0155749818610353
2.3,110.839431511264,0.015515968711268
2.3,107.974642535609,0.015471997515481
2.3,105.109853559955,0.0154494125531851
2.3,102.245064584301,0.015446353925751
2.3,99.3802756086471,0.015452414056879
2.3,96.515486632993,0.0154536688056672
2.3,93.6506976573389,0.0154407809090141
2.3,90.7859086816847,0.0154146917854147
2.3,87.9211197060306,0.015386187346614
2.3,85.0563307303765,0.0153701581506103
2.3,82.1915417547224,0.0153781939242534
2.3,79.3267527790683,0.0154130151847581
2.3,76.4619638034142,0.015466735063166
2.3,73.59717482776,0.0155235158158126
2.3,70.7323858521059,0.0155658341110283
2.3,67.8675968764518,0.0155818746838454
2.3,65.0028079007977,0.015570338466157
2.3,62.1380189251436,0.0155399633256857
2.3,59.2732299494895,0.0155043458052604
2.3,56.4084409738353,0.0154755461993496
2.3,53.5436519981812,0.0154600290089744
2.3,50.6788630225271,0.0154581665831532
2.3,47.814074046873,0.015466240062436
2.3,44.9492850712189,0.0154791614726008
2.3,42.0844960955648,0.0154926517709271
2.3,39.2197071199107,0.0155043629994632
2.3,36.3549181442565,0.0155139600191942
2.3,33.4901291686024,0.015522483503131
2.3,30.6253401929483,0.0155314505343475
2.3,27.7605512172942,0.0155420962520117
2.3,24.8957622416401,0.0155549664020796
2.3,22.0309732659859,0.0155698633418474
2.3,19.1661842903318,0.0155860256223879
2.3,16.3013953146777,0.0156023970212302
2.3,13.4366063390236,0.0156178759970869
2.3,10.5718173633695,0.0156314890253137
2.35,171,0.0157975308716075
2.35,168.135211024346,0.0157972161547165
2.35,165.270422048692,0.0157948368682738
2.35,162.405633073038,0.0157891008719258
2.35,159.540844097384,0.015778712115786
2.35,156.676055121729,0.0157626630563988
2.35,153.811266146075,0.0157406283924373
2.35,150.946477170421,0.0157134013930432
2.35,148.081688194767,0.0156832554735117
2.35,145.216899219113,0.0156540577858524
2.35,142.352110243459,0.0156309243979716
2.35,139.487321267805,0.0156192262209318
2.35,136.622532292151,0.0156229083543789
2.35,133.757743316496,0.0156424419241336
2.35,130.892954340842,0.0156732114908498
2.35,128.028165365188,0.0157054194416177
2.35,125.163376389534,0.0157262357675696
2.35,122.29858741388,0.0157239408288836
2.35,119.433798438226,0.0156927530839762
2.35,116.569009462572,0.0156362703573235
2.35,113.704220486918,0.0155673427840015
2.35,110.839431511264,0.0155036595890698
2.35,107.974642535609,0.0154607828570062
2.35,105.109853559955,0.0154455872342733
2.35,102.245064584301,0.0154528418259389
2.35,99.3802756086471,0.0154670651535481
2.35,96.515486632993,0.0154701205352175
2.35,93.6506976573389,0.0154514883629571
2.35,90.7859086816847,0.0154149708845305
2.35,87.9211197060306,0.0153769354173579
2.35,85.0563307303765,0.0153573551405341
2.35,82.1915417547224,0.0153697046024301
2.35,79.3267527790683,0.0154148553809446
2.35,76.4619638034142,0.0154806363299509
2.35,73.59717482776,0.0155465811970867
2.35,70.7323858521059,0.0155921943359125
2.35,67.8675968764518,0.015605464468489
2.35,65.0028079007977,0.0155874556967216
2.35,62.1380189251436,0.0155504483731655
2.35,59.2732299494895,0.0155108784204467
2.35,56.4084409738353,0.015481599734166
2.35,53.5436519981812,0.0154678129682342
2.35,50.6788630225271,0.0154676814044286
2.35,47.814074046873,0.0154757154076707
2.35,44.9492850712189,0.0154864002285369
2.35,42.0844960955648,0.0154964685370581
2.35,39.2197071199107,0.0155054208526685
2.35,36.3549181442565,0.0155147537808893
2.35,33.4901291686024,0.0155266865005336
2.35,30.6253401929483,0.0155430461665144
2.35,27.7605512172942,0.0155646302856886
2.35,24.8957622416401,0.0155910624252629
2.35,22.0309732659859,0.0156210015500182
2.35,19.1661842903318,0.0156525287513266
2.35,16.3013953146777,0.0156835593426253
2.35,13.4366063390236,0.0157121755071015
2.35,10.5718173633695,0.0157368278194147
2.4,171,0.0159789541417082
2.4,168.135211024346,0.0159743249856084
2.4,165.270422048692,0.0159649417245408
2.4,162.405633073038,0.0159486593030873
2.4,159.540844097384,0.015923486169472
2.4,156.676055121729,0.015888133426285
2.4,153.811266146075,0.0158426650256906
2.4,150.946477170421,0.0157890840098293
2.4,148.081688194767,0.0157316250572057
2.4,145.216899219113,0.015676538033763
2.4,142.352110243459,0.0156312468253941
2.4,139.487321267805,0.0156029076520211
2.4,136.622532292151,0.0155965267855654
2.4,133.757743316496,0.0156129380920576
2.4,130.892954340842,0.0156471360185615
2.4,128.028165365188,0.0156877402145023
2.4,125.163376389534,0.0157186507205551
2.4,122.29858741388,0.0157237750981693
2.4,119.433798438226,0.0156941083216156
2.4,116.569009462572,0.0156335022037394
2.4,113.704220486918,0.0155584733527977
2.4,110.839431511264,0.0154912342562108
2.4,107.974642535609,0.0154500072143308
2.4,105.109853559955,0.0154413634693665
2.4,102.245064584301,0.0154572234533266
2.4,99.3802756086471,0.0154778728540128
2.4,96.515486632993,0.0154813871220584
2.4,93.6506976573389,0.0154563390067224
2.4,90.7859086816847,0.0154097596886766
2.4,87.9211197060306,0.0153636020570497
2.4,85.0563307303765,0.0153423476142099
2.4,82.1915417547224,0.0153607325412823
2.4,79.3267527790683,0.0154175519974445
2.4,76.4619638034142,0.0154962849699446
2.4,73.59717482776,0.0155714305082087
2.4,70.7323858521059,0.0156187941270104
2.4,67.8675968764518,0.015625898320193
2.4,65.0028079007977,0.0155970157586973
2.4,62.1380189251436,0.0155494750664737
2.4,59.2732299494895,0.0155037132096867
2.4,56.4084409738353,0.015473887258782
2.4,53.5436519981812,0.0154641278989959
2.4,50.6788630225271,0.0154704568314354
2.4,47.814074046873,0.0154853931029503
2.4,44.9492850712189,0.0155022993725136
2.4,42.0844960955648,0.015517808847857
2.4,39.2197071199107,0.0155320496701441
2.4,36.3549181442565,0.0155473836223886
2.4,33.4901291686024,0.0155667203398384
2.4,30.6253401929483,0.0155921967258013
2.4,27.7605512172942,0.0156245167503158
2.4,24.8957622416401,0.0156628884645308
2.4,22.0309732659859,0.0157053546352267
2.4,19.1661842903318,0.0157493049956634
2.4,16.3013953146777,0.015791997457034
2.4,13.4366063390236,0.015830968921252
2.4,10.5718173633695,0.0158642755160813
2.45,171,0.0161702361681257
2.45,168.135211024346,0.0161629960337797
2.45,165.270422048692,0.0161489487837508
2.45,162.405633073038,0.0161251341318416
2.45,159.540844097384,0.0160888150909372
2.45,156.676055121729,0.0160382316153161
2.45,153.811266146075,0.0159734636140794
2.45,150.946477170421,0.0158971551633278
2.45,148.081688194767,0.0158147882559965
2.45,145.216899219113,0.0157342709842439
2.45,142.352110243459,0.0156648014680602
2.45,139.487321267805,0.0156151658560968
2.45,136.622532292151,0.0155917173023509
2.45,133.757743316496,0.0155962854794835
2.45,130.892954340842,0.0156243462736371
2.45,128.028165365188,0.0156641380898846
2.45,125.163376389534,0.0156980261837005
2.45,122.29858741388,0.0157075242039699
2.45,119.433798438226,0.0156814265136845
2.45,116.569009462572,0.0156226376839795
2.45,113.704220486918,0.0155480913356185
2.45,110.839431511264,0.0154810278536041
2.45,107.974642535609,0.0154405295518823
2.45,105.109853559955,0.0154334695389591
2.45,102.245064584301,0.0154513402230387
2.45,99.3802756086471,0.0154732827748555
2.45,96.515486632993,0.015476150482074
2.45,93.6506976573389,0.0154484698694046
2.45,90.7859086816847,0.0153989787947733
2.45,87.9211197060306,0.0153520597525051
2.45,85.0563307303765,0.0153337787963738
2.45,82.1915417547224,0.0153588523808895
2.45,79.3267527790683,0.0154244444654476
2.45,76.4619638034142,0.015511045289412
2.45,73.59717482776,0.0155895514001266
2.45,70.7323858521059,0.0156332698763551
2.45,67.8675968764518,0.0156302834303223
2.45,65.0028079007977,0.015588615115917
2.45,62.1380189251436,0.0155302186679061
2.45,59.2732299494895,0.0154785630290779
2.45,56.4084409738353,0.0154486645488204
2.45,53.5436519981812,0.0154440978751101
2.45,50.6788630225271,0.0154596691083847
2.45,47.814074046873,0.0154864001077989
2.45,44.9492850712189,0.0155161349798677
2.45,42.0844960955648,0.0155442513735548
2.45,39.2197071199107,0.0155700877405888
2.45,36.3549181442565,0.0155956922881814
2.45,33.4901291686024,0.0156239844153018
2.45,30.6253401929483,0.0156572371666715
2.45,27.7605512172942,0.01569627791827
2.45,24.8957622416401,0.0157403779563641
2.45,22.0309732659859,0.0157876033434277
2.45,19.1661842903318,0.0158353701588956
2.45,16.3013953146777,0.0158809968980371
2.45,13.4366063390236,0.0159221220839965
2.45,10.5718173633695,0.0159569315324626
2.5,171,0.0162856127332028
2.5,168.135211024346,0.0162774807613957
2.5,165.270422048692,0.016261802825028
2.5,162.405633073038,0.0162352264325816
2.5,159.540844097384,0.0161945334145777
2.5,156.676055121729,0.0161374399390137
2.5,153.811266146075,0.0160635501607034
2.5,150.946477170421,0.015975204995001
2.5,148.081688194767,0.0158778775563587
2.5,145.216899219113,0.0157798328971585
2.5,142.352110243459,0.0156909904206251
2.5,139.487321267805,0.0156211706099914
2.5,136.622532292151,0.0155780216402829
2.5,133.757743316496,0.0155648972775941
2.5,130.892954340842,0.0155789727476446
2.5,128.028165365188,0.0156101827655143
2.5,125.163376389534,0.0156421686480494
2.5,122.29858741388,0.0156566325285476
2.5,119.433798438226,0.0156408549572292
2.5,116.569009462572,0.0155945910736609
2.5,113.704220486918,0.0155310610018557
2.5,110.839431511264,0.0154706983307351
2.5,107.974642535609,0.0154315917742217
2.5,105.109853559955,0.0154214754656757
2.5,102.245064584301,0.0154340947766694
2.5,99.3802756086471,0.0154515812963335
2.5,96.515486632993,0.0154535934474286
2.5,93.6506976573389,0.0154300881591357
2.5,90.7859086816847,0.0153891160375057
2.5,87.9211197060306,0.0153527412443512
2.5,85.0563307303765,0.0153443641636548
2.5,82.1915417547224,0.0153765858388875
2.5,79.3267527790683,0.015445076300649
2.5,76.4619638034142,0.0155293073777011
2.5,73.59717482776,0.0156000490531828
2.5,70.7323858521059,0.0156322112366788
2.5,67.8675968764518,0.0156171870623124
2.5,65.0028079007977,0.0155663721233862
2.5,62.1380189251436,0.0155033576865254
2.5,59.2732299494895,0.0154514718294338
2.5,56.4084409738353,0.0154250600358173
2.5,53.5436519981812,0.0154273128750561
2.5,50.6788630225271,0.0154527561991131
2.5,47.814074046873,0.0154917033990617
2.5,44.9492850712189,0.0155346842081689
2.5,42.0844960955648,0.0155754697658638
2.5,39.2197071199107,0.0156119952307993
2.5,36.3549181442565,0.0156454299757406
2.5,33.4901291686024,0.0156783648987183
2.5,30.6253401929483,0.0157131384639236
2.5,27.7605512172942,0.0157508705184074
2.5,24.8957622416401,0.015791261566666
2.5,22.0309732659859,0.0158329161055295
2.5,19.1661842903318,0.0158738804024083
2.5,16.3013953146777,0.0159121533063142
2.5,13.4366063390236,0.015946039507582
2.5,10.5718173633695,0.0159743123057135
2.55,171,0.016248691501815
2.55,168.135211024346,0.0162400014001153
2.55,165.270422048692,0.0162243214817835
2.55,162.405633073038,0.0161986660204279
2.55,159.540844097384,0.0161600495212311
2.55,156.676055121729,0.0161061390061434
2.55,153.811266146075,0.0160360892904176
2.55,150.946477170421,0.0159513788740793
2.55,148.081688194767,0.0158563507945173
2.55,145.216899219113,0.0157581547104517
2.55,142.352110243459,0.0156659297789106
2.55,139.487321267805,0.015589299175075
2.55,136.622532292151,0.0155364287941867
2.55,133.757743316496,0.0155119595251933
2.55,130.892954340842,0.0155151430748005
2.55,128.028165365188,0.0155386930012478
2.55,125.163376389534,0.0155692707279936
2.55,122.29858741388,0.0155907021576559
2.55,119.433798438226,0.0155899256160665
2.55,116.569009462572,0.0155631011553714
2.55,113.704220486918,0.015517760040027
2.55,110.839431511264,0.0154690880186294
2.55,107.974642535609,0.0154324861333493
2.55,105.109853559955,0.015416353480579
2.55,102.245064584301,0.0154182766951876
2.55,99.3802756086471,0.0154264970878068
2.55,96.515486632993,0.0154269009710773
2.55,93.6506976573389,0.0154125759769037
2.55,90.7859086816847,0.0153895501635346
2.55,87.9211197060306,0.0153739058348267
2.55,85.0563307303765,0.015382354282782
2.55,82.1915417547224,0.0154225438884684
2.55,79.3267527790683,0.0154877398985161
2.55,76.4619638034142,0.0155580215253201
2.55,73.59717482776,0.0156084272605657
2.55,70.7323858521059,0.0156210052364763
2.55,67.8675968764518,0.0155937438989871
2.55,65.0028079007977,0.0155404102948013
2.55,62.1380189251436,0.0154823472701995
2.55,59.2732299494895,0.0154388424662795
2.55,56.4084409738353,0.0154212865862349
2.55,53.5436519981812,0.0154318293304709
2.55,50.6788630225271,0.015465067288615
2.55,47.814074046873,0.0155114258442487
2.55,44.9492850712189,0.0155610743793776
2.55,42.0844960955648,0.0156070405476154
2.55,39.2197071199107,0.0156464865379068
2.55,36.3549181442565,0.0156800674755094
2.55,33.4901291686024,0.0157102112000463
2.55,30.6253401929483,0.015739395572252
2.55,27.7605512172942,0.0157691007806834
2.55,24.8957622416401,0.0157995514866604
2.55,22.0309732659859,0.0158300013829178
2.55,19.1661842903318,0.0158592240345843
2.55,16.3013953146777,0.0158859581682939
2.55,13.4366063390236,0.0159091891848387
2.55,10.5718173633695,0.0159282553331968
2.6,171,0.0160993016823758
2.6,168.135211024346,0.0160893183188403
2.6,165.270422048692,0.0160732034261823
2.6,162.405633073038,0.0160487602111352
2.6,159.540844097384,0.0160137754782656
2.6,156.676055121729,0.0159664802473378
2.6,153.811266146075,0.0159061613225327
2.6,150.946477170421,0.0158338212961298
2.6,148.081688194767,0.0157526913965778
2.6,145.216899219113,0.0156683540397531
2.6,142.352110243459,0.015588282625507
2.6,139.487321267805,0.0155207556060609
2.6,136.622532292151,0.0154732811729756
2.6,133.757743316496,0.0154507964456543
2.6,130.892954340842,0.0154539765918356
2.6,128.028165365188,0.0154780985040041
2.6,125.163376389534,0.0155131133592237
2.6,122.29858741388,0.0155456705444173
2.6,119.433798438226,0.0155632281955717
2.6,116.569009462572,0.0155588667832359
2.6,113.704220486918,0.0155341559893088
2.6,110.839431511264,0.0154980810937025
2.6,107.974642535609,0.0154624060290114
2.6,105.109853559955,0.0154360200024453
2.6,102.245064584301,0.0154213554066938
2.6,99.3802756086471,0.0154147525509671
2.6,96.515486632993,0.0154105209991349
2.6,93.6506976573389,0.0154062664409642
2.6,90.7859086816847,0.0154057819159144
2.6,87.9211197060306,0.0154171663789544
2.6,85.0563307303765,0.0154472612423507
2.6,82.1915417547224,0.0154955991011064
2.6,79.3267527790683,0.0155514325249525
2.6,76.4619638034142,0.0155969579864391
2.6,73.59717482776,0.0156161884544095
2.6,70.7323858521059,0.01560344528882
2.6,67.8675968764518,0.0155653766229321
2.6,65.0028079007977,0.015516401777247
2.6,62.1380189251436,0.0154720764098343
2.6,59.2732299494895,0.0154443279380678
2.6,56.4084409738353,0.0154393729784064
2.6,53.5436519981812,0.0154573066687684
2.6,50.6788630225271,0.0154928898988126
2.6,47.814074046873,0.0155377246231746
2.6,44.9492850712189,0.0155833490329279
2.6,42.0844960955648,0.0156239074045617
2.6,39.2197071199107,0.0156572283023559
2.6,36.3549181442565,0.0156841844020657
2.6,33.4901291686024,0.0157071241051787
2.6,30.6253401929483,0.015728358109089
2.6,27.7605512172942,0.0157492877157914
2.6,24.8957622416401,0.0157702410387133
2.6,22.0309732659859,0.0157907646398622
2.6,19.1661842903318,0.0158100579703772
2.6,16.3013953146777,0.0158273344943817
2.6,13.4366063390236,0.0158420246975753
2.6,10.5718173633695,0.015853830432235
2.65,171,0.0159284646918236
2.65,168.135211024346,0.0159172936971161
2.65,165.270422048692,0.0159007279579624
2.65,162.405633073038,0.0158773103320765
2.65,159.540844097384,0.0158456231018388
2.65,156.676055121729,0.0158046103629555
2.65,153.811266146075,0.0157540002969016
2.65,150.946477170421,0.0156947679518656
2.65,148.081688194767,0.0156295185376679
2.65,145.216899219113,0.0155626278859131
2.65,142.352110243459,0.0154999868802563
2.65,139.487321267805,0.015448278877023
2.65,136.622532292151,0.0154138499045858
2.65,133.757743316496,0.0154013526735171
2.65,130.892954340842,0.0154124133540636
2.65,128.028165365188,0.0154446053215542
2.65,125.163376389534,0.0154910793903286
2.65,122.29858741388,0.015541277219723
2.65,119.433798438226,0.0155830482087927
2.65,116.569009462572,0.0156059749587309
2.65,113.704220486918,0.0156048392699298
2.65,110.839431511264,0.0155814366392039
2.65,107.974642535609,0.0155433721972107
2.65,105.109853559955,0.0155005177841005
2.65,102.245064584301,0.0154616077045677
2.65,99.3802756086471,0.0154328006075513
2.65,96.515486632993,0.015418088909417
2.65,93.6506976573389,0.0154202685770071
2.65,90.7859086816847,0.0154410459310624
2.65,87.9211197060306,0.0154797380103885
2.65,85.0563307303765,0.0155311526979904
2.65,82.1915417547224,0.0155839555249581
2.65,79.3267527790683,0.0156224011264667
2.65,76.4619638034142,0.0156336557082722
2.65,73.59717482776,0.0156158182962193
2.65,70.7323858521059,0.015578359943366
2.65,67.8675968764518,0.0155353236970906
2.65,65.0028079007977,0.0154985385861613
2.65,62.1380189251436,0.015474969269273
2.65,59.2732299494895,0.0154673440123903
2.65,56.4084409738353,0.0154754744605864
2.65,53.5436519981812,0.0154967466718194
2.65,50.6788630225271,0.0155263803477904
2.65,47.814074046873,0.0155586072608078
2.65,44.9492850712189,0.015588575266499
2.65,42.0844960955648,0.0156137636365594
2.65,39.2197071199107,0.0156341295371375
2.65,36.3549181442565,0.0156512052396737
2.65,33.4901291686024,0.0156668858173631
2.65,30.6253401929483,0.0156825323339374
2.65,27.7605512172942,0.0156986287666414
2.65,24.8957622416401,0.0157149006744555
2.65,22.0309732659859,0.0157306581410536
2.65,19.1661842903318,0.0157451441786479
2.65,16.3013953146777,0.0157577676093123
2.65,13.4366063390236,0.015768196335734
2.65,10.5718173633695,0.0157763435722523
2.7,171,0.0157941330617061
2.7,168.135211024346,0.0157830664726159
2.7,165.270422048692,0.0157673979198609
2.7,162.405633073038,0.015746194969412
2.7,159.540844097384,0.015718599042793
2.7,156.676055121729,0.0156840482882439
2.7,153.811266146075,0.0156425609584024
2.7,150.946477170421,0.0155950460317931
2.7,148.081688194767,0.0155435738509414
2.7,145.216899219113,0.0154915106332877
2.7,142.352110243459,0.0154434172244013
2.7,139.487321267805,0.0154046529391305
2.7,136.622532292151,0.0153807050702426
2.7,133.757743316496,0.0153763393324896
2.7,130.892954340842,0.0153946759726497
2.7,128.028165365188,0.0154362345720275
2.7,125.163376389534,0.0154979547531463
2.7,122.29858741388,0.0155723458501746
2.7,119.433798438226,0.0156473364556672
2.7,116.569009462572,0.0157078619978122
2.7,113.704220486918,0.0157398864528331
2.7,110.839431511264,0.0157356402407529
2.7,107.974642535609,0.0156969792085534
2.7,105.109853559955,0.0156348692830456
2.7,102.245064584301,0.0155658597911792
2.7,99.3802756086471,0.0155074756785452
2.7,96.515486632993,0.0154740303282626
2.7,93.6506976573389,0.0154736150783733
2.7,90.7859086816847,0.0155061874139783
2.7,87.9211197060306,0.0155626690307198
2.7,85.0563307303765,0.0156254407400241
2.7,82.1915417547224,0.0156716653430759
2.7,79.3267527790683,0.0156822469522999
2.7,76.4619638034142,0.0156538374588264
2.7,73.59717482776,0.0156016574025015
2.7,70.7323858521059,0.0155483129657321
2.7,67.8675968764518,0.015510505571475
2.7,65.0028079007977,0.0154940129493731
2.7,62.1380189251436,0.0154960482641951
2.7,59.2732299494895,0.0155099961751805
2.7,56.4084409738353,0.0155290124314723
2.7,53.5436519981812,0.015547589025073
2.7,50.6788630225271,0.0155621050820995
2.7,47.814074046873,0.0155712536763097
2.7,44.9492850712189,0.0155760680465509
2.7,42.0844960955648,0.0155791265262285
2.7,39.2197071199107,0.0155832773490673
2.7,36.3549181442565,0.0155905792918954
2.7,33.4901291686024,0.0156018340550885
2.7,30.6253401929483,0.0156166626244712
2.7,27.7605512172942,0.0156338925656078
2.7,24.8957622416401,0.015652028118776
2.7,22.0309732659859,0.0156696473109093
2.7,19.1661842903318,0.0156856512186094
2.7,16.3013953146777,0.0156993582626553
2.7,13.4366063390236,0.0157104789238334
2.7,10.5718173633695,0.0157190211279239
2.75,171,0.0157222178574917
2.75,168.135211024346,0.015712260882941
2.75,165.270422048692,0.0156985087759653
2.75,162.405633073038,0.0156803652280828
2.75,159.540844097384,0.0156573095379371
2.75,156.676055121729,0.0156290315039927
2.75,153.811266146075,0.015595593068082
2.75,150.946477170421,0.015557610316305
2.75,148.081688194767,0.015516443384812
2.75,145.216899219113,0.0154743683193794
2.75,142.352110243459,0.0154346851950578
2.75,139.487321267805,0.0154017070131761
2.75,136.622532292151,0.0153805917331441
2.75,133.757743316496,0.0153770038136883
2.75,130.892954340842,0.0153965538136187
2.75,128.028165365188,0.0154438356626393
2.75,125.163376389534,0.015520773592416
2.75,122.29858741388,0.0156241562673748
2.75,119.433798438226,0.0157429618114102
2.75,116.569009462572,0.0158573536138587
2.75,113.704220486918,0.0159419988496411
2.75,110.839431511264,0.0159746302009211
2.75,107.974642535609,0.0159464292767406
2.75,105.109853559955,0.0158677621691735
2.75,102.245064584301,0.0157649164537502
2.75,99.3802756086471,0.0156696290603715
2.75,96.515486632993,0.0156077292906173
2.75,93.6506976573389,0.0155919963575709
2.75,90.7859086816847,0.0156200417256334
2.75,87.9211197060306,0.015675316788797
2.75,85.0563307303765,0.0157301161003125
2.75,82.1915417547224,0.0157535616072216
2.75,79.3267527790683,0.0157276380845802
2.75,76.4619638034142,0.0156610786004177
2.75,73.59717482776,0.0155837134649456
2.75,70.7323858521059,0.0155256862366806
2.75,67.8675968764518,0.0155022144036783
2.75,65.0028079007977,0.0155117822795946
2.75,62.1380189251436,0.0155420931983205
2.75,59.2732299494895,0.0155773146410237
2.75,56.4084409738353,0.0156036787101537
2.75,53.5436519981812,0.0156129985321856
2.75,50.6788630225271,0.0156042226707383
2.75,47.814074046873,0.0155826750864805
2.75,44.9492850712189,0.0155570876972623
2.75,42.0844960955648,0.0155359154349026
2.75,39.2197071199107,0.015524771523133
2.75,36.3549181442565,0.0155256995909842
2.75,33.4901291686024,0.0155378049055079
2.75,30.6253401929483,0.0155584111514084
2.75,27.7605512172942,0.0155841601275999
2.75,24.8957622416401,0.0156118160788159
2.75,22.0309732659859,0.0156387430354857
2.75,19.1661842903318,0.0156631040327179
2.75,16.3013953146777,0.0156838541245083
2.75,13.4366063390236,0.0157006032211441
2.75,10.5718173633695,0.0157134186941906
2.8,171,0.0157214722205615
2.8,168.135211024346,0.0157118629359459
2.8,165.270422048692,0.0156988700667518
2.8,162.405633073038,0.0156821415750832
2.8,159.540844097384,0.0156614211953859
2.8,156.676055121729,0.0156366047171063
2.8,153.811266146075,0.0156077812519078
2.8,150.946477170421,0.0155752835486187
2.8,148.081688194767,0.0155398015933418
2.8,145.216899219113,0.0155026178299027
2.8,142.352110243459,0.0154659712900964
2.8,139.487321267805,0.0154334674696567
2.8,136.622532292151,0.0154103906240604
2.8,133.757743316496,0.0154037843487062
2.8,130.892954340842,0.0154221640455589
2.8,128.028165365188,0.0154745983788972
2.8,125.163376389534,0.015568694480835
2.8,122.29858741388,0.0157069812078757
2.8,119.433798438226,0.0158816728921083
2.8,116.569009462572,0.0160693879410506
2.8,113.704220486918,0.0162304703618129
2.8,110.839431511264,0.0163197738456833
2.8,107.974642535609,0.0163095800754912
2.8,105.109853559955,0.0162092713903266
2.8,102.245064584301,0.0160622931892554
2.8,99.3802756086471,0.0159222003383781
2.8,96.515486632993,0.0158274981082861
2.8,93.6506976573389,0.0157903643653892
2.8,90.7859086816847,0.0158003989646408
2.8,87.9211197060306,0.0158335898606815
2.8,85.0563307303765,0.0158581505730171
2.8,82.1915417547224,0.0158429326064932
2.8,79.3267527790683,0.0157754484260255
2.8,76.4619638034142,0.0156746329553605
2.8,73.59717482776,0.0155793173679308
2.8,70.7323858521059,0.0155231302561968
2.8,67.8675968764518,0.0155188988974944
2.8,65.0028079007977,0.0155581988692647
2.8,62.1380189251436,0.0156190748713166
2.8,59.2732299494895,0.0156755462957715
2.8,56.4084409738353,0.0157062510371559
2.8,53.5436519981812,0.0157009966406603
2.8,50.6788630225271,0.0156632146498892
2.8,47.814074046873,0.015606811196198
2.8,44.9492850712189,0.0155491880873356
2.8,42.0844960955648,0.0155046462805134
2.8,39.2197071199107,0.0154811034786216
2.8,36.3549181442565,0.0154801452472857
2.8,33.4901291686024,0.0154988455252514
2.8,30.6253401929483,0.0155319049504855
2.8,27.7605512172942,0.0155733798895262
2.8,24.8957622416401,0.0156178309437038
2.8,22.0309732659859,0.0156609557189867
2.8,19.1661842903318,0.0156998194932669
2.8,16.3013953146777,0.0157327938847198
2.8,13.4366063390236,0.0157593101828137
2.8,10.5718173633695,0.0157795284008373
2.85,171,0.0157855949232002
2.85,168.135211024346,0.0157737803444084
2.85,165.270422048692,0.0157581603638089
2.85,162.405633073038,0.015738630553088
2.85,159.540844097384,0.0157153011979565
2.85,156.676055121729,0.0156885134604989
2.85,153.811266146075,0.0156587834105071
2.85,150.946477170421,0.0156267185531484
2.85,148.081688194767,0.0155930216365661
2.85,145.216899219113,0.0155587207432875
2.85,142.352110243459,0.0155256788017113
2.85,139.487321267805,0.0154972610254042
2.85,136.622532292151,0.0154789220830236
2.85,133.757743316496,0.0154785324049491
2.85,130.892954340842,0.0155063604833293
2.85,128.028165365188,0.0155744873429556
2.85,125.163376389534,0.0156950028860515
2.85,122.29858741388,0.0158758636093261
2.85,119.433798438226,0.0161131751031994
2.85,116.569009462572,0.0163801713811658
2.85,113.704220486918,0.0166195149170864
2.85,110.839431511264,0.0167561512739957
2.85,107.974642535609,0.0167411157114157
2.85,105.109853559955,0.0165931454369946
2.85,102.245064584301,0.0163885526191554
2.85,99.3802756086471,0.0162095125873189
2.85,96.515486632993,0.0161000040279683
2.85,93.6506976573389,0.0160560374610021
2.85,90.7859086816847,0.0160468452864401
2.85,87.9211197060306,0.0160412096895367
2.85,85.0563307303765,0.0160140725137349
2.85,82.1915417547224,0.0159452040369502
2.85,79.3267527790683,0.0158316658137964
2.85,76.4619638034142,0.0156995243098677
2.85,73.59717482776,0.0155919330404286
2.85,70.7323858521059,0.0155435158846107
2.85,67.8675968764518,0.0155639924090709
2.85,65.0028079007977,0.015637515250877
2.85,62.1380189251436,0.0157315669673194
2.85,59.2732299494895,0.015809218152493
2.85,56.4084409738353,0.0158417007839039
2.85,53.5436519981812,0.0158182459890827
2.85,50.6788630225271,0.0157485688644265
2.85,47.814074046873,0.0156561686256551
2.85,44.9492850712189,0.0155670326946505
2.85,42.0844960955648,0.0155006817311088
2.85,39.2197071199107,0.0154667894048092
2.85,36.3549181442565,0.0154662341530549
2.85,33.4901291686024,0.0154940141701804
2.85,30.6253401929483,0.0155421988606654
2.85,27.7605512172942,0.0156021885878125
2.85,24.8957622416401,0.0156661991200254
2.85,22.0309732659859,0.0157280932978066
2.85,19.1661842903318,0.0157836946104419
2.85,16.3013953146777,0.0158307051197539
2.85,13.4366063390236,0.0158683580759175
2.85,10.5718173633695,0.0158969421994269
2.9,171,0.01588004349455
2.9,168.135211024346,0.0158640729469558
2.9,165.270422048692,0.0158433688365591
2.9,162.405633073038,0.0158182133374155
2.9,159.540844097384,0.0157893785320699
2.9,156.676055121729,0.0157581641703649
2.9,153.811266146075,0.0157262896376664
2.9,150.946477170421,0.0156956740438251
2.9,148.081688194767,0.0156682357894545
2.9,145.216899219113,0.015645889835067
2.9,142.352110243459,0.0156308418699275
2.9,139.487321267805,0.0156261042029533
2.9,136.622532292151,0.0156360611183025
2.9,133.757743316496,0.0156670068221901
2.9,130.892954340842,0.0157276537219658
2.9,128.028165365188,0.0158292693900506
2.9,125.163376389534,0.0159843091078632
2.9,122.29858741388,0.0162016193577828
2.9,119.433798438226,0.0164761768967476
2.9,116.569009462572,0.0167738234951561
2.9,113.704220486918,0.0170215218810476
2.9,110.839431511264,0.0171291951538077
2.9,107.974642535609,0.0170531096229889
2.9,105.109853559955,0.0168419956079429
2.9,102.245064584301,0.0166031965124638
2.9,99.3802756086471,0.016427909528415
2.9,96.515486632993,0.0163444125403999
2.9,93.6506976573389,0.0163188787272838
2.9,90.7859086816847,0.0162957386648351
2.9,87.9211197060306,0.0162417993738903
2.9,85.0563307303765,0.0161499666921469
2.9,82.1915417547224,0.0160210466796421
2.9,79.3267527790683,0.0158659051532857
2.9,76.4619638034142,0.0157159974635095
2.9,73.59717482776,0.0156140155979271
2.9,70.7323858521059,0.015590539200607
2.9,67.8675968764518,0.01564830419776
2.9,65.0028079007977,0.0157619836208347
2.9,62.1380189251436,0.015888524472033
2.9,59.2732299494895,0.015982007124821
2.9,56.4084409738353,0.0160094353323433
2.9,53.5436519981812,0.0159625436698245
2.9,50.6788630225271,0.0158589254155708
2.9,47.814074046873,0.0157313284315618
2.9,44.9492850712189,0.0156127984678575
2.9,42.0844960955648,0.0155264863943507
2.9,39.2197071199107,0.015482817945984
2.9,36.3549181442565,0.0154816157825747
2.9,33.4901291686024,0.0155159004042903
2.9,30.6253401929483,0.0155754260992747
2.9,27.7605512172942,0.0156493210166764
2.9,24.8957622416401,0.0157278334324298
2.9,22.0309732659859,0.0158033321981529
2.9,19.1661842903318,0.0158706902266616
2.9,16.3013953146777,0.0159271735534976
2.9,13.4366063390236,0.0159719888488545
2.9,10.5718173633695,0.0160056649084237
2.95,171,0.0159407250537677
2.95,168.135211024346,0.0159221501916388
2.95,165.270422048692,0.0158988271762999
2.95,162.405633073038,0.0158718379142142
2.95,159.540844097384,0.0158431908551252
2.95,156.676055121729,0.0158159217651827
2.95,153.811266146075,0.0157939547094542
2.95,150.946477170421,0.0157816952007075
2.95,148.081688194767,0.0157834294833118
2.95,145.216899219113,0.0158026896167649
2.95,142.352110243459,0.015841760540089
2.95,139.487321267805,0.015901469622302
2.95,136.622532292151,0.0159814052931404
2.95,133.757743316496,0.0160807755905513
2.95,130.892954340842,0.0161999600056095
2.95,128.028165365188,0.0163419896902884
2.95,125.163376389534,0.01651185547779
2.95,122.29858741388,0.0167109685248274
2.95,119.433798438226,0.0169260707312896
2.95,116.569009462572,0.0171179426729132
2.95,113.704220486918,0.0172247806475914
2.95,110.839431511264,0.017195343971982
2.95,107.974642535609,0.0170351502064261
2.95,105.109853559955,0.0168141602912264
2.95,102.245064584301,0.0166212548632423
2.95,99.3802756086471,0.016511092602943
2.95,96.515486632993,0.0164791934432512
2.95,93.6506976573389,0.0164720168950203
2.95,90.7859086816847,0.0164298208776314
2.95,87.9211197060306,0.0163294547534626
2.95,85.0563307303765,0.0161830843431627
2.95,82.1915417547224,0.0160125865082977
2.95,79.3267527790683,0.0158433324465526
2.95,76.4619638034142,0.015709798090993
2.95,73.59717482776,0.0156481121326158
2.95,70.7323858521059,0.0156777333417294
2.95,67.8675968764518,0.015789269879559
2.95,65.0028079007977,0.0159462703712209
2.95,62.1380189251436,0.0160973608796341
2.95,59.2732299494895,0.016192869366088
2.95,56.4084409738353,0.0162017439249159
2.95,53.5436519981812,0.0161226727780605
2.95,50.6788630225271,0.0159821954822952
2.95,47.814074046873,0.0158204975646364
2.95,44.9492850712189,0.0156748943894334
2.95,42.0844960955648,0.0155699678395155
2.95,39.2197071199107,0.0155157726027719
2.95,36.3549181442565,0.0155108015417957
2.95,33.4901291686024,0.0155462913920936
2.95,30.6253401929483,0.0156100813080754
2.95,27.7605512172942,0.0156895148220644
2.95,24.8957622416401,0.0157734048724955
2.95,22.0309732659859,0.0158531732789707
2.95,19.1661842903318,0.0159232624366776
2.95,16.3013953146777,0.0159809474025913
2.95,13.4366063390236,0.0160257415660569
2.95,10.5718173633695,0.0160586234948214
3,171,0.0159231080976704
3,168.135211024346,0.0159053471170719
3,165.270422048692,0.0158846921664432
3,162.405633073038,0.0158637251931429
3,159.540844097384,0.015846582546558
3,156.676055121729,0.0158391501858755
3,153.811266146075,0.0158489067540425
3,150.946477170421,0.0158842592025438
3,148.081688194767,0.0159532768165248
3,145.216899219113,0.0160618352465059
3,142.352110243459,0.0162113519171604
3,139.487321267805,0.0163965866496193
3,136.622532292151,0.0166044306691738
3,133.757743316496,0.0168150096551224
3,130.892954340842,0.0170060503185206
3,128.028165365188,0.0171593185147817
3,125.163376389534,0.0172647393419222
3,122.29858741388,0.0173178405255278
3,119.433798438226,0.017312827738903
3,116.569009462572,0.0172411352856193
3,113.704220486918,0.0171021242695746
3,110.839431511264,0.0169172782265872
3,107.974642535609,0.0167299947101817
3,105.109853559955,0.0165868381638906
3,102.245064584301,0.0165148692984653
3,99.3802756086471,0.0165081087839321
3,96.515486632993,0.0165269537312552
3,93.6506976573389,0.0165154300765734
3,90.7859086816847,0.0164347255666406
3,87.9211197060306,0.0162864138238005
3,85.0563307303765,0.01610216203958
3,82.1915417547224,0.0159195887425579
3,79.3267527790683,0.0157725779211308
3,76.4619638034142,0.015692211812069
3,73.59717482776,0.0157019690544617
3,70.7323858521059,0.0158057431504452
3,67.8675968764518,0.0159798088613261
3,65.0028079007977,0.0161768168093582
3,62.1380189251436,0.0163399992564699
3,59.2732299494895,0.0164211893664751
3,56.4084409738353,0.016397094056061
3,53.5436519981812,0.0162771092599112
3,50.6788630225271,0.0160969703532864
3,47.814074046873,0.0159020577718968
3,44.9492850712189,0.0157313500215792
3,42.0844960955648,0.0156091947492746
3,39.2197071199107,0.0155446563017138
3,36.3549181442565,0.015534879447309
3,33.4901291686024,0.0155694793820505
3,30.6253401929483,0.0156345277125115
3,27.7605512172942,0.0157157083981717
3,24.8957622416401,0.0158005638651791
3,22.0309732659859,0.0158798111701913
3,19.1661842903318,0.0159477635675891
3,16.3013953146777,0.0160020120641869
3,13.4366063390236,0.0160426367186373
3,10.5718173633695,0.0160712505313771
3.05,171,0.0158486656978857
3.05,168.135211024346,0.0158320415049561
3.05,165.270422048692,0.0158150638457271
3.05,162.405633073038,0.0158022804884346
3.05,159.540844097384,0.0158005775588418
3.05,156.676055121729,0.0158195403710987
3.05,153.811266146075,0.0158713961758407
3.05,150.946477170421,0.0159702302354535
3.05,148.081688194767,0.0161300824859811
3.05,145.216899219113,0.0163614596376145
3.05,142.352110243459,0.0166659041432412
3.05,139.487321267805,0.017029006486425
3.05,136.622532292151,0.0174142759148503
3.05,133.757743316496,0.0177633456833909
3.05,130.892954340842,0.0180087722455188
3.05,128.028165365188,0.0180984535825078
3.05,125.163376389534,0.0180171687095878
3.05,122.29858741388,0.0177887061491766
3.05,119.433798438226,0.0174614849658523
3.05,116.569009462572,0.0170950299657254
3.05,113.704220486918,0.0167526399433605
3.05,110.839431511264,0.0164916770453113
3.05,107.974642535609,0.016348945846828
3.05,105.109853559955,0.0163286376639371
3.05,102.245064584301,0.016399241281275
3.05,99.3802756086471,0.0165007451849606
3.05,96.515486632993,0.0165622667670869
3.05,93.6506976573389,0.0165299083312487
3.05,90.7859086816847,0.0163936143685868
3.05,87.9211197060306,0.0161894807413584
3.05,85.0563307303765,0.0159739498699996
3.05,82.1915417547224,0.0157965507374527
3.05,79.3267527790683,0.0156907541051971
3.05,76.4619638034142,0.0156770863386854
3.05,73.59717482776,0.0157640216504933
3.05,70.7323858521059,0.0159412856185242
3.05,67.8675968764518,0.0161731175729025
3.05,65.0028079007977,0.0164023513934484
3.05,62.1380189251436,0.0165672078760962
3.05,59.2732299494895,0.0166227685277511
3.05,56.4084409738353,0.0165568329070714
3.05,53.5436519981812,0.0163920871621202
3.05,50.6788630225271,0.0161735014632347
3.05,47.814074046873,0.0159498587029904
3.05,44.9492850712189,0.0157598871811011
3.05,42.0844960955648,0.0156265775988832
3.05,39.2197071199107,0.0155576080036499
3.05,36.3549181442565,0.0155486822832798
3.05,33.4901291686024,0.0155876895977665
3.05,30.6253401929483,0.0156587368301589
3.05,27.7605512172942,0.0157456329219909
3.05,24.8957622416401,0.0158345198154294
3.05,22.0309732659859,0.0159154152576492
3.05,19.1661842903318,0.0159826254092932
3.05,16.3013953146777,0.016034239439692
3.05,13.4366063390236,0.016071091025941
3.05,10.5718173633695,0.016095585606893
3.1,171,0.0157751876314345
3.1,168.135211024346,0.0157563057650513
3.1,165.270422048692,0.0157382308617796
3.1,162.405633073038,0.0157270405901688
3.1,159.540844097384,0.0157317231230267
3.1,156.676055121729,0.0157646652590101
3.1,153.811266146075,0.0158417246788646
3.1,150.946477170421,0.0159815084976128
3.1,148.081688194767,0.0162032502192978
3.1,145.216899219113,0.0165223016223656
3.1,142.352110243459,0.0169419228171417
3.1,139.487321267805,0.0174407232606976
3.1,136.622532292151,0.0179590583442952
3.1,133.757743316496,0.0183964343210048
3.1,130.892954340842,0.0186375224226859
3.1,128.028165365188,0.0186061676710092
3.1,125.163376389534,0.0183084901804392
3.1,122.29858741388,0.0178253064624107
3.1,119.433798438226,0.0172683202857888
3.1,116.569009462572,0.0167430589287486
3.1,113.704220486918,0.0163321058790981
3.1,110.839431511264,0.0160872753525727
3.1,107.974642535609,0.0160235990886772
3.1,105.109853559955,0.0161153718886707
3.1,102.245064584301,0.0162973244024275
3.1,99.3802756086471,0.0164772595866324
3.1,96.515486632993,0.0165649528200274
3.1,93.6506976573389,0.0165105845699794
3.1,90.7859086816847,0.0163287497165498
3.1,87.9211197060306,0.0160843636593355
3.1,85.0563307303765,0.0158525658778018
3.1,82.1915417547224,0.0156883578731891
3.1,79.3267527790683,0.0156207023755413
3.1,76.4619638034142,0.0156603484276158
3.1,73.59717482776,0.0158055633930704
3.1,70.7323858521059,0.0160378161803817
3.1,67.8675968764518,0.0163131917030511
3.1,65.0028079007977,0.0165647655746398
3.1,62.1380189251436,0.0167238671015178
3.1,59.2732299494895,0.0167489408182175
3.1,56.4084409738353,0.0166413241278694
3.1,53.5436519981812,0.0164383023607255
3.1,50.6788630225271,0.0161925668876182
3.1,47.814074046873,0.0159536127042027
3.1,44.9492850712189,0.0157579437199094
3.1,42.0844960955648,0.0156263051174714
3.1,39.2197071199107,0.0155646611599488
3.1,36.3549181442565,0.0155670560779338
3.1,33.4901291686024,0.0156194475003926
3.1,30.6253401929483,0.0157038714771838
3.1,27.7605512172942,0.0158023190117517
3.1,24.8957622416401,0.0158997294618214
3.1,22.0309732659859,0.0159856860790079
3.1,19.1661842903318,0.0160547464558921
3.1,16.3013953146777,0.0161057065055388
3.1,13.4366063390236,0.0161403005391014
3.1,10.5718173633695,0.0161618207308459
3.15,171,0.015739569838392
3.15,168.135211024346,0.0157148682967193
3.15,165.270422048692,0.0156900421675198
3.15,162.405633073038,0.0156716252152672
3.15,159.540844097384,0.0156690741882523
3.15,156.676055121729,0.0156951475055377
3.15,153.811266146075,0.0157658238877482
3.15,150.946477170421,0.015899397048397
3.15,148.081688194767,0.0161141651509793
3.15,145.216899219113,0.0164237713769685
3.15,142.352110243459,0.0168289401555583
3.15,139.487321267805,0.0173050690608547
3.15,136.622532292151,0.0177891874962062
3.15,133.757743316496,0.0181786985866027
3.15,130.892954340842,0.0183596818354255
3.15,128.028165365188,0.018262862599547
3.15,125.163376389534,0.0179060089183199
3.15,122.29858741388,0.0173832441986031
3.15,119.433798438226,0.0168170617397325
3.15,116.569009462572,0.0163162382463344
3.15,113.704220486918,0.0159568731186722
3.15,110.839431511264,0.0157782111822121
3.15,107.974642535609,0.0157824376229641
3.15,105.109853559955,0.0159339342575485
3.15,102.245064584301,0.0161606403793405
3.15,99.3802756086471,0.0163664512870308
3.15,96.515486632993,0.0164617936718985
3.15,93.6506976573389,0.0164037716092402
3.15,90.7859086816847,0.0162172706408754
3.15,87.9211197060306,0.0159747433862086
3.15,85.0563307303765,0.0157534071756306
3.15,82.1915417547224,0.0156069420196085
3.15,79.3267527790683,0.0155623031833072
3.15,76.4619638034142,0.0156284175077623
3.15,73.59717482776,0.0158016244673475
3.15,70.7323858521059,0.0160605907306761
3.15,67.8675968764518,0.0163561715651332
3.15,65.0028079007977,0.0166137684185741
3.15,62.1380189251436,0.0167601510389866
3.15,59.2732299494895,0.0167593343405507
3.15,56.4084409738353,0.0166257717330473
3.15,53.5436519981812,0.0164068729663841
3.15,50.6788630225271,0.0161573899208621
3.15,47.814074046873,0.0159240920984397
3.15,44.9492850712189,0.0157402775749226
3.15,42.0844960955648,0.0156244008101411
3.15,39.2197071199107,0.015580652463098
3.15,36.3549181442565,0.0156013449539373
3.15,33.4901291686024,0.0156707232325372
3.15,30.6253401929483,0.0157693818303997
3.15,27.7605512172942,0.0158784004688855
3.15,24.8957622416401,0.0159824532706197
3.15,22.0309732659859,0.0160714458893404
3.15,19.1661842903318,0.0161406629213556
3.15,16.3013953146777,0.0161898081340562
3.15,13.4366063390236,0.0162215137155048
3.15,10.5718173633695,0.0162398392741525
3.2,171,0.015736511743664
3.2,168.135211024346,0.0157052848235469
3.2,165.270422048692,0.0156717357105685
3.2,162.405633073038,0.0156418520963083
3.2,159.540844097384,0.0156240955915528
3.2,156.676055121729,0.0156295265159324
3.2,153.811266146075,0.0156714143936211
3.2,150.946477170421,0.0157640459405818
3.2,148.081688194767,0.0159203596997093
3.2,145.216899219113,0.0161479477056532
3.2,142.352110243459,0.0164430696007202
3.2,139.487321267805,0.0167831926473242
3.2,136.622532292151,0.017121027276814
3.2,133.757743316496,0.0173867464174805
3.2,130.892954340842,0.0175057421915295
3.2,128.028165365188,0.017429984996126
3.2,125.163376389534,0.0171650911722723
3.2,122.29858741388,0.0167721135493325
3.2,119.433798438226,0.0163423440538477
3.2,116.569009462572,0.0159643107178765
3.2,113.704220486918,0.0157018239436383
3.2,110.839431511264,0.015586509658028
3.2,107.974642535609,0.0156178760740711
3.2,105.109853559955,0.0157647271160398
3.2,102.245064584301,0.0159679178139161
3.2,99.3802756086471,0.0161503685654951
3.2,96.515486632993,0.0162403777592702
3.2,93.6506976573389,0.0162027237226175
3.2,90.7859086816847,0.0160556745931872
3.2,87.9211197060306,0.0158567166748415
3.2,85.0563307303765,0.0156701561055885
3.2,82.1915417547224,0.015544411482994
3.2,79.3267527790683,0.0155080946672082
3.2,76.4619638034142,0.0155744390798832
3.2,73.59717482776,0.0157424628395501
3.2,70.7323858521059,0.0159908593541848
3.2,67.8675968764518,0.0162701143332538
3.2,65.0028079007977,0.0165076404121173
3.2,62.1380189251436,0.0166359548483654
3.2,59.2732299494895,0.0166268076210979
3.2,56.4084409738353,0.0164991286416107
3.2,53.5436519981812,0.0162985215470409
3.2,50.6788630225271,0.0160745676055098
3.2,47.814074046873,0.0158694364861997
3.2,44.9492850712189,0.0157133468707243
3.2,42.0844960955648,0.0156224972143284
3.2,39.2197071199107,0.0155992599754096
3.2,36.3549181442565,0.0156347170600126
3.2,33.4901291686024,0.0157126922862509
3.2,30.6253401929483,0.0158141998504348
3.2,27.7605512172942,0.0159214028188525
3.2,24.8957622416401,0.0160204173994814
3.2,22.0309732659859,0.0161026244261798
3.2,19.1661842903318,0.0161645639606409
3.2,16.3013953146777,0.0162068441052271
3.2,13.4366063390236,0.0162326365232138
3.2,10.5718173633695,0.0162462415002747
3.25,171,0.0157318465631725
3.25,168.135211024346,0.0156975834941412
3.25,165.270422048692,0.015659003686173
3.25,162.405633073038,0.0156209104139066
3.25,159.540844097384,0.0155899665600993
3.25,156.676055121729,0.0155746464267718
3.25,153.811266146075,0.0155847180718488
3.25,150.946477170421,0.0156300811006171
3.25,148.081688194767,0.0157188249235087
3.25,145.216899219113,0.0158544729548958
3.25,142.352110243459,0.0160326227037543
3.25,139.487321267805,0.0162377098230264
3.25,136.622532292151,0.0164414299458254
3.25,133.757743316496,0.0166050252903163
3.25,130.892954340842,0.0166872589614759
3.25,128.028165365188,0.0166577057725424
3.25,125.163376389534,0.0165111528782011
3.25,122.29858741388,0.0162750167794945
3.25,119.433798438226,0.0160025212220974
3.25,116.569009462572,0.0157538864050423
3.25,113.704220486918,0.0155772639596416
3.25,110.839431511264,0.0154985329521375
3.25,107.974642535609,0.0155196457563433
3.25,105.109853559955,0.0156207865409594
3.25,102.245064584301,0.0157636770850706
3.25,99.3802756086471,0.0158978787382631
3.25,96.515486632993,0.0159743337382627
3.25,93.6506976573389,0.0159646840765251
3.25,90.7859086816847,0.0158740076751398
3.25,87.9211197060306,0.0157358938692382
3.25,85.0563307303765,0.0155951090954647
3.25,82.1915417547224,0.0154923605855864
3.25,79.3267527790683,0.0154577035377406
3.25,76.4619638034142,0.0155082723296305
3.25,73.59717482776,0.0156449854356104
3.25,70.7323858521059,0.0158477578055887
3.25,67.8675968764518,0.0160734202723092
3.25,65.0028079007977,0.016264091108988
3.25,62.1380189251436,0.0163691958884487
3.25,59.2732299494895,0.0163679786739075
3.25,56.4084409738353,0.0162736103618081
3.25,53.5436519981812,0.01611995181092
3.25,50.6788630225271,0.0159465531918155
3.25,47.814074046873,0.0157889152098983
3.25,44.9492850712189,0.0156725839195149
3.25,42.0844960955648,0.01561037085991
3.25,39.2197071199107,0.0156028395004091
3.25,36.3549181442565,0.0156411714605572
3.25,33.4901291686024,0.0157110707212322
3.25,30.6253401929483,0.0157966667813704
3.25,27.7605512172942,0.0158837226620528
3.25,24.8957622416401,0.0159617035463577
3.25,22.0309732659859,0.0160245517730874
3.25,19.1661842903318,0.016070345067139
3.25,16.3013953146777,0.0161002569634588
3.25,13.4366063390236,0.0161172925364567
3.25,10.5718173633695,0.0161251581753511
3.3,171,0.0156927508156542
3.3,168.135211024346,0.0156614619527703
3.3,165.270422048692,0.0156251691617093
3.3,162.405633073038,0.0155872536865321
3.3,159.540844097384,0.0155523814105211
3.3,156.676055121729,0.0155264324393921
3.3,153.811266146075,0.0155160913924428
3.3,150.946477170421,0.0155280071211812
3.3,148.081688194767,0.0155675033893257
3.3,145.216899219113,0.0156369432774372
3.3,142.352110243459,0.0157340162409745
3.3,139.487321267805,0.0158503978782273
3.3,136.622532292151,0.0159713512024356
3.3,133.757743316496,0.0160768083752992
3.3,130.892954340842,0.0161443346301974
3.3,128.028165365188,0.0161542611946522
3.3,125.163376389534,0.0160967621197226
3.3,122.29858741388,0.0159785894206332
3.3,119.433798438226,0.0158244644921227
3.3,116.569009462572,0.0156697150434336
3.3,113.704220486918,0.0155478419455883
3.3,110.839431511264,0.0154807588748055
3.3,107.974642535609,0.0154753787595252
3.3,105.109853559955,0.0155244260834227
3.3,102.245064584301,0.0156081578695234
3.3,99.3802756086471,0.0156968931210103
3.3,96.515486632993,0.0157577360302471
3.3,93.6506976573389,0.0157665878082592
3.3,90.7859086816847,0.0157187969693469
3.3,87.9211197060306,0.0156303635606572
3.3,85.0563307303765,0.0155303874740872
3.3,82.1915417547224,0.0154513813906739
3.3,79.3267527790683,0.0154211500459416
3.3,76.4619638034142,0.0154559891300151
3.3,73.59717482776,0.0155554039707398
3.3,70.7323858521059,0.0157004211732638
3.3,67.8675968764518,0.0158573554627406
3.3,65.0028079007977,0.0159874090922824
3.3,62.1380189251436,0.0160598407024465
3.3,59.2732299494895,0.0160623719468892
3.3,56.4084409738353,0.016002847348467
3.3,53.5436519981812,0.0159031490042963
3.3,50.6788630225271,0.0157905983288955
3.3,47.814074046873,0.0156901982380869
3.3,44.9492850712189,0.0156192689488653
3.3,42.0844960955648,0.0155854285803745
3.3,39.2197071199107,0.0155875715800722
3.3,36.3549181442565,0.015618488845944
3.3,33.4901291686024,0.0156678883020534
3.3,30.6253401929483,0.0157251006775531
3.3,27.7605512172942,0.0157810935687062
3.3,24.8957622416401,0.0158296040783219
3.3,22.0309732659859,0.0158673951333414
3.3,19.1661842903318,0.0158938386215256
3.3,16.3013953146777,0.0159101404715875
3.3,13.4366063390236,0.0159185080060331
3.3,10.5718173633695,0.0159214570430416
3.35,171,0.0156220359383121
3.35,168.135211024346,0.0155979101748246
3.35,165.270422048692,0.015569336303583
3.35,162.405633073038,0.0155384134807031
3.35,159.540844097384,0.0155080877493959
3.35,156.676055121729,0.0154821485113299
3.35,153.811266146075,0.0154650272711518
3.35,150.946477170421,0.0154613415899819
3.35,148.081688194767,0.0154751749841355
3.35,145.216899219113,0.0155091608998754
3.35,142.352110243459,0.0155635249293404
3.35,139.487321267805,0.0156352885620144
3.35,136.622532292151,0.0157178053289348
3.35,133.757743316496,0.0158007146975901
3.35,130.892954340842,0.0158704386881542
3.35,128.028165365188,0.0159117337259799
3.35,125.163376389534,0.015911281206389
3.35,122.29858741388,0.0158635352331501
3.35,119.433798438226,0.0157760300572952
3.35,116.569009462572,0.0156690967862671
3.35,113.704220486918,0.0155685926254322
3.35,110.839431511264,0.0154967538221954
3.35,107.974642535609,0.0154666641116297
3.35,105.109853559955,0.0154805481096847
3.35,102.245064584301,0.0155291379091354
3.35,99.3802756086471,0.0155917884251866
3.35,96.515486632993,0.0156410061096649
3.35,93.6506976573389,0.0156535772460692
3.35,90.7859086816847,0.0156220846175162
3.35,87.9211197060306,0.015557579264545
3.35,85.0563307303765,0.0154833452086542
3.35,82.1915417547224,0.0154261826266154
3.35,79.3267527790683,0.0154082679498236
3.35,76.4619638034142,0.0154398408164497
3.35,73.59717482776,0.0155148313891369
3.35,70.7323858521059,0.015612836897398
3.35,67.8675968764518,0.0157075505995871
3.35,65.0028079007977,0.015776585669181
3.35,62.1380189251436,0.015807443476633
3.35,59.2732299494895,0.015798827882768
3.35,56.4084409738353,0.0157589461532635
3.35,53.5436519981812,0.0157019672483397
3.35,50.6788630225271,0.0156434493888044
3.35,47.814074046873,0.0155960219617246
3.35,44.9492850712189,0.0155668448437667
3.35,42.0844960955648,0.0155574564682812
3.35,39.2197071199107,0.015565260854813
3.35,36.3549181442565,0.0155854278228885
3.35,33.4901291686024,0.0156124679997289
3.35,30.6253401929483,0.0156413335383752
3.35,27.7605512172942,0.0156681039614968
3.35,24.8957622416401,0.0156902962538349
3.35,22.0309732659859,0.0157068364798235
3.35,19.1661842903318,0.0157177858903372
3.35,16.3013953146777,0.0157239553604674
3.35,13.4366063390236,0.015726528897097
3.35,10.5718173633695,0.0157267676572978
3.4,171,0.0155551607895011
3.4,168.135211024346,0.0155383751435304
3.4,165.270422048692,0.0155180511580173
3.4,162.405633073038,0.0154953399830744
3.4,159.540844097384,0.0154719809643127
3.4,156.676055121729,0.0154503972015063
3.4,153.811266146075,0.0154336981254403
3.4,150.946477170421,0.0154255299982029
3.4,148.081688194767,0.0154297280557215
3.4,145.216899219113,0.0154497625399385
3.4,142.352110243459,0.0154880195099179
3.4,139.487321267805,0.0155449749796532
3.4,136.622532292151,0.0156182785867703
3.4,133.757743316496,0.0157017247610925
3.4,130.892954340842,0.0157842783916257
3.4,128.028165365188,0.0158500133277388
3.4,125.163376389534,0.0158807872283533
3.4,122.29858741388,0.015863088107659
3.4,119.433798438226,0.015796664504597
3.4,116.569009462572,0.0156979752735096
3.4,113.704220486918,0.0155941707766481
3.4,110.839431511264,0.0155122913131639
3.4,107.974642535609,0.0154710805271167
3.4,105.109853559955,0.0154769783875952
3.4,102.245064584301,0.0155217763044356
3.4,99.3802756086471,0.0155821675531124
3.4,96.515486632993,0.0156263501638598
3.4,93.6506976573389,0.0156298258091146
3.4,90.7859086816847,0.0155894662721533
3.4,87.9211197060306,0.0155227440741849
3.4,85.0563307303765,0.0154561844815392
3.4,82.1915417547224,0.0154145964360228
3.4,79.3267527790683,0.0154137410543858
3.4,76.4619638034142,0.015454721519569
3.4,73.59717482776,0.0155221375711347
3.4,70.7323858521059,0.0155904647792404
3.4,67.8675968764518,0.0156374379075295
3.4,65.0028079007977,0.0156541389081717
3.4,62.1380189251436,0.0156443386627408
3.4,59.2732299494895,0.0156179289908504
3.4,56.4084409738353,0.0155857863712875
3.4,53.5436519981812,0.0155571876830744
3.4,50.6788630225271,0.0155381789073889
3.4,47.814074046873,0.0155306501899905
3.4,44.9492850712189,0.0155327935186096
3.4,42.0844960955648,0.0155408857597348
3.4,39.2197071199107,0.0155512964138093
3.4,36.3549181442565,0.0155616097652364
3.4,33.4901291686024,0.0155706695743912
3.4,30.6253401929483,0.0155781023705663
3.4,27.7605512172942,0.0155838779837479
3.4,24.8957622416401,0.0155880927420745
3.4,22.0309732659859,0.0155909070230427
3.4,19.1661842903318,0.0155925329822628
3.4,16.3013953146777,0.0155932218349016
3.4,13.4366063390236,0.0155932431730372
3.4,10.5718173633695,0.0155928622753102
3.45,171,0.0155187679793061
3.45,168.135211024346,0.0155072299657366
3.45,165.270422048692,0.0154927651053385
3.45,162.405633073038,0.0154758843522109
3.45,159.540844097384,0.0154575828440313
3.45,156.676055121729,0.0154395406913926
3.45,153.811266146075,0.0154242891933389
3.45,150.946477170421,0.0154152599342789
3.45,148.081688194767,0.0154166216322583
3.45,145.216899219113,0.0154328292162265
3.45,142.352110243459,0.0154678489436152
3.45,139.487321267805,0.0155240430639667
3.45,136.622532292151,0.0156006849048422
3.45,133.757743316496,0.0156921335943781
3.45,130.892954340842,0.0157860864522899
3.45,128.028165365188,0.0158632896330574
3.45,125.163376389534,0.0159011769390319
3.45,122.29858741388,0.0158829903788413
3.45,119.433798438226,0.0158087203898617
3.45,116.569009462572,0.0156988918869643
3.45,113.704220486918,0.0155866252037318
3.45,110.839431511264,0.0155043703729163
3.45,107.974642535609,0.0154738202525459
3.45,105.109853559955,0.0155003327134576
3.45,102.245064584301,0.0155693551378509
3.45,99.3802756086471,0.0156467227634322
3.45,96.515486632993,0.0156906315653462
3.45,93.6506976573389,0.0156756547029032
3.45,90.7859086816847,0.0156087098730643
3.45,87.9211197060306,0.0155205457603522
3.45,85.0563307303765,0.0154459888135331
3.45,82.1915417547224,0.0154105974548955
3.45,79.3267527790683,0.0154244370301332
3.45,76.4619638034142,0.0154788199891831
3.45,73.59717482776,0.0155478388370361
3.45,70.7323858521059,0.015599741596769
3.45,67.8675968764518,0.0156148877069682
3.45,65.0028079007977,0.0155950495341137
3.45,62.1380189251436,0.0155563936585644
3.45,59.2732299494895,0.0155169540415506
3.45,56.4084409738353,0.0154894630838485
3.45,53.5436519981812,0.0154796512037265
3.45,50.6788630225271,0.0154867499514584
3.45,47.814074046873,0.0155050373469055
3.45,44.9492850712189,0.0155265049690274
3.45,42.0844960955648,0.0155440745929921
3.45,39.2197071199107,0.0155539162687527
3.45,36.3549181442565,0.0155558129922522
3.45,33.4901291686024,0.0155519073712679
3.45,30.6253401929483,0.0155450394564532
3.45,27.7605512172942,0.0155376013928382
3.45,24.8957622416401,0.0155311048608353
3.45,22.0309732659859,0.0155262258640421
3.45,19.1661842903318,0.0155230435320405
3.45,16.3013953146777,0.0155212976162075
3.45,13.4366063390236,0.0155205915432749
3.45,10.5718173633695,0.015520524828914
3.5,171,0.0155075913679821
3.5,168.135211024346,0.0154992692599146
3.5,165.270422048692,0.0154883405330367
3.5,162.405633073038,0.0154749200417605
3.5,159.540844097384,0.0154595810627566
3.5,156.676055121729,0.0154436370051103
3.5,153.811266146075,0.015429412682595
3.5,150.946477170421,0.0154203946283065
3.5,148.081688194767,0.0154211199793249
3.5,145.216899219113,0.015436673061569
3.5,142.352110243459,0.015471701660658
3.5,139.487321267805,0.0155289166104428
3.5,136.622532292151,0.0156071186914572
3.5,133.757743316496,0.0156990356632183
3.5,130.892954340842,0.015789837249623
3.5,128.028165365188,0.0158580861641168
3.5,125.163376389534,0.0158812643635261
3.5,122.29858741388,0.0158460048112351
3.5,119.433798438226,0.0157579745484639
3.5,116.569009462572,0.0156431905864579
3.5,113.704220486918,0.0155384714969318
3.5,110.839431511264,0.0154778428207423
3.5,107.974642535609,0.0154818606497257
3.5,105.109853559955,0.0155505310737354
3.5,102.245064584301,0.0156586157861935
3.5,99.3802756086471,0.0157581009260473
3.5,96.515486632993,0.0157978310580029
3.5,93.6506976573389,0.0157557232020859
3.5,90.7859086816847,0.0156531708714141
3.5,87.9211197060306,0.0155363411530809
3.5,85.0563307303765,0.0154486550066341
3.5,82.1915417547224,0.0154157830393531
3.5,79.3267527790683,0.0154412455520405
3.5,76.4619638034142,0.0155065814784208
3.5,73.59717482776,0.0155773017037416
3.5,70.7323858521059,0.0156185362664329
3.5,67.8675968764518,0.0156143568896076
3.5,65.0028079007977,0.0155741160797751
3.5,62.1380189251436,0.0155210690849342
3.5,59.2732299494895,0.0154772630920431
3.5,56.4084409738353,0.0154557166231475
3.5,53.5436519981812,0.0154592747079457
3.5,50.6788630225271,0.0154824752745311
3.5,47.814074046873,0.0155148126416538
3.5,44.9492850712189,0.0155448988594613
3.5,42.0844960955648,0.0155644410555953
3.5,39.2197071199107,0.0155703901482536
3.5,36.3549181442565,0.0155644825794329
3.5,33.4901291686024,0.0155510582712198
3.5,30.6253401929483,0.0155347666740121
3.5,27.7605512172942,0.0155191699599762
3.5,24.8957622416401,0.0155063289255481
3.5,22.0309732659859,0.0154969957855052
3.5,19.1661842903318,0.0154910304903278
3.5,16.3013953146777,0.0154878116739586
3.5,13.4366063390236,0.015486549346568
3.5,10.5718173633695,0.0154864834081162
3.55,171,0.0154997646647621
3.55,168.135211024346,0.0154934926579072
3.55,165.270422048692,0.0154849493407142
3.55,162.405633073038,0.0154740872604979
3.55,159.540844097384,0.0154613028321274
3.55,156.676055121729,0.0154477451910629
3.55,153.811266146075,0.0154356170530496
3.55,150.946477170421,0.0154283369430261
3.55,148.081688194767,0.0154303884620744
3.55,145.216899219113,0.0154466853942785
3.55,142.352110243459,0.0154813457482259
3.55,139.487321267805,0.0155359026497027
3.55,136.622532292151,0.0156072287621742
3.55,133.757743316496,0.0156858731863477
3.55,130.892954340842,0.0157560056338546
3.55,128.028165365188,0.0157982934571313
3.55,125.163376389534,0.0157962370617611
3.55,122.29858741388,0.0157444815974503
3.55,119.433798438226,0.0156549213763446
3.55,116.569009462572,0.0155557262465795
3.55,113.704220486918,0.0154825341464047
3.55,110.839431511264,0.015466217491074
3.55,107.974642535609,0.0155217134308792
3.55,105.109853559955,0.0156392854488362
3.55,102.245064584301,0.0157801722585508
3.55,99.3802756086471,0.0158847384045859
3.55,96.515486632993,0.0159013138035932
3.55,93.6506976573389,0.0158210602501098
3.55,90.7859086816847,0.0156834132856165
3.55,87.9211197060306,0.0155469276669451
3.55,85.0563307303765,0.0154581798937915
3.55,82.1915417547224,0.0154379792261763
3.55,79.3267527790683,0.0154800244125677
3.55,76.4619638034142,0.0155555606343234
3.55,73.59717482776,0.015624481892149
3.55,70.7323858521059,0.015653626042859
3.55,67.8675968764518,0.0156335235657331
3.55,65.0028079007977,0.0155798763752874
3.55,62.1380189251436,0.0155197971095476
3.55,59.2732299494895,0.0154765796261921
3.55,56.4084409738353,0.0154620838965807
3.55,53.5436519981812,0.0154760800644701
3.55,50.6788630225271,0.0155092578761477
3.55,47.814074046873,0.0155479378110584
3.55,44.9492850712189,0.0155792662845356
3.55,42.0844960955648,0.0155953126831956
3.55,39.2197071199107,0.0155945333491124
3.55,36.3549181442565,0.0155804197351966
3.55,33.4901291686024,0.0155587264366421
3.55,30.6253401929483,0.0155349885607387
3.55,27.7605512172942,0.0155131802159547
3.55,24.8957622416401,0.01549543959652
3.55,22.0309732659859,0.0154824014057762
3.55,19.1661842903318,0.0154737222491239
3.55,16.3013953146777,0.0154685632573705
3.55,13.4366063390236,0.0154659414625885
3.55,10.5718173633695,0.0154649432769968
3.6,171,0.0154806595107458
3.6,168.135211024346,0.0154760506138986
3.6,165.270422048692,0.015469693750054
3.6,162.405633073038,0.0154615575981798
3.6,159.540844097384,0.0154520184164179
3.6,156.676055121729,0.0154421390311643
3.6,153.811266146075,0.0154339278436556
3.6,150.946477170421,0.0154304402600026
3.6,148.081688194767,0.0154355374291153
3.6,145.216899219113,0.0154531287738682
3.6,142.352110243459,0.0154858368695571
3.6,139.487321267805,0.0155332681908269
3.6,136.622532292151,0.0155904482670403
3.6,133.757743316496,0.0156473393661872
3.6,130.892954340842,0.0156903207775226
3.6,128.028165365188,0.0157058046036312
3.6,125.163376389534,0.0156852650739939
3.6,122.29858741388,0.0156304242541651
3.6,119.433798438226,0.0155565192078168
3.6,116.569009462572,0.0154907812323938
3.6,113.704220486918,0.0154648169748437
3.6,110.839431511264,0.0155028894497196
3.6,107.974642535609,0.0156096276842731
3.6,105.109853559955,0.0157608682294082
3.6,102.245064584301,0.0159041622372988
3.6,99.3802756086471,0.0159779661475262
3.6,96.515486632993,0.015946749676687
3.6,93.6506976573389,0.0158254188298363
3.6,90.7859086816847,0.0156686392626583
3.6,87.9211197060306,0.0155375305428842
3.6,85.0563307303765,0.0154729810800138
3.6,82.1915417547224,0.0154855171652846
3.6,79.3267527790683,0.0155563900871376
3.6,76.4619638034142,0.0156461450901972
3.6,73.59717482776,0.0157108135850634
3.6,70.7323858521059,0.0157221719282249
3.6,67.8675968764518,0.0156804237996596
3.6,65.0028079007977,0.0156096620375227
3.6,62.1380189251436,0.0155413252667921
3.6,59.2732299494895,0.015499108293612
3.6,56.4084409738353,0.015492312454028
3.6,53.5436519981812,0.0155164497734631
3.6,50.6788630225271,0.015557825183152
3.6,47.814074046873,0.0155997527418391
3.6,44.9492850712189,0.0156285409141383
3.6,42.0844960955648,0.0156373167929916
3.6,39.2197071199107,0.0156265057887598
3.6,36.3549181442565,0.0156015158769574
3.6,33.4901291686024,0.0155694668191461
3.6,30.6253401929483,0.0155366409610743
3.6,27.7605512172942,0.0155072824963909
3.6,24.8957622416401,0.0154835019526019
3.6,22.0309732659859,0.0154657557953837
3.6,19.1661842903318,0.0154534715282445
3.6,16.3013953146777,0.015445588192349
3.6,13.4366063390236,0.0154409349856657
3.6,10.5718173633695,0.01543845252591
3.65,171,0.0154533795168803
3.65,168.135211024346,0.0154506199968327
3.65,165.270422048692,0.0154467610949073
3.65,162.405633073038,0.015441807718258
3.65,159.540844097384,0.0154360964862461
3.65,156.676055121729,0.0154305137060598
3.65,153.811266146075,0.0154266814295958
3.65,150.946477170421,0.0154269849420446
3.65,148.081688194767,0.0154342791748963
3.65,145.216899219113,0.0154511465069351
3.65,142.352110243459,0.0154787324145427
3.65,139.487321267805,0.0155154657342651
3.65,136.622532292151,0.0155562731105017
3.65,133.757743316496,0.0155929570496979
3.65,130.892954340842,0.0156159856089924
3.65,128.028165365188,0.0156173235411398
3.65,125.163376389534,0.0155938119613699
3.65,122.29858741388,0.0155506807087435
3.65,119.433798438226,0.0155037804974192
3.65,116.569009462572,0.0154777647748198
3.65,113.704220486918,0.0154983763557278
3.65,110.839431511264,0.0155801854749219
3.65,107.974642535609,0.0157141282580361
3.65,105.109853559955,0.0158620228895996
3.65,102.245064584301,0.0159673117631067
3.65,99.3802756086471,0.0159835830998905
3.65,96.515486632993,0.015902922528748
3.65,93.6506976573389,0.0157607020179184
3.65,90.7859086816847,0.0156151716413789
3.65,87.9211197060306,0.0155199653394184
3.65,85.0563307303765,0.0155050290216295
3.65,82.1915417547224,0.0155690207912784
3.65,79.3267527790683,0.0156808452503914
3.65,76.4619638034142,0.015790400568542
3.65,73.59717482776,0.0158495353201753
3.65,70.7323858521059,0.0158359964014391
3.65,67.8675968764518,0.0157633606491472
3.65,65.0028079007977,0.0156686119471996
3.65,62.1380189251436,0.0155898095106965
3.65,59.2732299494895,0.015550420628267
3.65,56.4084409738353,0.0155549499829156
3.65,53.5436519981812,0.0155922391967826
3.65,50.6788630225271,0.0156424521431285
3.65,47.814074046873,0.0156851720159347
3.65,44.9492850712189,0.0157061970184949
3.65,42.0844960955648,0.015700759754627
3.65,39.2197071199107,0.0156725054913274
3.65,36.3549181442565,0.0156297828733456
3.65,33.4901291686024,0.0155816874929249
3.65,30.6253401929483,0.0155354732932342
3.65,27.7605512172942,0.0154956155292308
3.65,24.8957622416401,0.0154640160778749
3.65,22.0309732659859,0.0154407134218082
3.65,19.1661842903318,0.015424655945941
3.65,16.3013953146777,0.0154143274595057
3.65,13.4366063390236,0.0154081679141221
3.65,10.5718173633695,0.015404809160293
3.7,171,0.0154350816996578
3.7,168.135211024346,0.01543435306798
3.7,165.270422048692,0.0154330557404029
3.7,162.405633073038,0.0154310995183837
3.7,159.540844097384,0.0154286195236627
3.7,156.676055121729,0.0154261451731347
3.7,153.811266146075,0.0154247436495428
3.7,150.946477170421,0.0154260362541397
3.7,148.081688194767,0.0154319647254186
3.7,145.216899219113,0.0154442295152427
3.7,142.352110243459,0.015463462329528
3.7,139.487321267805,0.0154884004893695
3.7,136.622532292151,0.0155154772330223
3.7,133.757743316496,0.0155391774708801
3.7,130.892954340842,0.0155532577751346
3.7,128.028165365188,0.0155527734906016
3.7,125.163376389534,0.0155368558136585
3.7,122.29858741388,0.0155117207707237
3.7,119.433798438226,0.0154921092363707
3.7,116.569009462572,0.0154985159042943
3.7,113.704220486918,0.0155489208909981
3.7,110.839431511264,0.0156470670566918
3.7,107.974642535609,0.0157730650944312
3.7,105.109853559955,0.0158848226234276
3.7,102.245064584301,0.0159359270693617
3.7,99.3802756086471,0.0159022305014185
3.7,96.515486632993,0.0157971937697489
3.7,93.6506976573389,0.0156648465132078
3.7,90.7859086816847,0.0155589312125698
3.7,87.9211197060306,0.0155223620213047
3.7,85.0563307303765,0.0155736170614159
3.7,82.1915417547224,0.0157003369539034
3.7,79.3267527790683,0.015860044385976
3.7,76.4619638034142,0.0159915386215655
3.7,73.59717482776,0.0160412671259918
3.7,70.7323858521059,0.0159945829197418
3.7,67.8675968764518,0.0158837301714508
3.7,65.0028079007977,0.0157631247106423
3.7,62.1380189251436,0.0156780886148587
3.7,59.2732299494895,0.0156494694762308
3.7,56.4084409738353,0.0156733535336073
3.7,53.5436519981812,0.0157282204767579
3.7,50.6788630225271,0.015785496199807
3.7,47.814074046873,0.01582076860973
3.7,44.9492850712189,0.0158215622740703
3.7,42.0844960955648,0.0157885703727892
3.7,39.2197071199107,0.015731380545827
3.7,36.3549181442565,0.0156625688791149
3.7,33.4901291686024,0.0155932817821864
3.7,30.6253401929483,0.0155311953652815
3.7,27.7605512172942,0.0154803014259979
3.7,24.8957622416401,0.0154416389532586
3.7,22.0309732659859,0.0154143031407049
3.7,19.1661842903318,0.0153963669263068
3.7,16.3013953146777,0.0153855716096723
3.7,13.4366063390236,0.0153797676963029
3.7,10.5718173633695,0.0153771453440363
3.75,171,0.0154398513998183
3.75,168.135211024346,0.0154405785019194
3.75,165.270422048692,0.0154408775576875
3.75,162.405633073038,0.0154404304274008
3.75,159.540844097384,0.0154390602120941
3.75,156.676055121729,0.0154368949419349
3.75,153.811266146075,0.0154345260051766
3.75,150.946477170421,0.0154330792207263
3.75,148.081688194767,0.0154340982473109
3.75,145.216899219113,0.0154391712485588
3.75,142.352110243459,0.0154493255431841
3.75,139.487321267805,0.0154643439749034
3.75,136.622532292151,0.0154822617844849
3.75,133.757743316496,0.0154993507670174
3.75,130.892954340842,0.0155109110732476
3.75,128.028165365188,0.0155131236621263
3.75,125.163376389534,0.0155058107020008
3.75,122.29858741388,0.0154950263494853
3.75,119.433798438226,0.0154934564209381
3.75,116.569009462572,0.0155167295674837
3.75,113.704220486918,0.0155755341724199
3.75,110.839431511264,0.0156663187495892
3.75,107.974642535609,0.0157660996371213
3.75,105.109853559955,0.0158377381132319
3.75,102.245064584301,0.0158477889086839
3.75,99.3802756086471,0.0157880520890421
3.75,96.515486632993,0.015683798698861
3.75,93.6506976573389,0.0155819468428903
3.75,90.7859086816847,0.0155307869925429
3.75,87.9211197060306,0.0155636568316551
3.75,85.0563307303765,0.0156885645778615
3.75,82.1915417547224,0.0158819525613823
3.75,79.3267527790683,0.016088331038818
3.75,76.4619638034142,0.016233952405125
3.75,73.59717482776,0.0162622741821716
3.75,70.7323858521059,0.0161730247936845
3.75,67.8675968764518,0.0160222971725076
3.75,65.0028079007977,0.0158814075244818
3.75,62.1380189251436,0.015799221429767
3.75,59.2732299494895,0.0157901725002601
3.75,56.4084409738353,0.0158384495057895
3.75,53.5436519981812,0.0159090676209955
3.75,50.6788630225271,0.0159637156105573
3.75,47.814074046873,0.0159767398511757
3.75,44.9492850712189,0.0159425369404304
3.75,42.0844960955648,0.0158714090777753
3.75,39.2197071199107,0.0157802026122441
3.75,36.3549181442565,0.0156848519594793
3.75,33.4901291686024,0.015596929593692
3.75,30.6253401929483,0.0155230646080864
3.75,27.7605512172942,0.0154657325258203
3.75,24.8957622416401,0.0154244805406983
3.75,22.0309732659859,0.0153971233356755
3.75,19.1661842903318,0.0153807109004056
3.75,16.3013953146777,0.0153722100971533
3.75,13.4366063390236,0.0153689151275421
3.75,10.5718173633695,0.0153686388564632
3.8,171,0.0154630502692604
3.8,168.135211024346,0.0154639385047752
3.8,165.270422048692,0.0154641027661367
3.8,162.405633073038,0.0154629997818133
3.8,159.540844097384,0.0154602120131175
3.8,156.676055121729,0.015455641118963
3.8,153.811266146075,0.0154497078863995
3.8,150.946477170421,0.0154434783974033
3.8,148.081688194767,0.0154386145409877
3.8,145.216899219113,0.0154370642221724
3.8,142.352110243459,0.0154404743989824
3.8,139.487321267805,0.0154494229560594
3.8,136.622532292151,0.0154627125500396
3.8,133.757743316496,0.0154771357077378
3.8,130.892954340842,0.0154882195743875
3.8,128.028165365188,0.0154922493942726
3.8,125.163376389534,0.0154891139927654
3.8,122.29858741388,0.0154844721169775
3.8,119.433798438226,0.015489311079749
3.8,116.569009462572,0.0155158603833764
3.8,113.704220486918,0.0155706683055262
3.8,110.839431511264,0.0156475420672846
3.8,107.974642535609,0.0157245490999722
3.8,105.109853559955,0.0157699234974526
3.8,102.245064584301,0.0157587136573791
3.8,99.3802756086471,0.0156918248627882
3.8,96.515486632993,0.0156010199933443
3.8,93.6506976573389,0.0155348683648125
3.8,90.7859086816847,0.0155386329289483
3.8,87.9211197060306,0.0156394513683921
3.8,85.0563307303765,0.0158363373677342
3.8,82.1915417547224,0.0160922862371116
3.8,79.3267527790683,0.0163341618254031
3.8,76.4619638034142,0.0164753927752549
3.8,73.59717482776,0.0164652409076023
3.8,70.7323858521059,0.0163269658391615
3.8,67.8675968764518,0.0161394240290981
3.8,65.0028079007977,0.0159831819175132
3.8,62.1380189251436,0.0159045755826511
3.8,59.2732299494895,0.015909192699176
3.8,56.4084409738353,0.0159695054336521
3.8,53.5436519981812,0.0160398322181508
3.8,50.6788630225271,0.0160776532709033
3.8,47.814074046873,0.0160618679078252
3.8,44.9492850712189,0.0159958535566771
3.8,42.0844960955648,0.015897162539674
3.8,39.2197071199107,0.0157857999559436
3.8,36.3549181442565,0.0156778074182001
3.8,33.4901291686024,0.0155834839621106
3.8,30.6253401929483,0.015507846337546
3.8,27.7605512172942,0.0154518688793459
3.8,24.8957622416401,0.0154138567212529
3.8,22.0309732659859,0.0153906672094708
3.8,19.1661842903318,0.0153786576697286
3.8,16.3013953146777,0.0153743293307037
3.8,13.4366063390236,0.0153746928052304
3.8,10.5718173633695,0.0153774123676507
3.85,171,0.0154887091398833
3.85,168.135211024346,0.0154884917197967
3.85,165.270422048692,0.0154870065109999
3.85,162.405633073038,0.0154835994584005
3.85,159.540844097384,0.0154777877321247
3.85,156.676055121729,0.0154694891736451
3.85,153.811266146075,0.0154592536394071
3.85,150.946477170421,0.0154484068673695
3.85,148.081688194767,0.0154389940455941
3.85,145.216899219113,0.0154334251290599
3.85,142.352110243459,0.01543379234361
3.85,139.487321267805,0.0154409593291449
3.85,136.622532292151,0.0154537118168991
3.85,133.757743316496,0.0154684768709158
3.85,130.892954340842,0.0154802069801702
3.85,128.028165365188,0.0154846820635631
3.85,125.163376389534,0.0154815343403016
3.85,122.29858741388,0.0154762455353039
3.85,119.433798438226,0.0154792811815599
3.85,116.569009462572,0.0155018364924609
3.85,113.704220486918,0.0155494356460758
3.85,110.839431511264,0.0156158598919721
3.85,107.974642535609,0.0156808329225348
3.85,105.109853559955,0.0157157636739641
3.85,102.245064584301,0.0156995084180269
3.85,99.3802756086471,0.0156364426896405
3.85,96.515486632993,0.0155609725778191
3.85,93.6506976573389,0.0155231331667176
3.85,90.7859086816847,0.0155679002905759
3.85,87.9211197060306,0.0157196232762042
3.85,85.0563307303765,0.0159703180129737
3.85,82.1915417547224,0.016269290738008
3.85,79.3267527790683,0.0165254731782713
3.85,76.4619638034142,0.0166439467899312
3.85,73.59717482776,0.0165874089010269
3.85,70.7323858521059,0.016403168356463
3.85,67.8675968764518,0.0161842562872425
3.85,65.0028079007977,0.0160113856587676
3.85,62.1380189251436,0.015924150957419
3.85,59.2732299494895,0.0159204061412347
3.85,56.4084409738353,0.015967437732393
3.85,53.5436519981812,0.0160196534378961
3.85,50.6788630225271,0.0160396151584985
3.85,47.814074046873,0.0160117841285267
3.85,44.9492850712189,0.0159414517575354
3.85,42.0844960955648,0.015844683875182
3.85,39.2197071199107,0.015739068933342
3.85,36.3549181442565,0.0156387953723544
3.85,33.4901291686024,0.0155530280918706
3.85,30.6253401929483,0.0154860796525696
3.85,27.7605512172942,0.0154384336175919
3.85,24.8957622416401,0.0154080383887558
3.85,22.0309732659859,0.0153915156918331
3.85,19.1661842903318,0.0153851057320333
3.85,16.3013953146777,0.0153852972022711
3.85,13.4366063390236,0.015389166509174
3.85,10.5718173633695,0.0153944900373267
3.9,171,0.0155089380347843
3.9,168.135211024346,0.0155067112378548
3.9,165.270422048692,0.0155025735467582
3.9,162.405633073038,0.0154958795411129
3.9,159.540844097384,0.0154862305764756
3.9,156.676055121729,0.015473732735701
3.9,153.811266146075,0.0154592431953087
3.9,150.946477170421,0.015444503997082
3.9,148.081688194767,0.0154320392151116
3.9,145.216899219113,0.0154247109658156
3.9,142.352110243459,0.0154249097225151
3.9,139.487321267805,0.01543350433088
3.9,136.622532292151,0.0154488938302743
3.9,133.757743316496,0.0154667360425867
3.9,130.892954340842,0.0154809965352334
3.9,128.028165365188,0.0154865415126363
3.9,125.163376389534,0.0154824415371778
3.9,122.29858741388,0.0154740633999523
3.9,119.433798438226,0.0154720865346689
3.9,116.569009462572,0.0154881183083679
3.9,113.704220486918,0.0155283957138813
3.9,110.839431511264,0.0155880029138903
3.9,107.974642535609,0.0156485408354325
3.9,105.109853559955,0.0156830565006225
3.9,102.245064584301,0.015670780961135
3.9,99.3802756086471,0.0156154852779658
3.9,96.515486632993,0.0155512246694482
3.9,93.6506976573389,0.0155279940707163
3.9,90.7859086816847,0.0155898095614341
3.9,87.9211197060306,0.0157578781754671
3.9,85.0563307303765,0.0160182950889787
3.9,82.1915417547224,0.0163128618396745
3.9,79.3267527790683,0.0165466130558082
3.9,76.4619638034142,0.0166311222007067
3.9,73.59717482776,0.0165433072664199
3.9,70.7323858521059,0.0163397909462469
3.9,67.8675968764518,0.0161119067264899
3.9,65.0028079007977,0.0159326765604012
3.9,62.1380189251436,0.0158345606251588
3.9,59.2732299494895,0.0158126329582199
3.9,56.4084409738353,0.0158377226574864
3.9,53.5436519981812,0.0158727875702576
3.9,50.6788630225271,0.0158881679528971
3.9,47.814074046873,0.0158698905718263
3.9,44.9492850712189,0.0158190324493537
3.9,42.0844960955648,0.0157459838375701
3.9,39.2197071199107,0.0156642397701717
3.9,36.3549181442565,0.0155859046629142
3.9,33.4901291686024,0.0155193460741125
3.9,30.6253401929483,0.0154686841398348
3.9,27.7605512172942,0.0154344590557415
3.9,24.8957622416401,0.0154147939830113
3.9,22.0309732659859,0.0154065662924524
3.9,19.1661842903318,0.0154063350817654
3.9,16.3013953146777,0.0154109470497989
3.9,13.4366063390236,0.0154178442722385
3.9,10.5718173633695,0.0154251452049403
3.95,171,0.0155322592646884
3.95,168.135211024346,0.0155269351439091
3.95,165.270422048692,0.0155188866344544
3.95,162.405633073038,0.0155075828119208
3.95,159.540844097384,0.0154928432597751
3.95,156.676055121729,0.0154751172381627
3.95,153.811266146075,0.0154557296109227
3.95,150.946477170421,0.0154369810265446
3.95,148.081688194767,0.0154219707219366
3.95,145.216899219113,0.015414038698236
3.95,142.352110243459,0.0154158182400009
3.95,139.487321267805,0.015428057334432
3.95,136.622532292151,0.015448599960888
3.95,133.757743316496,0.015472154279109
3.95,130.892954340842,0.0154915177321219
3.95,128.028165365188,0.0155004431077612
3.95,125.163376389534,0.015497196816737
3.95,122.29858741388,0.0154867728124761
3.95,119.433798438226,0.0154799126098059
3.95,116.569009462572,0.0154887602086678
3.95,113.704220486918,0.015520741528872
3.95,110.839431511264,0.0155728884713286
3.95,107.974642535609,0.0156290502622959
3.95,105.109853559955,0.0156636610190409
3.95,102.245064584301,0.0156555569815559
3.95,99.3802756086471,0.0156066389973049
3.95,96.515486632993,0.0155482908508643
3.95,93.6506976573389,0.0155268883106028
3.95,90.7859086816847,0.0155812950878839
3.95,87.9211197060306,0.0157262786017938
3.95,85.0563307303765,0.0159432012508842
3.95,82.1915417547224,0.01617761412415
3.95,79.3267527790683,0.0163520655603962
3.95,76.4619638034142,0.0164013123450442
3.95,73.59717482776,0.0163122584508958
3.95,70.7323858521059,0.0161318577244369
3.95,67.8675968764518,0.0159336116141715
3.95,65.0028079007977,0.0157766034305422
3.95,62.1380189251436,0.0156871440740542
3.95,59.2732299494895,0.0156615739737865
3.95,56.4084409738353,0.0156777455744807
3.95,53.5436519981812,0.0157077019170397
3.95,50.6788630225271,0.0157280168629729
3.95,47.814074046873,0.0157256303715307
3.95,44.9492850712189,0.015698687443204
3.95,42.0844960955648,0.0156536514699245
3.95,39.2197071199107,0.0156007857728458
3.95,36.3549181442565,0.0155500074811552
3.95,33.4901291686024,0.015508343129735
3.95,30.6253401929483,0.0154791691851712
3.95,27.7605512172942,0.0154627088369537
3.95,24.8957622416401,0.0154570915182479
3.95,22.0309732659859,0.0154594513622344
3.95,19.1661842903318,0.0154667853063287
3.95,16.3013953146777,0.0154764842282099
3.95,13.4366063390236,0.0154865664634551
3.95,10.5718173633695,0.0154956955560665
4,171,0.0155770423346924
4,168.135211024346,0.0155668172072712
4,165.270422048692,0.0155527221734858
4,162.405633073038,0.0155344912079665
4,159.540844097384,0.0155123620521478
4,156.676055121729,0.01548736465161
4,153.811266146075,0.0154615391588195
4,150.946477170421,0.0154379625695607
4,148.081688194767,0.0154204544119955
4,145.216899219113,0.015412872815043
4,142.352110243459,0.0154180182550334
4,139.487321267805,0.0154363405546839
4,136.622532292151,0.0154648860771477
4,133.757743316496,0.015497153306426
4,130.892954340842,0.0155245243044096
4,128.028165365188,0.015539374145754
4,125.163376389534,0.0155387994357463
4,122.29858741388,0.0155269323720419
4,119.433798438226,0.0155141352852302
4,116.569009462572,0.0155129711653946
4,113.704220486918,0.0155323284453998
4,110.839431511264,0.0155715881919809
4,107.974642535609,0.0156172235220782
4,105.109853559955,0.0156458316275249
4,102.245064584301,0.0156372093997316
4,99.3802756086471,0.0155918949464556
4,96.515486632993,0.0155366495027067
4,93.6506976573389,0.0155105175305772
4,90.7859086816847,0.0155441002216478
4,87.9211197060306,0.0156456269089948
4,85.0563307303765,0.0157962180506274
4,82.1915417547224,0.015953126626746
4,79.3267527790683,0.0160626180810537
4,76.4619638034142,0.0160830192792863
4,73.59717482776,0.0160081622162856
4,70.7323858521059,0.0158717629092447
4,67.8675968764518,0.0157259569258148
4,65.0028079007977,0.0156134042085031
4,62.1380189251436,0.015553331285336
4,59.2732299494895,0.0155428147092559
4,56.4084409738353,0.0155651908247662
4,53.5436519981812,0.0155993999314922
4,50.6788630225271,0.0156274758552429
4,47.814074046873,0.0156390467044397
4,44.9492850712189,0.0156324287346113
4,42.0844960955648,0.0156126929215938
4,39.2197071199107,0.0155880497552117
4,36.3549181442565,0.0155663102452795
4,33.4901291686024,0.0155526560238688
4,30.6253401929483,0.0155490008596085
4,27.7605512172942,0.0155545321599481
4,24.8957622416401,0.0155667981602057
4,22.0309732659859,0.0155828086317543
4,19.1661842903318,0.0155998425681085
4,16.3013953146777,0.0156158727535408
4,13.4366063390236,0.0156296621559003
4,10.5718173633695,0.0156406492565983
4.05,171,0.0156533910413287
4.05,168.135211024346,0.0156360962482136
4.05,165.270422048692,0.0156134916069594
4.05,162.405633073038,0.0155858124847545
4.05,159.540844097384,0.0155539953871101
4.05,156.676055121729,0.0155199449474154
4.05,153.811266146075,0.0154866805323264
4.05,150.946477170421,0.0154582447112575
4.05,148.081688194767,0.0154392603249918
4.05,145.216899219113,0.0154340697119774
4.05,142.352110243459,0.0154454939671425
4.05,139.487321267805,0.0154734291717424
4.05,136.622532292151,0.0155137502410109
4.05,133.757743316496,0.0155582347934885
4.05,130.892954340842,0.0155961949985608
4.05,128.028165365188,0.0156178882734616
4.05,125.163376389534,0.0156186096276241
4.05,122.29858741388,0.0156014315670122
4.05,119.433798438226,0.0155768113475753
4.05,116.569009462572,0.0155587037111062
4.05,113.704220486918,0.0155583495893034
4.05,110.839431511264,0.0155778401247873
4.05,107.974642535609,0.0156063994903509
4.05,105.109853559955,0.0156234595010277
4.05,102.245064584301,0.0156109089360881
4.05,99.3802756086471,0.0155681505357613
4.05,96.515486632993,0.0155160370339969
4.05,93.6506976573389,0.0154849524560093
4.05,90.7859086816847,0.0154979050333578
4.05,87.9211197060306,0.015559791205968
4.05,85.0563307303765,0.015655044984012
4.05,82.1915417547224,0.015752104603416
4.05,79.3267527790683,0.0158142526890912
4.05,76.4619638034142,0.0158157505758524
4.05,73.59717482776,0.0157561426261714
4.05,70.7323858521059,0.0156609466217474
4.05,67.8675968764518,0.0155663897959642
4.05,65.0028079007977,0.0155009109460594
4.05,62.1380189251436,0.0154759434515137
4.05,59.2732299494895,0.0154872581739884
4.05,56.4084409738353,0.0155215303713605
4.05,53.5436519981812,0.0155632393197173
4.05,50.6788630225271,0.0155997519010696
4.05,47.814074046873,0.0156242207428038
4.05,44.9492850712189,0.0156362806612932
4.05,42.0844960955648,0.0156406411467305
4.05,39.2197071199107,0.0156442535174474
4.05,36.3549181442565,0.0156532864679055
4.05,33.4901291686024,0.0156710738871944
4.05,30.6253401929483,0.0156975649258881
4.05,27.7605512172942,0.0157300756797558
4.05,24.8957622416401,0.0157646988771345
4.05,22.0309732659859,0.0157976808210995
4.05,19.1661842903318,0.0158263169860669
4.05,16.3013953146777,0.0158492519850277
4.05,13.4366063390236,0.0158663207225132
4.05,10.5718173633695,0.0158781603629564
4.1,171,0.0157457779519713
4.1,168.135211024346,0.0157203158094973
4.1,165.270422048692,0.0156882665555166
4.1,162.405633073038,0.0156506414981911
4.1,159.540844097384,0.0156093290984998
4.1,156.676055121729,0.015567294195218
4.1,153.811266146075,0.0155286199315535
4.1,150.946477170421,0.015498291789357
4.1,148.081688194767,0.0154816264548314
4.1,145.216899219113,0.0154832795386851
4.1,142.352110243459,0.0155058549616863
4.1,139.487321267805,0.0155483279628493
4.1,136.622532292151,0.0156047976809465
4.1,133.757743316496,0.0156643980594833
4.1,130.892954340842,0.0157132154967205
4.1,128.028165365188,0.0157384094885013
4.1,125.163376389534,0.0157333686216424
4.1,122.29858741388,0.0157013831143867
4.1,119.433798438226,0.0156552898536048
4.1,116.569009462572,0.0156125039886637
4.1,113.704220486918,0.0155874390151547
4.1,110.839431511264,0.0155845095476025
4.1,107.974642535609,0.015594938200993
4.1,105.109853559955,0.0156004804070042
4.1,102.245064584301,0.0155846740935686
4.1,99.3802756086471,0.015545211651995
4.1,96.515486632993,0.015496925198926
4.1,93.6506976573389,0.0154627299283574
4.1,90.7859086816847,0.0154605985465378
4.1,87.9211197060306,0.0154947758816116
4.1,85.0563307303765,0.0155536232275927
4.1,82.1915417547224,0.0156136336940379
4.1,79.3267527790683,0.015648875749179
4.1,76.4619638034142,0.0156434327111649
4.1,73.59717482776,0.0156003570630112
4.1,70.7323858521059,0.0155398434029896
4.1,67.8675968764518,0.0154872178831609
4.1,65.0028079007977,0.0154601118550184
4.1,62.1380189251436,0.0154631047970473
4.1,59.2732299494895,0.0154904452127563
4.1,56.4084409738353,0.0155320420279217
4.1,53.5436519981812,0.0155781057589477
4.1,50.6788630225271,0.0156213495670331
4.1,47.814074046873,0.0156580161232737
4.1,44.9492850712189,0.0156884725255896
4.1,42.0844960955648,0.0157168336647888
4.1,39.2197071199107,0.0157490643786847
4.1,36.3549181442565,0.0157901317093874
4.1,33.4901291686024,0.01584164938683
4.1,30.6253401929483,0.0159011853140003
4.1,27.7605512172942,0.0159633635918216
4.1,24.8957622416401,0.0160219702108822
4.1,22.0309732659859,0.0160719683068061
4.1,19.1661842903318,0.0161106413949781
4.1,16.3013953146777,0.0161376922309934
4.1,13.4366063390236,0.0161546211116611
4.1,10.5718173633695,0.0161638614955358
4.15,171,0.0158125090043033
4.15,168.135211024346,0.0157812752588086
4.15,165.270422048692,0.0157431366673646
4.15,162.405633073038,0.0156999530037901
4.15,159.540844097384,0.0156545300708556
4.15,156.676055121729,0.0156107335715755
4.15,153.811266146075,0.0155734471588751
4.15,150.946477170421,0.0155482858356163
4.15,148.081688194767,0.0155409553060057
4.15,145.216899219113,0.0155561493511107
4.15,142.352110243459,0.0155959574003869
4.15,139.487321267805,0.0156579841398839
4.15,136.622532292151,0.0157337871300829
4.15,133.757743316496,0.0158087017688381
4.15,130.892954340842,0.0158643077728584
4.15,128.028165365188,0.0158841122003723
4.15,125.163376389534,0.0158609163837856
4.15,122.29858741388,0.015801604941936
4.15,119.433798438226,0.0157251567643793
4.15,116.569009462572,0.0156544072445071
4.15,113.704220486918,0.0156065290715954
4.15,110.839431511264,0.0155865814371523
4.15,107.974642535609,0.0155860366444408
4.15,105.109853559955,0.0155874107371286
4.15,102.245064584301,0.0155742890738903
4.15,99.3802756086471,0.0155414245347393
4.15,96.515486632993,0.015497763272009
4.15,93.6506976573389,0.0154606592563755
4.15,90.7859086816847,0.0154459943883935
4.15,87.9211197060306,0.0154598334621876
4.15,85.0563307303765,0.0154951264671699
4.15,82.1915417547224,0.0155348067803205
4.15,79.3267527790683,0.0155600507961092
4.15,76.4619638034142,0.0155599915817228
4.15,73.59717482776,0.0155375511230701
4.15,70.7323858521059,0.0155071159549531
4.15,67.8675968764518,0.015485425610061
4.15,65.0028079007977,0.0154825537129024
4.15,62.1380189251436,0.0154991171031863
4.15,59.2732299494895,0.0155299900322142
4.15,56.4084409738353,0.0155695623595223
4.15,53.5436519981812,0.0156139693725107
4.15,50.6788630225271,0.0156605377895666
4.15,47.814074046873,0.0157073579543834
4.15,44.9492850712189,0.0157541989624732
4.15,42.0844960955648,0.0158034411568756
4.15,39.2197071199107,0.0158592614578178
4.15,36.3549181442565,0.0159250236631556
4.15,33.4901291686024,0.0160006271043551
4.15,30.6253401929483,0.0160816409553463
4.15,27.7605512172942,0.0161606936007654
4.15,24.8957622416401,0.0162301736963107
4.15,22.0309732659859,0.0162847288434213
4.15,19.1661842903318,0.0163224597740913
4.15,16.3013953146777,0.0163446497009358
4.15,13.4366063390236,0.0163546173519936
4.15,10.5718173633695,0.016356435183065
4.2,171,0.0158229995363889
4.2,168.135211024346,0.0157924492406497
4.2,165.270422048692,0.0157560546923966
4.2,162.405633073038,0.0157161542346905
4.2,159.540844097384,0.0156759882202216
4.2,156.676055121729,0.0156397640303662
4.2,153.811266146075,0.0156125900337718
4.2,150.946477170421,0.0156001845195831
4.2,148.081688194767,0.0156082183959793
4.2,145.216899219113,0.0156411287272354
4.2,142.352110243459,0.0157003186131215
4.2,139.487321267805,0.0157819200459252
4.2,136.622532292151,0.0158747832794822
4.2,133.757743316496,0.0159600422345329
4.2,130.892954340842,0.01601424779318
4.2,128.028165365188,0.0160175156523039
4.2,125.163376389534,0.0159642975454163
4.2,122.29858741388,0.0158688893536381
4.2,119.433798438226,0.015759471578488
4.2,116.569009462572,0.0156649430225795
4.2,113.704220486918,0.0156040070209765
4.2,110.839431511264,0.0155806405789879
4.2,107.974642535609,0.0155849664667534
4.2,105.109853559955,0.0155983753280568
4.2,102.245064584301,0.0156017407889672
4.2,99.3802756086471,0.0155837900322205
4.2,96.515486632993,0.0155460446665105
4.2,93.6506976573389,0.015502068316009
4.2,90.7859086816847,0.0154704182503011
4.2,87.9211197060306,0.0154640578469657
4.2,85.0563307303765,0.0154831209407825
4.2,82.1915417547224,0.015515958943036
4.2,79.3267527790683,0.0155465236327913
4.2,76.4619638034142,0.0155629349845014
4.2,73.59717482776,0.0155628936222002
4.2,70.7323858521059,0.0155532845707417
4.2,67.8675968764518,0.015544691084375
4.2,65.0028079007977,0.0155450159505153
4.2,62.1380189251436,0.015556768974072
4.2,59.2732299494895,0.0155791087682947
4.2,56.4084409738353,0.0156111127650317
4.2,53.5436519981812,0.0156525413581339
4.2,50.6788630225271,0.0157025390503684
4.2,47.814074046873,0.0157589330660072
4.2,44.9492850712189,0.0158192758740234
4.2,42.0844960955648,0.0158824889074986
4.2,39.2197071199107,0.0159491821644527
4.2,36.3549181442565,0.0160200589626161
4.2,33.4901291686024,0.0160937846920325
4.2,30.6253401929483,0.0161661771251075
4.2,27.7605512172942,0.0162313518487081
4.2,24.8957622416401,0.0162839504692462
4.2,22.0309732659859,0.0163210106951857
4.2,19.1661842903318,0.016342577545254
4.2,16.3013953146777,0.0163511167463059
4.2,13.4366063390236,0.0163503766980525
4.2,10.5718173633695,0.0163443237046818
4.25,171,0.015806551750024
4.25,168.135211024346,0.0157825335608451
4.25,165.270422048692,0.0157544862421763
4.25,162.405633073038,0.0157246605513158
4.25,159.540844097384,0.0156961106137835
4.25,156.676055121729,0.0156727461847113
4.25,153.811266146075,0.0156592685393642
4.25,150.946477170421,0.0156608920022208
4.25,148.081688194767,0.0156826996840395
4.25,145.216899219113,0.0157284537503289
4.25,142.352110243459,0.0157987471219794
4.25,139.487321267805,0.015888619988526
4.25,136.622532292151,0.0159852547413556
4.25,133.757743316496,0.0160672698965722
4.25,130.892954340842,0.0161083621533246
4.25,128.028165365188,0.0160876030111437
4.25,125.163376389534,0.0160028228160243
4.25,122.29858741388,0.01587582197003
4.25,119.433798438226,0.0157426358171482
4.25,116.569009462572,0.0156369734094091
4.25,113.704220486918,0.015578853353913
4.25,110.839431511264,0.0155715332444409
4.25,107.974642535609,0.0156035908471058
4.25,105.109853559955,0.0156532544284993
4.25,102.245064584301,0.0156939696187016
4.25,99.3802756086471,0.0157020431798864
4.25,96.515486632993,0.0156676415966749
4.25,93.6506976573389,0.0156040298247351
4.25,90.7859086816847,0.0155423900330476
4.25,87.9211197060306,0.0155116828286033
4.25,85.0563307303765,0.0155220732042713
4.25,82.1915417547224,0.0155636214163564
4.25,79.3267527790683,0.0156150359217435
4.25,76.4619638034142,0.0156547025815203
4.25,73.59717482776,0.0156697712758981
4.25,70.7323858521059,0.0156602802923032
4.25,67.8675968764518,0.0156370052088317
4.25,65.0028079007977,0.0156146980663433
4.25,62.1380189251436,0.015605162351492
4.25,59.2732299494895,0.0156143952002316
4.25,56.4084409738353,0.0156435971256546
4.25,53.5436519981812,0.0156909526786757
4.25,50.6788630225271,0.0157525499294529
4.25,47.814074046873,0.0158228341523822
4.25,44.9492850712189,0.0158955462519842
4.25,42.0844960955648,0.0159653360063949
4.25,39.2197071199107,0.0160290200665884
4.25,36.3549181442565,0.0160854399928925
4.25,33.4901291686024,0.0161342258202678
4.25,30.6253401929483,0.016174733394796
4.25,27.7605512172942,0.0162059652547888
4.25,24.8957622416401,0.0162272201137899
4.25,22.0309732659859,0.0162387257530317
4.25,19.1661842903318,0.0162417918816462
4.25,16.3013953146777,0.0162385135467781
4.25,13.4366063390236,0.0162312984729912
4.25,10.5718173633695,0.0162224532737203
4.3,171,0.0158222092418867
4.3,168.135211024346,0.0158053995842142
4.3,165.270422048692,0.015785995780862
4.3,162.405633073038,0.0157658365392881
4.3,159.540844097384,0.0157474686627416
4.3,156.676055121729,0.0157341949342376
4.3,153.811266146075,0.0157299924542268
4.3,150.946477170421,0.0157392064410436
4.3,148.081688194767,0.0157658916699689
4.3,145.216899219113,0.01581266241746
4.3,142.352110243459,0.0158789723969792
4.3,139.487321267805,0.0159589538769411
4.3,136.622532292151,0.0160394289490792
4.3,133.757743316496,0.0160996513434476
4.3,130.892954340842,0.0161154410510986
4.3,128.028165365188,0.0160694349904277
4.3,125.163376389534,0.0159633506834397
4.3,122.29858741388,0.0158220011213181
4.3,119.433798438226,0.0156837159436049
4.3,116.569009462572,0.0155845242160859
4.3,113.704220486918,0.0155467109308626
4.3,110.839431511264,0.0155749383135195
4.3,107.974642535609,0.0156569725034206
4.3,105.109853559955,0.0157654163203846
4.3,102.245064584301,0.0158598775698104
4.3,99.3802756086471,0.0158956957363707
4.3,96.515486632993,0.0158487484064476
4.3,93.6506976573389,0.0157422917940777
4.3,90.7859086816847,0.0156361017486446
4.3,87.9211197060306,0.0155829660613863
4.3,85.0563307303765,0.015600648491989
4.3,82.1915417547224,0.0156723601415199
4.3,79.3267527790683,0.0157598730158439
4.3,76.4619638034142,0.0158214497720946
4.3,73.59717482776,0.0158311149900973
4.3,70.7323858521059,0.0157896718367973
4.3,67.8675968764518,0.0157205539545077
4.3,65.0028079007977,0.0156550666433133
4.3,62.1380189251436,0.0156176603905367
4.3,59.2732299494895,0.0156191507620024
4.3,56.4084409738353,0.0156581378724608
4.3,53.5436519981812,0.015725941280412
4.3,50.6788630225271,0.0158110167101364
4.3,47.814074046873,0.0159014449355264
4.3,44.9492850712189,0.015986273250042
4.3,42.0844960955648,0.016057010463316
4.3,39.2197071199107,0.0161092277462869
4.3,36.3549181442565,0.0161430172730286
4.3,33.4901291686024,0.0161617104793839
4.3,30.6253401929483,0.016169752611108
4.3,27.7605512172942,0.0161710523213984
4.3,24.8957622416401,0.016168347960374
4.3,22.0309732659859,0.0161633244194038
4.3,19.1661842903318,0.0161569997655663
4.3,16.3013953146777,0.0161500708814673
4.3,13.4366063390236,0.0161431167074684
4.3,10.5718173633695,0.0161366740704685
4.35,171,0.0158891243798058
4.35,168.135211024346,0.0158761889945856
4.35,165.270422048692,0.0158610064734236
4.35,162.405633073038,0.0158449590783425
4.35,159.540844097384,0.0158301108305951
4.35,156.676055121729,0.0158192763781309
4.35,153.811266146075,0.0158159243329345
4.35,150.946477170421,0.0158238113043075
4.35,148.081688194767,0.0158462426882808
4.35,145.216899219113,0.0158848818282103
4.35,142.352110243459,0.0159381130667681
4.35,139.487321267805,0.0159991942542512
4.35,136.622532292151,0.0160549493696668
4.35,133.757743316496,0.0160865435078866
4.35,130.892954340842,0.0160742551182512
4.35,128.028165365188,0.0160064848866748
4.35,125.163376389534,0.0158889321655854
4.35,122.29858741388,0.0157468912057515
4.35,119.433798438226,0.0156175215639978
4.35,116.569009462572,0.0155368724467891
4.35,113.704220486918,0.0155290425914792
4.35,110.839431511264,0.0156004271899284
4.35,107.974642535609,0.0157371514847457
4.35,105.109853559955,0.0159029245726294
4.35,102.245064584301,0.016038662749325
4.35,99.3802756086471,0.0160774369016713
4.35,96.515486632993,0.0159912460836603
4.35,93.6506976573389,0.0158306155950828
4.35,90.7859086816847,0.015689435330658
4.35,87.9211197060306,0.0156365439446829
4.35,85.0563307303765,0.0156880150386932
4.35,82.1915417547224,0.0158121495838498
4.35,79.3267527790683,0.0159439945255726
4.35,76.4619638034142,0.0160143925454326
4.35,73.59717482776,0.0159895201945542
4.35,70.7323858521059,0.0158870375210182
4.35,67.8675968764518,0.0157556323232853
4.35,65.0028079007977,0.0156447352914029
4.35,62.1380189251436,0.0155860019735028
4.35,59.2732299494895,0.0155890827106886
4.35,56.4084409738353,0.0156463368775505
4.35,53.5436519981812,0.0157404043884064
4.35,50.6788630225271,0.0158509946098575
4.35,47.814074046873,0.0159594581756368
4.35,44.9492850712189,0.0160512541385353
4.35,42.0844960955648,0.0161173989429848
4.35,39.2197071199107,0.0161554241747336
4.35,36.3549181442565,0.0161690304574602
4.35,33.4901291686024,0.0161658092654421
4.35,30.6253401929483,0.0161540304689964
4.35,27.7605512172942,0.0161401885931539
4.35,24.8957622416401,0.016128098217486
4.35,22.0309732659859,0.016119215999381
4.35,19.1661842903318,0.0161134821369704
4.35,16.3013953146777,0.0161101472056744
4.35,13.4366063390236,0.0161083466389134
4.35,10.5718173633695,0.0161073941970259
4.4,171,0.0159744538028808
4.4,168.135211024346,0.0159619176611635
4.4,165.270422048692,0.0159465369846999
4.4,162.405633073038,0.0159292959660321
4.4,159.540844097384,0.0159119092712584
4.4,156.676055121729,0.0158969535424984
4.4,153.811266146075,0.0158877987083538
4.4,150.946477170421,0.0158882103147382
4.4,148.081688194767,0.0159015189287848
4.4,145.216899219113,0.015929314114249
4.4,142.352110243459,0.0159697363179307
4.4,139.487321267805,0.016015704520661
4.4,136.622532292151,0.0160539786386026
4.4,133.757743316496,0.0160666766334524
4.4,130.892954340842,0.0160367516827261
4.4,128.028165365188,0.0159565857877004
4.4,125.163376389534,0.0158351449539425
4.4,122.29858741388,0.0156983638224683
4.4,119.433798438226,0.0155818047872039
4.4,116.569009462572,0.0155197419027331
4.4,113.704220486918,0.0155354249093185
4.4,110.839431511264,0.0156339979060915
4.4,107.974642535609,0.0157968059893515
4.4,105.109853559955,0.0159769384514429
4.4,102.245064584301,0.0161025401865269
4.4,99.3802756086471,0.0161056652710717
4.4,96.515486632993,0.0159793591206454
4.4,93.6506976573389,0.0157994842839448
4.4,90.7859086816847,0.0156675984405538
4.4,87.9211197060306,0.0156478958214237
4.4,85.0563307303765,0.0157489832635614
4.4,82.1915417547224,0.0159248989289754
4.4,79.3267527790683,0.0160853211389613
4.4,76.4619638034142,0.0161404938603209
4.4,73.59717482776,0.0160646352345146
4.4,70.7323858521059,0.0159036978508117
4.4,67.8675968764518,0.0157278554187452
4.4,65.0028079007977,0.0155928437200803
4.4,62.1380189251436,0.0155277487763941
4.4,59.2732299494895,0.0155368949327394
4.4,56.4084409738353,0.0156067876617637
4.4,53.5436519981812,0.0157140795331761
4.4,50.6788630225271,0.015833201811754
4.4,47.814074046873,0.0159425566096562
4.4,44.9492850712189,0.0160279587176962
4.4,42.0844960955648,0.0160833295262364
4.4,39.2197071199107,0.0161098287441314
4.4,36.3549181442565,0.0161140061381079
4.4,33.4901291686024,0.0161049847251202
4.4,30.6253401929483,0.0160914199639611
4.4,27.7605512172942,0.0160794422206387
4.4,24.8957622416401,0.0160720948747015
4.4,22.0309732659859,0.0160698929101185
4.4,19.1661842903318,0.0160718264908885
4.4,16.3013953146777,0.0160763003251686
4.4,13.4366063390236,0.0160817754461846
4.4,10.5718173633695,0.0160870846136257
4.45,171,0.0160290207710613
4.45,168.135211024346,0.0160154671507906
4.45,165.270422048692,0.0159983331955818
4.45,162.405633073038,0.0159783598141588
4.45,159.540844097384,0.0159570653794746
4.45,156.676055121729,0.0159369236991609
4.45,153.811266146075,0.0159213222540529
4.45,150.946477170421,0.0159141604042636
4.45,148.081688194767,0.0159189907748768
4.45,145.216899219113,0.0159376893418897
4.45,142.352110243459,0.0159687570080092
4.45,139.487321267805,0.0160055927375036
4.45,136.622532292151,0.0160356187371615
4.45,133.757743316496,0.0160418928581343
4.45,130.892954340842,0.0160087062535626
4.45,128.028165365188,0.0159300079994411
4.45,125.163376389534,0.0158156424131181
4.45,122.29858741388,0.0156905447494398
4.45,119.433798438226,0.0155872768657856
4.45,116.569009462572,0.0155361921736882
4.45,113.704220486918,0.0155565558924256
4.45,110.839431511264,0.0156491499951696
4.45,107.974642535609,0.0157901031677051
4.45,105.109853559955,0.0159292079910208
4.45,102.245064584301,0.0160024391085117
4.45,99.3802756086471,0.0159669593476966
4.45,96.515486632993,0.0158395212443448
4.45,93.6506976573389,0.0156922790434243
4.45,90.7859086816847,0.0156050815711912
4.45,87.9211197060306,0.015625521947325
4.45,85.0563307303765,0.0157543446941377
4.45,82.1915417547224,0.0159392935000851
4.45,79.3267527790683,0.0160849944104363
4.45,76.4619638034142,0.0161085744466229
4.45,73.59717482776,0.0160035436466528
4.45,70.7323858521059,0.0158292234885047
4.45,67.8675968764518,0.0156548645531533
4.45,65.0028079007977,0.0155282612968836
4.45,62.1380189251436,0.0154710073711757
4.45,59.2732299494895,0.0154828794550153
4.45,56.4084409738353,0.015548379018514
4.45,53.5436519981812,0.0156439291470177
4.45,50.6788630225271,0.0157454354244239
4.45,47.814074046873,0.0158346732863056
4.45,44.9492850712189,0.0159021566803647
4.45,42.0844960955648,0.0159461963656546
4.45,39.2197071199107,0.015970262547867
4.45,36.3549181442565,0.0159804732425403
4.45,33.4901291686024,0.0159835380358834
4.45,30.6253401929483,0.0159851092572228
4.45,27.7605512172942,0.0159887879664832
4.45,24.8957622416401,0.0159959602632387
4.45,22.0309732659859,0.0160062879298081
4.45,19.1661842903318,0.0160184778064732
4.45,16.3013953146777,0.0160309949467865
4.45,13.4366063390236,0.0160425379547762
4.45,10.5718173633695,0.0160522438592899
4.5,171,0.0160265882503914
4.5,168.135211024346,0.016012080387136
4.5,165.270422048692,0.0159938404649941
4.5,162.405633073038,0.0159726950841949
4.5,159.540844097384,0.0159502420559071
4.5,156.676055121729,0.0159289820307178
4.5,153.811266146075,0.0159122163216881
4.5,150.946477170421,0.0159035969611092
4.5,148.081688194767,0.0159062787844678
4.5,145.216899219113,0.0159217168397082
4.5,142.352110243459,0.0159482504406483
4.5,139.487321267805,0.0159797686436909
4.5,136.622532292151,0.0160051311829381
4.5,133.757743316496,0.0160096355214981
4.5,130.892954340842,0.0159798060780067
4.5,128.028165365188,0.0159106016036236
4.5,125.163376389534,0.0158107105109503
4.5,122.29858741388,0.0157016317680857
4.5,119.433798438226,0.0156108859996084
4.5,116.569009462572,0.0155631405006538
4.5,113.704220486918,0.0155721883269567
4.5,110.839431511264,0.0156346616336252
4.5,107.974642535609,0.0157264935299128
4.5,105.109853559955,0.0158063460069208
4.5,102.245064584301,0.0158317336667725
4.5,99.3802756086471,0.0157845902097289
4.5,96.515486632993,0.0156871040897951
4.5,93.6506976573389,0.0155906127650996
4.5,90.7859086816847,0.0155470548343451
4.5,87.9211197060306,0.0155853732001825
4.5,85.0563307303765,0.0156989860903151
4.5,82.1915417547224,0.0158408916836685
4.5,79.3267527790683,0.0159381823080318
4.5,76.4619638034142,0.0159378645441196
4.5,73.59717482776,0.0158447689183577
4.5,70.7323858521059,0.0157058522741055
4.5,67.8675968764518,0.0155716317000597
4.5,65.0028079007977,0.0154760278991401
4.5,62.1380189251436,0.0154333511415504
4.5,59.2732299494895,0.0154415176668347
4.5,56.4084409738353,0.0154873258612849
4.5,53.5436519981812,0.015552744098282
4.5,50.6788630225271,0.0156212486646351
4.5,47.814074046873,0.0156822475731722
4.5,44.9492850712189,0.0157319189277357
4.5,42.0844960955648,0.0157711141925918
4.5,39.2197071199107,0.0158026463643699
4.5,36.3549181442565,0.0158295307871581
4.5,33.4901291686024,0.0158542064862426
4.5,30.6253401929483,0.0158782234700932
4.5,27.7605512172942,0.0159021483198649
4.5,24.8957622416401,0.0159256870165648
4.5,22.0309732659859,0.0159480068271562
4.5,19.1661842903318,0.0159681386734827
4.5,16.3013953146777,0.0159853130161382
4.5,13.4366063390236,0.0159991377488744
4.5,10.5718173633695,0.0160096090368869


==> figures/review/data_MOE_example_RD_lambda.csv <==
x,RD,lambda
1,3.85436753325871e-07,-4.71648739616786
2,2.57502001733404,-4.71648756356088
3,0.000668063876111528,-5.26976604141641
4,0.253564214052787,-5.27005608099966
5,0.00188241129561644,-5.36820266667682
6,1.08752501444125,-5.36901941902421
7,0.000282499506250942,-5.68865110728462
8,0.623544074608818,-5.68877377793494
9,5.55804692024366e-06,-5.89923786091826
10,0.0547591131079002,-5.89924027474066
11,0.000602191460865303,-5.92239356111065
12,0.0688064281996694,-5.92265501082566
13,0.00275760079007388,-5.95155406797365
14,0.0413966353262514,-5.95275003054324
15,0.00641756568927073,-5.97036620071256
16,0.00429895098203765,-5.97314440891644
17,0.00276297669622078,-5.97500741797664
18,0.00212049027644819,-5.97620570884582
19,0.00752966950985352,-5.97712565105191
20,0.00350328222545309,-5.98038349506077
21,0.00770314819409809,-5.98190229236267
22,0.000403995955873092,-5.98523490771788
23,0.012150795675346,-5.98541032550057
24,0.00126872314105914,-5.99065554635509
25,0.00550760317240187,-5.99120619657679
26,0.0371550352821707,-5.99359155545121
27,0.00877182913376218,-6.00943523559622
28,0.000729513739831358,-6.01322818126415
29,0.00861000450167594,-6.01354488954835
30,0.0133591360883754,-6.01726816120244
31,0.00172166753538738,-6.02303154849758
32,0.0115993069542819,-6.02377861629107
33,0.0199413786752911,-6.0287871394288
34,0.00525408725375787,-6.03736235075008
35,0.000311486236079536,-6.03963819832273
36,0.0128347186590773,-6.0397734540122
37,0.000137734656291944,-6.04531203399159
38,0.00607059315316766,-6.04537184727369
39,0.00187658984755741,-6.04800030228909
40,0.0153959577715293,-6.04881453115659
41,0.0112705225680188,-6.05544996132916
42,0.00376288146061596,-6.06031730954415
43,0.00404995176344166,-6.06194844124197
44,0.00281308286168495,-6.06370376085931
45,0.0005548549196218,-6.06492375205851
46,0.0152070519384218,-6.06516465566126
47,0.000250143470612798,-6.07171928150058
48,0.00780374419167339,-6.07182790384453
49,0.00297711389617449,-6.07520387135779
50,0.00475381331409253,-6.07649489468529
51,0.000695891144616665,-6.07855455781821
52,0.00954464267470836,-6.07885667439438
53,0.000107683594096345,-6.08298220286334
54,0.00883816813322432,-6.08302896673625
55,0.00362598615797101,-6.0868504716019
56,0.00444512016612103,-6.08842236926131
57,0.0142850082302908,-6.09034858246094
58,0.0044891111593656,-6.0965085888485
59,0.00171503069520436,-6.09845382212885
60,0.012851394382875,-6.09919801252364
61,0.000618444032820863,-6.1047437428456
62,0.00735143448456757,-6.10501224665769
63,0.00187984764938395,-6.10819325587167
64,0.00916722083128303,-6.10900889693212
65,0.000101560799093989,-6.11297203251201
66,0.0120437201799409,-6.113016137567
67,0.00121422163988537,-6.11821541195098
68,0.00201409367011363,-6.11874242182031
69,0.00459152607692019,-6.11961625189456
70,0.00239381099741522,-6.12160576237591
71,0.00323673059158751,-6.12264413893945
72,0.00346798559726123,-6.12404756314502
73,0.00404916501174345,-6.1255510845622
74,0.0102987259214085,-6.12730606387571
75,0.00587372203279343,-6.13175586918043
76,0.00166830940966973,-6.13429933174265
77,0.00412514027232948,-6.13502326560831
78,0.00591721062870514,-6.136811106249
79,0.00782621379257561,-6.13937334497422
80,0.00408506930974317,-6.14275899524065
81,0.00358297345533514,-6.14452950443083
82,0.00882301655376818,-6.14608278900134
83,0.000884974016496026,-6.14989777121849
84,0.00251273800748362,-6.15028194058559
85,0.00798648917269155,-6.15137184009348
86,0.000427153822319115,-6.1548265510551
87,0.00436494508807028,-6.15501202199357
88,0.00314137186471978,-6.15690356830796
89,0.00864499264375129,-6.1582657103954
90,0.00476938000838716,-6.16200404723169
91,0.00121564779717423,-6.16407043885568
92,0.00871834200587242,-6.16459806734567
93,0.0108703227316062,-6.16836798522905
94,0.000993548878535841,-6.17306343188408
95,0.00402036450942766,-6.17349471046682
96,0.00319306033667955,-6.17523723214472
97,0.00875558511328326,-6.17662175137706
98,0.00656768429143565,-6.18040770364465
99,0.00403581791203847,-6.18325068696864
100,0.00891824615737376,-6.18499989304865
101,0.00473526330277919,-6.18885586931409
102,0.00751585787143717,-6.19090751432176
103,0.00408135158586616,-6.19415940479929
104,0.00824992327624733,-6.19592830596839
105,0.00385707054673562,-6.19949650359999
106,0.00174252249759597,-6.2011683858396
107,0.00136288206091087,-6.2019244951673
108,0.00755099623984248,-6.20251598435233
109,0.00590272809122546,-6.20578302112584
110,0.00148845388525408,-6.2083390071184
111,0.00623046501347463,-6.20898495381557
112,0.00816625002581344,-6.21168241586806
113,0.00376496556091507,-6.21521457051265
114,0.00698042102458213,-6.21684660392972
115,0.00303005130980596,-6.2198676304678
116,0.0186619939500677,-6.22118157537507
117,0.00103559433418189,-6.22921167840623
118,0.00398621863667493,-6.22966119859093
119,0.00654750932046081,-6.23138895003427
120,0.00221540207525284,-6.23422322856223
121,0.0140587596052109,-6.23518430127012
122,0.00182126713509653,-6.24124742217764
123,0.00627522636630919,-6.2420376690374
124,0.00576047365777876,-6.24475444990089
125,0.00515303433299497,-6.2472490137672
126,0.00043751737012406,-6.24948120179903
127,0.00613350649081061,-6.24967117162409
128,0.00227296144465277,-6.25232678384027
129,0.00383538357466961,-6.25331279829088
130,0.00345404798714659,-6.25497529808521
131,0.00574736841162245,-6.2564727873526
132,0.000778343975509579,-6.25896169224412
133,0.005055244083162,-6.25929959125393
134,0.00968529595470068,-6.26148952519062
135,0.00178162498396041,-6.26567555686656
136,0.00309989844234576,-6.26644861831742
137,0.0107731387520606,-6.2677928047594
138,0.00461521506251142,-6.27244649680549
139,0.00208619766075386,-6.27444624814012
140,0.00281257402046043,-6.27535132851199
141,0.00513304016317642,-6.27657109934411
142,0.00499218384280562,-6.27879464844863
143,0.00874862612239106,-6.2809573325662
144,0.000603135850188955,-6.28474028880401
145,0.00822174009088177,-6.28500214841506
146,0.00665870943297209,-6.28855820622629
147,0.00535502194696879,-6.2914404615535
148,0.00428601009545628,-6.29375991320627
149,0.00580223931370623,-6.29561732613212
150,0.0114906048853715,-6.29812992432944
151,0.00418859342845077,-6.30309177756045
152,0.000110506978526327,-6.30490706147866
153,0.0162900988527782,-6.30495505139809
154,0.0038337702509643,-6.31197274590863
155,0.0069591338951938,-6.31363454772184
156,0.000948084674587452,-6.31664639336588
157,0.00576353266754162,-6.31705794624575
158,0.00396260071604646,-6.3195538310121
159,0.00708632162595246,-6.3212713659275
160,0.00727210874745029,-6.32433806329254
161,0.00608045283420885,-6.32748487184404
162,0.00373213209956377,-6.33011758300618
163,0.0111359776582624,-6.33173541028457
164,0.0035113506476965,-6.33654497376444
165,0.00901964292641496,-6.33806726289067
166,0.00615055044086242,-6.34196688376734
167,0.00262086756990463,-6.34462985289065
168,0.00610614437823643,-6.34576659224224
169,0.00944815420904489,-6.34841039352477
170,0.00673843389184616,-6.35249441178299
171,0.00278132704705005,-6.35541106061543
172,0.00684266511759059,-6.35661729890925
173,0.0109144349976671,-6.35957890947305
174,0.00386758513907065,-6.3642933074172
175,0.00551043455985354,-6.36596973851705
176,0.00657919674893734,-6.36835632031033
177,0.0113737462597652,-6.37120427077986
178,0.000948472905053168,-6.37611594659161
179,0.00559156821561882,-6.3765276679181
180,0.008075070672755,-6.37894929109562
181,0.00429956079175715,-6.38244216602749
182,0.00386674757889452,-6.38430543879096
183,0.00904331750589992,-6.3859815075443
184,0.0103976466928732,-6.38989131813203
185,0.000883567084483595,-6.39438364416951
186,0.00832720534717324,-6.39476720305364
187,0.00653743614226234,-6.3983686879585
188,0.00972717000364967,-6.40119862019624
189,0.0034274017149563,-6.40540266272307
190,0.00388100236428143,-6.40688861934216
191,0.00235991265424123,-6.4085708549804
192,0.0124318302932165,-6.40959454458941
193,0.00155108133321159,-6.41496033526705
194,0.00642446883147747,-6.41563343944623
195,0.0024219251818938,-6.41841462651931
196,0.0201923353102814,-6.41946518358898
197,0.0141508691504341,-6.42814723994847
198,0.00518317830784313,-6.43424980714071
199,0.00271547312769986,-6.43649501922479
200,0.00585757700372895,-6.4376727359136
201,0.0138492630723835,-6.44020922766711
202,0.000524821112922161,-6.44618261749462
203,0.0185870908733652,-6.44641048461844
204,0.00813687362028857,-6.45440865243544
205,0.00292757425263497,-6.45792815222604
206,0.00430483175913875,-6.4591977240918
207,0.0115618814379136,-6.46106327620112
208,0.00924393466092588,-6.46605573171622
209,0.0107831306206924,-6.47005187978995
210,0.00118048696053783,-6.4747098649774
211,0.0161583992992211,-6.47522224158283
212,0.00153080137012446,-6.48218365285716
213,0.0116933153102798,-6.4828479631112
214,0.00643652940118328,-6.48789684354559
215,0.00916519429089505,-6.49068323499083
216,0.00134368653218375,-6.49464549844946
217,0.0207828612997439,-6.49522866238871
218,0.00396951394546152,-6.50416203212646
219,0.013653882615864,-6.50588255755869
220,0.00734042310494727,-6.51177224576081
221,0.00587230223555571,-6.51494850766677
222,0.00809445913481418,-6.5174913572191
223,0.00609854358906877,-6.52099258492286
224,0.00372595847642762,-6.52363310524614
225,0.0142027898999473,-6.52524826131513
226,0.000786605160213122,-6.53137306219912
227,0.00497381086966443,-6.53171454619071
228,0.026210709496791,-6.53386929059101
229,0.0103264521851196,-6.54510583321508
230,0.00429583034312657,-6.54956755697303
231,0.0194060052711382,-6.55142921655619
232,0.00374088947337258,-6.55977640422406
233,0.013829684147408,-6.56139802062348
234,0.00396575761453961,-6.56736302350286
235,0.0165306348558018,-6.56908192402834
236,0.00160147755464894,-6.57620239539231
237,0.0230758818123606,-6.57689735192695
238,0.00703454771644304,-6.58680519857187
239,0.00874811789244528,-6.58984956845543
240,0.0118185205610468,-6.59363230588599
241,0.0121896341720229,-6.59873493045829
242,0.00027910942371312,-6.60399681584665
243,0.0251383599749857,-6.60411801461614
244,0.000111433357900801,-6.61490049944055
245,0.00603510748902326,-6.61494889163678
246,0.0117416678412456,-6.61756202814468
247,0.00926095771370833,-6.62263166460787
248,0.00931537389192547,-6.62663513792308
249,0.0105201791842639,-6.63066202640032
250,0.011775734533394,-6.63520701681064
251,0.0199199648618124,-6.64029127630243
252,0.00754177792293741,-6.64885736945392
253,0.00676980076117366,-6.65212043274868
254,0.00909821544145007,-6.65505061264895
255,0.00634599623803961,-6.65898405078717
256,0.00967741780979198,-6.66173137387534
257,0.0108954486036588,-6.66591401692294
258,0.00249756255680902,-6.67062025812969
259,0.0109855374443603,-6.67170358349232
260,0.0123000388405193,-6.67644852637013
261,0.00160681355123469,-6.68175777988191
262,0.0192101443964644,-6.68245505009895
263,0.0123650905558072,-6.69071878772904
264,0.000754944654773821,-6.69605594867162
265,0.0188660370273355,-6.69638369327038
266,0.00574888015078594,-6.70450077894076
267,0.0113344670328819,-6.70699033661995
268,0.00847613617783198,-6.71188514519264
269,0.0118380890539147,-6.71555077104445
270,0.000516386195663141,-6.72066179475762
271,0.0185773065659964,-6.72088600054952
272,0.00022302837568096,-6.72887999661612
273,0.0166675496967114,-6.72897684580933
274,0.00140571555003316,-6.73615580764456
275,0.0153059798850307,-6.73676587346195
276,0.0143073270082447,-6.74336281753383
277,0.00175931457036215,-6.74953238022497
278,0.0155877810695279,-6.7502957695106
279,0.00447603876030199,-6.75701323657837
280,0.0043675153252313,-6.75895281792317
281,0.000737831042167469,-6.7608454756248
282,0.0152803048441457,-6.76116579341931
283,0.0140435930373563,-6.76775175492062
284,0.00811484267815858,-6.77380838034065
285,0.0137792513868053,-6.77731838933551
286,0.00880975553151736,-6.78326178778293
287,0.0150406340798906,-6.78707106114278
288,0.00303247211390762,-6.79355448940526
289,0.00735648053657242,-6.79486948247713
290,0.00954471440792724,-6.79805266716531
291,0.012059720245938,-6.80217822649308
292,0.000806682251827074,-6.8073843668704
293,0.0303809035324287,-6.80773456329138
294,0.00570953476968696,-6.82073236442577
295,0.0157573243463603,-6.8232049319631


==> figures/review/data_MOE_example_candidates.csv <==
x,RD_can,lambda_can
12,0.0688064281996694,-5.92265501082566
8,0.623544074608818,-5.68877377793494
6,1.08752501444125,-5.36901941902421
4,0.253564214052787,-5.27005608099966
2,2.57502001733404,-4.71648756356088


==> figures/review/eta-beamformer-ID16.csv <==
x,etaAll,est-p1,est-p2,est-p3,est-p4,est-p5,est-p6
69.7676985263824,0.0118668497523547,-0.00846387232632522,0.00862007483664977,-0.00182857320176972,-0.0225198108064431,-0.00847976383834553,-0.0072249837277634
69.8614459037781,0.00910501297729515,-0.00801469591275326,0.00758996748905945,-0.00314249183324748,-0.0107285797357824,-0.00820013517767615,-0.00695716379877904
69.9551527500153,0.0142276982678894,-0.00724702192299582,0.00749198630385628,-0.00267165086837858,-0.00938692612826795,-0.0070455759364674,-0.00691622115833292
70.0332291126251,0.0159077784322522,-0.00612740133610527,0.0072549414012993,-0.00257525607911366,-0.00754167302312934,-0.0065859143811241,-0.00623390657861251
70.1269886493683,0.0147439216303654,-0.00541820239557165,0.00801844051291271,-0.00327763554506309,-0.00790840745087591,-0.00620162677962374,-0.00662140159659103
70.205090045929,0.0138701060199816,-0.00404671703416103,0.00733487242583523,-0.00365923519531169,-0.00610081484868622,-0.00499169375399824,-0.00564227602048568
70.2988193035126,0.00367153953609544,-0.00232477196714654,0.00657806025934342,-0.00419198298249629,-0.0072722562338461,-0.00440908870682787,-0.00620327795793489
70.3769235610962,-0.00607780901062508,-0.00097755580419124,0.00566111765841719,-0.00437522123949899,-0.00380533129963949,-0.000606020355854622,-0.00365614778727699
70.4706790447235,0.005673197768798,0.000901735814614449,0.00727576887560127,-0.00466175545359782,-0.0033219852966256,-0.00164456450221104,-0.00467289199238143
70.5487608909607,0.00534696739483831,0.00168111893145428,0.00441466403620943,-0.00458042512681189,-0.00142797677377852,0.0042097132101717,-0.00165919828057242
70.6424868106842,-0.0016987021626374,0.0027849468492046,0.00529801647268549,-0.00508872393592576,-0.000106909642374236,0.00330100198780852,0.000529395121039802
70.7205953598022,-0.00173325034541972,0.0028806026588029,0.00335596560246286,-0.00523924727865748,0.00516400985619652,0.00285771382087738,0.00117327443452373
70.814323425293,-0.00111242467673068,0.00353249751990622,0.00220496250851129,-0.00588620391011757,0.00546059866874899,0.00474810131384649,0.00332699191780663
70.8924293518066,-0.00546188132682777,0.00356147665888186,0.00163975071909661,-0.00603005409902432,0.00718286774157778,0.00441629566515618,0.00323082660437308
70.9861559867859,-0.0105629830407826,0.00377185322979495,0.00135394423394005,-0.00614138726947166,0.00960193602827037,0.00473582845965111,0.00504424803111821
71.064288854599,-0.000690558063400038,0.00365816500252709,-0.000204950209163286,-0.00605405433469081,0.0102426073332441,0.00418294425867108,0.00416135128808687
71.1579909324646,-0.00447753793360246,0.00383335429756402,-0.00043275204145197,-0.00605441718702886,0.00872128033130949,0.00399841838361784,0.00530423400108086
71.2360985279083,0.00452508827481339,0.0038817791255831,-0.000938150442070174,-0.00569471306259364,0.00821447749255113,0.0037531662758793,0.00546768259274569
71.3298256397247,-0.00651623973783771,0.00433265380529895,-0.00106958967466036,-0.00503460406863315,0.00980511143080631,0.00468613805498238,0.00575030099129327
71.4235560894012,-0.00630087473657936,0.00526972145019385,-0.00140311774184203,-0.00254169812852994,0.010319395979105,0.00473457516980238,0.00586576132488365
71.5016641616821,-0.00537866302549915,0.00527794671332508,-0.000930261337965154,0.0033483149342701,0.00965408868260516,0.00476648002373614,0.00649501457381208
71.5953879356384,-0.012174065224384,0.00613589359170241,-0.000699090234128136,0.00400634249070777,0.00963346144010964,0.00563037144017388,0.00738517033036338
71.6734969615936,-0.0158825052434014,0.00630849933997995,0.00274540349677736,0.00441770001613357,0.00787281205636757,0.00586262939205264,0.00705221293318682
71.7672538757324,-0.00996742989689104,0.006348297765229,0.00575302171065209,0.00443271715391491,0.00533133815919971,0.0060446386706618,0.00819383448689216
71.8453342914581,-0.00335521792057348,0.00629646850685492,0.00574736466970095,0.00455096330960281,0.00300079727945981,0.00662362606976735,0.0080995593187594
71.9319949150085,-0.00289233920264908,0.00597189930866262,0.00542442200787164,0.00395841067729039,-0.00145928898267773,0.00661481184292111,0.00828862775917415
72.0257279872894,0.00325344345082463,0.00578862219255607,0.00500004806525698,0.00195607590119415,-0.00296569603866343,0.00657730953991226,0.00768815096375765
72.1038329601288,0.0153148563216712,0.0059001160360867,0.00446547671733854,0.00216108078141646,-0.00425553921974769,0.00588883809513832,0.00807059787010813
72.1975572109222,0.00983710229988492,0.00555677367911825,-0.00504618107942089,0.00296101254294298,-0.00427471263528294,0.00586681973126667,0.00796043308837118
72.2756640911102,0.00837401257490139,0.00458976014491155,-0.00431404141010963,0.00283163846115226,-0.00490400550710865,0.00412210150272677,0.00681866453677801
72.3693954944611,0.00544535896049433,0.00346602350834546,-0.00409290601132778,0.00323704457941288,-0.00640125885754064,0.00353513848340739,0.00124765693289914
72.4474987983704,0.00395890741243484,0.000976241559790785,-0.00333849800445876,0.00315690381194494,-0.00650924357124875,0.00360537072713352,-0.00253342491441625
72.5341939926147,0.0116221068059838,-0.00109941137508335,-0.00277804840288463,0.00334306137853076,-0.00881147721947116,-0.00199077596574692,-0.00240171574576778
72.6278967857361,0.0131882484450513,-0.00190180667833377,-0.00185430790930157,0.00357174435853802,-0.0104805204388724,-0.00200839516043451,-0.00213962612396797
72.7060344219208,0.0255153057262314,-0.00366574018799877,-0.000981709118820312,0.00303928394461809,-0.00842905926869723,-0.00471288193439521,-0.00156176657322298
72.7997262477875,0.0371236001975546,-0.00428848671063167,-0.000700351790766492,0.00299447017672546,-0.00917731420480914,-0.00469916678142013,-0.00115263330561309
72.8778383731842,0.0350188590367956,-0.00526999395554909,0.000340762471362055,0.00283662121882427,-0.00872144249921263,-0.00637347573601882,-0.000803948195491384
72.9715714454651,0.0302045377040851,-0.0054303578358619,0.000881992715364332,0.00366414820418479,-0.00676145940786036,-0.00633930316213355,-0.00100509352237785
73.0496556758881,0.0329497902404548,-0.00582843648180586,0.00128799805219953,0.00404746330401182,-0.00524877393883668,-0.0068505660459914,1.4014939026228e-05
73.1434118747711,0.0294819406217627,-0.00634546678097492,0.00105289446738986,0.00407857952854897,-0.0044740932601792,-0.00699951766222259,0.000338083170043331
73.2371535301208,0.0259741616821683,-0.00649269182468612,0.00100904884450263,0.00400223146604167,-0.00278079542270531,-0.00704903433091067,-0.000402623989308704
73.3152365684509,0.0161703620864851,-0.00665482358142921,0.00129375666410843,0.00425963098656092,-0.00134799093960742,-0.00682736502786935,6.51909865588725e-06
73.4089889526367,0.0105922816827729,-0.00683152648008787,0.00130653781249902,0.00422311279410574,0.00188458538811936,-0.00732709588015809,0.000900321483710191
73.4870703220367,0.00835963154480501,-0.00712460924395762,0.00159463336749354,0.0045329548327616,0.00364544781335409,-0.00730691532628821,0.000599088339130598
73.5807991027832,0.00899332614151214,-0.00737770856007551,0.00162205234605751,0.00397359859470798,0.00530275821035163,-0.00781288546606754,0.00122732494051033
73.6589298248291,-0.00060024620585656,-0.0076380727609419,0.00148464951627042,0.0042313784833069,0.00633934552626672,-0.00778308149090163,0.000587107341541543
73.7526397705078,-0.00210367737976819,-0.00767037982396313,0.000455004699626352,0.00418475274798112,0.00882073632783994,-0.00749701274132221,0.00122283186819582
73.8307459354401,-0.00360844977100338,-0.0077238719297493,-0.000350737399826336,0.00429484747107334,0.00940876096773377,-0.00826448110412129,0.000836374063691815
73.9244675636292,-0.00273348916503131,-0.00786060207893465,-0.00125420601487365,0.00447560191591858,0.00932919550234658,-0.00730658636568585,0.00127130209613883
74.0025746822357,-0.00091275288514208,-0.00732976185633671,-0.00590730408700497,0.00362066413800595,0.00980253601503516,-0.00654683326348017,0.00100262227105555
74.0963025093079,-0.0111812673801839,-0.00672324356544673,-0.00595690533357989,0.00253777094503472,0.00979211658328857,-0.00592136795691597,0.0015585254540289
74.1744101047516,-0.0187135647175482,-0.00541874573956449,-0.00604282952786171,0.00289135381840154,0.0100351198443677,-0.00397988645409089,0.00026493592304408
74.268137216568,-0.0129309562368673,-0.00445224333532932,-0.00525956332753224,0.00217984182857874,0.0102831302485726,-0.00342440820768006,-0.000457140124039537
74.3618900775909,-0.0214800820093721,-0.00325941185384585,-0.00617905559392103,0.00161594441842742,0.00972473084470148,-0.00230487671296894,-0.00177519731045376
74.4399724006653,-0.0164700762191542,-0.00254956583203137,-0.00700927670016665,0.00175139133045445,0.00907664012991957,-0.00155529975010617,-0.00330559962272008
74.533700466156,-0.0109890165150175,-0.00225941620363879,-0.00655365378378149,0.00194522338623058,0.00584013266891209,-0.00185544993012783,-0.00308153352741837
74.6118083000183,-0.0157519344888866,-0.00124581357351069,-0.00716509126208056,0.0008090005857707,0.00224030312703545,-0.00107247271552552,-0.00606445060641501
74.7055399417877,-0.00501421781095875,-0.00126551972149134,-0.00719291323848077,-5.31308258702248e-05,-0.000111064594829232,-0.000989468359815011,-0.0123270392577323
74.7836701869965,-0.00953017722001488,-0.00140540620982805,-0.00684057270888821,-0.00122620109953131,-0.00220341504155787,-0.00204592104039981,-0.00975478085541738
74.8773703575134,-0.0028828190932739,-0.00113831148641216,-0.00692713197512282,-0.00228329703731601,-0.00417335927536563,-0.00145304148931116,-0.00910124786834391
74.9554831981659,-0.0116565241359247,-0.000854623839623881,-0.00675044204790215,-0.0021805171196628,-0.0051903198623507,-0.00147896188472063,-0.00980868682061849
75.0492045879364,-0.00551109701136307,-0.00021100530234259,-0.00676574903119616,-0.00304772360627805,-0.00527157405794838,-0.000770887178873894,-0.0084869042662195
75.1429390907288,-0.00789093454245682,0.00079443766563074,-0.00659822882430316,-0.00302085618957453,-0.00605945228815889,8.75417938120465e-05,-0.00745858102325605
75.2210450172424,-0.0101710503203845,0.00246839282661912,-0.00663160457161877,-0.00269947198941193,-0.00685012623601062,0.00189571130174064,-0.00700737840621215
75.3147976398468,-0.0153231264329192,0.00299091533141047,-0.00643295488619943,-0.00299266567161097,-0.00663515205348411,0.0020646548627875,-0.00716238138004211
75.392902135849,-0.0141555954125209,0.00288072537906946,-0.00620452407782479,-0.00285817717015012,-0.00761454979194217,0.00258343084316407,-0.00624631993569061
75.4866065979004,-0.0199714841229419,0.00346156806146134,-0.00597207286962493,-0.00217472412537381,-0.00852923474831673,0.00373423774471316,-0.00600825544991927
75.5647141933441,-0.0269181270976471,0.00399025076190847,-0.00542105541095076,-0.00269985667196281,-0.00989188866316745,0.00380289670441346,-0.00749040399951238
75.6584646701813,-0.027739312948794,0.00430097001272564,-0.0052414549252904,-0.00217913167330526,-0.0108146088028425,0.00502249404638442,-0.00474205562380768
75.7521650791168,-0.020131149696599,0.00493185971754716,-0.00397818931615516,-0.00144681432186497,-0.0103830109287453,0.00576645083922702,-0.00286167694600501
75.8458666801453,-0.0239865756744143,0.00574508119094807,-0.00295208655240926,-0.00108704039746199,-0.00961850822567343,0.0062334845091248,-0.00300334871100684
75.9239726066589,-0.0249001576871043,0.00648670568946161,-0.000773403152283213,-0.0019553552089838,-0.00877045490103445,0.00698786845726149,-0.000170967914882273
76.0177311897278,-0.0161707882597773,0.00671247966965058,0.000448801835659134,-0.00178130817803668,-0.00780698223130317,0.0069390008468604,0.00337782186416335
76.0958340167999,-0.00572585348689636,0.0067150761600912,0.00174175700368269,-0.00158688798900513,-0.00590194795851243,0.00655783406770549,0.00305630494216607
76.1895623207092,0.00085232502626291,0.00676733445833215,0.00274038990539326,-0.00237987190059767,-0.00562378965528368,0.00667960176463561,0.00896107344200099
76.2708168029785,0.000893183473845691,0.00638334165732623,0.00245172052048287,-0.00153040152246352,-0.00234133539568873,0.00649982806687506,0.00381134955665419
76.3488965034485,0.00515436504529809,0.00634273800946855,0.00299065324335699,-0.00191328652529614,-0.000296780320000765,0.00667746016861543,0.0047932478105053
76.4426562786102,0.00769944172078572,0.00640328646838897,0.00268446863522663,0.000175200843385249,0.000246172874209454,0.00653723212511567,0.00541766407091492
76.5363798141479,0.00668945336566769,0.00587221446170079,0.00275797247865351,-0.000449176746630013,0.00350396306811224,0.00543954294246862,0.00497875853424063
76.6144852638245,0.011682865364614,0.00548145272124912,0.00216615683110707,0.000493505026643518,0.00528636604457961,0.00555474471463779,0.0053732689291115
76.7082135677338,0.00536154537035975,0.00514227518813212,0.00178270221281868,0.00124720418351452,0.00642800685522506,0.00523278934896495,0.00481713151852768
76.7863204479218,0.00730931470195198,0.00501518463532017,0.00124098803930294,0.00159681531412396,0.00739995012584243,0.00520348924435719,0.0049126716417718
76.8800480365753,0.00629359166491353,0.00517120073149085,0.000345879335232939,0.00152576129624957,0.00803480634067648,0.00529593797834909,0.00582389177817142
76.9581613540649,-0.00285272465560411,0.00531166259970067,-0.00050446232623564,0.00199495329272222,0.00840707754879103,0.00531617874981388,0.00608458525869819
77.0518856048584,0.00493404776043881,0.00504754523198959,-8.6163721948921e-05,0.00189721558433314,0.00810153882205585,0.00499329091323711,0.00605090543762867
77.129989862442,0.00954797756512391,0.0047216097729297,-0.000180964396786432,0.00235924651032021,0.00833639872286387,0.00457947872521443,0.00596066860353206
77.2236914634705,0.0151099974323252,0.00458754464532715,-0.000409330033430102,0.00390390929311605,0.00964369566833137,0.00482563548251986,0.00589961404303998
77.3018319606781,0.0120724048197895,0.00409792220062637,-0.00100487925911146,0.00432506677124189,0.00881051324045994,0.00444624682350682,0.0060999494024541
77.395557641983,0.00417130504264447,0.00368105286332018,-0.000692667899604909,0.00418636607884137,0.00936188600014344,0.0040350606382502,0.00665531790032793
77.4736330509186,0.0155883480556734,0.00218519312234114,-0.000768323825628778,0.00572592904969789,0.00883258156947525,0.00231411092142677,0.00496350323675911
77.5673911571503,0.00994401496128365,0.00157000513472572,-0.0010287803395501,0.00390410653528155,0.00851222474814456,0.000846951587932829,0.00302032901374329
77.6454954147339,0.0030738113539643,0.000957191146025586,-0.00174500866015525,0.00346994430816528,0.00609193112290051,0.000552599334873841,0.000332561118090378
77.7392225265503,0.0141721520038104,-0.000533591082070322,-0.00219456058419717,0.00257807053325578,0.00272935714744726,-0.000518246172665123,-0.00286004652174305
77.8173580169678,0.0192465987871658,-0.000567445566299422,-0.00294542891525352,0.002683745959487,0.000281936696190289,-0.000685881546750471,-0.00158457578448145
77.9110567569733,0.0140990157469983,-0.00172016039032932,-0.0038054572626068,0.00234655723559632,-0.00289256435663348,-0.00253778433243009,-0.00205096583048102
77.9891872406006,0.00872042646124756,-0.00262693749262929,-0.00490267269764306,-0.000546577309041207,-0.0037322430053294,-0.00321787474097386,-0.00125801019241371
78.0828912258148,-0.000174012480193317,-0.00318899721724878,-0.00585302314687453,-0.00923511317646814,-0.00478099626095124,-0.00393587353121512,-0.00135248179518822
78.1609981060028,-0.0101969422810169,-0.00408464913231842,0.0034137098009456,-0.00354469778607941,-0.0052491649356292,-0.00469179487886399,-0.00188264690545186
78.2547256946564,-0.0214176361041094,-0.00402968140856017,0.00330220894081218,-0.00522329575373547,-0.00674530080244518,-0.00461302200177123,-0.00182094641588086
78.3484542369843,-0.033041528709917,-0.00502508258165128,0.00512222322668892,-0.00536966946983926,-0.00703595281571417,-0.0051488303499512,-0.00186542917180784
78.4265642166138,-0.032360534940661,-0.00544637962937248,0.00601416630601979,-0.00737174523329231,-0.00823348372411688,-0.00569342740852358,-0.000436341465079274
78.5202896595001,-0.0258767763780337,-0.00579791947224546,0.00385606884569507,-0.00779619578354063,-0.00906289732351537,-0.00549496577673849,-0.000366371765330459
78.5983955860138,-0.0279140504834177,-0.00621681145915187,0.0025971388007915,-0.00589462601149739,-0.00969555460210776,-0.00621885938140992,0.000298771878330195
78.6921274662018,-0.0223233557293684,-0.00683105838084352,0.00134826620239356,-0.00758502081233028,-0.0106385088446832,-0.00679263544240628,0.000288828052907227
78.7702305316925,-0.0137242963967195,-0.00703186577928013,0.000784601740506787,-0.00511849895711729,-0.00947123122414752,-0.00709194473821044,0.000709026900925086
78.8639814853668,-0.0210605036762591,-0.00723971588942987,-7.13053176538796e-06,-0.00513735648000914,-0.00838483684433907,-0.00706294478152588,0.00126583433889589
78.9420692920685,-0.0208862713526516,-0.0076820641178948,-0.000446377339919682,-0.0036634648490559,-0.00828994737798605,-0.00683227222971677,0.000724593942566812
79.0358188152313,-0.0255581408354981,-0.00772928350685992,-0.00104231119537114,-0.00438421380270506,-0.00743307249480947,-0.00770673312762912,0.0015833544334279
79.1139063835144,-0.0147590841226002,-0.00770155948599728,-0.00124148757885039,-0.00267965849232337,-0.0067229050900162,-0.00757838955318303,0.00139455772223395
79.2076275348663,-0.00450801422734037,-0.00718218949044459,-0.00101031950019168,-0.00376853562946295,-0.0035948177806277,-0.00706269278478499,0.00168862997876746
79.2847113609314,-0.00301479096085092,-0.00654866887440737,-0.0016946261734738,0.000997194465158209,-0.00252650301756322,-0.00647457287175439,0.00172701908570009
79.3784215450287,0.00453762883842231,-0.00620804480977035,-0.00234745594914403,-0.00049367207031442,0.00116497237763296,-0.00561710787669983,0.00201061002077659
79.4565212726593,-0.00331222490761061,-0.00539405183777809,-0.00234105166139775,-0.000507138658788023,0.00359099271679028,-0.0048593870998,0.00193480371886451
79.5502548217773,0.00301299652585996,-0.00524373432526435,-0.00234106713594198,-0.00135244277021308,0.00313780363932998,-0.00449292468338251,0.00157570746534467
79.6283624172211,0.000480134016690614,-0.00503421510890563,-0.00225190808553298,0.000575606246007485,0.00481281302979987,-0.0050212313973673,-2.44626658422453e-05
79.7220957279205,0.00563714531542302,-0.00478914870940255,-0.00210408877220857,0.000562039460913119,0.00591359750436806,-0.00457770382764872,-0.00094074651775039
79.800196647644,0.00926382308468605,-0.00397119070932568,-0.000915457352471696,0.00172942960251335,0.00735445163152238,-0.00359674117486807,-0.00182592474100445
79.8939251899719,0.00667235661541053,-0.00315307069370594,-0.000967893352387129,0.00281927186781252,0.00719880064928317,-0.00291082578011235,-0.000315979090066754
79.987654209137,0.002437920000068,-0.00212012875831069,-0.00118316153634199,0.00298585593998181,0.0075835623765928,-0.00202015421879241,-0.00160932400147372
80.065758228302,0.00527393302064674,-0.00180011217807303,0.00212994688703371,0.00373157360763428,0.0080295461587966,-0.00137629697523636,-0.000501856281976847
80.1594944000244,0.00173387464823829,-0.000225021135258145,0.00468724030752585,0.000755756976893094,0.00888002734102834,-0.00071716743314322,0.00132068425281568
80.2375960350037,-0.00662811791082947,0.000336923120168002,0.00570556657840355,0.00634822740467072,0.00957083770241377,0.000797287555552338,0.00112144270832934
80.3313405513763,-0.00990768796944785,0.00128422649472644,0.00609232442385638,0.0087993317168944,0.0101032153912995,0.00227073581478114,0.000706497811754636
80.4094231128693,0.000785412009041628,0.00175940831394109,0.00691921314297018,0.000304225627283678,0.00944923084839868,0.0018826683420285,-0.000440682200333678
80.5031576156616,0.0051208256449688,0.00259198635395452,0.00669351303376303,0.0019757049294997,0.00914145276830694,0.00247558152022605,0.00197462069657189
80.5812578201294,0.00363984337651016,0.00241081328689948,0.00677673859581097,0.00192777265648254,0.00891613826910763,0.00367538214884577,0.00146806163477544
80.6750164031982,0.00431743647004969,0.002654748598904,0.00735361817244323,0.000272972892502612,0.00851261257103762,0.0030300250792272,0.000810871277699656
80.7620294094086,0.00215702705535087,0.00342423074759287,0.00724175930328781,0.00173071555657289,0.00748278473664844,0.00355653288159254,0.00209247441676053
80.8401336669922,0.000672964888536687,0.00319794878882435,0.00681230772185683,0.00284872208071072,0.000468244790100932,0.00290512380205284,0.000197122290451875
80.9338600635529,0.00884940294927293,0.00410732878158352,0.00625276565772008,0.00396865881882783,-0.00196298307032792,0.00341132803185708,-0.00170958601364844
81.0276174545288,-0.000242720222178208,0.0042664101669904,0.00656231152737068,0.00263665258718835,-0.00475991972186686,0.0039485961594547,0.00114583084782541
81.105700969696,-6.75736298677704e-05,0.00445661436943414,0.00673776588595602,0.00321454561460527,-0.00454549518545979,0.00424158641488992,-0.000590290002948662
81.1994309425354,-0.00518800968457629,0.00463772216052173,0.00660726174206067,0.00302350000372312,-0.00447826440566328,0.00455648966290569,0.00081107254334415
81.2775580883026,0.00142161927026843,0.00434881948786807,0.00666696292269189,0.00294511831276709,-0.00647239832534017,0.0043297658884172,0.000337905976377749
81.3712635040283,0.00335911041796731,0.0046751868650733,0.00674616837735315,0.00281761926363145,-0.00716987759350247,0.00397541143679753,-0.000365764736639455
81.4649875164032,0.00525835126570609,0.00467440343589666,0.00693238164606048,0.00211691482872598,-0.00658496393025496,0.00496578605490572,0.00166296474100184
81.543065071106,3.08543052112559e-05,0.00450100885135792,0.00634013929255516,0.00206395809221627,-0.00770389440764009,0.00400353395537509,0.00326244118986757
81.6212041378021,-0.00111977950436341,0.00433078592017534,0.00532508589375423,0.00188126648941644,-0.00707719915273472,0.00479462037537185,0.00189635929276314
81.7149548530579,0.00347899860699874,0.00455725340467969,0.0050836533268837,0.00142124472787448,-0.0079443750175348,0.00393078454668176,-0.00188373559329452
81.808660030365,0.00818781322385786,0.00431394143279632,0.00414615591498473,0.00105534736796746,-0.00834202303711371,0.00362279720027945,-0.00928567623630849
81.8867678642273,0.000220865263108161,0.00460843717525856,0.00346114293250316,0.000185646570857359,-0.00780687892740124,0.00499495043850128,-0.0141616452787613
81.9804975986481,0.00492186279785053,0.00464694758361034,0.0020743601591584,0.000693017941892235,-0.00806721741066568,0.00446956431924342,-0.0116155883551212
82.058602809906,-0.00602306069824485,0.00494314998942564,0.00110248870259773,0.000415447635565619,-0.00745984770856047,0.00457299633262995,-0.0110758465360205
82.1523525714874,-0.010398637206793,0.00506500725023724,-0.000541541045206882,-0.00093238552949478,-0.00632588845708482,0.00480850553684045,-0.00895638874107391
82.2304394245148,-0.00815365267687229,0.00511991744064506,-0.00237980569618327,-0.000500907257597806,-0.00559820866658794,0.00507433454691871,-0.0097524971918635
82.3241670131683,-0.00414716377552177,0.00517941334369502,-0.00350170867445815,-0.00234262023700748,-0.00323485758603472,0.00576498365023376,-0.00915014325584483
82.4022719860077,-0.00848965620138743,0.00536045404019496,-0.0044729010233304,-0.00197269111924852,-0.0014543143446684,0.00518147251681544,-0.00931701689136352
82.4959940910339,-0.0057773684004106,0.00508321184132705,-0.00510312015753354,-0.00168357601024584,0.000101130152135778,0.00551315403481423,-0.00937757116692885
82.5741076469421,0.00146027196345692,0.00556713222315538,-0.0052875566141878,-0.00173129577596041,0.00241279697841941,0.0053216141747271,-0.00883472298527357
82.6678376197815,-0.00546705410639145,0.00543334638100271,-0.00648079123099778,-0.00109731254728776,0.00510029897925789,0.00574771475351807,-0.00940238142158138
82.7459404468536,-0.00129860607434024,0.00522454714181208,-0.00664955582381832,-0.00123299811821318,0.00535469365498983,0.00485714698213171,-0.0092023209396677
82.8396699428558,0.00411728129186094,0.00546650089312999,-0.0069522878571128,-0.000523941552264311,0.00740752284525781,0.0056254046687095,-0.008811132961075
82.9177985191345,0.000102173566912153,0.00497534731716495,-0.00749207293208253,-0.000273214046469843,0.00779382387757327,0.00456835898745838,-0.00861154453674293
83.011528968811,0.00501941018734006,0.00348673935326403,-0.00816539328094172,-0.000705120671734196,0.00862504802768719,0.0039399200763188,-0.00822663430648322
83.0896346569061,-0.00506065335415297,0.00020980484657918,-0.00833884309272424,-0.000549043409761654,0.00944052109698175,0.00105033440979709,-0.00802297602296044
83.1833443641663,0.00144697342100411,-0.00188758968177948,-0.00797991646412007,-0.000954801619838814,0.0104086958818728,-0.00200493470209762,-0.00747477917789301
83.2614443302155,0.00140702060159997,-0.00241652454305521,-0.00706388592877144,-0.000609936099387136,0.0105591468627309,-0.00318432674487218,0.00210656562487484
83.3551416397095,-0.00762648853901893,-0.00279029087367493,-0.0065084589580829,-8.7762615150002e-05,0.0109282218723797,-0.00443550980349054,0.00676988010938294
83.4489200115204,-0.00338595246593633,-0.00340908417977173,-0.00635479230571655,-0.000126410958559871,0.0106501204333694,-0.00357765922982948,0.00651228563955825
83.5270299911499,0.00710650755627827,-0.00338514968623685,-0.00632034850655691,0.000687949122803583,0.00966760181381667,-0.00482215186324898,0.00596484698809203
83.620735168457,0.0166043940113747,-0.00329008311275417,-0.00579375020354158,0.000824086183836451,0.00824715016257448,-0.00552326066735751,0.00699907681676711
83.6988649368286,0.0128085431213716,-0.00434466521779656,-0.00519377568463853,0.000340736688210278,0.00770197572355761,-0.00514369447482936,0.00618061702379428
83.7925696372986,0.0227371283893804,-0.00492185733337016,-0.00516517789462131,0.000133753388904412,0.00393357248598308,-0.0050609842961714,0.00615617853423758
83.870676279068,0.0154298220806616,-0.00477423419283998,-0.00407358180114885,0.000988844121882101,-0.00109932867765577,-0.0044822378270888,0.00673371264048479
83.9644062519073,0.00354598113896289,-0.00489326411989293,-0.00384197885433022,0.00139375792788862,-0.00114731285033159,-0.00547541293344295,0.00713640523818222
84.0425124168396,-0.00561352582159753,-0.00586865380824774,-0.00351957453472065,0.000434873125274241,-0.00247068410367806,-0.00577613056468577,0.00675949356035301
84.1362388134003,0.00372111367096901,-0.005824302259314,-0.00221217893228268,5.83328720512102e-05,-0.00298098731093403,-0.00583411247181716,0.00678174416856582
84.2143476009369,0.00722180142330955,-0.00623047898921704,-0.00129755464434141,0.0016500617226553,-0.00590958054993215,-0.0054502209993044,0.00650077746652208
84.308073759079,0.00711934254173327,-0.00641931084805222,0.000848650430795807,0.00188326760205886,-0.0062646277298542,-0.00645966622062225,0.00642959607004685
84.4018225669861,0.00695313231905884,-0.00683135846470097,0.00218957570074154,0.00350430637287711,-0.00618892375405088,-0.00662839850193768,0.0052745825927067
84.4798777103424,0.00779402745099309,-0.00703524423546851,0.00324624839718793,0.00218460573525602,-0.0068697280574316,-0.00704673736430687,0.00562769354026668
84.5736320018768,0.000287836102338582,-0.00714490743079631,0.00263314014154842,0.00225314348389667,-0.00862383874758523,-0.00676293550287514,0.00461121823089317
84.6517381668091,0.000792642466994717,-0.00665747129516476,0.00309898161950468,-0.00568019761098378,-0.00979720469211502,-0.00627344782892984,0.00452770212805632
84.7454769611359,0.000959832047666337,-0.00649654381321597,0.00368073364078025,-0.0104490343016745,-0.0108971947187484,-0.00642956713944341,0.00304412298796877
84.823573589325,-0.0045366665971904,-0.00608645390049919,0.00356739592343482,-0.00740048752448706,-0.0112208125609367,-0.00556459714526651,0.00225090214396671
84.9173009395599,-0.00486337780375701,-0.00592027055645728,0.00451927898006298,-0.00621475642549561,-0.010397854759628,-0.00546595127335112,0.00191631160179247
84.9954082965851,-0.00173820857386742,-0.0055047387321973,0.00502408704636627,-0.00223774663171397,-0.00816899103152903,-0.00403085025326214,0.00111028224956405
85.089165687561,-0.00811928033189503,-0.00532616670643596,0.00458420153781594,3.89291472709836e-05,-0.0074143630108747,-0.00507559924332668,-0.00226840249066236
85.1672477722168,-0.00337423909767909,-0.00493269711528117,0.00479317388797846,-0.00111894308214644,-0.00672828956273993,-0.00374700646552939,-0.00143090191724269
85.2609705924988,-0.00419987451162121,-0.000851668224351027,0.00507668313012992,0.000340295196815013,-0.00563372635393605,0.00235949769427768,-0.00895214415181576
85.3391015529633,-0.00348186655445741,0.000440720012982584,0.00546730842774379,-0.00238660642137047,-0.00486104511612425,0.000515238726165498,-0.0095697295668023
85.4328050613403,0.00454024230157152,0.000141803591314741,0.00485929135396526,-0.00496154303410631,-0.00338109188266073,0.00632824579189317,-0.00867281973772881
85.5109128952026,0.0105989296494741,0.00522584228658674,0.00571791476449168,-0.00269142716170827,-0.00298796054051564,0.00271770996275517,-0.00971729537824695
85.6046671867371,0.0114255230892862,0.00340624658096601,0.00556596600653943,-0.00611668659155265,-0.000770149316379677,0.00265273649761695,-0.00894452666866681
85.6983678340912,0.00272360627853586,0.00547902399115491,0.00450716549418886,-0.00457399863141153,0.00102011061777224,0.00336232553155887,-0.00905412430905268
85.7764751911163,0.0143617709123,0.0055705119553366,0.00474936171755161,-0.00370938477627959,0.0030344537938373,0.00407172123320686,-0.00821029711488709
85.8701763153076,0.0151810401865036,0.006398175611777,0.00448037141542761,-0.0032096893299248,0.00377928013336035,0.00334998258721831,-0.00767065677811384
85.9483344554901,0.0121177866234087,0.00464996960085015,0.00335197063908138,-0.0037105558094623,0.00517412188412004,0.0038067627141756,-0.00810886313055894
86.0420372486115,0.0138075762039331,0.00310516103684375,0.00349712173622655,-0.00421948998035306,0.00692388539290056,0.00429052693311226,-0.00818303817649748
86.1201679706573,0.0231921483760009,0.00212240839269639,0.0041727820748748,-0.00390791481849556,0.00842592680567741,0.00296289740338808,-0.00642619084756357
86.2138736248016,0.0186847561125732,9.79258924747512e-05,0.00214529225716805,-0.00273070454924466,0.00768885350311329,0.000122783374828653,-0.00278164320920093
86.3076004981995,0.00855884901868133,0.000392581230378307,0.00366450464276164,-0.00165368606519628,0.00949938534620237,-4.19348409909617e-05,0.000355523981027797
86.3857069015503,0.00566997335825435,0.00206148513232573,0.00680249223416418,-0.00552941446699631,0.00896272954481173,0.00224792413524231,0.00507118510405656
86.4794371128082,-0.00414245473380173,0.0041144678176135,-0.000125109041108808,-0.00307233550585451,0.00911769531371263,0.00431128202470056,0.00923053744466294
86.5731711387634,-0.015529514960311,0.00488258709417311,-0.000801664671923569,-0.00219762291687689,0.00772919345650751,0.00516965984447384,0.00872376652128055
86.6592643260956,-0.0131938514443031,0.00503015664516549,-0.00486407824511579,-0.00069164645835549,0.0066386509579429,0.00504219500238051,0.00888940835678536
86.7373669147491,-0.0186620834598813,0.00535975587820892,-0.00123337565786737,0.000525739709840246,0.00267831631189996,0.00547936753259237,0.00978362099774994
86.8310947418213,-0.0225481002307634,0.00519446127002299,-0.00695237549992701,0.000784664107170215,-0.00108617089849231,0.00522759474131163,0.00788646686912377
86.9092011451721,-0.0281235469971322,0.00562228928414052,-0.00437358692955956,0.00285847513484167,-0.000391387213778772,0.00483145694337556,0.00787953655816243
87.0029332637787,-0.0187885639101876,0.00571154658108013,-0.0144579478118872,0.00246207362845743,0.000222935258442501,0.00462265435564793,0.00898013341591537


==> figures/review/eval_W_alpha-3.csv <==
x,y,C
100,100,0.539421408393866
100,200,0.505973055898903
100,300,0.511718007353601
100,400,0.516595552647813
100,500,0.515405569007264
100,600,0.497610719788686
100,700,0.497523428392073
200,100,0.449492534301856
200,200,0.43713581616124
200,300,0.42181181603498
200,400,0.418246736262273
200,500,0.407645278450363
200,600,0.417345806735637
200,700,0.424190692912444
300,100,0.401465143260694
300,200,0.396618621491503
300,300,0.393246576608158
300,400,0.390268317422272
300,500,0.393177966101695
300,600,0.38016927140656
300,700,0.382021492840702
400,100,0.397521690879742
400,200,0.396122345168955
400,300,0.394400845283614
400,400,0.393058388566863
400,500,0.394935431799838
400,600,0.388574767040869
400,700,0.389817841449197
500,100,0.403244047619048
500,200,0.429487511076494
500,300,0.407250579510466
500,400,0.401162519735966
500,500,0.402142857142857
500,600,0.399001100594321
500,700,0.414176867545512
600,100,0.400639880952381
600,200,0.430121421657439
600,300,0.415450988904379
600,400,0.400469308364789
600,500,0.407120661824052
600,600,0.400643627558882
600,700,0.418032463456192
700,100,0.394080912025827
700,200,0.409824564559734
700,300,0.403016280643399
700,400,0.38953206058432
700,500,0.392762308313156
700,600,0.380286081150488
700,700,0.391898596538427


==> figures/review/eval_alpha_Wmoe-600_Wmusic-700_numWin-10_Ncov-10.csv <==
alpha,TPP,FDP
2,0.692937853107344,0.570180491551459
2.5,0.670338983050847,0.541705069124424
3,0.661864406779661,0.460909090909091
3.5,0.642090395480226,0.461596119929453
4,0.63361581920904,0.446913580246914
4.5,0.63361581920904,0.418867924528302
5,0.63361581920904,0.400763701707098
5.5,0.602542372881356,0.387293956043956
6,0.593502824858757,0.377999084249084


==> figures/review/review_eval_alpha_Wmoe-600_Wmusic-700_numWin-10_Ncov-10.csv <==
alpha,TPP,FDP,QuanHiTPP,QuanLoTPP,QuanHiFDP,QuanLoFDP
2,0.692937853107344,0.570180491551459,0.307062146892656,0.192937853107344,0.229819508448541,0.236847158218126
2.5,0.670338983050847,0.541705069124424,0.329661016949153,0.170338983050847,0.258294930875576,0.255990783410138
3,0.661864406779661,0.460909090909091,0.338135593220339,0.161864406779661,0.195340909090909,0.201980519480519
3.5,0.642090395480226,0.461596119929453,0.357909604519774,0.142090395480226,0.238403880070547,0.211596119929453
4,0.63361581920904,0.446913580246914,0.36638418079096,0.13361581920904,0.219753086419753,0.196913580246914
4.5,0.63361581920904,0.418867924528302,0.36638418079096,0.13361581920904,0.187382075471698,0.252201257861635
5,0.63361581920904,0.400763701707098,0.36638418079096,0.13361581920904,0.124236298292902,0.257906558849955
5.5,0.602542372881356,0.387293956043956,0.397457627118644,0.269209039548023,0.162706043956044,0.315865384615385
6,0.593502824858757,0.377999084249084,0.406497175141243,0.260169491525424,0.172000915750916,0.377999084249084


==> figures/review/spatialFilter-ID16.csv <==
radius,angle,value
0,171,0.0104839180505463
0,168.135211024346,0.0106546069125086
0,165.270422048692,0.0108608416066556
0,162.405633073038,0.0110935831835815
0,159.540844097384,0.0113410896927869
0,156.676055121729,0.0115886825179694
0,153.811266146075,0.0118186675209197
0,150.946477170421,0.0120105101079037
0,148.081688194767,0.0121413664295145
0,145.216899219113,0.0121870590413094
0,142.352110243459,0.01212354794778
0,139.487321267805,0.0119288829520541
0,136.622532292151,0.0115855317799711
0,133.757743316496,0.0110828695664854
0,130.892954340842,0.0104195074047319
0,128.028165365188,0.009605057686251
0,125.163376389534,0.00866091299246671
0,122.29858741388,0.00761968064207843
0,119.433798438226,0.00652307986490057
0,116.569009462572,0.00541836224512613
0,113.704220486918,0.00435361861209123
0,110.839431511264,0.00337262089297814
0,107.974642535609,0.00251003688032005
0,105.109853559955,0.00178788022298687
0,102.245064584301,0.00121388239052324
0,99.3802756086471,0.000782115618223735
0,96.515486632993,0.000475727932160763
0,93.6506976573389,0.000271179109828144
0,90.7859086816847,0.000142995412529126
0,87.9211197060306,6.78873909189633e-05
0,85.0563307303765,2.72378232217401e-05
0,82.1915417547224,7.62302255500329e-06
0,79.3267527790683,1.06185980617453e-06
0,76.4619638034142,2.87706396599846e-06
0,73.59717482776,2.97122936085348e-06
0,70.7323858521059,2.50409212564367e-06
0,67.8675968764518,1.5811700001592e-05
0,65.0028079007977,4.85403868121323e-05
0,62.1380189251436,0.000110260077567167
0,59.2732299494895,0.000210821431669897
0,56.4084409738353,0.000357867977254507
0,53.5436519981812,0.000555137101972331
0,50.6788630225271,0.000801488645386883
0,47.814074046873,0.001090817670199
0,44.9492850712189,0.00141279916491833
0,42.0844960955648,0.00175424372430979
0,39.2197071199107,0.00210075493341475
0,36.3549181442565,0.00243837426158564
0,33.4901291686024,0.00275495937431067
0,30.6253401929483,0.00304113785957352
0,27.7605512172942,0.00329078101630838
0,24.8957622416401,0.00350102903371187
0,22.0309732659859,0.0036719572032757
0,19.1661842903318,0.00380600012016168
0,16.3013953146777,0.00390725166849119
0,13.4366063390236,0.00398074121964196
0,10.5718173633695,0.00403175990204564
0.05,171,0.00731713928976063
0.05,168.135211024346,0.00735210633108732
0.05,165.270422048692,0.00738594861242124
0.05,162.405633073038,0.00741086828551538
0.05,159.540844097384,0.00741749223640929
0.05,156.676055121729,0.00739510935568248
0.05,153.811266146075,0.00733209025448344
0.05,150.946477170421,0.00721653314517159
0.05,148.081688194767,0.00703716029783462
0.05,145.216899219113,0.0067844558588923
0.05,142.352110243459,0.00645198801017977
0.05,139.487321267805,0.00603780048793914
0.05,136.622532292151,0.00554569939321757
0.05,133.757743316496,0.00498621490135907
0.05,130.892954340842,0.00437700027374535
0.05,128.028165365188,0.00374245494625083
0.05,125.163376389534,0.00311241921951821
0.05,122.29858741388,0.00251983352049555
0.05,119.433798438226,0.00199714024627751
0.05,116.569009462572,0.00157074252931507
0.05,113.704220486918,0.00125260848014984
0.05,110.839431511264,0.00103148852206124
0.05,107.974642535609,0.000874271161288563
0.05,105.109853559955,0.000743452240138622
0.05,102.245064584301,0.000615279616587608
0.05,99.3802756086471,0.000483867040181315
0.05,96.515486632993,0.00035522343005521
0.05,93.6506976573389,0.000239556512465103
0.05,90.7859086816847,0.000145558383557509
0.05,87.9211197060306,7.7362494979623e-05
0.05,85.0563307303765,3.39125921281438e-05
0.05,82.1915417547224,1.01819635870309e-05
0.05,79.3267527790683,1.29260829467998e-06
0.05,76.4619638034142,4.66865192237383e-06
0.05,73.59717482776,4.45849801851699e-06
0.05,70.7323858521059,1.41761873522516e-06
0.05,67.8675968764518,1.78310381666185e-05
0.05,65.0028079007977,5.50044731357017e-05
0.05,62.1380189251436,0.000124093932705948
0.05,59.2732299494895,0.000236575095490074
0.05,56.4084409738353,0.0004022559027358
0.05,53.5436519981812,0.000627876641402166
0.05,50.6788630225271,0.000916257123832389
0.05,47.814074046873,0.00126602015441467
0.05,44.9492850712189,0.00167182409297912
0.05,42.0844960955648,0.00212497938211635
0.05,39.2197071199107,0.00261430348570092
0.05,36.3549181442565,0.00312707533900415
0.05,33.4901291686024,0.00364997260828963
0.05,30.6253401929483,0.0041699038988811
0.05,27.7605512172942,0.00467467803521562
0.05,24.8957622416401,0.00515348071017573
0.05,22.0309732659859,0.00559715350449272
0.05,19.1661842903318,0.00599829038699724
0.05,16.3013953146777,0.00635118150576449
0.05,13.4366063390236,0.0066516430289653
0.05,10.5718173633695,0.00689677525913508
0.1,171,0.00639580975412029
0.1,168.135211024346,0.00657431040736112
0.1,165.270422048692,0.00679776795460637
0.1,162.405633073038,0.00706216537484065
0.1,159.540844097384,0.00736152758385549
0.1,156.676055121729,0.00768739615500225
0.1,153.811266146075,0.00802834107968872
0.1,150.946477170421,0.00836959979651354
0.1,148.081688194767,0.00869295518540373
0.1,145.216899219113,0.00897697649813681
0.1,142.352110243459,0.00919774171273739
0.1,139.487321267805,0.0093301277318748
0.1,136.622532292151,0.00934968969671887
0.1,133.757743316496,0.00923505171189914
0.1,130.892954340842,0.00897060694338687
0.1,128.028165365188,0.00854919526022292
0.1,125.163376389534,0.00797432202829624
0.1,122.29858741388,0.00726143899191438
0.1,119.433798438226,0.00643786078546155
0.1,116.569009462572,0.00554105637773391
0.1,113.704220486918,0.00461532428215179
0.1,110.839431511264,0.00370719055116591
0.1,107.974642535609,0.00286018598641753
0.1,105.109853559955,0.00210987537377523
0.1,102.245064584301,0.00148004915201541
0.1,99.3802756086471,0.00098080774802075
0.1,96.515486632993,0.000608891442801399
0.1,93.6506976573389,0.000350117946019323
0.1,90.7859086816847,0.000183314695940889
0.1,87.9211197060306,8.48093682199496e-05
0.1,85.0563307303765,3.24656270690701e-05
0.1,82.1915417547224,8.43551964346337e-06
0.1,79.3267527790683,5.55248678270836e-07
0.1,76.4619638034142,9.01682983996732e-07
0.1,73.59717482776,6.34005570430888e-07
0.1,70.7323858521059,2.80703882548642e-06
0.1,67.8675968764518,1.83913647738321e-05
0.1,65.0028079007977,5.73980945910233e-05
0.1,62.1380189251436,0.000133432763185572
0.1,59.2732299494895,0.000261138384841299
0.1,56.4084409738353,0.000454027569892313
0.1,53.5436519981812,0.000722209670100294
0.1,50.6788630225271,0.00107054420604352
0.1,47.814074046873,0.00149760760185503
0.1,44.9492850712189,0.0019956359916722
0.1,42.0844960955648,0.00255137952948479
0.1,39.2197071199107,0.00314763000670521
0.1,36.3549181442565,0.00376509333375393
0.1,33.4901291686024,0.0043842733651107
0.1,30.6253401929483,0.00498709459651277
0.1,27.7605512172942,0.00555808914814398
0.1,24.8957622416401,0.00608507876497819
0.1,22.0309732659859,0.00655937281045054
0.1,19.1661842903318,0.00697556584351572
0.1,16.3013953146777,0.0073310503541867
0.1,13.4366063390236,0.00762536563806991
0.1,10.5718173633695,0.00785949047029106
0.15,171,0.0148241934038611
0.15,168.135211024346,0.0150296955190748
0.15,165.270422048692,0.0152743562741606
0.15,162.405633073038,0.015544729827472
0.15,159.540844097384,0.0158236850216229
0.15,156.676055121729,0.0160902508231689
0.15,153.811266146075,0.0163197115882576
0.15,150.946477170421,0.0164840797674205
0.15,148.081688194767,0.0165530682185046
0.15,145.216899219113,0.0164956538624051
0.15,142.352110243459,0.0162822619024159
0.15,139.487321267805,0.0158875025828071
0.15,136.622532292151,0.0152932657494877
0.15,133.757743316496,0.0144918384325103
0.15,130.892954340842,0.0134885851974469
0.15,128.028165365188,0.0123036571086731
0.15,125.163376389534,0.0109722116599788
0.15,122.29858741388,0.00954276218499724
0.15,119.433798438226,0.00807353729723175
0.15,116.569009462572,0.00662709108692925
0.15,113.704220486918,0.00526379816465776
0.15,110.839431511264,0.00403520101730331
0.15,107.974642535609,0.00297835152221227
0.15,105.109853559955,0.00211223043295686
0.15,102.245064584301,0.00143701923323948
0.15,99.3802756086471,0.000936480330092665
0.15,96.515486632993,0.000583043078817277
0.15,93.6506976573389,0.000344441974516703
0.15,90.7859086816847,0.000190035699558603
0.15,87.9211197060306,9.47800967381785e-05
0.15,85.0563307303765,3.99581490684514e-05
0.15,82.1915417547224,1.17550494300783e-05
0.15,79.3267527790683,1.83109513022115e-06
0.15,76.4619638034142,5.26835835166346e-06
0.15,73.59717482776,5.30008998784231e-06
0.15,70.7323858521059,3.29207973089913e-06
0.15,67.8675968764518,2.26395257110127e-05
0.15,65.0028079007977,6.91692702913444e-05
0.15,62.1380189251436,0.000155615993266629
0.15,59.2732299494895,0.000294996430759362
0.15,56.4084409738353,0.000496924413776018
0.15,53.5436519981812,0.000765470393059605
0.15,50.6788630225271,0.00109813633230737
0.15,47.814074046873,0.0014860467267637
0.15,44.9492850712189,0.00191519171414339
0.15,42.0844960955648,0.00236836393034085
0.15,39.2197071199107,0.00282735209024641
0.15,36.3549181442565,0.00327498439998652
0.15,33.4901291686024,0.00369672160165427
0.15,30.6253401929483,0.00408164082637569
0.15,27.7605512172942,0.00442278912900518
0.15,24.8957622416401,0.00471699290709916
0.15,22.0309732659859,0.00496427387502094
0.15,19.1661842903318,0.00516704376436106
0.15,16.3013953146777,0.00532923665001559
0.15,13.4366063390236,0.00545550188685524
0.15,10.5718173633695,0.00555053463574924
0.2,171,0.00536129817768324
0.2,168.135211024346,0.00532028332810514
0.2,165.270422048692,0.005258104963624
0.2,162.405633073038,0.0051679803044667
0.2,159.540844097384,0.00504220609567959
0.2,156.676055121729,0.00487262522102212
0.2,153.811266146075,0.00465128330501685
0.2,150.946477170421,0.00437129449414217
0.2,148.081688194767,0.00402791369489319
0.2,145.216899219113,0.00361978848772187
0.2,142.352110243459,0.00315035835632619
0.2,139.487321267805,0.00262944564827108
0.2,136.622532292151,0.00207546319814469
0.2,133.757743316496,0.00152026284111838
0.2,130.892954340842,0.00102555978243125
0.2,128.028165365188,0.000734736071575054
0.2,125.163376389534,0.00081084985713768
0.2,122.29858741388,0.001086555194579
0.2,119.433798438226,0.00135419678237328
0.2,116.569009462572,0.00153713444644146
0.2,113.704220486918,0.00161211828439762
0.2,110.839431511264,0.0015792302392473
0.2,107.974642535609,0.00145309699941194
0.2,105.109853559955,0.00125804955710773
0.2,102.245064584301,0.00102354125916745
0.2,99.3802756086471,0.000779434610719278
0.2,96.515486632993,0.000551656580164544
0.2,93.6506976573389,0.000358907656187604
0.2,90.7859086816847,0.000210967022387634
0.2,87.9211197060306,0.00010881329610916
0.2,85.0563307303765,4.63979586403514e-05
0.2,82.1915417547224,1.35801396975976e-05
0.2,79.3267527790683,1.58427901730722e-06
0.2,76.4619638034142,5.62332425120893e-06
0.2,73.59717482776,5.24279278783701e-06
0.2,70.7323858521059,2.017105452628e-06
0.2,67.8675968764518,2.43592861288983e-05
0.2,65.0028079007977,7.56795584666375e-05
0.2,62.1380189251436,0.000172670057276528
0.2,59.2732299494895,0.000332967479002474
0.2,56.4084409738353,0.000572714884072945
0.2,53.5436519981812,0.000904359717464178
0.2,50.6788630225271,0.00133493720555348
0.2,47.814074046873,0.00186504967186027
0.2,44.9492850712189,0.00248863438738768
0.2,42.0844960955648,0.00319349008680479
0.2,39.2197071199107,0.00396242452625812
0.2,36.3549181442565,0.00477481046286408
0.2,33.4901291686024,0.00560830610927156
0.2,30.6253401929483,0.00644050886917512
0.2,27.7605512172942,0.0072503587121651
0.2,24.8957622416401,0.00801917489846532
0.2,22.0309732659859,0.00873128092548195
0.2,19.1661842903318,0.00937423458802023
0.2,16.3013953146777,0.0099387250924892
0.2,13.4366063390236,0.0104182247979236
0.2,10.5718173633695,0.0108084911855969
0.25,171,0.0138685222576943
0.25,168.135211024346,0.0141639655106128
0.25,165.270422048692,0.0145281397603559
0.25,162.405633073038,0.0149504582491949
0.25,159.540844097384,0.015416487779315
0.25,156.676055121729,0.0159072879683649
0.25,153.811266146075,0.0163988966763057
0.25,150.946477170421,0.0168621190456324
0.25,148.081688194767,0.0172628009185199
0.25,145.216899219113,0.017562769732689
0.25,142.352110243459,0.0177215943225615
0.25,139.487321267805,0.0176992378189612
0.25,136.622532292151,0.0174595494997079
0.25,133.757743316496,0.0169743676231619
0.25,130.892954340842,0.0162278072715946
0.25,128.028165365188,0.0152201235324738
0.25,125.163376389534,0.013970422958593
0.25,122.29858741388,0.0125175004222695
0.25,119.433798438226,0.0109182463534169
0.25,116.569009462572,0.00924341103800696
0.25,113.704220486918,0.00757099093588896
0.25,110.839431511264,0.0059780280410547
0.25,107.974642535609,0.00453205955393682
0.25,105.109853559955,0.00328368579349301
0.25,102.245064584301,0.00226163793619785
0.25,99.3802756086471,0.00147129776447546
0.25,96.515486632993,0.00089692175157814
0.25,93.6506976573389,0.000507015176638025
0.25,90.7859086816847,0.000261600865543365
0.25,87.9211197060306,0.000119725640065585
0.25,85.0563307303765,4.55569958194083e-05
0.25,82.1915417547224,1.18628732899011e-05
0.25,79.3267527790683,1.31141028935527e-06
0.25,76.4619638034142,1.81399706709323e-06
0.25,73.59717482776,2.13347264832093e-06
0.25,70.7323858521059,4.59417326356279e-06
0.25,67.8675968764518,2.67522405144546e-05
0.25,65.0028079007977,8.28488020500793e-05
0.25,62.1380189251436,0.000191522784925507
0.25,59.2732299494895,0.000372563140629134
0.25,56.4084409738353,0.000643312786224421
0.25,53.5436519981812,0.00101538408680504
0.25,50.6788630225271,0.00149225410020016
0.25,47.814074046873,0.00206822981332408
0.25,44.9492850712189,0.0027289102115286
0.25,42.0844960955648,0.00345293319829712
0.25,39.2197071199107,0.00421456544797658
0.25,36.3549181442565,0.00498660279244836
0.25,33.4901291686024,0.00574308620157069
0.25,30.6253401929483,0.00646146481629233
0.25,27.7605512172942,0.00712400376799464
0.25,24.8957622416401,0.0077183964221672
0.25,22.0309732659859,0.0082376678189621
0.25,19.1661842903318,0.00867953454622846
0.25,16.3013953146777,0.00904541643671786
0.25,13.4366063390236,0.00933928714232114
0.25,10.5718173633695,0.00956651778415279
0.3,171,0.0194160421314314
0.3,168.135211024346,0.0196353797252525
0.3,165.270422048692,0.0198906003661036
0.3,162.405633073038,0.0201631757295885
0.3,159.540844097384,0.0204299312037108
0.3,156.676055121729,0.0206630835493018
0.3,153.811266146075,0.0208306504447532
0.3,150.946477170421,0.0208973833193342
0.3,148.081688194767,0.02082635435737
0.3,145.216899219113,0.0205812735833
0.3,142.352110243459,0.0201295160402558
0.3,139.487321267805,0.0194457028953368
0.3,136.622532292151,0.0185155157450968
0.3,133.757743316496,0.0173392563803693
0.3,130.892954340842,0.0159345342661967
0.3,128.028165365188,0.0143374185343109
0.3,125.163376389534,0.0126014747989602
0.3,122.29858741388,0.0107943453443462
0.3,119.433798438226,0.00899191523073425
0.3,116.569009462572,0.00727058297420518
0.3,113.704220486918,0.00569862802331244
0.3,110.839431511264,0.00432802716602194
0.3,107.974642535609,0.00318823670500121
0.3,105.109853559955,0.00228341825927271
0.3,102.245064584301,0.00159435008019814
0.3,99.3802756086471,0.00108555181814047
0.3,96.515486632993,0.000716226477247398
0.3,93.6506976573389,0.000450729767764332
0.3,90.7859086816847,0.000263561720268883
0.3,87.9211197060306,0.00013774765474264
0.3,85.0563307303765,6.01769310606448e-05
0.3,82.1915417547224,1.8222575935003e-05
0.3,79.3267527790683,2.9893695197715e-06
0.3,76.4619638034142,8.67147920133481e-06
0.3,73.59717482776,8.56245082061112e-06
0.3,70.7323858521059,4.28083710293314e-06
0.3,67.8675968764518,3.31239075172197e-05
0.3,65.0028079007977,0.000101137814833613
0.3,62.1380189251436,0.000226678045624734
0.3,59.2732299494895,0.000428694907964418
0.3,56.4084409738353,0.00072157871424708
0.3,53.5436519981812,0.001112406896618
0.3,50.6788630225271,0.00159972377424624
0.3,47.814074046873,0.00217386839675668
0.3,44.9492850712189,0.00281855328875131
0.3,42.0844960955648,0.00351319524997251
0.3,39.2197071199107,0.0042354511799501
0.3,36.3549181442565,0.00496349373184506
0.3,33.4901291686024,0.005677722219785
0.3,30.6253401929483,0.00636178636629845
0.3,27.7605512172942,0.00700295738173524
0.3,24.8957622416401,0.00759198499164229
0.3,22.0309732659859,0.00812262345030117
0.3,19.1661842903318,0.00859100359727466
0.3,16.3013953146777,0.00899498987215544
0.3,13.4366063390236,0.00933361061852516
0.3,10.5718173633695,0.00960660265000946
0.35,171,0.000461426494616127
0.35,168.135211024346,0.000485889616520906
0.35,165.270422048692,0.000612199064112935
0.35,162.405633073038,0.000847495053172691
0.35,159.540844097384,0.00117539711368198
0.35,156.676055121729,0.00158208515256245
0.35,153.811266146075,0.00205780343870259
0.35,150.946477170421,0.002592873234382
0.35,148.081688194767,0.00317484685057257
0.35,145.216899219113,0.00378684225910881
0.35,142.352110243459,0.00440673592891714
0.35,139.487321267805,0.0050071631266758
0.35,136.622532292151,0.00555640243489871
0.35,133.757743316496,0.00602021589214275
0.35,130.892954340842,0.00636461756229361
0.35,128.028165365188,0.00655937969215612
0.35,125.163376389534,0.00658189041014396
0.35,122.29858741388,0.0064207967270448
0.35,119.433798438226,0.00607875793415835
0.35,116.569009462572,0.00557365162977552
0.35,113.704220486918,0.00493775151691022
0.35,110.839431511264,0.00421472837755382
0.35,107.974642535609,0.00345475977751845
0.35,105.109853559955,0.00270847174929886
0.35,102.245064584301,0.00202075578283566
0.35,99.3802756086471,0.00142559958504643
0.35,96.515486632993,0.000942887037452653
0.35,93.6506976573389,0.000577691203482614
0.35,90.7859086816847,0.000322018993184054
0.35,87.9211197060306,0.000158435730400798
0.35,85.0563307303765,6.46602495431787e-05
0.35,82.1915417547224,1.81453033167379e-05
0.35,79.3267527790683,1.84973107708602e-06
0.35,76.4619638034142,6.01306322959023e-06
0.35,73.59717482776,5.37292753199168e-06
0.35,70.7323858521059,3.68206406693031e-06
0.35,67.8675968764518,3.46403421923071e-05
0.35,65.0028079007977,0.000108241926696739
0.35,62.1380189251436,0.000249908524661987
0.35,59.2732299494895,0.000487080337685338
0.35,56.4084409738353,0.00084566312917496
0.35,53.5436519981812,0.0013463003667993
0.35,50.6788630225271,0.00200118293367484
0.35,47.814074046873,0.00281197104078251
0.35,44.9492850712189,0.00376914883668838
0.35,42.0844960955648,0.00485283335306763
0.35,39.2197071199107,0.00603479072410337
0.35,36.3549181442565,0.00728123216718988
0.35,33.4901291686024,0.00855589493560566
0.35,30.6253401929483,0.00982295120304336
0.35,27.7605512172942,0.0110493997277124
0.35,24.8957622416401,0.012206741477232
0.35,22.0309732659859,0.013271884740995
0.35,19.1661842903318,0.0142273420128365
0.35,16.3013953146777,0.0150608577085205
0.35,13.4366063390236,0.0157646418837748
0.35,10.5718173633695,0.0163343877375126
0.4,171,0.0252708945886768
0.4,168.135211024346,0.0257224943653606
0.4,165.270422048692,0.0262723009988913
0.4,162.405633073038,0.0268993301297373
0.4,159.540844097384,0.0275759355738477
0.4,156.676055121729,0.0282670442176942
0.4,153.811266146075,0.0289297277966566
0.4,150.946477170421,0.0295133647597144
0.4,148.081688194767,0.0299606643776661
0.4,145.216899219113,0.0302098044793244
0.4,142.352110243459,0.0301978553659954
0.4,139.487321267805,0.029865512058906
0.4,136.622532292151,0.0291629334651815
0.4,133.757743316496,0.0280562080243506
0.4,130.892954340842,0.0265336730983036
0.4,128.028165365188,0.0246110760173264
0.4,125.163376389534,0.0223344594568214
0.4,122.29858741388,0.0197797599547824
0.4,119.433798438226,0.0170484728556297
0.4,116.569009462572,0.0142593492285006
0.4,113.704220486918,0.011536864336598
0.4,110.839431511264,0.00899797373344933
0.4,107.974642535609,0.00673924848025941
0.4,105.109853559955,0.00482666148806721
0.4,102.245064584301,0.00328996416219773
0.4,99.3802756086471,0.00212275835224911
0.4,96.515486632993,0.00128819475871675
0.4,93.6506976573389,0.000728992839297012
0.4,90.7859086816847,0.000379487984683382
0.4,87.9211197060306,0.000176920690076569
0.4,85.0563307303765,6.9383976163326e-05
0.4,82.1915417547224,1.89759137604183e-05
0.4,79.3267527790683,2.97898629947755e-06
0.4,76.4619638034142,5.99655479571576e-06
0.4,73.59717482776,6.43387787549739e-06
0.4,70.7323858521059,7.44439120285761e-06
0.4,67.8675968764518,4.1270478236322e-05
0.4,65.0028079007977,0.000126465674009221
0.4,62.1380189251436,0.000289051396264834
0.4,59.2732299494895,0.000556275193386315
0.4,56.4084409738353,0.000950293976202299
0.4,53.5436519981812,0.0014834548335817
0.4,50.6788630225271,0.00215531376125454
0.4,47.814074046873,0.00295192752583969
0.4,44.9492850712189,0.00384740298974017
0.4,42.0844960955648,0.00480720933465062
0.4,39.2197071199107,0.00579247684646289
0.4,36.3549181442565,0.00676444511828734
0.4,33.4901291686024,0.00768834643058118
0.4,30.6253401929483,0.00853624531103647
0.4,27.7605512172942,0.0092886247756087
0.4,24.8957622416401,0.00993474975448437
0.4,22.0309732659859,0.0104720100950887
0.4,19.1661842903318,0.010904536818435
0.4,16.3013953146777,0.0112414039646845
0.4,13.4366063390236,0.011494694215519
0.4,10.5718173633695,0.0116776429879734
0.45,171,0.0231991625694386
0.45,168.135211024346,0.0233797493755697
0.45,165.270422048692,0.0235780565450899
0.45,162.405633073038,0.0237704583109432
0.45,159.540844097384,0.0239280574309592
0.45,156.676055121729,0.0240171146577709
0.45,153.811266146075,0.0239999978662157
0.45,150.946477170421,0.0238368094105382
0.45,148.081688194767,0.023487805114638
0.45,145.216899219113,0.0229166289675204
0.45,142.352110243459,0.0220942505173083
0.45,139.487321267805,0.0210033141589842
0.45,136.622532292151,0.0196424128270433
0.45,133.757743316496,0.0180296212263903
0.45,130.892954340842,0.0162045166111252
0.45,128.028165365188,0.0142279312746411
0.45,125.163376389534,0.0121788568680652
0.45,122.29858741388,0.0101482518943888
0.45,119.433798438226,0.00822992163823334
0.45,116.569009462572,0.00650901765648306
0.45,113.704220486918,0.00504898984692416
0.45,110.839431511264,0.00387851246453503
0.45,107.974642535609,0.00298254532340378
0.45,105.109853559955,0.00230624446656693
0.45,102.245064584301,0.0017779104687913
0.45,99.3802756086471,0.00133955126752779
0.45,96.515486632993,0.000962925382189727
0.45,93.6506976573389,0.000644727035978255
0.45,90.7859086816847,0.000392021665830661
0.45,87.9211197060306,0.000209390962731247
0.45,85.0563307303765,9.25057800868619e-05
0.45,82.1915417547224,2.82306701684562e-05
0.45,79.3267527790683,4.72226478100166e-06
0.45,76.4619638034142,1.33749594061277e-05
0.45,73.59717482776,1.29792496366584e-05
0.45,70.7323858521059,5.63482482948576e-06
0.45,67.8675968764518,4.97280045051783e-05
0.45,65.0028079007977,0.000152383516813483
0.45,62.1380189251436,0.000342613667302906
0.45,59.2732299494895,0.000651032334714626
0.45,56.4084409738353,0.00110294212407659
0.45,53.5436519981812,0.00171442036486376
0.45,50.6788630225271,0.00249023146174724
0.45,47.814074046873,0.00342356137216898
0.45,44.9492850712189,0.00449725237965262
0.45,42.0844960955648,0.00568603129345971
0.45,39.2197071199107,0.00695919474232357
0.45,36.3549181442565,0.00828329902258123
0.45,33.4901291686024,0.00962454049645559
0.45,30.6253401929483,0.01095065502052
0.45,27.7605512172942,0.0122322801449566
0.45,24.8957622416401,0.0134438011398403
0.45,22.0309732659859,0.0145637450975422
0.45,19.1661842903318,0.0155748064737832
0.45,16.3013953146777,0.016463592618618
0.45,13.4366063390236,0.0172201760958848
0.45,10.5718173633695,0.017837535476181
0.5,171,0.0119863669619208
0.5,168.135211024346,0.0124144071131387
0.5,165.270422048692,0.0129566241866724
0.5,162.405633073038,0.0136077285422175
0.5,159.540844097384,0.0143583471361848
0.5,156.676055121729,0.015193530857836
0.5,153.811266146075,0.0160912707060907
0.5,150.946477170421,0.0170212277210693
0.5,148.081688194767,0.0179439436000937
0.5,145.216899219113,0.0188108466295149
0.5,142.352110243459,0.0195653794767142
0.5,139.487321267805,0.0201455269014757
0.5,136.622532292151,0.020487890979241
0.5,133.757743316496,0.0205332390774183
0.5,130.892954340842,0.0202331471327543
0.5,128.028165365188,0.0195570183742506
0.5,125.163376389534,0.0184984467149488
0.5,122.29858741388,0.0170797077114388
0.5,119.433798438226,0.0153531925968298
0.5,116.569009462572,0.0133989174877027
0.5,113.704220486918,0.0113178435205901
0.5,110.839431511264,0.00922155242820915
0.5,107.974642535609,0.00721966859062317
0.5,105.109853559955,0.00540708080178486
0.5,102.245064584301,0.00385327772935497
0.5,99.3802756086471,0.00259583208510898
0.5,96.515486632993,0.00163925368972032
0.5,93.6506976573389,0.000959252145215882
0.5,90.7859086816847,0.000511214656125585
0.5,87.9211197060306,0.000240775307517791
0.5,85.0563307303765,9.40170191720384e-05
0.5,82.1915417547224,2.51857758119516e-05
0.5,79.3267527790683,2.34940410927702e-06
0.5,76.4619638034142,4.97197092488376e-06
0.5,73.59717482776,3.96172240258066e-06
0.5,70.7323858521059,7.36138132934249e-06
0.5,67.8675968764518,5.25150634412564e-05
0.5,65.0028079007977,0.00016403203539761
0.5,62.1380189251436,0.000381313632847948
0.5,59.2732299494895,0.000747104296591956
0.5,56.4084409738353,0.00130160078210585
0.5,53.5436519981812,0.00207609170827293
0.5,50.6788630225271,0.00308757704981491
0.5,47.814074046873,0.00433547211756046
0.5,44.9492850712189,0.00580093909273317
0.5,42.0844960955648,0.0074487823524388
0.5,39.2197071199107,0.0092313474602528
0.5,36.3549181442565,0.0110935733742671
0.5,33.4901291686024,0.0129782850042123
0.5,30.6253401929483,0.0148309402739533
0.5,27.7605512172942,0.0166032898213822
0.5,24.8957622416401,0.0182556894294029
0.5,22.0309732659859,0.0197580605693223
0.5,19.1661842903318,0.021089683229252
0.5,16.3013953146777,0.022238113521627
0.5,13.4366063390236,0.0231975528845266
0.5,10.5718173633695,0.023966974570388
0.55,171,0.0422518000400295
0.55,168.135211024346,0.0429005513449017
0.55,165.270422048692,0.0436804607160616
0.55,162.405633073038,0.0445543955749296
0.55,159.540844097384,0.0454744835306661
0.55,156.676055121729,0.0463813599946227
0.55,153.811266146075,0.0472040711894436
0.55,150.946477170421,0.0478610181327371
0.55,148.081688194767,0.0482623295823138
0.55,145.216899219113,0.0483139851092613
0.55,142.352110243459,0.0479238492646208
0.55,139.487321267805,0.0470095109118242
0.55,136.622532292151,0.0455074563605573
0.55,133.757743316496,0.0433826805504197
0.55,130.892954340842,0.0406374331115953
0.55,128.028165365188,0.0373175130376902
0.55,125.163376389534,0.0335144872693002
0.55,122.29858741388,0.0293625157798276
0.55,119.433798438226,0.0250291601448921
0.55,116.569009462572,0.0207005787749625
0.55,113.704220486918,0.0165627004872613
0.55,110.839431511264,0.0127810518540013
0.55,107.974642535609,0.00948258559510211
0.55,105.109853559955,0.00674285949944629
0.55,102.245064584301,0.00458113560596484
0.55,99.3802756086471,0.00296450133764731
0.55,96.515486632993,0.0018202372353955
0.55,93.6506976573389,0.00105371859241025
0.55,90.7859086816847,0.000567473482827045
0.55,87.9211197060306,0.000276210495184527
0.55,85.0563307303765,0.000113905729144123
0.55,82.1915417547224,3.31087372185973e-05
0.55,79.3267527790683,6.23440350742445e-06
0.55,76.4619638034142,1.38561124881849e-05
0.55,73.59717482776,1.43068107634328e-05
0.55,70.7323858521059,1.21119227706153e-05
0.55,67.8675968764518,6.70647223200794e-05
0.55,65.0028079007977,0.000203540687274575
0.55,62.1380189251436,0.000459729529870604
0.55,59.2732299494895,0.000875426861474608
0.55,56.4084409738353,0.00148086200881694
0.55,53.5436519981812,0.00228984083849453
0.55,50.6788630225271,0.00329609882608696
0.55,47.814074046873,0.00447333790058803
0.55,44.9492850712189,0.0057786151244418
0.55,42.0844960955648,0.00715809789082085
0.55,39.2197071199107,0.00855388283381974
0.55,36.3549181442565,0.00991059752129158
0.55,33.4901291686024,0.0111807818748909
0.55,30.6253401929483,0.0123284575036399
0.55,27.7605512172942,0.0133307177360914
0.55,24.8957622416401,0.0141775201417704
0.55,22.0309732659859,0.0148700902103108
0.55,19.1661842903318,0.0154184424736758
0.55,16.3013953146777,0.0158385143865722
0.55,13.4366063390236,0.0161493231882449
0.55,10.5718173633695,0.0163704333926847
0.6,171,0.0234353644338829
0.6,168.135211024346,0.0234558836278657
0.6,165.270422048692,0.023444509808605
0.6,162.405633073038,0.0233745176999421
0.6,159.540844097384,0.0232143904527459
0.6,156.676055121729,0.0229289909355143
0.6,153.811266146075,0.022481407597721
0.6,150.946477170421,0.0218356003094639
0.6,148.081688194767,0.0209598934608771
0.6,145.216899219113,0.0198312400123433
0.6,142.352110243459,0.0184400193937928
0.6,139.487321267805,0.0167949612705177
0.6,136.622532292151,0.0149276598392248
0.6,133.757743316496,0.0128961462108113
0.6,130.892954340842,0.0107872356897928
0.6,128.028165365188,0.00871791956065446
0.6,125.163376389534,0.00683627600806046
0.6,122.29858741388,0.00531749792619157
0.6,119.433798438226,0.00432516148088456
0.6,116.569009462572,0.00388475237196479
0.6,113.704220486918,0.00378640034558682
0.6,110.839431511264,0.00374211682811028
0.6,107.974642535609,0.00357313731787761
0.6,105.109853559955,0.00322765488454047
0.6,102.245064584301,0.00273368328628841
0.6,99.3802756086471,0.00215770857395721
0.6,96.515486632993,0.00157572914027767
0.6,93.6506976573389,0.00105340484530873
0.6,90.7859086816847,0.000634019777506363
0.6,87.9211197060306,0.000334011765731752
0.6,85.0563307303765,0.000145438962307796
0.6,82.1915417547224,4.39029227335196e-05
0.6,79.3267527790683,7.18237785115811e-06
0.6,76.4619638034142,1.94844032178236e-05
0.6,73.59717482776,1.85052238794948e-05
0.6,70.7323858521059,7.91668390342814e-06
0.6,67.8675968764518,7.74051965964639e-05
0.6,65.0028079007977,0.000238600767781847
0.6,62.1380189251436,0.000541113708963491
0.6,59.2732299494895,0.00103827116960923
0.6,56.4084409738353,0.00177787672704288
0.6,53.5436519981812,0.00279562117681494
0.6,50.6788630225271,0.00411039897031664
0.6,47.814074046873,0.00572189576342983
0.6,44.9492850712189,0.00761047390906162
0.6,42.0844960955648,0.00973908876825454
0.6,39.2197071199107,0.0120567581573737
0.6,36.3549181442565,0.0145029880846291
0.6,33.4901291686024,0.0170125306157507
0.6,30.6253401929483,0.0195199061434944
0.6,27.7605512172942,0.0219632441181192
0.6,24.8957622416401,0.0242871565692953
0.6,22.0309732659859,0.0264445276157913
0.6,19.1661842903318,0.0283972530398353
0.6,16.3013953146777,0.0301160787043732
0.6,13.4366063390236,0.031579757288656
0.6,10.5718173633695,0.0327737711283789
0.65,171,0.0358350487820731
0.65,168.135211024346,0.0367033485176566
0.65,165.270422048692,0.0377823809286943
0.65,162.405633073038,0.0390471487720126
0.65,159.540844097384,0.0404623439481135
0.65,156.676055121729,0.0419800934375609
0.65,153.811266146075,0.0435379902639574
0.65,150.946477170421,0.0450578551683196
0.65,148.081688194767,0.0464457641117056
0.65,145.216899219113,0.0475939147491302
0.65,142.352110243459,0.0483848514686599
0.65,139.487321267805,0.0486983843837146
0.65,136.622532292151,0.0484211974239536
0.65,133.757743316496,0.0474586487712674
0.65,130.892954340842,0.0457476727690611
0.65,128.028165365188,0.0432690988853677
0.65,125.163376389534,0.0400572605594416
0.65,122.29858741388,0.0362046465712166
0.65,119.433798438226,0.0318596973453069
0.65,116.569009462572,0.0272167334788733
0.65,113.704220486918,0.0224983540338274
0.65,110.839431511264,0.0179322286740087
0.65,107.974642535609,0.0137256662003774
0.65,105.109853559955,0.0100422535075936
0.65,102.245064584301,0.00698487385709928
0.65,99.3802756086471,0.00458838305835924
0.65,96.515486632993,0.00282328908173837
0.65,93.6506976573389,0.00160938212920135
0.65,90.7859086816847,0.000836028331244233
0.65,87.9211197060306,0.000384403679719049
0.65,85.0563307303765,0.000146719397033321
0.65,82.1915417547224,3.85541336203902e-05
0.65,79.3267527790683,4.55542260966577e-06
0.65,76.4619638034142,3.04572290870255e-06
0.65,73.59717482776,3.54166641904802e-06
0.65,70.7323858521059,1.50312587150799e-05
0.65,67.8675968764518,8.63450635200185e-05
0.65,65.0028079007977,0.000266820973947288
0.65,62.1380189251436,0.000618470020568904
0.65,59.2732299494895,0.00120791093528475
0.65,56.4084409738353,0.00209555992497867
0.65,53.5436519981812,0.00332490763215276
0.65,50.6788630225271,0.00491412527454633
0.65,47.814074046873,0.00685174978673398
0.65,44.9492850712189,0.00909709297902755
0.65,42.0844960955648,0.0115849269811518
0.65,39.2197071199107,0.0142331969736063
0.65,36.3549181442565,0.0169521302830025
0.65,33.4901291686024,0.0196531406669567
0.65,30.6253401929483,0.0222562638429134
0.65,27.7605512172942,0.0246953574088018
0.65,24.8957622416401,0.0269208126943476
0.65,22.0309732659859,0.0288999526460257
0.65,19.1661842903318,0.0306155734895187
0.65,16.3013953146777,0.0320632198367979
0.65,13.4366063390236,0.033247787289557
0.65,10.5718173633695,0.0341799643438328
0.7,171,0.0663893965947908
0.7,168.135211024346,0.0672495508283277
0.7,165.270422048692,0.0682663494772445
0.7,162.405633073038,0.0693783707256883
0.7,159.540844097384,0.0705078744133052
0.7,156.676055121729,0.0715603959934402
0.7,153.811266146075,0.0724255158849365
0.7,150.946477170421,0.0729793592262529
0.7,148.081688194767,0.0730893411174219
0.7,145.216899219113,0.0726215181106233
0.7,142.352110243459,0.0714506091588278
0.7,139.487321267805,0.0694723010993412
0.7,136.622532292151,0.0666168842931568
0.7,133.757743316496,0.0628626513884759
0.7,130.892954340842,0.0582469655780752
0.7,128.028165365188,0.0528726304086502
0.7,125.163376389534,0.046907339925748
0.7,122.29858741388,0.040574674407905
0.7,119.433798438226,0.0341363428612412
0.7,116.569009462572,0.0278670140052533
0.7,113.704220486918,0.022024816142411
0.7,110.839431511264,0.0168220060367233
0.7,107.974642535609,0.0124009944549565
0.7,105.109853559955,0.00882061057533618
0.7,102.245064584301,0.00605617118077145
0.7,99.3802756086471,0.00401466135756841
0.7,96.515486632993,0.00256281675739385
0.7,93.6506976573389,0.00156065827418143
0.7,90.7859086816847,0.000888256322701077
0.7,87.9211197060306,0.000455655511678331
0.7,85.0563307303765,0.000197013226331088
0.7,82.1915417547224,6.00571243887323e-05
0.7,79.3267527790683,1.19816322894274e-05
0.7,76.4619638034142,2.77241440876589e-05
0.7,73.59717482776,2.78888115828706e-05
0.7,70.7323858521059,1.93954621263958e-05
0.7,67.8675968764518,0.000113588849071232
0.7,65.0028079007977,0.000342086488258878
0.7,62.1380189251436,0.00076551793526919
0.7,59.2732299494895,0.00144740100582944
0.7,56.4084409738353,0.00243533981790016
0.7,53.5436519981812,0.00375098418474998
0.7,50.6788630225271,0.00538542097108054
0.7,47.814074046873,0.00730022334777801
0.7,44.9492850712189,0.00943324961551408
0.7,42.0844960955648,0.0117074492757579
0.7,39.2197071199107,0.0140406428571193
0.7,36.3549181442565,0.0163544482759703
0.7,33.4901291686024,0.0185810676055291
0.7,30.6253401929483,0.0206673229369516
0.7,27.7605512172942,0.022575959916708
0.7,24.8957622416401,0.0242847026408464
0.7,22.0309732659859,0.0257837932131875
0.7,19.1661842903318,0.027072792894275
0.7,16.3013953146777,0.0281573094019402
0.7,13.4366063390236,0.0290461146396872
0.7,10.5718173633695,0.0297488954496387
0.75,171,0.0132072591780115
0.75,168.135211024346,0.0127944811564159
0.75,165.270422048692,0.0122346536023864
0.75,162.405633073038,0.0115062128671506
0.75,159.540844097384,0.0105864036470246
0.75,156.676055121729,0.00945373378303054
0.75,153.811266146075,0.00809110656752752
0.75,150.946477170421,0.00648958473233005
0.75,148.081688194767,0.00465266933549942
0.75,145.216899219113,0.00260142443296776
0.75,142.352110243459,0.000413848589054509
0.75,139.487321267805,0.00199582795576112
0.75,136.622532292151,0.00436974930460941
0.75,133.757743316496,0.00667632561843894
0.75,130.892954340842,0.00879602444971737
0.75,128.028165365188,0.0106081119683943
0.75,125.163376389534,0.0120008169068924
0.75,122.29858741388,0.0128847422336189
0.75,119.433798438226,0.0132058072697446
0.75,116.569009462572,0.0129551701549496
0.75,113.704220486918,0.012173833059189
0.75,110.839431511264,0.0109503431476618
0.75,107.974642535609,0.00941120747477051
0.75,105.109853559955,0.00770512845064572
0.75,102.245064584301,0.00598358286942045
0.75,99.3802756086471,0.00438121471167785
0.75,96.515486632993,0.00299968247589105
0.75,93.6506976573389,0.00189789753951994
0.75,90.7859086816847,0.00109018031254834
0.75,87.9211197060306,0.000552142258423091
0.75,85.0563307303765,0.000232555002344055
0.75,82.1915417547224,6.85022495247084e-05
0.75,79.3267527790683,9.11674439635061e-06
0.75,76.4619638034142,2.5099333232851e-05
0.75,73.59717482776,2.28319025676984e-05
0.75,70.7323858521059,1.3763513019539e-05
0.75,67.8675968764518,0.000126366376180811
0.75,65.0028079007977,0.000388645918047436
0.75,62.1380189251436,0.000887850650522435
0.75,59.2732299494895,0.00171799013557405
0.75,56.4084409738353,0.00296701615691606
0.75,53.5436519981812,0.00470456999656299
0.75,50.6788630225271,0.00697179963977026
0.75,47.814074046873,0.00977481915971201
0.75,44.9492850712189,0.0130826822830955
0.75,42.0844960955648,0.0168299073839404
0.75,39.2197071199107,0.0209228196990101
0.75,36.3549181442565,0.0252484328499261
0.75,33.4901291686024,0.0296843618322618
0.75,30.6253401929483,0.034108338345972
0.75,27.7605512172942,0.0384062106884954
0.75,24.8957622416401,0.0424777436770067
0.75,22.0309732659859,0.046239980031287
0.75,19.1661842903318,0.0496283008276868
0.75,16.3013953146777,0.0525955841119795
0.75,13.4366063390236,0.0551099982416626
0.75,10.5718173633695,0.0571519968316835
0.8,171,0.0802143187011974
0.8,168.135211024346,0.081788664645673
0.8,165.270422048692,0.0837187832336931
0.8,162.405633073038,0.0859409413484366
0.8,159.540844097384,0.0883697365691036
0.8,156.676055121729,0.090894951078489
0.8,153.811266146075,0.0933793498408652
0.8,150.946477170421,0.0956582791341492
0.8,148.081688194767,0.0975420220706929
0.8,145.216899219113,0.0988218457723435
0.8,142.352110243459,0.099280463082775
0.8,139.487321267805,0.0987071741826992
0.8,136.622532292151,0.0969172299668392
0.8,133.757743316496,0.0937740121095428
0.8,130.892954340842,0.0892115813898106
0.8,128.028165365188,0.0832542220693991
0.8,125.163376389534,0.076029086646623
0.8,122.29858741388,0.0677682082355521
0.8,119.433798438226,0.0587971991064436
0.8,116.569009462572,0.0495099119878089
0.8,113.704220486918,0.0403309654928309
0.8,110.839431511264,0.0316708167899909
0.8,107.974642535609,0.0238803054906067
0.8,105.109853559955,0.017212581683287
0.8,102.245064584301,0.0117995739128035
0.8,99.3802756086471,0.00764758350043969
0.8,96.515486632993,0.00465267571131137
0.8,93.6506976573389,0.00263220276157163
0.8,90.7859086816847,0.00136516944775417
0.8,87.9211197060306,0.000632213859127548
0.8,85.0563307303765,0.000246297727841298
0.8,82.1915417547224,6.8144809819604e-05
0.8,79.3267527790683,1.07508568679608e-05
0.8,76.4619638034142,1.57077088163523e-05
0.8,73.59717482776,1.77066342667096e-05
0.8,70.7323858521059,3.0435458554174e-05
0.8,67.8675968764518,0.000152869247863299
0.8,65.0028079007977,0.000457791348508751
0.8,62.1380189251436,0.00104032571172193
0.8,59.2732299494895,0.00200003746078907
0.8,56.4084409738353,0.00342053465522004
0.8,53.5436519981812,0.00535251456602434
0.8,50.6788630225271,0.00780232258635976
0.8,47.814074046873,0.0107282297434326
0.8,44.9492850712189,0.0140446858028207
0.8,42.0844960955648,0.0176330542934522
0.8,39.2197071199107,0.0213562371840965
0.8,36.3549181442565,0.0250742707965682
0.8,33.4901291686024,0.0286583171777024
0.8,30.6253401929483,0.032001249335033
0.8,27.7605512172942,0.0350239609984101
0.8,24.8957622416401,0.0376773898327462
0.8,22.0309732659859,0.0399408795371522
0.8,19.1661842903318,0.0418178651673279
0.8,16.3013953146777,0.0433299659910449
0.8,13.4366063390236,0.0445104753240883
0.8,10.5718173633695,0.0453980275379117
0.85,171,0.0932088774285876
0.85,168.135211024346,0.0941228505297826
0.85,165.270422048692,0.0951658600654415
0.85,162.405633073038,0.0962461770664596
0.85,159.540844097384,0.0972501879999093
0.85,156.676055121729,0.0980432397805037
0.85,153.811266146075,0.0984724094262108
0.85,150.946477170421,0.0983718902293823
0.85,148.081688194767,0.0975715507380049
0.85,145.216899219113,0.0959089149639444
0.85,142.352110243459,0.0932443077580145
0.85,139.487321267805,0.0894782222623706
0.85,136.622532292151,0.0845691680627263
0.85,133.757743316496,0.078549488285647
0.85,130.892954340842,0.0715360913972254
0.85,128.028165365188,0.0637329569344184
0.85,125.163376389534,0.0554228394954892
0.85,122.29858741388,0.0469468956813271
0.85,119.433798438226,0.0386728906292045
0.85,116.569009462572,0.0309548839015562
0.85,113.704220486918,0.0240893957201275
0.85,110.839431511264,0.018274724397968
0.85,107.974642535609,0.0135817062838279
0.85,105.109853559955,0.00994668902010241
0.85,102.245064584301,0.00719872890496239
0.85,99.3802756086471,0.00512257831061141
0.85,96.515486632993,0.00353127446514559
0.85,93.6506976573389,0.00230608606975633
0.85,90.7859086816847,0.00138806044881625
0.85,87.9211197060306,0.000743670188267943
0.85,85.0563307303765,0.000334802379587999
0.85,82.1915417547224,0.000107977360738606
0.85,79.3267527790683,1.32639672823856e-05
0.85,76.4619638034142,4.31789394981273e-05
0.85,73.59717482776,4.08804947010411e-05
0.85,70.7323858521059,2.74154532056409e-05
0.85,67.8675968764518,0.000199171278951609
0.85,65.0028079007977,0.000576128108721719
0.85,62.1380189251436,0.00125660030738604
0.85,59.2732299494895,0.00233621115549275
0.85,56.4084409738353,0.00388687930759954
0.85,53.5436519981812,0.00594413550496372
0.85,50.6788630225271,0.00850192436406873
0.85,47.814074046873,0.0115146340584576
0.85,44.9492850712189,0.0149046858238257
0.85,42.0844960955648,0.0185732596341402
0.85,39.2197071199107,0.0224117001585028
0.85,36.3549181442565,0.0263116568224354
0.85,33.4901291686024,0.0301727877643466
0.85,30.6253401929483,0.0339076367267109
0.85,27.7605512172942,0.037443893364281
0.85,24.8957622416401,0.0407245956719835
0.85,22.0309732659859,0.043706943657616
0.85,19.1661842903318,0.0463603354977834
0.85,16.3013953146777,0.0486640952902937
0.85,13.4366063390236,0.0506052044398944
0.85,10.5718173633695,0.0521762184729204
0.9,171,0.0209961112094447
0.9,168.135211024346,0.0221787442082834
0.9,165.270422048692,0.0237028694130055
0.9,162.405633073038,0.0255697621379512
0.9,159.540844097384,0.0277703478837013
0.9,156.676055121729,0.0302801906478126
0.9,153.811266146075,0.0330544634246956
0.9,150.946477170421,0.0360233610217478
0.9,148.081688194767,0.0390886272162996
0.9,145.216899219113,0.0421220860494822
0.9,142.352110243459,0.0449672047564866
0.9,139.487321267805,0.0474446802497045
0.9,136.622532292151,0.0493627500023732
0.9,133.757743316496,0.0505323335201517
0.9,130.892954340842,0.0507862266860949
0.9,128.028165365188,0.0500005013587969
0.9,125.163376389534,0.0481152103262841
0.9,122.29858741388,0.0451507486514575
0.9,119.433798438226,0.041216086850695
0.9,116.569009462572,0.0365058112134981
0.9,113.704220486918,0.0312845481044245
0.9,110.839431511264,0.0258597178543687
0.9,107.974642535609,0.0205461859552687
0.9,105.109853559955,0.0156285805060183
0.9,102.245064584301,0.0113281287168025
0.9,99.3802756086471,0.00778034808806625
0.9,96.515486632993,0.00502775239977227
0.9,93.6506976573389,0.00302836876626944
0.9,90.7859086816847,0.00167722541511337
0.9,87.9211197060306,0.000835136002943832
0.9,85.0563307303765,0.000357852905417665
0.9,82.1915417547224,0.000119012714959279
0.9,79.3267527790683,2.17327451937916e-05
0.9,76.4619638034142,3.73878493771646e-06
0.9,73.59717482776,4.73082202003802e-06
0.9,70.7323858521059,6.4345980797265e-05
0.9,67.8675968764518,0.000252405519222731
0.9,65.0028079007977,0.000671547952416415
0.9,62.1380189251436,0.00143933274368379
0.9,59.2732299494895,0.00267392919566323
0.9,56.4084409738353,0.00447650689892721
0.9,53.5436519981812,0.00691419739966789
0.9,50.6788630225271,0.0100075278931715
0.9,47.814074046873,0.0137249249279932
0.9,44.9492850712189,0.0179850827905405
0.9,42.0844960955648,0.022666226906957
0.9,39.2197071199107,0.0276200252776983
0.9,36.3549181442565,0.0326873373924198
0.9,33.4901291686024,0.0377131274310991
0.9,30.6253401929483,0.0425585180601148
0.9,27.7605512172942,0.0471088559330443
0.9,24.8957622416401,0.0512775468542116
0.9,22.0309732659859,0.0550061177737137
0.9,19.1661842903318,0.0582613901487349
0.9,16.3013953146777,0.0610308057055027
0.9,13.4366063390236,0.0633168893495967
0.9,10.5718173633695,0.0651316474840486
0.95,171,0.120799239249245
0.95,168.135211024346,0.1225874552516
0.95,165.270422048692,0.124726445566867
0.95,162.405633073038,0.127105928456191
0.95,159.540844097384,0.129584347065103
0.95,156.676055121729,0.131987075027756
0.95,153.811266146075,0.134106695114181
0.95,150.946477170421,0.135706490275557
0.95,148.081688194767,0.136528264073124
0.95,145.216899219113,0.136305365311104
0.95,142.352110243459,0.134781260186143
0.95,139.487321267805,0.131733142764801
0.95,136.622532292151,0.126998940756357
0.95,133.757743316496,0.120504798637719
0.95,130.892954340842,0.112288956558128
0.95,128.028165365188,0.102517233381962
0.95,125.163376389534,0.0914854319548007
0.95,122.29858741388,0.0796051960951759
0.95,119.433798438226,0.0673722304241052
0.95,116.569009462572,0.0553190923515033
0.95,113.704220486918,0.0439583692116405
0.95,110.839431511264,0.0337250765916623
0.95,107.974642535609,0.0249286073209603
0.95,105.109853559955,0.0177238087236155
0.95,102.245064584301,0.0121075569414373
0.95,99.3802756086471,0.00794192358261504
0.95,96.515486632993,0.00499856121351982
0.95,93.6506976573389,0.00301257500992667
0.95,90.7859086816847,0.00173028785485353
0.95,87.9211197060306,0.000937869837048247
0.95,85.0563307303765,0.000468751184576069
0.95,82.1915417547224,0.000200617659900109
0.95,79.3267527790683,5.75474031900735e-05
0.95,76.4619638034142,4.21094562619187e-05
0.95,73.59717482776,4.25122707216927e-05
0.95,70.7323858521059,0.000132672778197052
0.95,67.8675968764518,0.000457748546630908
0.95,65.0028079007977,0.00107336451792422
0.95,62.1380189251436,0.0020577057370993
0.95,59.2732299494895,0.00345576544226264
0.95,56.4084409738353,0.00525680282454122
0.95,53.5436519981812,0.00738584620322108
0.95,50.6788630225271,0.00970912813454311
0.95,47.814074046873,0.0120514248410213
0.95,44.9492850712189,0.0142208975415109
0.95,42.0844960955648,0.0160359631334298
0.95,39.2197071199107,0.0173490817577437
0.95,36.3549181442565,0.0180637881986361
0.95,33.4901291686024,0.0181432506251538
0.95,30.6253401929483,0.0176105552728507
0.95,27.7605512172942,0.01654238361646
0.95,24.8957622416401,0.0150585713000152
0.95,22.0309732659859,0.0133101734975221
0.95,19.1661842903318,0.0114680302138842
0.95,16.3013953146777,0.0097118737469371
0.95,13.4366063390236,0.00821524235552396
0.95,10.5718173633695,0.00711410751337923
1,171,0.0422549916989075
1,168.135211024346,0.0419620366917141
1,165.270422048692,0.0415195385436369
1,162.405633073038,0.0408812093079052
1,159.540844097384,0.0399956871297024
1,156.676055121729,0.0388103930199767
1,153.811266146075,0.0372766918733582
1,150.946477170421,0.0353563342118203
1,148.081688194767,0.0330288957202689
1,145.216899219113,0.0302995897985331
1,142.352110243459,0.0272064434264404
1,139.487321267805,0.0238254705081346
1,136.622532292151,0.0202722440846307
1,133.757743316496,0.0166982361591017
1,130.892954340842,0.0132804175959842
1,128.028165365188,0.0102025217083391
1,125.163376389534,0.00762530036746286
1,122.29858741388,0.00564214524132968
1,119.433798438226,0.00422934166027992
1,116.569009462572,0.00325000338155069
1,113.704220486918,0.00258547568901658
1,110.839431511264,0.00229985770129558
1,107.974642535609,0.0025093595128603
1,105.109853559955,0.00302990602534098
1,102.245064584301,0.0035341476868496
1,99.3802756086471,0.00379809460247877
1,96.515486632993,0.00372430201652697
1,93.6506976573389,0.00332051015441245
1,90.7859086816847,0.00267536161156395
1,87.9211197060306,0.00192608057421633
1,85.0563307303765,0.00121923052779763
1,82.1915417547224,0.000670838886201342
1,79.3267527790683,0.000333181595422462
1,76.4619638034142,0.000187267845324403
1,73.59717482776,0.000234431334621306
1,70.7323858521059,0.000570015933241914
1,67.8675968764518,0.00142011604482084
1,65.0028079007977,0.00314265651000115
1,62.1380189251436,0.00615406205838726
1,59.2732299494895,0.0108969787553224
1,56.4084409738353,0.0178137194516247
1,53.5436519981812,0.0273144334294169
1,50.6788630225271,0.0397405878503042
1,47.814074046873,0.0553274236344213
1,44.9492850712189,0.0741706307332758
1,42.0844960955648,0.0962025658754362
1,39.2197071199107,0.121181965226877
1,36.3549181442565,0.148698827398615
1,33.4901291686024,0.178193666826318
1,30.6253401929483,0.208988265883661
1,27.7605512172942,0.240323751548859
1,24.8957622416401,0.271401401046644
1,22.0309732659859,0.301421948473471
1,19.1661842903318,0.32962010110687
1,16.3013953146777,0.355292209647557
1,13.4366063390236,0.377816314087671
1,10.5718173633695,0.396664904291399
1.05,171,0.0989211665426896
1.05,168.135211024346,0.103173786190629
1.05,165.270422048692,0.108675896706076
1.05,162.405633073038,0.115466316503519
1.05,159.540844097384,0.123568575448767
1.05,156.676055121729,0.132975306174904
1.05,153.811266146075,0.14362915484488
1.05,150.946477170421,0.155400919132103
1.05,148.081688194767,0.168066516246457
1.05,145.216899219113,0.181285506003758
1.05,142.352110243459,0.194585104339994
1.05,139.487321267805,0.207354665882867
1.05,136.622532292151,0.218856119365985
1.05,133.757743316496,0.228255365003094
1.05,130.892954340842,0.234677777465125
1.05,128.028165365188,0.237287478620755
1.05,125.163376389534,0.235385099865936
1.05,122.29858741388,0.228513019971166
1.05,119.433798438226,0.216551782815459
1.05,116.569009462572,0.199788225081961
1.05,113.704220486918,0.178936455971863
1.05,110.839431511264,0.155098351542154
1.05,107.974642535609,0.129660598703538
1.05,105.109853559955,0.104138891453846
1.05,102.245064584301,0.0799934295009878
1.05,99.3802756086471,0.0584492987972711
1.05,96.515486632993,0.0403569176058233
1.05,93.6506976573389,0.0261197690178871
1.05,90.7859086816847,0.0157006551020504
1.05,87.9211197060306,0.00869878474927277
1.05,85.0563307303765,0.00447443982430923
1.05,82.1915417547224,0.00228415429255654
1.05,79.3267527790683,0.00137288334356913
1.05,76.4619638034142,0.00110485537718093
1.05,73.59717482776,0.00124200739888508
1.05,70.7323858521059,0.00195956089614093
1.05,67.8675968764518,0.00404118401176294
1.05,65.0028079007977,0.00908246617993592
1.05,62.1380189251436,0.0192859637896821
1.05,59.2732299494895,0.0373440884811017
1.05,56.4084409738353,0.0662518941708904
1.05,53.5436519981812,0.108993035737169
1.05,50.6788630225271,0.168173498520696
1.05,47.814074046873,0.245670521452534
1.05,44.9492850712189,0.342353625053188
1.05,42.0844960955648,0.457918710789704
1.05,39.2197071199107,0.590854211889221
1.05,36.3549181442565,0.738535060278485
1.05,33.4901291686024,0.897420769534615
1.05,30.6253401929483,1.06332152592175
1.05,27.7605512172942,1.2316919511667
1.05,24.8957622416401,1.39791532512489
1.05,22.0309732659859,1.55754942143679
1.05,19.1661842903318,1.70651610685085
1.05,16.3013953146777,1.84122806145907
1.05,13.4366063390236,1.95865558742437
1.05,10.5718173633695,2.05634346289142
1.1,171,1.60078643736797
1.1,168.135211024346,1.64141714142907
1.1,165.270422048692,1.69232566597003
1.1,162.405633073038,1.75267145779061
1.1,159.540844097384,1.8212216571632
1.1,156.676055121729,1.89624276797274
1.1,153.811266146075,1.97539247400827
1.1,150.946477170421,2.05562703614059
1.1,148.081688194767,2.13314486525671
1.1,145.216899219113,2.20339124919712
1.1,142.352110243459,2.26115127258244
1.1,139.487321267805,2.30075580648079
1.1,136.622532292151,2.31641714855876
1.1,133.757743316496,2.30269511668404
1.1,130.892954340842,2.25507111514461
1.1,128.028165365188,2.17057897033575
1.1,125.163376389534,2.0484118287526
1.1,122.29858741388,1.89040123887719
1.1,119.433798438226,1.70125620489029
1.1,116.569009462572,1.48846430586053
1.1,113.704220486918,1.2617981898881
1.1,110.839431511264,1.0324368047492
1.1,107.974642535609,0.811791495688632
1.1,105.109853559955,0.61020495104419
1.1,102.245064584301,0.435744151603778
1.1,99.3802756086471,0.293317056009457
1.1,96.515486632993,0.184295672336503
1.1,93.6506976573389,0.106729007578626
1.1,90.7859086816847,0.0560984714586888
1.1,87.9211197060306,0.0264383174778949
1.1,85.0563307303765,0.0115288262028569
1.1,82.1915417547224,0.00563582725076256
1.1,79.3267527790683,0.00369433547029843
1.1,76.4619638034142,0.00302229002134707
1.1,73.59717482776,0.0033091234310763
1.1,70.7323858521059,0.00474256418010947
1.1,67.8675968764518,0.00870446598056107
1.1,65.0028079007977,0.0199241472040859
1.1,62.1380189251436,0.045725249283952
1.1,59.2732299494895,0.0949436612989597
1.1,56.4084409738353,0.17753475401887
1.1,53.5436519981812,0.303523593654579
1.1,50.6788630225271,0.481667571569654
1.1,47.814074046873,0.718192776296303
1.1,44.9492850712189,1.01583158546965
1.1,42.0844960955648,1.37330383836487
1.1,39.2197071199107,1.78529033693608
1.1,36.3549181442565,2.24285806045518
1.1,33.4901291686024,2.73422890551332
1.1,30.6253401929483,3.24574745081685
1.1,27.7605512172942,3.76289874490259
1.1,24.8957622416401,4.27124820868284
1.1,22.0309732659859,4.75721265820078
1.1,19.1661842903318,5.20861395584942
1.1,16.3013953146777,5.61500647096025
1.1,13.4366063390236,5.96780090823182
1.1,10.5718173633695,6.26022775660374
1.15,171,6.82142215450812
1.15,168.135211024346,6.96572261967706
1.15,165.270422048692,7.14429241780894
1.15,162.405633073038,7.35254691391566
1.15,159.540844097384,7.58421271805912
1.15,156.676055121729,7.83101040279153
1.15,153.811266146075,8.08237974693885
1.15,150.946477170421,8.32531047872079
1.15,148.081688194767,8.54435454079262
1.15,145.216899219113,8.72190278698664
1.15,142.352110243459,8.83880441951487
1.15,139.487321267805,8.87538579704976
1.15,136.622532292151,8.81288211369212
1.15,133.757743316496,8.63522973698005
1.15,130.892954340842,8.33108302805171
1.15,128.028165365188,7.89582873235363
1.15,125.163376389534,7.3332924090787
1.15,122.29858741388,6.65678901629154
1.15,119.433798438226,5.88918810936893
1.15,116.569009462572,5.0617603627261
1.15,113.704220486918,4.21174797782956
1.15,110.839431511264,3.37883671125345
1.15,107.974642535609,2.60095814507949
1.15,105.109853559955,1.91005674223261
1.15,102.245064584301,1.32855358126414
1.15,99.3802756086471,0.867180343237688
1.15,96.515486632993,0.524631542389332
1.15,93.6506976573389,0.289125937430458
1.15,90.7859086816847,0.141563115550292
1.15,87.9211197060306,0.0596332633678543
1.15,85.0563307303765,0.0220868937666227
1.15,82.1915417547224,0.0107059442491452
1.15,79.3267527790683,0.00766606411048833
1.15,76.4619638034142,0.00580604504221811
1.15,73.59717482776,0.00630836624908046
1.15,70.7323858521059,0.00911575132583875
1.15,67.8675968764518,0.0148161354479663
1.15,65.0028079007977,0.0343816800272319
1.15,62.1380189251436,0.0866186680395226
1.15,59.2732299494895,0.19192859187603
1.15,56.4084409738353,0.373384028568593
1.15,53.5436519981812,0.654327348201539
1.15,50.6788630225271,1.05494447887203
1.15,47.814074046873,1.58919334129888
1.15,44.9492850712189,2.26258883726721
1.15,42.0844960955648,3.0711363654735
1.15,39.2197071199107,4.00147722783937
1.15,36.3549181442565,5.03209638270167
1.15,33.4901291686024,6.1352928219347
1.15,30.6253401929483,7.27954433845244
1.15,27.7605512172942,8.43190722330864
1.15,24.8957622416401,9.56015788221772
1.15,22.0309732659859,10.6344814649031
1.15,19.1661842903318,11.6286174126496
1.15,16.3013953146777,12.5204643609963
1.15,13.4366063390236,13.2922160130008
1.15,10.5718173633695,13.9301418407854
1.2,171,18.0428598867698
1.2,168.135211024346,18.3848045739354
1.2,165.270422048692,18.8045496873814
1.2,162.405633073038,19.2888076832922
1.2,159.540844097384,19.8198587562756
1.2,156.676055121729,20.3749087432926
1.2,153.811266146075,20.9256097729156
1.2,150.946477170421,21.4379031521059
1.2,148.081688194767,21.8723665494823
1.2,145.216899219113,22.1852507331429
1.2,142.352110243459,22.3303628407061
1.2,139.487321267805,22.2618821235541
1.2,136.622532292151,21.938073667816
1.2,133.757743316496,21.3256983916511
1.2,130.892954340842,20.404720006463
1.2,128.028165365188,19.1727141297942
1.2,125.163376389534,17.6482384741325
1.2,122.29858741388,15.8723805052846
1.2,119.433798438226,13.9078088161305
1.2,116.569009462572,11.8349421974696
1.2,113.704220486918,9.74530145805574
1.2,110.839431511264,7.73265875506939
1.2,107.974642535609,5.88313586363416
1.2,105.109853559955,4.2657879321389
1.2,102.245064584301,2.92531300789641
1.2,99.3802756086471,1.87827139010316
1.2,96.515486632993,1.11359151127902
1.2,93.6506976573389,0.597292709235251
1.2,90.7859086816847,0.280476154610047
1.2,87.9211197060306,0.109027050008492
1.2,85.0563307303765,0.0338082407238486
1.2,82.1915417547224,0.0166499051489107
1.2,79.3267527790683,0.0132030944569316
1.2,76.4619638034142,0.00876106124283291
1.2,73.59717482776,0.00955889678646713
1.2,70.7323858521059,0.0148026424848013
1.2,67.8675968764518,0.020718477137979
1.2,65.0028079007977,0.0486162732035045
1.2,62.1380189251436,0.13811287150563
1.2,59.2732299494895,0.324964398642186
1.2,56.4084409738353,0.65113687995825
1.2,53.5436519981812,1.15930995080678
1.2,50.6788630225271,1.8858775831361
1.2,47.814074046873,2.85520077136689
1.2,44.9492850712189,4.07568125171271
1.2,42.0844960955648,5.5380912792671
1.2,39.2197071199107,7.21618975263379
1.2,36.3549181442565,9.06926815155677
1.2,33.4901291686024,11.0460125474658
1.2,30.6253401929483,13.0889702997779
1.2,27.7605512172942,15.1389553959375
1.2,24.8957622416401,17.1388719507388
1.2,22.0309732659859,19.0366298158122
1.2,19.1661842903318,20.7870233574836
1.2,16.3013953146777,22.3526112134504
1.2,13.4366063390236,23.7037538318336
1.2,10.5718173633695,24.8180332560799
1.25,171,35.9486331594142
1.25,168.135211024346,36.5762283784163
1.25,165.270422048692,37.3417156870791
1.25,162.405633073038,38.2172365422773
1.25,159.540844097384,39.1661962806879
1.25,156.676055121729,40.1422492147034
1.25,153.811266146075,41.0886693827546
1.25,150.946477170421,41.9384124495304
1.25,148.081688194767,42.6152034431507
1.25,145.216899219113,43.0359722411606
1.25,142.352110243459,43.1148827051342
1.25,139.487321267805,42.7690444092915
1.25,136.622532292151,41.9257511380284
1.25,133.757743316496,40.5307699253607
1.25,130.892954340842,38.5568465010334
1.25,128.028165365188,36.0112639378652
1.25,125.163376389534,32.9410798679873
1.25,122.29858741388,29.4346690652921
1.25,119.433798438226,25.6184883285321
1.25,116.569009462572,21.6485851564548
1.25,113.704220486918,17.6972394391765
1.25,110.839431511264,13.9361186682748
1.25,107.974642535609,10.5182280548526
1.25,105.109853559955,7.56150274173891
1.25,102.245064584301,5.13691130901688
1.25,99.3802756086471,3.26331794090241
1.25,96.515486632993,1.91014745679055
1.25,93.6506976573389,1.007350444023
1.25,90.7859086816847,0.460652667685507
1.25,87.9211197060306,0.16909988443107
1.25,85.0563307303765,0.0431217298161079
1.25,82.1915417547224,0.0220958464592474
1.25,79.3267527790683,0.0195965726512387
1.25,76.4619638034142,0.0109029531238433
1.25,73.59717482776,0.0121049798040601
1.25,70.7323858521059,0.0209944452850952
1.25,67.8675968764518,0.0243851265813106
1.25,65.0028079007977,0.0578830735565976
1.25,62.1380189251436,0.191756753272492
1.25,59.2732299494895,0.475050504864163
1.25,56.4084409738353,0.971754019797532
1.25,53.5436519981812,1.74679007927769
1.25,50.6788630225271,2.85454158884099
1.25,47.814074046873,4.3301252669676
1.25,44.9492850712189,6.18369584587609
1.25,42.0844960955648,8.39834604247876
1.25,39.2197071199107,10.9315405085399
1.25,36.3549181442565,13.7194357873231
1.25,33.4901291686024,16.6830742126344
1.25,30.6253401929483,19.7353303234358
1.25,27.7605512172942,22.7875959948868
1.25,24.8957622416401,25.7554414003346
1.25,22.0309732659859,28.5628011628541
1.25,19.1661842903318,31.1445386166693
1.25,16.3013953146777,33.4474887214905
1.25,13.4366063390236,35.4302494847945
1.25,10.5718173633695,37.0620812498677
1.3,171,58.2994066466834
1.3,168.135211024346,59.2492629756045
1.3,165.270422048692,60.4013148743283
1.3,162.405633073038,61.7088083053825
1.3,159.540844097384,63.1109867565942
1.3,156.676055121729,64.5317774381941
1.3,153.811266146075,65.8791741596791
1.3,150.946477170421,67.045794203969
1.3,148.081688194767,67.911114332251
1.3,145.216899219113,68.3458472958832
1.3,142.352110243459,68.2187742011211
1.3,139.487321267805,67.4060770720832
1.3,136.622532292151,65.8028165938475
1.3,133.757743316496,63.3357001101201
1.3,130.892954340842,59.9757522454017
1.3,128.028165365188,55.7490432573336
1.3,125.163376389534,50.7433847977025
1.3,122.29858741388,45.1090061210575
1.3,119.433798438226,39.0517728849601
1.3,116.569009462572,32.8185175907825
1.3,113.704220486918,26.6754076308975
1.3,110.839431511264,20.8817479162754
1.3,107.974642535609,15.6628674735072
1.3,105.109853559955,11.186417136005
1.3,102.245064584301,7.54623110341987
1.3,99.3802756086471,4.7567821855353
1.3,96.515486632993,2.75933912579058
1.3,93.6506976573389,1.43860967526714
1.3,90.7859086816847,0.646488860801969
1.3,87.9211197060306,0.228179481643532
1.3,85.0563307303765,0.0473971314149851
1.3,82.1915417547224,0.0258941351440912
1.3,79.3267527790683,0.0256010369257034
1.3,76.4619638034142,0.0115834159432444
1.3,73.59717482776,0.0133168843918569
1.3,70.7323858521059,0.0265102722392909
1.3,67.8675968764518,0.0247539150522939
1.3,65.0028079007977,0.0596943390420137
1.3,62.1380189251436,0.237096256214966
1.3,59.2732299494895,0.61044109072877
1.3,56.4084409738353,1.26456968249902
1.3,53.5436519981812,2.28395494994934
1.3,50.6788630225271,3.73788229506357
1.3,47.814074046873,5.66933502240697
1.3,44.9492850712189,8.08801337893039
1.3,42.0844960955648,10.9681880655211
1.3,39.2197071199107,14.251186097737
1.3,36.3549181442565,17.8515437169084
1.3,33.4901291686024,21.6654235889785
1.3,30.6253401929483,25.5798003252035
1.3,27.7605512172942,29.481104264945
1.3,24.8957622416401,33.2623728927567
1.3,22.0309732659859,36.8283820225573
1.3,19.1661842903318,40.0986251724597
1.3,16.3013953146777,43.0083220962671
1.3,13.4366063390236,45.507842292792
1.3,10.5718173633695,47.5610291968091
1.35,171,79.9443542593953
1.35,168.135211024346,81.1672945181644
1.35,165.270422048692,82.6426278711235
1.35,162.405633073038,84.3045717209083
1.35,159.540844097384,86.0683797142111
1.35,156.676055121729,87.8289261663411
1.35,153.811266146075,89.4603227956797
1.35,150.946477170421,90.8171985917234
1.35,148.081688194767,91.7382893998936
1.35,145.216899219113,92.0528980675088
1.35,142.352110243459,91.5905612586637
1.35,139.487321267805,90.1938712044625
1.35,136.622532292151,87.7338537987996
1.35,133.757743316496,84.1266454367845
1.35,130.892954340842,79.3495385547955
1.35,128.028165365188,73.4539278536433
1.35,125.163376389534,66.5724626615649
1.35,122.29858741388,58.9179627304202
1.35,119.433798438226,50.7724881457968
1.35,116.569009462572,42.4663530025443
1.35,113.704220486918,34.3486638471653
1.35,110.839431511264,26.7528170220652
1.35,107.974642535609,19.9618676686686
1.35,105.109853559955,14.179347581476
1.35,102.245064584301,9.51064795424718
1.35,99.3802756086471,5.95843510686747
1.35,96.515486632993,3.43298777573361
1.35,93.6506976573389,1.77538051360513
1.35,90.7859086816847,0.78880575543886
1.35,87.9211197060306,0.271739761854642
1.35,85.0563307303765,0.0472338560361739
1.35,82.1915417547224,0.0277788768040105
1.35,79.3267527790683,0.0297946958070534
1.35,76.4619638034142,0.0111366322737198
1.35,73.59717482776,0.0134270428904555
1.35,70.7323858521059,0.0301347652232275
1.35,67.8675968764518,0.023028076367909
1.35,65.0028079007977,0.0567234223602983
1.35,62.1380189251436,0.264935790437205
1.35,59.2732299494895,0.69667546431594
1.35,56.4084409738353,1.45051163880702
1.35,53.5436519981812,2.62161584779136
1.35,50.6788630225271,4.28627109466137
1.35,47.814074046873,6.48967770256695
1.35,44.9492850712189,9.23860280129025
1.35,42.0844960955648,12.4996401411447
1.35,39.2197071199107,16.2027129557314
1.35,36.3549181442565,20.2485974956815
1.35,33.4901291686024,24.5187960641968
1.35,30.6253401929483,28.886039117068
1.35,27.7605512172942,33.2239555745408
1.35,24.8957622416401,37.4148901082873
1.35,22.0309732659859,41.3553385811204
1.35,19.1661842903318,44.9589189462467
1.35,16.3013953146777,48.1571352258066
1.35,13.4366063390236,50.8984054907976
1.35,10.5718173633695,53.1459191328728
1.4,171,94.5527670217905
1.4,168.135211024346,95.9132268406517
1.4,165.270422048692,97.545554029384
1.4,162.405633073038,99.3703102272254
1.4,159.540844097384,101.285926269619
1.4,156.676055121729,103.167441493256
1.4,153.811266146075,104.866540760068
1.4,150.946477170421,106.213607340531
1.4,148.081688194767,107.022504784299
1.4,145.216899219113,107.098672972965
1.4,142.352110243459,106.250833446362
1.4,139.487321267805,104.306125831419
1.4,136.622532292151,101.127854703969
1.4,133.757743316496,96.6342785767423
1.4,130.892954340842,90.8161419292191
1.4,128.028165365188,83.7501103755634
1.4,125.163376389534,75.6051156682364
1.4,122.29858741388,66.639025780458
1.4,119.433798438226,57.1841165427759
1.4,116.569009462572,47.6214834937631
1.4,113.704220486918,38.3465668907549
1.4,110.839431511264,29.7299743688724
1.4,107.974642535609,22.0792829142215
1.4,105.109853559955,15.6080177016374
1.4,102.245064584301,10.4172434852779
1.4,99.3802756086471,6.49316324139831
1.4,96.515486632993,3.72114648984873
1.4,93.6506976573389,1.91335320448687
1.4,90.7859086816847,0.844369621072876
1.4,87.9211197060306,0.287743455066317
1.4,85.0563307303765,0.0464183996560878
1.4,82.1915417547224,0.0282446591092154
1.4,79.3267527790683,0.031081358876569
1.4,76.4619638034142,0.0108329736357403
1.4,73.59717482776,0.0133442319730854
1.4,70.7323858521059,0.0310086971338655
1.4,67.8675968764518,0.0223701375860935
1.4,65.0028079007977,0.055646389539992
1.4,62.1380189251436,0.269698450175655
1.4,59.2732299494895,0.709699803613467
1.4,56.4084409738353,1.47417902582235
1.4,53.5436519981812,2.6563006256536
1.4,50.6788630225271,4.32894153075368
1.4,47.814074046873,6.53295883068478
1.4,44.9492850712189,9.27050619043413
1.4,42.0844960955648,12.5040339481004
1.4,39.2197071199107,16.1604518727308
1.4,36.3549181442565,20.1391155111722
1.4,33.4901291686024,24.3219069229548
1.4,30.6253401929483,28.5836904551626
1.4,27.7605512172942,32.801729336772
1.4,24.8957622416401,36.8631139072151
1.4,22.0309732659859,40.6697500850727
1.4,19.1661842903318,44.1408926817706
1.4,16.3013953146777,47.213529299906
1.4,13.4366063390236,49.8411119062278
1.4,10.5718173633695,51.9912076031844
1.45,171,97.3521908773906
1.45,168.135211024346,98.6674731746269
1.45,165.270422048692,100.236386752979
1.45,162.405633073038,101.975673976112
1.45,159.540844097384,103.779626064364
1.45,156.676055121729,105.519192539112
1.45,153.811266146075,107.042497095838
1.45,150.946477170421,108.177469391175
1.45,148.081688194767,108.737274099085
1.45,145.216899219113,108.529061741289
1.45,142.352110243459,107.366244998589
1.45,139.487321267805,105.084005256837
1.45,136.622532292151,101.557080041635
1.45,133.757743316496,96.7181466672778
1.45,130.892954340842,90.574430665443
1.45,128.028165365188,83.2197046681111
1.45,125.163376389534,74.8387950132662
1.45,122.29858741388,65.7022361540816
1.45,119.433798438226,56.1498701884659
1.45,116.569009462572,46.5638967465585
1.45,113.704220486918,37.3338808100144
1.45,110.839431511264,28.818115899194
1.45,107.974642535609,21.3070380358002
1.45,105.109853559955,14.9946642732793
1.45,102.245064584301,9.96305184577068
1.45,99.3802756086471,6.18260376966354
1.45,96.515486632993,3.52808108733833
1.45,93.6506976573389,1.80708226617054
1.45,90.7859086816847,0.795280003828829
1.45,87.9211197060306,0.271540954947319
1.45,85.0563307303765,0.0473253662279733
1.45,82.1915417547224,0.0276075619121607
1.45,79.3267527790683,0.0291106653228702
1.45,76.4619638034142,0.0113115239012798
1.45,73.59717482776,0.0134609834708113
1.45,70.7323858521059,0.0289188876968295
1.45,67.8675968764518,0.0239416639884452
1.45,65.0028079007977,0.058568681694135
1.45,62.1380189251436,0.250444458007462
1.45,59.2732299494895,0.645760406723141
1.45,56.4084409738353,1.32827636540805
1.45,53.5436519981812,2.37702395667133
1.45,50.6788630225271,3.85217899090273
1.45,47.814074046873,5.78513799143858
1.45,44.9492850712189,8.17330787963949
1.45,42.0844960955648,10.9799283637162
1.45,39.2197071199107,14.1383123130157
1.45,36.3549181442565,17.5592281350047
1.45,33.4901291686024,21.1398673667977
1.45,30.6253401929483,24.7729047968166
1.45,27.7605512172942,28.3544653663163
1.45,24.8957622416401,31.7902390069032
1.45,22.0309732659859,34.999421522774
1.45,19.1661842903318,37.916528908486
1.45,16.3013953146777,40.4913940015408
1.45,13.4366063390236,42.6878008390252
1.45,10.5718173633695,44.4812589637689
1.5,171,87.3908904524966
1.5,168.135211024346,88.4935789033501
1.5,165.270422048692,89.8001390259311
1.5,162.405633073038,91.2346352823585
1.5,159.540844097384,92.7013176581831
1.5,156.676055121729,94.0841903800113
1.5,153.811266146075,95.2479018430453
1.5,150.946477170421,96.0405635005299
1.5,148.081688194767,96.2990597838517
1.5,145.216899219113,95.8572485427805
1.5,142.352110243459,94.5571452091313
1.5,139.487321267805,92.2627278120875
1.5,136.622532292151,88.8754223351029
1.5,133.757743316496,84.3497016448142
1.5,130.892954340842,78.7066757832303
1.5,128.028165365188,72.0432205189434
1.5,125.163376389534,64.5342434946946
1.5,122.29858741388,56.4262427315944
1.5,119.433798438226,48.0214006972668
1.5,116.569009462572,39.652977634691
1.5,113.704220486918,31.6544743471177
1.5,110.839431511264,24.3265645419303
1.5,107.974642535609,17.9067462518594
1.5,105.109853559955,12.5466952830207
1.5,102.245064584301,8.30126881332003
1.5,99.3802756086471,5.13111570978321
1.5,96.515486632993,2.91828779586768
1.5,93.6506976573389,1.49169809021069
1.5,90.7859086816847,0.657378706545155
1.5,87.9211197060306,0.227838913206506
1.5,85.0563307303765,0.0472597374881294
1.5,82.1915417547224,0.0254647158951367
1.5,79.3267527790683,0.0244166951823206
1.5,76.4619638034142,0.0115422913315174
1.5,73.59717482776,0.0130500875152361
1.5,70.7323858521059,0.0243713819726696
1.5,67.8675968764518,0.0249750593362112
1.5,65.0028079007977,0.0596060726566619
1.5,62.1380189251436,0.211001361090618
1.5,59.2732299494895,0.52298789127676
1.5,56.4084409738353,1.05691898880115
1.5,53.5436519981812,1.8703827097542
1.5,50.6788630225271,3.00575660162223
1.5,47.814074046873,4.48296397865527
1.5,44.9492850712189,6.29607976431816
1.5,42.0844960955648,8.41379598839925
1.5,39.2197071199107,10.7831398090026
1.5,36.3549181442565,13.335390890196
1.5,33.4901291686024,15.9929864529941
1.5,30.6253401929483,18.6762979932665
1.5,27.7605512172942,21.3094286393644
1.5,24.8957622416401,23.8245185425564
1.5,22.0309732659859,26.1643761066295
1.5,19.1661842903318,28.2835210465863
1.5,16.3013953146777,30.1479063283415
1.5,13.4366063390236,31.7336792942039
1.5,10.5718173633695,33.0253627665317
1.55,171,68.0029960679556
1.55,168.135211024346,68.7959290371503
1.55,165.270422048692,69.7277923822344
1.55,162.405633073038,70.7386200278984
1.55,159.540844097384,71.7533387970592
1.55,156.676055121729,72.6817364255129
1.55,153.811266146075,73.4195019543858
1.55,150.946477170421,73.8507856143495
1.55,148.081688194767,73.8526732102982
1.55,145.216899219113,73.3018263509588
1.55,142.352110243459,72.0832878539657
1.55,139.487321267805,70.1010920348507
1.55,136.622532292151,67.2898803316091
1.55,133.757743316496,63.6262655263122
1.55,130.892954340842,59.1383073318647
1.55,128.028165365188,53.9112741037134
1.55,125.163376389534,48.0879826332649
1.55,122.29858741388,41.8625059070095
1.55,119.433798438226,35.4669192971075
1.55,116.569009462572,29.1519205027208
1.55,113.704220486918,23.1634052852662
1.55,110.839431511264,17.7181321092084
1.55,107.974642535609,12.9821735488215
1.55,105.109853559955,9.05570992678615
1.55,102.245064584301,5.96680037023131
1.55,99.3802756086471,3.67519620232438
1.55,96.515486632993,2.08536126593841
1.55,93.6506976573389,1.06607715550758
1.55,90.7859086816847,0.472798107429883
1.55,87.9211197060306,0.168707725704037
1.55,85.0563307303765,0.0425712277621559
1.55,82.1915417547224,0.0213850673195964
1.55,79.3267527790683,0.0182074321446473
1.55,76.4619638034142,0.0104301599730454
1.55,73.59717482776,0.0113457031867215
1.55,70.7323858521059,0.0184184891460998
1.55,67.8675968764518,0.0230007277711346
1.55,65.0028079007977,0.053670181821516
1.55,62.1380189251436,0.159355093946023
1.55,59.2732299494895,0.373842070853139
1.55,56.4084409738353,0.735946235200635
1.55,53.5436519981812,1.28104647710501
1.55,50.6788630225271,2.03388254743823
1.55,47.814074046873,3.00417789485031
1.55,44.9492850712189,4.18490752227704
1.55,42.0844960955648,5.55307495714451
1.55,39.2197071199107,7.07250209821284
1.55,36.3549181442565,8.69788975622441
1.55,33.4901291686024,10.3793470496272
1.55,30.6253401929483,12.0666855019259
1.55,27.7605512172942,13.7129683385088
1.55,24.8957622416401,15.2770337005954
1.55,22.0309732659859,16.7249216732948
1.55,19.1661842903318,18.0302980840899
1.55,16.3013953146777,19.1740712293964
1.55,13.4366063390236,20.1434442194293
1.55,10.5718173633695,20.9306476094064
1.6,171,45.1981062909927
1.6,168.135211024346,45.6757495316385
1.6,165.270422048692,46.2309188843803
1.6,162.405633073038,46.8231925888831
1.6,159.540844097384,47.4023664113172
1.6,156.676055121729,47.9086592049208
1.6,153.811266146075,48.2736609625559
1.6,150.946477170421,48.4222998359714
1.6,148.081688194767,48.2760578479738
1.6,145.216899219113,47.7575573883995
1.6,142.352110243459,46.7964640210781
1.6,139.487321267805,45.3364101887912
1.6,136.622532292151,43.3423619713814
1.6,133.757743316496,40.8075714308639
1.6,130.892954340842,37.7590438448785
1.6,128.028165365188,34.2603757338527
1.6,125.163376389534,30.4109523260041
1.6,122.29858741388,26.3408689109873
1.6,119.433798438226,22.2015451440298
1.6,116.569009462572,18.1527557911391
1.6,113.704220486918,14.3475647066447
1.6,110.839431511264,10.9172418913852
1.6,107.974642535609,7.95849209919859
1.6,105.109853559955,5.52511105716814
1.6,102.245064584301,3.62549909732306
1.6,99.3802756086471,2.22641458980052
1.6,96.515486632993,1.26216452825385
1.6,93.6506976573389,0.647389724556866
1.6,90.7859086816847,0.290979115581852
1.6,87.9211197060306,0.108671190088658
1.6,85.0563307303765,0.0329539184654071
1.6,82.1915417547224,0.0157802952901726
1.6,79.3267527790683,0.0119073773267809
1.6,76.4619638034142,0.00796380364228688
1.6,73.59717482776,0.0084496178127992
1.6,70.7323858521059,0.0123091215114517
1.6,67.8675968764518,0.018026841427485
1.6,65.0028079007977,0.0411505778230881
1.6,62.1380189251436,0.105832917445247
1.6,59.2732299494895,0.232337813447651
1.6,56.4084409738353,0.441209919540686
1.6,53.5436519981812,0.750070296842944
1.6,50.6788630225271,1.17018019832088
1.6,47.814074046873,1.70440655666811
1.6,44.9492850712189,2.34665427591528
1.6,42.0844960955648,3.08262714545235
1.6,39.2197071199107,3.89158778966344
1.6,36.3549181442565,4.74868247255933
1.6,33.4901291686024,5.62739436336565
1.6,30.6253401929483,6.50176533610605
1.6,27.7605512172942,7.34814530823084
1.6,24.8957622416401,8.14635507669027
1.6,22.0309732659859,8.88025838481636
1.6,19.1661842903318,9.53781796050536
1.6,16.3013953146777,10.1107553289529
1.6,13.4366063390236,10.5939494803905
1.6,10.5718173633695,10.9847029545153
1.65,171,24.9298986471517
1.65,168.135211024346,25.1597195562288
1.65,165.270422048692,25.4223153696186
1.65,162.405633073038,25.6950827847842
1.65,159.540844097384,25.9502154400032
1.65,156.676055121729,26.1549688253961
1.65,153.811266146075,26.2723520251599
1.65,150.946477170421,26.262383884756
1.65,148.081688194767,26.0840175220289
1.65,145.216899219113,25.6977701353203
1.65,142.352110243459,25.0689925046151
1.65,139.487321267805,24.1715796260369
1.65,136.622532292151,22.9917758996917
1.65,133.757743316496,21.5315915361835
1.65,130.892954340842,19.8112564485612
1.65,128.028165365188,17.870131543906
1.65,125.163376389534,15.7656054618093
1.65,122.29858741388,13.5697388627426
1.65,119.433798438226,11.3637604859608
1.65,116.569009462572,9.23091763261135
1.65,113.704220486918,7.24855775709591
1.65,110.839431511264,5.48057360182267
1.65,107.974642535609,3.97139932704666
1.65,105.109853559955,2.74255524709485
1.65,102.245064584301,1.79231866299327
1.65,99.3802756086471,1.09852632441246
1.65,96.515486632993,0.623917974191013
1.65,93.6506976573389,0.322955186741188
1.65,90.7859086816847,0.148818462132295
1.65,87.9211197060306,0.0593698615483774
1.65,85.0563307303765,0.0212003864048094
1.65,82.1915417547224,0.0098839118784618
1.65,79.3267527790683,0.00666882665392306
1.65,76.4619638034142,0.00496051161363702
1.65,73.59717482776,0.00518197373417135
1.65,70.7323858521059,0.00710176636149368
1.65,67.8675968764518,0.0117672623917359
1.65,65.0028079007977,0.0262032584076725
1.65,62.1380189251436,0.0600545144064824
1.65,59.2732299494895,0.122379531679879
1.65,56.4084409738353,0.221584540603368
1.65,53.5436519981812,0.364159698585492
1.65,50.6788630225271,0.553479972835375
1.65,47.814074046873,0.789188775554436
1.65,44.9492850712189,1.06720860497272
1.65,42.0844960955648,1.38028266455892
1.65,39.2197071199107,1.71887377857904
1.65,36.3549181442565,2.07222042954656
1.65,33.4901291686024,2.42936739486772
1.65,30.6253401929483,2.78003478061927
1.65,27.7605512172942,3.11524689796869
1.65,24.8957622416401,3.42769709927702
1.65,22.0309732659859,3.71186737481082
1.65,19.1661842903318,3.96394861257671
1.65,16.3013953146777,4.18161958284236
1.65,13.4366063390236,4.36374311383782
1.65,10.5718173633695,4.51003072421646
1.7,171,10.7860160245235
1.7,168.135211024346,10.8652792422601
1.7,165.270422048692,10.9528113343957
1.7,162.405633073038,11.0387053340993
1.7,159.540844097384,11.110930430826
1.7,156.676055121729,11.1555349941019
1.7,153.811266146075,11.1570424776335
1.7,150.946477170421,11.0990902712313
1.7,148.081688194767,10.9653425535958
1.7,145.216899219113,10.740675176187
1.7,142.352110243459,10.4125838611153
1.7,139.487321267805,9.97271030855521
1.7,136.622532292151,9.4183222817725
1.7,133.757743316496,8.75353564806761
1.7,130.892954340842,7.99004359208863
1.7,128.028165365188,7.14713511650685
1.7,125.163376389534,6.25085085383598
1.7,122.29858741388,5.33223883722928
1.7,119.433798438226,4.42482294999767
1.7,116.569009462572,3.5615557829163
1.7,113.704220486918,2.7716598060991
1.7,110.839431511264,2.07782928838225
1.7,107.974642535609,1.49424313842634
1.7,105.109853559955,1.02571843908282
1.7,102.245064584301,0.668133987479769
1.7,99.3802756086471,0.410014497578033
1.7,96.515486632993,0.234945203734829
1.7,93.6506976573389,0.124338026577754
1.7,90.7859086816847,0.0600312035249104
1.7,87.9211197060306,0.026280830287564
1.7,85.0563307303765,0.0108519484733763
1.7,82.1915417547224,0.00503084725583102
1.7,79.3267527790683,0.00306393782427202
1.7,76.4619638034142,0.00237465698310614
1.7,73.59717482776,0.00245902586572056
1.7,70.7323858521059,0.00338970955252073
1.7,67.8675968764518,0.0062073820878811
1.7,65.0028079007977,0.0133977016052013
1.7,62.1380189251436,0.0278584699082158
1.7,59.2732299494895,0.0523027119554521
1.7,56.4084409738353,0.0889318662053562
1.7,53.5436519981812,0.139052128517794
1.7,50.6788630225271,0.202830776294769
1.7,47.814074046873,0.279256838564798
1.7,44.9492850712189,0.366288264570569
1.7,42.0844960955648,0.46113078896982
1.7,39.2197071199107,0.560579733041972
1.7,36.3549181442565,0.661359777548868
1.7,33.4901291686024,0.760413313721095
1.7,30.6253401929483,0.855108572306037
1.7,27.7605512172942,0.943358624950721
1.7,24.8957622416401,1.02365787557383
1.7,22.0309732659859,1.09505232055603
1.7,19.1661842903318,1.15706388831478
1.7,16.3013953146777,1.20958883478898
1.7,13.4366063390236,1.25278710573409
1.7,10.5718173633695,1.28697530585666
1.75,171,3.22709701309178
1.75,168.135211024346,3.24060913229456
1.75,165.270422048692,3.25366119009903
1.75,162.405633073038,3.26326550607017
1.75,159.540844097384,3.26587127753623
1.75,156.676055121729,3.2574680424545
1.75,153.811266146075,3.2337494877905
1.75,150.946477170421,3.19034748054888
1.75,148.081688194767,3.12313847977658
1.75,145.216899219113,3.02861292244372
1.75,142.352110243459,2.90428348597001
1.75,139.487321267805,2.74909216794013
1.75,136.622532292151,2.56376193836509
1.75,133.757743316496,2.35103026290705
1.75,130.892954340842,2.11570317782399
1.75,128.028165365188,1.86448294088726
1.75,125.163376389534,1.60555038860834
1.75,122.29858741388,1.34792237283329
1.75,119.433798438226,1.10064859215367
1.75,116.569009462572,0.87195128597912
1.75,113.704220486918,0.668435101493681
1.75,110.839431511264,0.494494370652581
1.75,107.974642535609,0.352017401403158
1.75,105.109853559955,0.240435558055242
1.75,102.245064584301,0.157099314336875
1.75,99.3802756086471,0.0978992945875248
1.75,96.515486632993,0.0580033813940259
1.75,93.6506976573389,0.0325633821184718
1.75,90.7859086816847,0.0172624777107255
1.75,87.9211197060306,0.00862695266714425
1.75,85.0563307303765,0.00410121708960864
1.75,82.1915417547224,0.00194994941088579
1.75,79.3267527790683,0.00105903405690037
1.75,76.4619638034142,0.000750945602199043
1.75,73.59717482776,0.000777320810997337
1.75,70.7323858521059,0.00123291306901331
1.75,67.8675968764518,0.00252611292984102
1.75,65.0028079007977,0.00524979743424224
1.75,62.1380189251436,0.00992800860118743
1.75,59.2732299494895,0.0169122046237643
1.75,56.4084409738353,0.0263147237217073
1.75,53.5436519981812,0.0379810850754911
1.75,50.6788630225271,0.0515138381588387
1.75,47.814074046873,0.0663379592225689
1.75,44.9492850712189,0.0817884531651565
1.75,42.0844960955648,0.0971997399144438
1.75,39.2197071199107,0.111980474720784
1.75,36.3549181442565,0.125664124788371
1.75,33.4901291686024,0.137932588910581
1.75,30.6253401929483,0.148615739776315
1.75,27.7605512172942,0.157673176933954
1.75,24.8957622416401,0.16516565453979
1.75,22.0309732659859,0.171223060606655
1.75,19.1661842903318,0.176014170079243
1.75,16.3013953146777,0.179721359128341
1.75,13.4366063390236,0.182521579751898
1.75,10.5718173633695,0.184573461126429
1.8,171,0.447405331270863
1.8,168.135211024346,0.445500715429727
1.8,165.270422048692,0.442487927611109
1.8,162.405633073038,0.43797419773081
1.8,159.540844097384,0.431520854029188
1.8,156.676055121729,0.422671799837298
1.8,153.811266146075,0.41099025704842
1.8,150.946477170421,0.396103084716482
1.8,148.081688194767,0.377750331372909
1.8,145.216899219113,0.355835716124133
1.8,142.352110243459,0.330471775486564
1.8,139.487321267805,0.302011934180531
1.8,136.622532292151,0.271061326252905
1.8,133.757743316496,0.238459342101563
1.8,130.892954340842,0.205229927545353
1.8,128.028165365188,0.172500528367059
1.8,125.163376389534,0.141396637465408
1.8,122.29858741388,0.112925021176521
1.8,119.433798438226,0.0878634394246842
1.8,116.569009462572,0.0666767134602762
1.8,113.704220486918,0.0494775310504381
1.8,110.839431511264,0.0360449600293008
1.8,107.974642535609,0.0259029904660793
1.8,105.109853559955,0.0184431398624062
1.8,102.245064584301,0.0130521806961989
1.8,99.3802756086471,0.00919732544415734
1.8,96.515486632993,0.00644889489203796
1.8,93.6506976573389,0.00446871091681782
1.8,90.7859086816847,0.00300653886775323
1.8,87.9211197060306,0.00190735001104906
1.8,85.0563307303765,0.00109893478841307
1.8,82.1915417547224,0.000550260275673395
1.8,79.3267527790683,0.000226163543655546
1.8,76.4619638034142,7.35012518616257e-05
1.8,73.59717482776,8.28170749868697e-05
1.8,70.7323858521059,0.000299161422386252
1.8,67.8675968764518,0.000797471248577333
1.8,65.0028079007977,0.00166134245761129
1.8,62.1380189251436,0.00292167691711783
1.8,59.2732299494895,0.00454581444664107
1.8,56.4084409738353,0.00644561054253109
1.8,53.5436519981812,0.00849849864747529
1.8,50.6788630225271,0.0105745986243108
1.8,47.814074046873,0.0125630014074444
1.8,44.9492850712189,0.0143916029444716
1.8,42.0844960955648,0.0160367665389046
1.8,39.2197071199107,0.0175212450405681
1.8,36.3549181442565,0.0189011320194745
1.8,33.4901291686024,0.0202452688574186
1.8,30.6253401929483,0.0216130969625206
1.8,27.7605512172942,0.0230378851701248
1.8,24.8957622416401,0.0245200481257625
1.8,22.0309732659859,0.0260306365718213
1.8,19.1661842903318,0.0275210908417696
1.8,16.3013953146777,0.0289343434433413
1.8,13.4366063390236,0.0302138968739225
1.8,10.5718173633695,0.0313096784639834
1.85,171,0.000560755203751958
1.85,168.135211024346,0.000567194280913397
1.85,165.270422048692,0.000693394772830428
1.85,162.405633073038,0.00100129038604948
1.85,159.540844097384,0.0015071141525964
1.85,156.676055121729,0.00222050751766599
1.85,153.811266146075,0.00315753970868886
1.85,150.946477170421,0.00433363301429536
1.85,148.081688194767,0.00575519229883131
1.85,145.216899219113,0.00741236529658493
1.85,142.352110243459,0.00927294982546443
1.85,139.487321267805,0.0112780008893227
1.85,136.622532292151,0.0133401284988069
1.85,133.757743316496,0.0153455712288576
1.85,130.892954340842,0.0171608648207601
1.85,128.028165365188,0.0186442980347053
1.85,125.163376389534,0.0196614196020736
1.85,122.29858741388,0.0201027892642035
1.85,119.433798438226,0.0199012085119277
1.85,116.569009462572,0.019045129592486
1.85,113.704220486918,0.0175850953459559
1.85,110.839431511264,0.0156310365364183
1.85,107.974642535609,0.013339949205306
1.85,105.109853559955,0.0108955429522815
1.85,102.245064584301,0.00848335912541282
1.85,99.3802756086471,0.0062660433061895
1.85,96.515486632993,0.0043635234601998
1.85,93.6506976573389,0.00284172785408001
1.85,90.7859086816847,0.00171149325605491
1.85,87.9211197060306,0.000937067227781373
1.85,85.0563307303765,0.000451760438576157
1.85,82.1915417547224,0.000177451901362283
1.85,79.3267527790683,4.84530686182717e-05
1.85,76.4619638034142,4.01003696187345e-05
1.85,73.59717482776,4.2107986131739e-05
1.85,70.7323858521059,9.7879776950472e-05
1.85,67.8675968764518,0.000319952071636924
1.85,65.0028079007977,0.000774968607337223
1.85,62.1380189251436,0.00156742129356177
1.85,59.2732299494895,0.00280833730219001
1.85,56.4084409738353,0.00459556732938453
1.85,53.5436519981812,0.006998159670379
1.85,50.6788630225271,0.0100449876876652
1.85,47.814074046873,0.0137190428622378
1.85,44.9492850712189,0.0179579518005082
1.85,42.0844960955648,0.0226601682934353
1.85,39.2197071199107,0.0276953762352974
1.85,36.3549181442565,0.0329171246336271
1.85,33.4901291686024,0.0381756541563811
1.85,30.6253401929483,0.0433291938282575
1.85,27.7605512172942,0.0482525615446055
1.85,24.8957622416401,0.0528425304057941
1.85,22.0309732659859,0.0570199888079055
1.85,19.1661842903318,0.0607293408969861
1.85,16.3013953146777,0.0639358351584338
1.85,13.4366063390236,0.0666215862392606
1.85,10.5718173633695,0.0687810087918698
1.9,171,0.108677419524323
1.9,168.135211024346,0.110654792727621
1.9,165.270422048692,0.113061090773357
1.9,162.405633073038,0.115803181456545
1.9,159.540844097384,0.118758086884079
1.9,156.676055121729,0.121769539969753
1.9,153.811266146075,0.124646142505418
1.9,150.946477170421,0.127162304906313
1.9,148.081688194767,0.129063222714854
1.9,145.216899219113,0.130075022988546
1.9,142.352110243459,0.129920809246402
1.9,139.487321267805,0.128342588775795
1.9,136.622532292151,0.125127985929761
1.9,133.757743316496,0.12013933203189
1.9,130.892954340842,0.113341397189499
1.9,128.028165365188,0.104823020380209
1.9,125.163376389534,0.0948075844608086
1.9,122.29858741388,0.0836480102214417
1.9,119.433798438226,0.0718038720517137
1.9,116.569009462572,0.0598012359905613
1.9,113.704220486918,0.0481794000854212
1.9,110.839431511264,0.0374320752445029
1.9,107.974642535609,0.0279527391271655
1.9,105.109853559955,0.0199941165388315
1.9,102.245064584301,0.013649608900174
1.9,99.3802756086471,0.00886027108198413
1.9,96.515486632993,0.0054455106367269
1.9,93.6506976573389,0.00315033137329654
1.9,90.7859086816847,0.00169790399557493
1.9,87.9211197060306,0.000834627705300691
1.9,85.0563307303765,0.000357071220656046
1.9,82.1915417547224,0.000117421070682953
1.9,79.3267527790683,1.37921992303277e-05
1.9,76.4619638034142,2.16379120206874e-05
1.9,73.59717482776,1.95957757671117e-05
1.9,70.7323858521059,4.01915974567984e-05
1.9,67.8675968764518,0.000220484464439268
1.9,65.0028079007977,0.000613517580056509
1.9,62.1380189251436,0.00132259581615959
1.9,59.2732299494895,0.00244439165795259
1.9,56.4084409738353,0.00404914998640963
1.9,53.5436519981812,0.00616483569518182
1.9,50.6788630225271,0.00876894650887032
1.9,47.814074046873,0.0117893984865539
1.9,44.9492850712189,0.0151135992734935
1.9,42.0844960955648,0.0186031886636747
1.9,39.2197071199107,0.0221111842518962
1.9,36.3549181442565,0.0254983819675913
1.9,33.4901291686024,0.0286465929673915
1.9,30.6253401929483,0.0314673327967437
1.9,27.7605512172942,0.033905618063345
1.9,24.8957622416401,0.0359393582641126
1.9,22.0309732659859,0.0375753528439572
1.9,19.1661842903318,0.0388431108632032
1.9,16.3013953146777,0.0397876633051009
1.9,13.4366063390236,0.0404623270705185
1.9,10.5718173633695,0.0409220966132386
1.95,171,0.0786387470372329
1.95,168.135211024346,0.0789580804676898
1.95,165.270422048692,0.0792489841285942
1.95,162.405633073038,0.0794275521561068
1.95,159.540844097384,0.0793934815596793
1.95,156.676055121729,0.0790329415036522
1.95,153.811266146075,0.0782234280399138
1.95,150.946477170421,0.0768410289192207
1.95,148.081688194767,0.0747702923887935
1.95,145.216899219113,0.0719165109172067
1.95,142.352110243459,0.0682197044563007
1.95,139.487321267805,0.0636689707638253
1.95,136.622532292151,0.0583152681859469
1.95,133.757743316496,0.0522802628280018
1.95,130.892954340842,0.0457587788808113
1.95,128.028165365188,0.039012757787559
1.95,125.163376389534,0.0323553906953304
1.95,122.29858741388,0.0261247249968026
1.95,119.433798438226,0.0206452427224007
1.95,116.569009462572,0.0161722082061475
1.95,113.704220486918,0.0128127128707614
1.95,110.839431511264,0.0104482330026516
1.95,107.974642535609,0.008752789370549
1.95,105.109853559955,0.00735871799714666
1.95,102.245064584301,0.0060298713825094
1.95,99.3802756086471,0.00470287447582219
1.95,96.515486632993,0.00342957053616961
1.95,93.6506976573389,0.00230163409127611
1.95,90.7859086816847,0.00139525557612298
1.95,87.9211197060306,0.000742937292021745
1.95,85.0563307303765,0.000329117302973985
1.95,82.1915417547224,0.000103263131056433
1.95,79.3267527790683,1.50883257975203e-05
1.95,76.4619638034142,4.07400142427658e-05
1.95,73.59717482776,3.90176841387317e-05
1.95,70.7323858521059,3.13959010391198e-05
1.95,67.8675968764518,0.000178136602478321
1.95,65.0028079007977,0.000514690302412499
1.95,62.1380189251436,0.00112809100483748
1.95,59.2732299494895,0.00210835899214206
1.95,56.4084409738353,0.00352820079793142
1.95,53.5436519981812,0.00543218710797408
1.95,50.6788630225271,0.00783127549108523
1.95,47.814074046873,0.01070234226938
1.95,44.9492850712189,0.0139917706007674
1.95,42.0844960955648,0.0176217776844744
1.95,39.2197071199107,0.0214981336580733
1.95,36.3549181442565,0.0255181130547028
1.95,33.4901291686024,0.0295778054728888
1.95,30.6253401929483,0.0335782099997893
1.95,27.7605512172942,0.0374298035335616
1.95,24.8957622416401,0.0410554911074986
1.95,22.0309732659859,0.0443920153731518
1.95,19.1661842903318,0.0473900251721945
1.95,16.3013953146777,0.0500130823200994
1.95,13.4366063390236,0.0522359245298813
1.95,10.5718173633695,0.0540423060361596
2,171,0.0561074767171333
2,168.135211024346,0.0576021712939064
2,165.270422048692,0.0594655636069127
2,162.405633073038,0.0616582731341104
2,159.540844097384,0.064123306058249
2,156.676055121729,0.0667818752447381
2,153.811266146075,0.0695297342295743
2,150.946477170421,0.072234830299115
2,148.081688194767,0.0747372344640766
2,145.216899219113,0.0768523617484096
2,142.352110243459,0.0783783825062741
2,139.487321267805,0.0791083772622368
2,136.622532292151,0.0788471644441988
2,133.757743316496,0.0774318491536266
2,130.892954340842,0.0747541004480222
2,128.028165365188,0.0707811560217223
2,125.163376389534,0.0655718452099509
2,122.29858741388,0.0592838079939391
2,119.433798438226,0.0521688049044707
2,116.569009462572,0.0445546378342844
2,113.704220486918,0.0368145710606904
2,110.839431511264,0.0293278233214891
2,107.974642535609,0.0224370553762029
2,105.109853559955,0.0164101081401609
2,102.245064584301,0.0114130192795827
2,99.3802756086471,0.00749939659660467
2,96.515486632993,0.00461788319353172
2,93.6506976573389,0.00263550300771956
2,90.7859086816847,0.00137117746695611
2,87.9211197060306,0.000631641793125112
2,85.0563307303765,0.000241942169818975
2,82.1915417547224,6.46771760882141e-05
2,79.3267527790683,8.1324667386271e-06
2,76.4619638034142,4.64988508047704e-06
2,73.59717482776,3.94006013067351e-06
2,70.7323858521059,2.3537552254024e-05
2,67.8675968764518,0.000134765710048883
2,65.0028079007977,0.000408339885829186
2,62.1380189251436,0.000933593748658967
2,59.2732299494895,0.00180490230323878
2,56.4084409738353,0.00310685820619276
2,53.5436519981812,0.00489954435588434
2,50.6788630225271,0.00720723664475127
2,47.814074046873,0.010012863309616
2,44.9492850712189,0.0132589625571472
2,42.0844960955648,0.0168543899451714
2,39.2197071199107,0.0206849850594938
2,36.3549181442565,0.0246259575469088
2,33.4901291686024,0.0285538562670551
2,30.6253401929483,0.032356481721762
2,27.7605512172942,0.0359397845883048
2,24.8957622416401,0.0392314736838252
2,22.0309732659859,0.0421816036951924
2,19.1661842903318,0.0447607638920107
2,16.3013953146777,0.0469566413842325
2,13.4366063390236,0.0487697238126207
2,10.5718173633695,0.0502087926538756
2.05,171,0.10203764278503
2.05,168.135211024346,0.103279999085904
2.05,165.270422048692,0.104739261441419
2.05,162.405633073038,0.106320258752585
2.05,159.540844097384,0.107903310037706
2.05,156.676055121729,0.109344039467574
2.05,153.811266146075,0.110475047906402
2.05,150.946477170421,0.11111024195109
2.05,148.081688194767,0.111052530390136
2.05,145.216899219113,0.110105332362233
2.05,142.352110243459,0.108087866497922
2.05,139.487321267805,0.104853506773674
2.05,136.622532292151,0.100309656164096
2.05,133.757743316496,0.0944367316573147
2.05,130.892954340842,0.0873031706695721
2.05,128.028165365188,0.0790730978121283
2.05,125.163376389534,0.0700036571641309
2.05,122.29858741388,0.0604301530488113
2.05,119.433798438226,0.0507390164324171
2.05,116.569009462572,0.0413309671217904
2.05,113.704220486918,0.0325791010675618
2.05,110.839431511264,0.0247883949871887
2.05,107.974642535609,0.0181637157238751
2.05,105.109853559955,0.0127925026744341
2.05,102.245064584301,0.00864588372166151
2.05,99.3802756086471,0.00559847519173164
2.05,96.515486632993,0.00346301456726026
2.05,93.6506976573389,0.00203171108384996
2.05,90.7859086816847,0.00111282357821346
2.05,87.9211197060306,0.000551598351949416
2.05,85.0563307303765,0.000232385780324856
2.05,82.1915417547224,6.96825150666009e-05
2.05,79.3267527790683,1.08817730849413e-05
2.05,76.4619638034142,3.02872454682533e-05
2.05,73.59717482776,2.9504368184374e-05
2.05,70.7323858521059,1.4486320328255e-05
2.05,67.8675968764518,0.000122432867286674
2.05,65.0028079007977,0.000369302540088754
2.05,62.1380189251436,0.000820216727908649
2.05,59.2732299494895,0.0015380182004862
2.05,56.4084409738353,0.00256578928924877
2.05,53.5436519981812,0.00391682636473572
2.05,50.6788630225271,0.0055707412199614
2.05,47.814074046873,0.00747582916951265
2.05,44.9492850712189,0.00955651598656911
2.05,42.0844960955648,0.0117238439040399
2.05,39.2197071199107,0.013886720262187
2.05,36.3549181442565,0.0159619448122265
2.05,33.4901291686024,0.017881658044414
2.05,30.6253401929483,0.0195975923868996
2.05,27.7605512172942,0.0210821770796474
2.05,24.8957622416401,0.0223270323273045
2.05,22.0309732659859,0.0233396492526433
2.05,19.1661842903318,0.0241391074328176
2.05,16.3013953146777,0.0247515835656524
2.05,13.4366063390236,0.0252062162346186
2.05,10.5718173633695,0.0255316710990094
2.1,171,0.0283953805593145
2.1,168.135211024346,0.0281343310077721
2.1,165.270422048692,0.0277513539959095
2.1,162.405633073038,0.0272125834445561
2.1,159.540844097384,0.0264801645469817
2.1,156.676055121729,0.0255148883183127
2.1,153.811266146075,0.0242797605853633
2.1,150.946477170421,0.0227445461955575
2.1,148.081688194767,0.0208912033913946
2.1,145.216899219113,0.0187199896690624
2.1,142.352110243459,0.0162559778370802
2.1,139.487321267805,0.0135560533318509
2.1,136.622532292151,0.0107180942353473
2.1,133.757743316496,0.00790054323329248
2.1,130.892954340842,0.00538682416992206
2.1,128.028165365188,0.00378637319981879
2.1,125.163376389534,0.0038704777697266
2.1,122.29858741388,0.00502407657476558
2.1,119.433798438226,0.0062073002613501
2.1,116.569009462572,0.00700555677382805
2.1,113.704220486918,0.00730138443426903
2.1,110.839431511264,0.00710131298401515
2.1,107.974642535609,0.00648239032477071
2.1,105.109853559955,0.00556451097268742
2.1,102.245064584301,0.00448681724744213
2.1,99.3802756086471,0.00338532208585185
2.1,96.515486632993,0.00237369154902895
2.1,93.6506976573389,0.00152993314275762
2.1,90.7859086816847,0.000890912469754649
2.1,87.9211197060306,0.000455057179895105
2.1,85.0563307303765,0.000191924458037732
2.1,82.1915417547224,5.60868999263808e-05
2.1,79.3267527790683,1.07808628754801e-05
2.1,76.4619638034142,2.16529346562358e-05
2.1,73.59717482776,2.08131043123802e-05
2.1,70.7323858521059,1.97019923148045e-05
2.1,67.8675968764518,0.000100146301818023
2.1,65.0028079007977,0.000298264297564768
2.1,62.1380189251436,0.00067025661607472
2.1,59.2732299494895,0.00127722399859431
2.1,56.4084409738353,0.00217287322171191
2.1,53.5436519981812,0.00339586775153054
2.1,50.6788630225271,0.00496444848107437
2.1,47.814074046873,0.00687374450614212
2.1,44.9492850712189,0.00909590130614864
2.1,42.0844960955648,0.0115827580229606
2.1,39.2197071199107,0.0142704745861033
2.1,36.3549181442565,0.0170853033454679
2.1,33.4901291686024,0.0199496463615323
2.1,30.6253401929483,0.0227876304313176
2.1,27.7605512172942,0.025529628370661
2.1,24.8957622416401,0.0281154024137107
2.1,22.0309732659859,0.0304957897403868
2.1,19.1661842903318,0.0326330506580258
2.1,16.3013953146777,0.0345001353268617
2.1,13.4366063390236,0.0360791920490462
2.1,10.5718173633695,0.0373596493408636
2.15,171,0.0541057795119382
2.15,168.135211024346,0.0551635866623684
2.15,165.270422048692,0.0564582089162102
2.15,162.405633073038,0.057945100420041
2.15,159.540844097384,0.0595647373310891
2.15,156.676055121729,0.0612405691267013
2.15,153.811266146075,0.0628776902494196
2.15,150.946477170421,0.0643628288444018
2.15,148.081688194767,0.065566303125533
2.15,145.216899219113,0.0663465577937113
2.15,142.352110243459,0.0665577187791619
2.15,139.487321267805,0.0660602612786716
2.15,136.622532292151,0.0647343685895784
2.15,133.757743316496,0.062494908070951
2.15,130.892954340842,0.0593062637085496
2.15,128.028165365188,0.0551946964874212
2.15,125.163376389534,0.0502556428947451
2.15,122.29858741388,0.044653587380985
2.15,119.433798438226,0.0386129644913132
2.15,116.569009462572,0.0323999353608003
2.15,113.704220486918,0.0262966432924747
2.15,110.839431511264,0.0205713204720662
2.15,107.974642535609,0.0154489317716414
2.15,105.109853559955,0.0110874673797125
2.15,102.245064584301,0.00756427236686601
2.15,99.3802756086471,0.00487496078293617
2.15,96.515486632993,0.00294487182453867
2.15,93.6506976573389,0.00165031667058828
2.15,90.7859086816847,0.000844753066291273
2.15,87.9211197060306,0.000384085979312155
2.15,85.0563307303765,0.00014579372491237
2.15,82.1915417547224,3.85003386915914e-05
2.15,79.3267527790683,3.97912734505074e-06
2.15,76.4619638034142,7.71140690265132e-06
2.15,73.59717482776,7.67684517926549e-06
2.15,70.7323858521059,1.01640317984391e-05
2.15,67.8675968764518,7.95856437660377e-05
2.15,65.0028079007977,0.000246705050967291
2.15,62.1380189251436,0.000565492146404077
2.15,59.2732299494895,0.00109116650315757
2.15,56.4084409738353,0.00187054891290254
2.15,53.5436519981812,0.00293302028189096
2.15,50.6788630225271,0.00428432993182165
2.15,47.814074046873,0.00590449844253972
2.15,44.9492850712189,0.00774993560844498
2.15,42.0844960955648,0.00975896473199695
2.15,39.2197071199107,0.0118593829503177
2.15,36.3549181442565,0.0139765366369922
2.15,33.4901291686024,0.0160405848593065
2.15,30.6253401929483,0.0179920328717061
2.15,27.7605512172942,0.0197850990878155
2.15,24.8957622416401,0.0213889155005768
2.15,22.0309732659859,0.0227868810405548
2.15,19.1661842903318,0.0239746645348246
2.15,16.3013953146777,0.024957400755175
2.15,13.4366063390236,0.0257465729512915
2.15,10.5718173633695,0.026356969255675
2.2,171,0.0571072775387329
2.2,168.135211024346,0.0576476556452202
2.2,165.270422048692,0.0582625453740351
2.2,162.405633073038,0.0588966177854398
2.2,159.540844097384,0.0594815854957546
2.2,156.676055121729,0.0599368285021534
2.2,153.811266146075,0.0601711652855489
2.2,150.946477170421,0.0600861564080937
2.2,148.081688194767,0.0595812378877739
2.2,145.216899219113,0.0585607926618797
2.2,142.352110243459,0.0569429703191465
2.2,139.487321267805,0.05466967101967
2.2,136.622532292151,0.0517166649152701
2.2,133.757743316496,0.0481024062396186
2.2,130.892954340842,0.0438938351869015
2.2,128.028165365188,0.0392074650240011
2.2,125.163376389534,0.0342044273447265
2.2,122.29858741388,0.0290789302322309
2.2,119.433798438226,0.0240407048841471
2.2,116.569009462572,0.0192932910276092
2.2,113.704220486918,0.0150111640393745
2.2,110.839431511264,0.0113194473155016
2.2,107.974642535609,0.00828009846150802
2.2,105.109853559955,0.00588801147027123
2.2,102.245064584301,0.00407944094727626
2.2,99.3802756086471,0.00275285497507541
2.2,96.515486632993,0.00179739197775325
2.2,93.6506976573389,0.00111793892404966
2.2,90.7859086816847,0.000645775461319223
2.2,87.9211197060306,0.000333647047887402
2.2,85.0563307303765,0.000144474351498831
2.2,82.1915417547224,4.37493455743007e-05
2.2,79.3267527790683,7.68856379444453e-06
2.2,76.4619638034142,2.03956402871714e-05
2.2,73.59717482776,1.98276783043686e-05
2.2,70.7323858521059,1.02634099845845e-05
2.2,67.8675968764518,7.43511081814247e-05
2.2,65.0028079007977,0.000223734356960952
2.2,62.1380189251436,0.000495876262677878
2.2,59.2732299494895,0.000928153771490081
2.2,56.4084409738353,0.00154652969418806
2.2,53.5436519981812,0.00236025273994489
2.2,50.6788630225271,0.00336014982284765
2.2,47.814074046873,0.00452028042169844
2.2,44.9492850712189,0.0058021098297941
2.2,42.0844960955648,0.00716000663798565
2.2,39.2197071199107,0.00854685417699999
2.2,36.3549181442565,0.00991881227292124
2.2,33.4901291686024,0.0112386522102492
2.2,30.6253401929483,0.012477491265141
2.2,27.7605512172942,0.0136150814812014
2.2,24.8957622416401,0.0146390120212997
2.2,22.0309732659859,0.0155432593803807
2.2,19.1661842903318,0.0163264892991538
2.2,16.3013953146777,0.0169904185184572
2.2,13.4366063390236,0.01753842496406
2.2,10.5718173633695,0.0179744843892704
2.25,171,0.000997203317678724
2.25,168.135211024346,0.000941771785428388
2.25,165.270422048692,0.00112355041431375
2.25,162.405633073038,0.00159100276684912
2.25,159.540844097384,0.00228332693692243
2.25,156.676055121729,0.00314947078600894
2.25,153.811266146075,0.00415895126779207
2.25,150.946477170421,0.00528594288380202
2.25,148.081688194767,0.00650024802029651
2.25,145.216899219113,0.00776308592901252
2.25,142.352110243459,0.00902549947876016
2.25,139.487321267805,0.0102287586500764
2.25,136.622532292151,0.0113067090294914
2.25,133.757743316496,0.0121900683792551
2.25,130.892954340842,0.012812475862217
2.25,128.028165365188,0.0131177655111245
2.25,125.163376389534,0.0130675620908804
2.25,122.29858741388,0.0126479895205328
2.25,119.433798438226,0.011874152593488
2.25,116.569009462572,0.0107911967173829
2.25,113.704220486918,0.00947120935736524
2.25,110.839431511264,0.00800595862587619
2.25,107.974642535609,0.00649633256381966
2.25,105.109853559955,0.00504013675682877
2.25,102.245064584301,0.00372039726369489
2.25,99.3802756086471,0.00259632339410247
2.25,96.515486632993,0.00169855826586369
2.25,93.6506976573389,0.0010293950816731
2.25,90.7859086816847,0.00056752135378367
2.25,87.9211197060306,0.000275899033921823
2.25,85.0563307303765,0.000110866891677577
2.25,82.1915417547224,3.05886089409858e-05
2.25,79.3267527790683,5.16553377355076e-06
2.25,76.4619638034142,8.96272724584387e-06
2.25,73.59717482776,8.47690442718884e-06
2.25,70.7323858521059,1.11027967552237e-05
2.25,67.8675968764518,5.8658674609271e-05
2.25,65.0028079007977,0.00017777934628346
2.25,62.1380189251436,0.000405767539729481
2.25,59.2732299494895,0.00078330340962745
2.25,56.4084409738353,0.0013477109778902
2.25,53.5436519981812,0.00212733294743101
2.25,50.6788630225271,0.00313700164599994
2.25,47.814074046873,0.00437536321358147
2.25,44.9492850712189,0.0058244408193396
2.25,42.0844960955648,0.00745136136254585
2.25,39.2197071199107,0.00921177906726928
2.25,36.3549181442565,0.0110542929631539
2.25,33.4901291686024,0.0129250983133865
2.25,30.6253401929483,0.0147722089519895
2.25,27.7605512172942,0.0165487826884315
2.25,24.8957622416401,0.0182153123870864
2.25,22.0309732659859,0.0197406581002332
2.25,19.1661842903318,0.0211020570946149
2.25,16.3013953146777,0.0222843458115645
2.25,13.4366063390236,0.0232786645589292
2.25,10.5718173633695,0.024080905926188
2.3,171,0.0414165136795695
2.3,168.135211024346,0.0420819898952236
2.3,165.270422048692,0.0428846675319238
2.3,162.405633073038,0.0437883067960583
2.3,159.540844097384,0.0447459464563533
2.3,156.676055121729,0.0456990482310181
2.3,153.811266146075,0.0465772815481416
2.3,150.946477170421,0.0472993401436758
2.3,148.081688194767,0.0477751870373376
2.3,145.216899219113,0.0479100599025942
2.3,142.352110243459,0.0476104102865778
2.3,139.487321267805,0.0467916840751663
2.3,136.622532292151,0.0453874854428961
2.3,133.757743316496,0.0433592421379029
2.3,130.892954340842,0.040705082421929
2.3,128.028165365188,0.037466350113837
2.3,125.163376389534,0.0337301425724993
2.3,122.29858741388,0.0296265555138658
2.3,119.433798438226,0.0253199966260138
2.3,116.569009462572,0.0209949303283413
2.3,113.704220486918,0.0168375712168574
2.3,110.839431511264,0.0130160936946018
2.3,107.974642535609,0.00966257386027239
2.3,105.109853559955,0.00685988079531072
2.3,102.245064584301,0.00463598268751951
2.3,99.3802756086471,0.00296672591609757
2.3,96.515486632993,0.00178638193044971
2.3,93.6506976573389,0.00100356402882495
2.3,90.7859086816847,0.000518917778407916
2.3,87.9211197060306,0.000240602173869248
2.3,85.0563307303765,9.42450445404756e-05
2.3,82.1915417547224,2.59825349716635e-05
2.3,79.3267527790683,2.84884323899394e-06
2.3,76.4619638034142,8.93169240107071e-06
2.3,73.59717482776,8.81301635646989e-06
2.3,70.7323858521059,4.90328790464764e-06
2.3,67.8675968764518,5.07336155031996e-05
2.3,65.0028079007977,0.000157302386965792
2.3,62.1380189251436,0.000357232022770874
2.3,59.2732299494895,0.000682527895328498
2.3,56.4084409738353,0.00115813069202996
2.3,53.5436519981812,0.00179656672606743
2.3,50.6788630225271,0.00259486071322155
2.3,47.814074046873,0.00353425123247963
2.3,44.9492850712189,0.00458253107808131
2.3,42.0844960955648,0.00569830034286488
2.3,39.2197071199107,0.00683615158483771
2.3,36.3549181442565,0.00795180297392144
2.3,33.4901291686024,0.00900639304974307
2.3,30.6253401929483,0.00996945554243777
2.3,27.7605512172942,0.0108204123707478
2.3,24.8957622416401,0.0115486887351625
2.3,22.0309732659859,0.0121527300749568
2.3,19.1661842903318,0.0126382805249793
2.3,16.3013953146777,0.0130162819454333
2.3,13.4366063390236,0.0133006977253487
2.3,10.5718173633695,0.0135064840976057
2.35,171,0.0286576842610797
2.35,168.135211024346,0.0288285654616207
2.35,165.270422048692,0.0290064840831215
2.35,162.405633073038,0.0291623076999075
2.35,159.540844097384,0.0292608592151307
2.35,156.676055121729,0.0292616932260258
2.35,153.811266146075,0.0291205212845037
2.35,150.946477170421,0.0287914460434066
2.35,148.081688194767,0.0282300951742932
2.35,145.216899219113,0.0273976254672259
2.35,142.352110243459,0.0262653961310697
2.35,139.487321267805,0.0248199020541272
2.35,136.622532292151,0.0230673439715622
2.35,133.757743316496,0.0210370415525536
2.35,130.892954340842,0.0187828262340147
2.35,128.028165365188,0.0163816380136219
2.35,125.163376389534,0.0139288234242084
2.35,122.29858741388,0.0115300686965784
2.35,119.433798438226,0.00929041195281555
2.35,116.569009462572,0.00730122250404525
2.35,113.704220486918,0.00562637924666368
2.35,110.839431511264,0.00428963386462493
2.35,107.974642535609,0.00326764921204653
2.35,105.109853559955,0.00249686846727563
2.35,102.245064584301,0.0018986458561175
2.35,99.3802756086471,0.001410118899457
2.35,96.515486632993,0.000999473035578546
2.35,93.6506976573389,0.000660275697230549
2.35,90.7859086816847,0.000396401227552264
2.35,87.9211197060306,0.000209162018137084
2.35,85.0563307303765,9.12785452798124e-05
2.35,82.1915417547224,2.7486953678662e-05
2.35,79.3267527790683,4.72974337168501e-06
2.35,76.4619638034142,1.26231721412071e-05
2.35,73.59717482776,1.2194328328631e-05
2.35,70.7323858521059,7.13279552374995e-06
2.35,67.8675968764518,4.66756484703872e-05
2.35,65.0028079007977,0.000140183794057387
2.35,62.1380189251436,0.00031162593920242
2.35,59.2732299494895,0.000585840947179961
2.35,56.4084409738353,0.000981846096536432
2.35,53.5436519981812,0.00150976034847897
2.35,50.6788630225271,0.00216956139578443
2.35,47.814074046873,0.0029514989939812
2.35,44.9492850712189,0.00383774668605571
2.35,42.0844960955648,0.00480475212563617
2.35,39.2197071199107,0.00582577091083286
2.35,36.3549181442565,0.00687319028199886
2.35,33.4901291686024,0.00792040661245522
2.35,30.6253401929483,0.00894316567528913
2.35,27.7605512172942,0.00992038039083423
2.35,24.8957622416401,0.0108345011704045
2.35,22.0309732659859,0.0116715371561167
2.35,19.1661842903318,0.0124208261151035
2.35,16.3013953146777,0.0130746390061657
2.35,13.4366063390236,0.0136276907738951
2.35,10.5718173633695,0.0140766157966667
2.4,171,0.010870134775643
2.4,168.135211024346,0.011242956533129
2.4,165.270422048692,0.0117132370243676
2.4,162.405633073038,0.012274855648489
2.4,159.540844097384,0.0129177832597406
2.4,156.676055121729,0.0136268341125991
2.4,153.811266146075,0.01438048672627
2.4,150.946477170421,0.0151499670691373
2.4,148.081688194767,0.0158988334713226
2.4,145.216899219113,0.01658333052084
2.4,142.352110243459,0.0171537701580903
2.4,139.487321267805,0.0175571325980913
2.4,136.622532292151,0.0177409430133983
2.4,133.757743316496,0.0176582701419237
2.4,130.892954340842,0.0172734284010405
2.4,128.028165365188,0.016567688562344
2.4,125.163376389534,0.0155440793326329
2.4,122.29858741388,0.0142302711303102
2.4,119.433798438226,0.0126786436742566
2.4,116.569009462572,0.0109629864381023
2.4,113.704220486918,0.00917184319143249
2.4,110.839431511264,0.00739919581891865
2.4,107.974642535609,0.00573383412418666
2.4,105.109853559955,0.00424919553248143
2.4,102.245064584301,0.00299552541192106
2.4,99.3802756086471,0.00199583212207922
2.4,96.515486632993,0.00124634088437947
2.4,93.6506976573389,0.00072116400907846
2.4,90.7859086816847,0.000379964521729619
2.4,87.9211197060306,0.000176765919496649
2.4,85.0563307303765,6.79348642687663e-05
2.4,82.1915417547224,1.77673306648915e-05
2.4,79.3267527790683,2.25671633041033e-06
2.4,76.4619638034142,2.58380524872758e-06
2.4,73.59717482776,2.30241076017461e-06
2.4,70.7323858521059,6.23841704099573e-06
2.4,67.8675968764518,3.67243890524429e-05
2.4,65.0028079007977,0.000113129664699491
2.4,62.1380189251436,0.000260779381024714
2.4,59.2732299494895,0.0005068870687822
2.4,56.4084409738353,0.000876379167921127
2.4,53.5436519981812,0.00138778108224775
2.4,50.6788630225271,0.00204992078178001
2.4,47.814074046873,0.00286011364349739
2.4,44.9492850712189,0.00380410011045546
2.4,42.0844960955648,0.00485760610499142
2.4,39.2197071199107,0.00598909307835471
2.4,36.3549181442565,0.00716311144667242
2.4,33.4901291686024,0.00834366838596218
2.4,30.6253401929483,0.00949713274997269
2.4,27.7605512172942,0.0105943736340812
2.4,24.8957622416401,0.0116120134034644
2.4,22.0309732659859,0.0125328323188459
2.4,19.1661842903318,0.0133454695108469
2.4,16.3013953146777,0.0140436196667946
2.4,13.4366063390236,0.0146249340736895
2.4,10.5718173633695,0.0150898123067522
2.45,171,0.029100573054813
2.45,168.135211024346,0.0294944290116622
2.45,165.270422048692,0.0299622180894023
2.45,162.405633073038,0.0304773996382608
2.45,159.540844097384,0.0310062604963628
2.45,156.676055121729,0.03150767073384
2.45,153.811266146075,0.0319333391180088
2.45,150.946477170421,0.0322288123284007
2.45,148.081688194767,0.0323354466155828
2.45,145.216899219113,0.0321935160606398
2.45,142.352110243459,0.0317464954432978
2.45,139.487321267805,0.0309463645686256
2.45,136.622532292151,0.0297595374274904
2.45,133.757743316496,0.0281727567170745
2.45,130.892954340842,0.0261980671383507
2.45,128.028165365188,0.0238758594886867
2.45,125.163376389534,0.02127503284207
2.45,122.29858741388,0.0184896034714119
2.45,119.433798438226,0.0156316003016207
2.45,116.569009462572,0.0128207668891059
2.45,113.704220486918,0.0101723111583769
2.45,110.839431511264,0.00778453065429958
2.45,107.974642535609,0.0057284126045299
2.45,105.109853559955,0.00404113681530261
2.45,102.245064584301,0.00272477221421268
2.45,99.3802756086471,0.00175045836414779
2.45,96.515486632993,0.00106720263082124
2.45,93.6506976573389,0.000613325545730591
2.45,90.7859086816847,0.000327769885473831
2.45,87.9211197060306,0.000158326753809926
2.45,85.0563307303765,6.49474928808561e-05
2.45,82.1915417547224,1.87538037754516e-05
2.45,79.3267527790683,2.3136093119836e-06
2.45,76.4619638034142,7.97706837581066e-06
2.45,73.59717482776,7.81050787243934e-06
2.45,70.7323858521059,2.93948096127903e-06
2.45,67.8675968764518,3.43248218592245e-05
2.45,65.0028079007977,0.00010565360359878
2.45,62.1380189251436,0.000237245839261721
2.45,59.2732299494895,0.000448445118612123
2.45,56.4084409738353,0.000753060933478278
2.45,53.5436519981812,0.00115618893732579
2.45,50.6788630225271,0.00165274522398459
2.45,47.814074046873,0.00222788226023535
2.45,44.9492850712189,0.0028590159911235
2.45,42.0844960955648,0.00351889901327353
2.45,39.2197071199107,0.00417906333040691
2.45,36.3549181442565,0.00481301112875525
2.45,33.4901291686024,0.00539870024646193
2.45,30.6253401929483,0.00592008733038551
2.45,27.7605512172942,0.00636769806487872
2.45,24.8957622416401,0.00673835168162167
2.45,22.0309732659859,0.00703425978467359
2.45,19.1661842903318,0.00726174961976309
2.45,16.3013953146777,0.00742984335448002
2.45,13.4366063390236,0.00754887647733257
2.45,10.5718173633695,0.00762927795478925
2.5,171,0.0121989721962887
2.5,168.135211024346,0.0121882276165514
2.5,165.270422048692,0.0121553044193739
2.5,162.405633073038,0.0120867110459649
2.5,159.540844097384,0.0119667519848764
2.5,156.676055121729,0.011778230020408
2.5,153.811266146075,0.0115034869052626
2.5,150.946477170421,0.0111258268499142
2.5,148.081688194767,0.0106313217910234
2.5,145.216899219113,0.0100109308744676
2.5,142.352110243459,0.00926278518152875
2.5,139.487321267805,0.00839440762464325
2.5,136.622532292151,0.0074245837805224
2.5,133.757743316496,0.00638461087402334
2.5,130.892954340842,0.00531877373286573
2.5,128.028165365188,0.00428413274788781
2.5,125.163376389534,0.00334974925622613
2.5,122.29858741388,0.00259342627790142
2.5,119.433798438226,0.00208432136156849
2.5,116.569009462572,0.00183158215561768
2.5,113.704220486918,0.00174358670344794
2.5,110.839431511264,0.0016911357802952
2.5,107.974642535609,0.00159150451720767
2.5,105.109853559955,0.00142013528787959
2.5,102.245064584301,0.00118938930878151
2.5,99.3802756086471,0.0009287368957843
2.5,96.515486632993,0.000671089085004404
2.5,93.6506976573389,0.000443914736999501
2.5,90.7859086816847,0.000264308009593966
2.5,87.9211197060306,0.000137605409538978
2.5,85.0563307303765,5.90094024739977e-05
2.5,82.1915417547224,1.73432156919158e-05
2.5,79.3267527790683,2.81094397918234e-06
2.5,76.4619638034142,7.35443933932132e-06
2.5,73.59717482776,7.0408631542943e-06
2.5,70.7323858521059,4.99020349917723e-06
2.5,67.8675968764518,3.03124137948192e-05
2.5,65.0028079007977,9.13362042963209e-05
2.5,62.1380189251436,0.000204968617562337
2.5,59.2732299494895,0.000389343556256717
2.5,56.4084409738353,0.000659895148033235
2.5,53.5436519981812,0.00102717266834536
2.5,50.6788630225271,0.00149548229872109
2.5,47.814074046873,0.00206238657836438
2.5,44.9492850712189,0.00271899667777925
2.5,42.0844960955648,0.00345090712175159
2.5,39.2197071199107,0.00423957270825937
2.5,36.3549181442565,0.00506390988656766
2.5,33.4901291686024,0.00590191510803537
2.5,30.6253401929483,0.00673212542793565
2.5,27.7605512172942,0.0075347950788097
2.5,24.8957622416401,0.00829271744879796
2.5,22.0309732659859,0.00899167615856818
2.5,19.1661842903318,0.0096205544349647
2.5,16.3013953146777,0.0101711641511828
2.5,13.4366063390236,0.0106378734576101
2.5,10.5718173633695,0.0110171162669195
2.55,171,0.0137323290092257
2.55,168.135211024346,0.0140414440574982
2.55,165.270422048692,0.0144232546508711
2.55,162.405633073038,0.0148671762304059
2.55,159.540844097384,0.0153586293404186
2.55,156.676055121729,0.0158783119242251
2.55,153.811266146075,0.0164016266831801
2.55,150.946477170421,0.0168984327952699
2.55,148.081688194767,0.0173333154095589
2.55,145.216899219113,0.0176665673002594
2.55,142.352110243459,0.0178560410293243
2.55,139.487321267805,0.0178599451026996
2.55,136.622532292151,0.0176405188621684
2.55,133.757743316496,0.0171683355797303
2.55,130.892954340842,0.0164267754002877
2.55,128.028165365188,0.0154160213308272
2.55,125.163376389534,0.0141558174824842
2.55,122.29858741388,0.0126862459156285
2.55,119.433798438226,0.0110659676473307
2.55,116.569009462572,0.00936774027443576
2.55,113.704220486918,0.00767152495612103
2.55,110.839431511264,0.00605603280040104
2.55,107.974642535609,0.00459000194360247
2.55,105.109853559955,0.0033247056504247
2.55,102.245064584301,0.00228907266582718
2.55,99.3802756086471,0.00148833845378167
2.55,96.515486632993,0.000906424365909132
2.55,93.6506976573389,0.000511433700701392
2.55,90.7859086816847,0.000262973441988765
2.55,87.9211197060306,0.00011964722518947
2.55,85.0563307303765,4.51182412170204e-05
2.55,82.1915417547224,1.15990036023991e-05
2.55,79.3267527790683,9.34728562653101e-07
2.55,76.4619638034142,1.25963687093848e-06
2.55,73.59717482776,1.26638477451509e-06
2.55,70.7323858521059,3.49467923964975e-06
2.55,67.8675968764518,2.47503073614723e-05
2.55,65.0028079007977,7.70301996683394e-05
2.55,62.1380189251436,0.000177691611993642
2.55,59.2732299494895,0.000344876147240584
2.55,56.4084409738353,0.000594564381950525
2.55,53.5436519981812,0.000937663638228436
2.55,50.6788630225271,0.00137785470915608
2.55,47.814074046873,0.00191064459209349
2.55,44.9492850712189,0.00252373528055217
2.55,42.0844960955648,0.00319851915050616
2.55,39.2197071199107,0.00391231277703588
2.55,36.3549181442565,0.00464086617186265
2.55,33.4901291686024,0.00536072055338096
2.55,30.6253401929483,0.00605109916327022
2.55,27.7605512172942,0.00669515932750046
2.55,24.8957622416401,0.00728057196337666
2.55,22.0309732659859,0.00779950192462994
2.55,19.1661842903318,0.00824812781217681
2.55,16.3013953146777,0.00862586439817736
2.55,13.4366063390236,0.00893444327084374
2.55,10.5718173633695,0.00917697978842237
2.6,171,0.0191875021459689
2.6,168.135211024346,0.0194010394670974
2.6,165.270422048692,0.019649274654311
2.6,162.405633073038,0.0199140329753658
2.6,159.540844097384,0.0201726255594622
2.6,156.676055121729,0.0203979083517978
2.6,153.811266146075,0.0205587039440379
2.6,150.946477170421,0.0206207292515104
2.6,148.081688194767,0.0205481500381554
2.6,145.216899219113,0.0203058282608463
2.6,142.352110243459,0.0198622347887612
2.6,139.487321267805,0.0191928698758433
2.6,136.622532292151,0.0182838792959474
2.6,133.757743316496,0.0171354007980515
2.6,130.892954340842,0.0157640609882223
2.6,128.028165365188,0.014204010839859
2.6,125.163376389534,0.0125059782333252
2.6,122.29858741388,0.0107340489788606
2.6,119.433798438226,0.00896025141483257
2.6,116.569009462572,0.00725746041383391
2.6,113.704220486918,0.00569156319138322
2.6,110.839431511264,0.00431413132721765
2.6,107.974642535609,0.00315692429426832
2.6,105.109853559955,0.00222936226620193
2.6,102.245064584301,0.00151966628787492
2.6,99.3802756086471,0.000999703849457776
2.6,96.515486632993,0.000632650021271598
2.6,93.6506976573389,0.000381367598004235
2.6,90.7859086816847,0.00021457001988605
2.6,87.9211197060306,0.000108735745611626
2.6,85.0563307303765,4.64395129190752e-05
2.6,82.1915417547224,1.38115369927961e-05
2.6,79.3267527790683,1.82863344346955e-06
2.6,76.4619638034142,6.37540989291333e-06
2.6,73.59717482776,6.19911635305672e-06
2.6,70.7323858521059,2.27071489440485e-06
2.6,67.8675968764518,2.41125453546834e-05
2.6,65.0028079007977,7.35977299148076e-05
2.6,62.1380189251436,0.000163961744809404
2.6,59.2732299494895,0.000307852920282092
2.6,56.4084409738353,0.000514007069199389
2.6,53.5436519981812,0.000785339653347921
2.6,50.6788630225271,0.00111824814744623
2.6,47.814074046873,0.00150312211187316
2.6,44.9492850712189,0.00192580479215238
2.6,42.0844960955648,0.00236959779430905
2.6,39.2197071199107,0.00281736877985067
2.6,36.3549181442565,0.00325339050314356
2.6,33.4901291686024,0.00366466811889735
2.6,30.6253401929483,0.00404165717181476
2.6,27.7605512172942,0.00437840216969987
2.6,24.8957622416401,0.00467221424984167
2.6,22.0309732659859,0.00492304965144845
2.6,19.1661842903318,0.00513275329313495
2.6,16.3013953146777,0.00530430492683411
2.6,13.4366063390236,0.00544116274158736
2.6,10.5718173633695,0.00554675331717152
2.65,171,0.00294626039755816
2.65,168.135211024346,0.00285244372107092
2.65,165.270422048692,0.00272605079899859
2.65,162.405633073038,0.00256282629263965
2.65,159.540844097384,0.00235840202910645
2.65,156.676055121729,0.00210884235601246
2.65,153.811266146075,0.00181132060506254
2.65,150.946477170421,0.00146490808854603
2.65,148.081688194767,0.00107144260899556
2.65,145.216899219113,0.000636530795378648
2.65,142.352110243459,0.000173926074649047
2.65,139.487321267805,0.000325181099628758
2.65,136.622532292151,0.000810516427259108
2.65,133.757743316496,0.00127683612751291
2.65,130.892954340842,0.00169897067423359
2.65,128.028165365188,0.00205309927991525
2.65,125.163376389534,0.00231812136438942
2.65,122.29858741388,0.00247821265177015
2.65,119.433798438226,0.002525184271523
2.65,116.569009462572,0.00246010770897299
2.65,113.704220486918,0.0022937907988482
2.65,110.839431511264,0.00204586887488972
2.65,107.974642535609,0.00174253248610579
2.65,105.109853559955,0.00141320160512561
2.65,102.245064584301,0.00108670395453906
2.65,99.3802756086471,0.000787650019007007
2.65,96.515486632993,0.000533672559228791
2.65,93.6506976573389,0.000334011974028577
2.65,90.7859086816847,0.000189628645802089
2.65,87.9211197060306,9.46936224138763e-05
2.65,85.0563307303765,3.90378851878921e-05
2.65,82.1915417547224,1.09901361716208e-05
2.65,79.3267527790683,1.60333424208087e-06
2.65,76.4619638034142,3.87927022632617e-06
2.65,73.59717482776,3.65966915313828e-06
2.65,70.7323858521059,3.48825646195697e-06
2.65,67.8675968764518,2.03751548701308e-05
2.65,65.0028079007977,6.19285012936201e-05
2.65,62.1380189251436,0.000140827999175462
2.65,59.2732299494895,0.000270886260003601
2.65,56.4084409738353,0.00046464473407166
2.65,53.5436519981812,0.000731571203973487
2.65,50.6788630225271,0.00107665024609288
2.65,47.814074046873,0.00149956192353519
2.65,44.9492850712189,0.0019945478427455
2.65,42.0844960955648,0.00255093990317579
2.65,39.2197071199107,0.00315421788386506
2.65,36.3549181442565,0.00378739110838535
2.65,33.4901291686024,0.00443247691789372
2.65,30.6253401929483,0.00507187078833236
2.65,27.7605512172942,0.00568945628862766
2.65,24.8957622416401,0.00627137028661173
2.65,22.0309732659859,0.00680640411037642
2.65,19.1661842903318,0.00728607359743575
2.65,16.3013953146777,0.00770442492938976
2.65,13.4366063390236,0.0080576587213424
2.65,10.5718173633695,0.00834365542111607
2.7,171,0.0130534963942479
2.7,168.135211024346,0.0132875304390848
2.7,165.270422048692,0.0135722821805958
2.7,162.405633073038,0.0138967340651848
2.7,159.540844097384,0.0142463770390835
2.7,156.676055121729,0.0146028195734993
2.7,153.811266146075,0.0149435806426622
2.7,150.946477170421,0.0152422002844841
2.7,148.081688194767,0.0154688095227636
2.7,145.216899219113,0.0155912878895503
2.7,142.352110243459,0.0155770921417259
2.7,139.487321267805,0.0153957576900084
2.7,136.622532292151,0.015021954982061
2.7,133.757743316496,0.0144388372685265
2.7,130.892954340842,0.0136412672778091
2.7,128.028165365188,0.012638393499543
2.7,125.163376389534,0.0114550039322056
2.7,122.29858741388,0.0101311541901582
2.7,119.433798438226,0.00871976836321294
2.7,116.569009462572,0.00728223463453892
2.7,113.704220486918,0.00588241444074673
2.7,110.839431511264,0.00457986954119161
2.7,107.974642535609,0.00342338243310334
2.7,105.109853559955,0.00244590851928901
2.7,102.245064584301,0.00166190173719129
2.7,99.3802756086471,0.00106751504274402
2.7,96.515486632993,0.000643583176920503
2.7,93.6506976573389,0.000360692109374895
2.7,90.7859086816847,0.000185184650200039
2.7,87.9211197060306,8.47661319736415e-05
2.7,85.0563307303765,3.25200234618788e-05
2.7,82.1915417547224,8.63918162147384e-06
2.7,79.3267527790683,5.62616624094133e-07
2.7,76.4619638034142,2.34982473037429e-06
2.7,73.59717482776,2.3479537790749e-06
2.7,70.7323858521059,1.93044486750686e-06
2.7,67.8675968764518,1.78079014240361e-05
2.7,65.0028079007977,5.5508418669848e-05
2.7,62.1380189251436,0.000127046622237607
2.7,59.2732299494895,0.000244480155271724
2.7,56.4084409738353,0.000417696686231038
2.7,53.5436519981812,0.00065241077442882
2.7,50.6788630225271,0.0009488747405236
2.7,47.814074046873,0.00130155529764887
2.7,44.9492850712189,0.00169976825285783
2.7,42.0844960955648,0.00212905787199341
2.7,39.2197071199107,0.00257299063362104
2.7,36.3549181442565,0.00301501115133092
2.7,33.4901291686024,0.00344006290549707
2.7,30.6253401929483,0.00383577689984528
2.7,27.7605512172942,0.00419314423017652
2.7,24.8957622416401,0.00450668775480971
2.7,22.0309732659859,0.00477421804318835
2.7,19.1661842903318,0.00499629516723875
2.7,16.3013953146777,0.0051755244411008
2.7,13.4366063390236,0.00531579930391729
2.7,10.5718173633695,0.00542157785039276
2.75,171,0.0117096725660189
2.75,168.135211024346,0.011806005872607
2.75,165.270422048692,0.0119131854057795
2.75,162.405633073038,0.0120196273008499
2.75,159.540844097384,0.0121111452840325
2.75,156.676055121729,0.0121711459047268
2.75,153.811266146075,0.0121810709116828
2.75,150.946477170421,0.0121211620030288
2.75,148.081688194767,0.0119716012312503
2.75,145.216899219113,0.0117140375850824
2.75,142.352110243459,0.0113334454153505
2.75,139.487321267805,0.0108201770033605
2.75,136.622532292151,0.0101719804213353
2.75,133.757743316496,0.00939567302734152
2.75,130.892954340842,0.008508114458613
2.75,128.028165365188,0.00753613600358752
2.75,125.163376389534,0.00651517445186299
2.75,122.29858741388,0.00548653138525114
2.75,119.433798438226,0.00449341422916361
2.75,116.569009462572,0.00357617073836383
2.75,113.704220486918,0.00276735030128322
2.75,110.839431511264,0.00208738272278719
2.75,107.974642535609,0.00154179822561329
2.75,105.109853559955,0.00112109814157895
2.75,102.245064584301,0.000804367997599443
2.75,99.3802756086471,0.000566474555501974
2.75,96.515486632993,0.000385860564150561
2.75,93.6506976573389,0.000248594421637971
2.75,90.7859086816847,0.000147275083715349
2.75,87.9211197060306,7.73040518909731e-05
2.75,85.0563307303765,3.3720953132172e-05
2.75,82.1915417547224,1.01191987257258e-05
2.75,79.3267527790683,1.37784830403943e-06
2.75,76.4619638034142,4.72530376395358e-06
2.75,73.59717482776,4.56173132052452e-06
2.75,70.7323858521059,1.95250636099248e-06
2.75,67.8675968764518,1.73012573707242e-05
2.75,65.0028079007977,5.25000664398311e-05
2.75,62.1380189251436,0.000116781945962963
2.75,59.2732299494895,0.000219308537371792
2.75,56.4084409738353,0.000366801350617283
2.75,53.5436519981812,0.00056234386048948
2.75,50.6788630225271,0.000804946481430057
2.75,47.814074046873,0.00108982317756778
2.75,44.9492850712189,0.00140919838101346
2.75,42.0844960955648,0.00175339623582441
2.75,39.2197071199107,0.00211196822273578
2.75,36.3549181442565,0.00247467085789571
2.75,33.4901291686024,0.00283218477446199
2.75,30.6253401929483,0.00317654456950437
2.75,27.7605512172942,0.00350130807642154
2.75,24.8957622416401,0.00380152704918685
2.75,22.0309732659859,0.00407359051943148
2.75,19.1661842903318,0.00431500424189138
2.75,16.3013953146777,0.00452415336786792
2.75,13.4366063390236,0.00470007792687666
2.75,10.5718173633695,0.00484227629525316
2.8,171,0.00204148332429719
2.8,168.135211024346,0.00215686153660857
2.8,165.270422048692,0.0023053083563273
2.8,162.405633073038,0.00248672657461523
2.8,159.540844097384,0.00269993947819262
2.8,156.676055121729,0.00294221244732808
2.8,153.811266146075,0.00320878667903952
2.8,150.946477170421,0.0034924708283918
2.8,148.081688194767,0.00378335574672601
2.8,145.216899219113,0.004068736510985
2.8,142.352110243459,0.0043333359904443
2.8,139.487321267805,0.00455991652197228
2.8,136.622532292151,0.00473033397143696
2.8,133.757743316496,0.00482702823820201
2.8,130.892954340842,0.00483485932498733
2.8,128.028165365188,0.00474309968420909
2.8,125.163376389534,0.00454730183180117
2.8,122.29858741388,0.00425070160833782
2.8,119.433798438226,0.00386481901637827
2.8,116.569009462572,0.00340899914347059
2.8,113.704220486918,0.00290879707236625
2.8,110.839431511264,0.00239333080677459
2.8,107.974642535609,0.00189195940765565
2.8,105.109853559955,0.00143082896642531
2.8,102.245064584301,0.00102990737136188
2.8,99.3802756086471,0.000701062493647433
2.8,96.515486632993,0.000447528620932721
2.8,93.6506976573389,0.000264798820725553
2.8,90.7859086816847,0.000142658940709263
2.8,87.9211197060306,6.78367324610586e-05
2.8,85.0563307303765,2.66489503282884e-05
2.8,82.1915417547224,7.10686947677854e-06
2.8,79.3267527790683,8.46720311040387e-07
2.8,76.4619638034142,1.64610868271641e-06
2.8,73.59717482776,1.49924605710442e-06
2.8,70.7323858521059,2.40290596834133e-06
2.8,67.8675968764518,1.42571678888196e-05
2.8,65.0028079007977,4.38474724060622e-05
2.8,62.1380189251436,0.000100891867954805
2.8,59.2732299494895,0.000195923766986299
2.8,56.4084409738353,0.00033868270431047
2.8,53.5436519981812,0.000536593900089521
2.8,50.6788630225271,0.000793521122589465
2.8,47.814074046873,0.00110903100584237
2.8,44.9492850712189,0.00147828247219979
2.8,42.0844960955648,0.00189251587273794
2.8,39.2197071199107,0.00234000390154942
2.8,36.3549181442565,0.00280726227270058
2.8,33.4901291686024,0.00328030689702091
2.8,30.6253401929483,0.00374577621036304
2.8,27.7605512172942,0.00419179514953652
2.8,24.8957622416401,0.00460852282164183
2.8,22.0309732659859,0.00498838449716483
2.8,19.1661842903318,0.00532603143168463
2.8,16.3013953146777,0.00561809637949216
2.8,13.4366063390236,0.005862820202185
2.8,10.5718173633695,0.00605962008721617
2.85,171,0.0109316619604828
2.85,168.135211024346,0.0110959792766273
2.85,165.270422048692,0.0112930731707668
2.85,162.405633073038,0.0115132257298418
2.85,159.540844097384,0.011743947829293
2.85,156.676055121729,0.0119698073231998
2.85,153.811266146075,0.0121724329514238
2.85,150.946477170421,0.0123307923563297
2.85,148.081688194767,0.0124218412657699
2.85,145.216899219113,0.0124216212198807
2.85,142.352110243459,0.012306839504622
2.85,139.487321267805,0.0120568944539528
2.85,136.622532292151,0.0116562151142667
2.85,133.757743316496,0.0110966776006965
2.85,130.892954340842,0.0103797614904118
2.85,128.028165365188,0.00951804567606029
2.85,125.163376389534,0.00853564380446965
2.85,122.29858741388,0.00746726799105692
2.85,119.433798438226,0.00635579294717671
2.85,116.569009462572,0.00524845326320203
2.85,113.704220486918,0.00419209889993639
2.85,110.839431511264,0.00322819018654629
2.85,107.974642535609,0.00238835940001181
2.85,105.109853559955,0.00169134217683888
2.85,102.245064584301,0.00114186753593351
2.85,99.3802756086471,0.00073172098809428
2.85,96.515486632993,0.000442740271653923
2.85,93.6506976573389,0.000251072177411581
2.85,90.7859086816847,0.000131710060922151
2.85,87.9211197060306,6.22341336223658e-05
2.85,85.0563307303765,2.49118168719586e-05
2.85,82.1915417547224,6.97721615541741e-06
2.85,79.3267527790683,5.78560216486075e-07
2.85,76.4619638034142,2.70059358355006e-06
2.85,73.59717482776,2.66048070279252e-06
2.85,70.7323858521059,1.09022716999651e-06
2.85,67.8675968764518,1.34218570250437e-05
2.85,65.0028079007977,4.1615033227165e-05
2.85,62.1380189251436,9.41315868168571e-05
2.85,59.2732299494895,0.000179077470483518
2.85,56.4084409738353,0.00030252384619619
2.85,53.5436519981812,0.000467153305780181
2.85,50.6788630225271,0.000671542462803812
2.85,47.814074046873,0.000910194841105557
2.85,44.9492850712189,0.00117425149311116
2.85,42.0844960955648,0.00145267396955273
2.85,39.2197071199107,0.00173363351707876
2.85,36.3549181442565,0.00200584877431938
2.85,33.4901291686024,0.00225967312902603
2.85,30.6253401929483,0.00248781666775758
2.85,27.7605512172942,0.00268567218668193
2.85,24.8957622416401,0.00285128275879103
2.85,22.0309732659859,0.00298503139391005
2.85,19.1661842903318,0.00308915080381972
2.85,16.3013953146777,0.00316714805557283
2.85,13.4366063390236,0.00322322220722725
2.85,10.5718173633695,0.00326173033226003
2.9,171,0.0062893630752343
2.9,168.135211024346,0.00631187926771471
2.9,165.270422048692,0.00633136608310793
2.9,162.405633073038,0.00634119241308178
2.9,159.540844097384,0.00633345685631927
2.9,156.676055121729,0.00629922602997115
2.9,153.811266146075,0.00622892816865148
2.9,150.946477170421,0.00611293332388049
2.9,148.081688194767,0.00594233310333336
2.9,145.216899219113,0.00570990286642933
2.9,142.352110243459,0.00541118855778362
2.9,139.487321267805,0.00504561312968089
2.9,136.622532292151,0.00461745191606717
2.9,133.757743316496,0.00413649421528047
2.9,130.892954340842,0.00361820265380778
2.9,128.028165365188,0.0030832115207258
2.9,125.163376389534,0.00255606466019758
2.9,122.29858741388,0.0020631435705924
2.9,119.433798438226,0.00162967787063488
2.9,116.569009462572,0.00127545461381782
2.9,113.704220486918,0.00100877653823066
2.9,110.839431511264,0.000820526020056609
2.9,107.974642535609,0.000685454706952531
2.9,105.109853559955,0.000574849700604065
2.9,102.245064584301,0.000470047702429292
2.9,99.3802756086471,0.000365848123698918
2.9,96.515486632993,0.000266129178261888
2.9,93.6506976573389,0.000177964001022187
2.9,90.7859086816847,0.000107266332896293
2.9,87.9211197060306,5.65514095829334e-05
2.9,85.0563307303765,2.45658774600406e-05
2.9,82.1915417547224,7.2883272600348e-06
2.9,79.3267527790683,9.85782433280676e-07
2.9,76.4619638034142,3.25340330757475e-06
2.9,73.59717482776,3.11395726587383e-06
2.9,70.7323858521059,1.68002665065177e-06
2.9,67.8675968764518,1.25733539581731e-05
2.9,65.0028079007977,3.81047996454641e-05
2.9,62.1380189251436,8.52419474577121e-05
2.9,59.2732299494895,0.000161243672695967
2.9,56.4084409738353,0.000272032776578531
2.9,53.5436519981812,0.000421328397549222
2.9,50.6788630225271,0.000610190478008925
2.9,47.814074046873,0.000836960308919148
2.9,44.9492850712189,0.00109752610057976
2.9,42.0844960955648,0.00138581151157013
2.9,39.2197071199107,0.00169438111910195
2.9,36.3549181442565,0.00201507063516742
2.9,33.4901291686024,0.00233957158643489
2.9,30.6253401929483,0.00265992340799169
2.9,27.7605512172942,0.00296888681899927
2.9,24.8957622416401,0.00326018968869156
2.9,22.0309732659859,0.00352865022810926
2.9,19.1661842903318,0.00377019240764525
2.9,16.3013953146777,0.00398177513825508
2.9,13.4366063390236,0.0041612602320173
2.9,10.5718173633695,0.00430724475008285
2.95,171,0.00437690612758517
2.95,168.135211024346,0.00449452533112999
2.95,165.270422048692,0.00464126547574123
2.95,162.405633073038,0.0048141076465239
2.95,159.540844097384,0.0050086643571657
2.95,156.676055121729,0.00521884811863957
2.95,153.811266146075,0.00543657775745457
2.95,150.946477170421,0.00565158501943245
2.95,148.081688194767,0.00585139626877445
2.95,145.216899219113,0.00602156908267152
2.95,142.352110243459,0.00614625559360558
2.95,139.487321267805,0.00620913825183619
2.95,136.622532292151,0.00619473593390251
2.95,133.757743316496,0.00609001005957708
2.95,130.892954340842,0.00588611882332128
2.95,128.028165365188,0.00558008748664657
2.95,125.163376389534,0.00517610467812358
2.95,122.29858741388,0.00468614209462858
2.95,119.433798438226,0.0041296468816692
2.95,116.569009462572,0.00353217967836417
2.95,113.704220486918,0.00292305521336484
2.95,110.839431511264,0.00233225390975299
2.95,107.974642535609,0.00178706244032611
2.95,105.109853559955,0.00130901341842613
2.95,102.245064584301,0.00091168562256296
2.95,99.3802756086471,0.000599780615394554
2.95,96.515486632993,0.000369632497770151
2.95,93.6506976573389,0.000210995140031699
2.95,90.7859086816847,0.000109668482572762
2.95,87.9211197060306,5.03523293328719e-05
2.95,85.0563307303765,1.91014122814345e-05
2.95,82.1915417547224,4.89999802601974e-06
2.95,79.3267527790683,3.87263201734046e-07
2.95,76.4619638034142,3.96327897059597e-07
2.95,73.59717482776,3.18083399004588e-07
2.95,70.7323858521059,1.6068965230878e-06
2.95,67.8675968764518,1.04655507836217e-05
2.95,65.0028079007977,3.25177084358922e-05
2.95,62.1380189251436,7.51809070249584e-05
2.95,59.2732299494895,0.000146337388810882
2.95,56.4084409738353,0.000253122256382704
2.95,53.5436519981812,0.000400693799162133
2.95,50.6788630225271,0.000591272394699266
2.95,47.814074046873,0.000823647745074475
2.95,44.9492850712189,0.00109322439994876
2.95,42.0844960955648,0.00139255120062441
2.95,39.2197071199107,0.00171219117895658
2.95,36.3549181442565,0.00204174763384018
2.95,33.4901291686024,0.00237086751496449
2.95,30.6253401929483,0.00269008225891794
2.95,27.7605512172942,0.00299140209771808
2.95,24.8957622416401,0.00326863664253166
2.95,22.0309732659859,0.00351746109644287
2.95,19.1661842903318,0.00373527796370863
2.95,16.3013953146777,0.00392093813649103
2.95,13.4366063390236,0.00407438551316688
2.95,10.5718173633695,0.00419628046641996
3,171,0.00837795475149603
3,168.135211024346,0.0084834496761646
3,165.270422048692,0.00860782190163131
3,162.405633073038,0.0087433114419897
3,159.540844097384,0.00888012892784714
3,156.676055121729,0.00900642261155085
3,153.811266146075,0.00910839492038072
3,150.946477170421,0.00917063587914545
3,148.081688194767,0.0091767343042666
3,145.216899219113,0.00911020704988788
3,142.352110243459,0.00895574853317264
3,139.487321267805,0.00870074697340663
3,136.622532292151,0.00833694455663121
3,133.757743316496,0.00786204619798416
3,130.892954340842,0.0072810217906502
3,128.028165365188,0.00660681970601819
3,125.163376389534,0.0058602341316363
3,122.29858741388,0.00506875801675013
3,119.433798438226,0.00426440570976835
3,116.569009462572,0.00348068499849257
3,113.704220486918,0.00274909901489331
3,110.839431511264,0.00209571409381543
3,107.974642535609,0.00153839095332059
3,105.109853559955,0.00108521178207971
3,102.245064584301,0.000734443757169069
3,99.3802756086471,0.000476090091212861
3,96.515486632993,0.000294734635867835
3,93.6506976573389,0.000173019383044548
3,90.7859086816847,9.47875815145129e-05
3,87.9211197060306,4.69403663983206e-05
3,85.0563307303765,1.96796920172969e-05
3,82.1915417547224,5.74924256844562e-06
3,79.3267527790683,5.80112409158182e-07
3,76.4619638034142,2.56548684533037e-06
3,73.59717482776,2.50329816220467e-06
3,70.7323858521059,7.4841364382747e-07
3,67.8675968764518,1.0377387441588e-05
3,65.0028079007977,3.19186888486639e-05
3,62.1380189251436,7.14533676510165e-05
3,59.2732299494895,0.000134661796336643
3,56.4084409738353,0.000225520648832714
3,53.5436519981812,0.000345400111868237
3,50.6788630225271,0.000492684701785915
3,47.814074046873,0.000662947973415157
3,44.9492850712189,0.000849585665942244
3,42.0844960955648,0.00104473172061557
3,39.2197071199107,0.00124025619736771
3,36.3549181442565,0.00142866650515545
3,33.4901291686024,0.0016037868756859
3,30.6253401929483,0.00176115620439791
3,27.7605512172942,0.001898144608179
3,24.8957622416401,0.00201383367593879
3,22.0309732659859,0.00210873026143751
3,19.1661842903318,0.00218439000107484
3,16.3013953146777,0.0022430188605523
3,13.4366063390236,0.00228710453105663
3,10.5718173633695,0.00231910965727805
3.05,171,0.00251606217332736
3.05,168.135211024346,0.00249462348944383
3.05,165.270422048692,0.00246280931286948
3.05,162.405633073038,0.00241757749119953
3.05,159.540844097384,0.00235550879150654
3.05,156.676055121729,0.00227303393412025
3.05,153.811266146075,0.00216674474547197
3.05,150.946477170421,0.00203379458984347
3.05,148.081688194767,0.0018723823438912
3.05,145.216899219113,0.00168230219238789
3.05,142.352110243459,0.00146553703008333
3.05,139.487321267805,0.00122690046340428
3.05,136.622532292151,0.000974869887522645
3.05,133.757743316496,0.000723300621810214
3.05,130.892954340842,0.000496896365160386
3.05,128.028165365188,0.000348325920706224
3.05,125.163376389534,0.0003482545841709
3.05,122.29858741388,0.000449492979435696
3.05,119.433798438226,0.000557276128686574
3.05,116.569009462572,0.000631815253476663
3.05,113.704220486918,0.000661364943591742
3.05,110.839431511264,0.000645850365912863
3.05,107.974642535609,0.00059180861334363
3.05,105.109853559955,0.000509853025734097
3.05,102.245064584301,0.000412533109954359
3.05,99.3802756086471,0.000312286300772013
3.05,96.515486632993,0.000219648246927709
3.05,93.6506976573389,0.000141977755139855
3.05,90.7859086816847,8.28861363037289e-05
3.05,87.9211197060306,4.24209770660162e-05
3.05,85.0563307303765,1.78977551982051e-05
3.05,82.1915417547224,5.14472670612107e-06
3.05,79.3267527790683,6.62710434997558e-07
3.05,76.4619638034142,2.03613579743635e-06
3.05,73.59717482776,1.92514353036913e-06
3.05,70.7323858521059,1.39946723323914e-06
3.05,67.8675968764518,9.24906778144077e-06
3.05,65.0028079007977,2.81438550387845e-05
3.05,62.1380189251436,6.36731248297189e-05
3.05,59.2732299494895,0.000121859874020771
3.05,56.4084409738353,0.000208050995127435
3.05,53.5436519981812,0.000326170590291141
3.05,50.6788630225271,0.000478177258890229
3.05,47.814074046873,0.000663778304340653
3.05,44.9492850712189,0.00088041862568882
3.05,42.0844960955648,0.00112352201829268
3.05,39.2197071199107,0.00138692906720596
3.05,36.3549181442565,0.00166345430622912
3.05,33.4901291686024,0.00194547872003133
3.05,30.6253401929483,0.00222550139941483
3.05,27.7605512172942,0.00249659259834018
3.05,24.8957622416401,0.00275271433977718
3.05,22.0309732659859,0.00298889870181843
3.05,19.1661842903318,0.00320129398215967
3.05,16.3013953146777,0.00338710275786451
3.05,13.4366063390236,0.00354444302032579
3.05,10.5718173633695,0.00367216498145334
3.1,171,0.00513767739209412
3.1,168.135211024346,0.00524085734553981
3.1,165.270422048692,0.00536741711868718
3.1,162.405633073038,0.00551321168475458
3.1,159.540844097384,0.00567267045851342
3.1,156.676055121729,0.00583858757567508
3.1,153.811266146075,0.00600197664034536
3.1,150.946477170421,0.00615204729191275
3.1,148.081688194767,0.00627636704816813
3.1,145.216899219113,0.00636126957657525
3.1,142.352110243459,0.00639255528427031
3.1,139.487321267805,0.00635649854093529
3.1,136.622532292151,0.00624112695798998
3.1,133.757743316496,0.00603767531558573
3.1,130.892954340842,0.00574204896217731
3.1,128.028165365188,0.00535607332571523
3.1,125.163376389534,0.00488827610063598
3.1,122.29858741388,0.00435396464789106
3.1,119.433798438226,0.00377443503843771
3.1,116.569009462572,0.00317528023674064
3.1,113.704220486918,0.00258393561153372
3.1,110.839431511264,0.00202677602414246
3.1,107.974642535609,0.00152621509023313
3.1,105.109853559955,0.00109831005092032
3.1,102.245064584301,0.000751316432407129
3.1,99.3802756086471,0.000485465172948538
3.1,96.515486632993,0.000293984114077812
3.1,93.6506976573389,0.000165116122699712
3.1,90.7859086816847,8.46689860338572e-05
3.1,87.9211197060306,3.85269093317976e-05
3.1,85.0563307303765,1.4589196370462e-05
3.1,82.1915417547224,3.77554114277476e-06
3.1,79.3267527790683,1.63731677942908e-07
3.1,76.4619638034142,6.97105768348785e-07
3.1,73.59717482776,7.11307822834206e-07
3.1,70.7323858521059,1.02729220600183e-06
3.1,67.8675968764518,8.0699858047136e-06
3.1,65.0028079007977,2.51812483666232e-05
3.1,62.1380189251436,5.79678678056371e-05
3.1,59.2732299494895,0.000112198247997577
3.1,56.4084409738353,0.000192810116506544
3.1,53.5436519981812,0.000302965255378868
3.1,50.6788630225271,0.000443387546172053
3.1,47.814074046873,0.000612119915592896
3.1,44.9492850712189,0.000804720177422208
3.1,42.0844960955648,0.00101481788299276
3.1,39.2197071199107,0.0012348931697893
3.1,36.3549181442565,0.00145711980354487
3.1,33.4901291686024,0.00167413226232229
3.1,30.6253401929483,0.00187961778422425
3.1,27.7605512172942,0.00206868411318451
3.1,24.8957622416401,0.00223799968739226
3.1,22.0309732659859,0.0023857374124224
3.1,19.1661842903318,0.0025113728424491
3.1,16.3013953146777,0.00261539353886696
3.1,13.4366063390236,0.002698971885775
3.1,10.5718173633695,0.00276364298639595
3.15,171,0.00588793062719425
3.15,168.135211024346,0.00594677446797122
3.15,165.270422048692,0.00601422218594938
3.15,162.405633073038,0.00608459014045759
3.15,159.540844097384,0.00615083682911019
3.15,156.676055121729,0.00620461231659195
3.15,153.811266146075,0.00623642439446578
3.15,150.946477170421,0.00623596316129504
3.15,148.081688194767,0.00619261726606564
3.15,145.216899219113,0.00609619633428372
3.15,142.352110243459,0.0059378437597146
3.15,139.487321267805,0.0057110831201113
3.15,136.622532292151,0.00541289440879699
3.15,133.757743316496,0.00504467142843404
3.15,130.892954340842,0.00461288089499612
3.15,128.028165365188,0.00412924034992157
3.15,125.163376389534,0.00361026714098818
3.15,122.29858741388,0.00307612930293443
3.15,119.433798438226,0.00254884530463128
3.15,116.569009462572,0.00205001497973252
3.15,113.704220486918,0.00159838978812513
3.15,110.839431511264,0.00120767579769461
3.15,107.974642535609,0.000884986500210549
3.15,105.109853559955,0.000630323789719247
3.15,102.245064584301,0.000437365077571811
3.15,99.3802756086471,0.000295602425090917
3.15,96.515486632993,0.000193359791782539
3.15,93.6506976573389,0.000120527845607579
3.15,90.7859086816847,6.97871602585971e-05
3.15,87.9211197060306,3.61303734192172e-05
3.15,85.0563307303765,1.56477323337809e-05
3.15,82.1915417547224,4.67004967382358e-06
3.15,79.3267527790683,5.23029488655181e-07
3.15,76.4619638034142,2.18149753646575e-06
3.15,73.59717482776,2.11119017181981e-06
3.15,70.7323858521059,6.83687301614752e-07
3.15,67.8675968764518,8.10096541317069e-06
3.15,65.0028079007977,2.47416927241078e-05
3.15,62.1380189251436,5.51046884660727e-05
3.15,59.2732299494895,0.000103481075314312
3.15,56.4084409738353,0.000172916995612401
3.15,53.5436519981812,0.000264610949880609
3.15,50.6788630225271,0.000377697340958257
3.15,47.814074046873,0.000509405578568626
3.15,44.9492850712189,0.000655506981901449
3.15,42.0844960955648,0.000810919014312668
3.15,39.2197071199107,0.000970331787390012
3.15,36.3549181442565,0.00112874730415778
3.15,33.4901291686024,0.00128186413152706
3.15,30.6253401929483,0.00142628523852749
3.15,27.7605512172942,0.00155956400599452
3.15,24.8957622416401,0.00168012710200234
3.15,22.0309732659859,0.00178712206478741
3.15,19.1661842903318,0.00188023456002975
3.15,16.3013953146777,0.00195950993630342
3.15,13.4366063390236,0.00202520048942385
3.15,10.5718173633695,0.00207764757081867
3.2,171,0.000112833346416365
3.2,168.135211024346,0.000101131123398269
3.2,165.270422048692,0.000115315176612638
3.2,162.405633073038,0.000164375120999768
3.2,159.540844097384,0.00024059539430792
3.2,156.676055121729,0.000337062319587377
3.2,153.811266146075,0.000450037394474167
3.2,150.946477170421,0.000576626003035034
3.2,148.081688194767,0.000713533190269424
3.2,145.216899219113,0.000856516310551501
3.2,142.352110243459,0.00100017191790633
3.2,139.487321267805,0.00113795653244325
3.2,136.622532292151,0.00126242938974171
3.2,133.757743316496,0.0013657185837943
3.2,130.892954340842,0.00144019209587142
3.2,128.028165365188,0.00147927817300553
3.2,125.163376389534,0.00147833652033457
3.2,122.29858741388,0.00143544481988502
3.2,119.433798438226,0.00135194724616266
3.2,116.569009462572,0.00123262427402891
3.2,113.704220486918,0.00108539185697235
3.2,110.839431511264,0.000920519260635603
3.2,107.974642535609,0.000749453937534399
3.2,105.109853559955,0.000583435195629159
3.2,102.245064584301,0.000432139321351553
3.2,99.3802756086471,0.000302605864665046
3.2,96.515486632993,0.000198640162136215
3.2,93.6506976573389,0.000120781860946411
3.2,90.7859086816847,6.68016529020058e-05
3.2,87.9211197060306,3.25761339966445e-05
3.2,85.0563307303765,1.31256097713581e-05
3.2,82.1915417547224,3.59247549655272e-06
3.2,79.3267527790683,4.08341552747799e-07
3.2,76.4619638034142,1.08702347496438e-06
3.2,73.59717482776,1.0041684608986e-06
3.2,70.7323858521059,1.11769391073021e-06
3.2,67.8675968764518,6.93200818569394e-06
3.2,65.0028079007977,2.12724327822109e-05
3.2,62.1380189251436,4.87446419629774e-05
3.2,59.2732299494895,9.43554741347548e-05
3.2,56.4084409738353,0.000162727512119003
3.2,53.5436519981812,0.000257413267666714
3.2,50.6788630225271,0.00038033360357896
3.2,47.814074046873,0.000531437342861525
3.2,44.9492850712189,0.000708632235370009
3.2,42.0844960955648,0.000907981291630319
3.2,39.2197071199107,0.00112411026940376
3.2,36.3549181442565,0.00135074211948293
3.2,33.4901291686024,0.00158126589532328
3.2,30.6253401929483,0.00180925825580162
3.2,27.7605512172942,0.00202889874034142
3.2,24.8957622416401,0.0022352479313297
3.2,22.0309732659859,0.00242438373210076
3.2,19.1661842903318,0.00259341123325393
3.2,16.3013953146777,0.00274037405403819
3.2,13.4366063390236,0.0028641001067739
3.2,10.5718173633695,0.00296401389920824
3.25,171,0.00496298755480672
3.25,168.135211024346,0.00504514455446782
3.25,165.270422048692,0.00514450223755119
3.25,162.405633073038,0.00525677155068344
3.25,159.540844097384,0.00537637066693097
3.25,156.676055121729,0.00549630968056785
3.25,153.811266146075,0.00560814946204031
3.25,150.946477170421,0.00570208246907052
3.25,148.081688194767,0.00576718468938554
3.25,145.216899219113,0.00579188113069314
3.25,142.352110243459,0.0057646490628932
3.25,139.487321267805,0.00567495186436362
3.25,136.622532292151,0.00551435232687312
3.25,133.757743316496,0.00527770223610425
3.25,130.892954340842,0.004964253830918
3.25,128.028165365188,0.00457850131196246
3.25,125.163376389534,0.00413055163807408
3.25,122.29858741388,0.00363585610449456
3.25,119.433798438226,0.00311421339589948
3.25,116.569009462572,0.00258807536375201
3.25,113.704220486918,0.00208032913726931
3.25,110.839431511264,0.0016118621156964
3.25,107.974642535609,0.00119930301979427
3.25,105.109853559955,0.000853340784077059
3.25,102.245064584301,0.00057793846431332
3.25,99.3802756086471,0.000370590941293803
3.25,96.515486632993,0.000223558307943422
3.25,93.6506976573389,0.000125793589245109
3.25,90.7859086816847,6.51273742083875e-05
3.25,87.9211197060306,3.0213796881771e-05
3.25,85.0563307303765,1.18128113944897e-05
3.25,82.1915417547224,3.20854321060277e-06
3.25,79.3267527790683,1.72063108611433e-07
3.25,76.4619638034142,1.06988760024061e-06
3.25,73.59717482776,1.06480064328784e-06
3.25,70.7323858521059,6.23729244994494e-07
3.25,67.8675968764518,6.47162534990872e-06
3.25,65.0028079007977,2.01421822960226e-05
3.25,62.1380189251436,4.58755086134834e-05
3.25,59.2732299494895,8.78422363413576e-05
3.25,56.4084409738353,0.000149325280668721
3.25,53.5436519981812,0.000232020722738582
3.25,50.6788630225271,0.00033562280780366
3.25,47.814074046873,0.000457769044734727
3.25,44.9492850712189,0.000594327884418455
3.25,42.0844960955648,0.000739940533406456
3.25,39.2197071199107,0.000888691404908397
3.25,36.3549181442565,0.00103477904785767
3.25,33.4901291686024,0.00117308347466402
3.25,30.6253401929483,0.00129956463521685
3.25,27.7605512172942,0.00141146832038843
3.25,24.8957622416401,0.00150735092648431
3.25,22.0309732659859,0.00158695820478055
3.25,19.1661842903318,0.00165100437518059
3.25,16.3013953146777,0.00170089858857202
3.25,13.4366063390236,0.00173845902324687
3.25,10.5718173633695,0.00176564450533396
3.3,171,0.00369862398928306
3.3,168.135211024346,0.00372247196160918
3.3,165.270422048692,0.00374773751052277
3.3,162.405633073038,0.0037706584651543
3.3,159.540844097384,0.00378667672877501
3.3,156.676055121729,0.00379053028052931
3.3,153.811266146075,0.00377642873492672
3.3,150.946477170421,0.00373833428525994
3.3,148.081688194767,0.00367036138519786
3.3,145.216899219113,0.00356729325447537
3.3,142.352110243459,0.00342519123523099
3.3,139.487321267805,0.00324204572716013
3.3,136.622532292151,0.00301838886452912
3.3,133.757743316496,0.00275776549102236
3.3,130.892954340842,0.00246694803367439
3.3,128.028165365188,0.00215579008871291
3.3,125.163376389534,0.00183664719324683
3.3,122.29858741388,0.00152334911053198
3.3,119.433798438226,0.00122977477896023
3.3,116.569009462572,0.00096814058035804
3.3,113.704220486918,0.000747158922415408
3.3,110.839431511264,0.00057032176554701
3.3,107.974642535609,0.000434892758109638
3.3,105.109853559955,0.000332700289004603
3.3,102.245064584301,0.000253394764351225
3.3,99.3802756086471,0.000188588052268177
3.3,96.515486632993,0.00013399350491539
3.3,93.6506976573389,8.8748972221009e-05
3.3,90.7859086816847,5.34197451828011e-05
3.3,87.9211197060306,2.82553676715548e-05
3.3,85.0563307303765,1.23491261959263e-05
3.3,82.1915417547224,3.68592917234905e-06
3.3,79.3267527790683,4.31635285406856e-07
3.3,76.4619638034142,1.69626226014402e-06
3.3,73.59717482776,1.62759489295378e-06
3.3,70.7323858521059,6.78339820199895e-07
3.3,67.8675968764518,6.33019418594551e-06
3.3,65.0028079007977,1.92617263088553e-05
3.3,62.1380189251436,4.29830694004771e-05
3.3,59.2732299494895,8.10212864806627e-05
3.3,56.4084409738353,0.000136118357600311
3.3,53.5436519981812,0.000209797427563348
3.3,50.6788630225271,0.000302173063331254
3.3,47.814074046873,0.000411990711010833
3.3,44.9492850712189,0.000536841523980845
3.3,42.0844960955648,0.000673479883101582
3.3,39.2197071199107,0.000818172704727741
3.3,36.3549181442565,0.000967025222129854
3.3,33.4901291686024,0.00111624898829933
3.3,30.6253401929483,0.00126235768180893
3.3,27.7605512172942,0.00140229106436044
3.3,24.8957622416401,0.00153347615699524
3.3,22.0309732659859,0.00165383837101374
3.3,19.1661842903318,0.00176177569380699
3.3,16.3013953146777,0.00185610779932153
3.3,13.4366063390236,0.00193601020902682
3.3,10.5718173633695,0.00200094200822743
3.35,171,0.00148760675060757
3.35,168.135211024346,0.00153945534815917
3.35,165.270422048692,0.00160494013411498
3.35,162.405633073038,0.00168327053628915
3.35,159.540844097384,0.00177312475781971
3.35,156.676055121729,0.00187247364685076
3.35,153.811266146075,0.00197841204021468
3.35,150.946477170421,0.00208702400339692
3.35,148.081688194767,0.00219331509849393
3.35,145.216899219113,0.00229124917769024
3.35,142.352110243459,0.00237392662226561
3.35,139.487321267805,0.00243393262871449
3.35,136.622532292151,0.0024638658650969
3.35,133.757743316496,0.00245702911368224
3.35,130.892954340842,0.00240822662767675
3.35,128.028165365188,0.00231457360491677
3.35,125.163376389534,0.00217619047212837
3.35,122.29858741388,0.00199663957559668
3.35,119.433798438226,0.00178297453759962
3.35,116.569009462572,0.00154531863549937
3.35,113.704220486918,0.00129596580694999
3.35,110.839431511264,0.00104809398572911
3.35,107.974642535609,0.000814274135341013
3.35,105.109853559955,0.000605023847205919
3.35,102.245064584301,0.000427668782931847
3.35,99.3802756086471,0.00028572695581752
3.35,96.515486632993,0.000178925327097701
3.35,93.6506976573389,0.000103819350468958
3.35,90.7859086816847,5.48507694595741e-05
3.35,87.9211197060306,2.55861992900605e-05
3.35,85.0563307303765,9.8561178797806e-06
3.35,82.1915417547224,2.56419660223328e-06
3.35,79.3267527790683,2.17837205648844e-07
3.35,76.4619638034142,4.00734387722366e-07
3.35,73.59717482776,3.42253358029895e-07
3.35,70.7323858521059,8.50312442969122e-07
3.35,67.8675968764518,5.3513281848343e-06
3.35,65.0028079007977,1.65808773010837e-05
3.35,62.1380189251436,3.8317180183006e-05
3.35,59.2732299494895,7.46219502854243e-05
3.35,56.4084409738353,0.000129235401155967
3.35,53.5436519981812,0.000204965770702087
3.35,50.6788630225271,0.000303193929841099
3.35,47.814074046873,0.000423593701040446
3.35,44.9492850712189,0.000564110886976032
3.35,42.0844960955648,0.000721184585983206
3.35,39.2197071199107,0.00089014869540055
3.35,36.3549181442565,0.00106572762930605
3.35,33.4901291686024,0.00124253865385378
3.35,30.6253401929483,0.00141552889757252
3.35,27.7605512172942,0.00158030046086869
3.35,24.8957622416401,0.00173330435595021
3.35,22.0309732659859,0.00187190754416613
3.35,19.1661842903318,0.00199435378081946
3.35,16.3013953146777,0.00209964758859753
3.35,13.4366063390236,0.00218739243823339
3.35,10.5718173633695,0.00225761118653655
3.4,171,0.00427182401429218
3.4,168.135211024346,0.00433141067643991
3.4,165.270422048692,0.00440239338559782
3.4,162.405633073038,0.00448090437055949
3.4,159.540844097384,0.00456201447464879
3.4,156.676055121729,0.00463968826806002
3.4,153.811266146075,0.00470681107573669
3.4,150.946477170421,0.00475532454697726
3.4,148.081688194767,0.00477650564431586
3.4,145.216899219113,0.00476141506158832
3.4,142.352110243459,0.00470152299346371
3.4,139.487321267805,0.0045894922869083
3.4,136.622532292151,0.00442006287871261
3.4,133.757743316496,0.00419094179714263
3.4,130.892954340842,0.00390356785848686
3.4,128.028165365188,0.00356360001962775
3.4,125.163376389534,0.00318098392509493
3.4,122.29858741388,0.00276949048116169
3.4,119.433798438226,0.00234569458125151
3.4,116.569009462572,0.00192746312567439
3.4,113.704220486918,0.00153213071436934
3.4,110.839431511264,0.00117463264134044
3.4,107.974642535609,0.000865910568570573
3.4,105.109853559955,0.00061188614244484
3.4,102.245064584301,0.000413206822825739
3.4,99.3802756086471,0.00026582050833603
3.4,96.515486632993,0.000162260608315155
3.4,93.6506976573389,9.33547759851972e-05
3.4,90.7859086816847,4.9941201429608e-05
3.4,87.9211197060306,2.4141554638263e-05
3.4,85.0563307303765,9.89594547152109e-06
3.4,82.1915417547224,2.82908671783269e-06
3.4,79.3267527790683,2.20122576677864e-07
3.4,76.4619638034142,1.19039126038641e-06
3.4,73.59717482776,1.16839056257946e-06
3.4,70.7323858521059,3.82161725146013e-07
3.4,67.8675968764518,5.30618767720384e-06
3.4,65.0028079007977,1.64047246758504e-05
3.4,62.1380189251436,3.69266007188729e-05
3.4,59.2732299494895,6.99273799248153e-05
3.4,56.4084409738353,0.00011761411882765
3.4,53.5436519981812,0.000180842388432587
3.4,50.6788630225271,0.000258875241231812
3.4,47.814074046873,0.000349435754046958
3.4,44.9492850712189,0.000449014512434969
3.4,42.0844960955648,0.000553345734816644
3.4,39.2197071199107,0.000657946643871664
3.4,36.3549181442565,0.000758621887590615
3.4,33.4901291686024,0.000851860302587602
3.4,30.6253401929483,0.000935084937804312
3.4,27.7605512172942,0.00100674983883969
3.4,24.8957622416401,0.00106630240801269
3.4,22.0309732659859,0.00111404534020579
3.4,19.1661842903318,0.00115093744312051
3.4,16.3013953146777,0.00117837013835209
3.4,13.4366063390236,0.00119794903099759
3.4,10.5718173633695,0.00121130045064784
3.45,171,0.00190993175427024
3.45,168.135211024346,0.00190913515446157
3.45,165.270422048692,0.00190510344257843
3.45,162.405633073038,0.00189571256587518
3.45,159.540844097384,0.00187848326470854
3.45,156.676055121729,0.00185068735104363
3.45,153.811266146075,0.00180950728780443
3.45,150.946477170421,0.0017522567260607
3.45,148.081688194767,0.00167666269802583
3.45,145.216899219113,0.00158119982165466
3.45,142.352110243459,0.00146545398588344
3.45,139.487321267805,0.00133047992571914
3.45,136.622532292151,0.00117910791741266
3.45,133.757743316496,0.00101615566534952
3.45,130.892954340842,0.000848519340130024
3.45,128.028165365188,0.000685153961931914
3.45,125.163376389534,0.000536961585618339
3.45,122.29858741388,0.000416300476979079
3.45,119.433798438226,0.000334344171204185
3.45,116.569009462572,0.000293106464539813
3.45,113.704220486918,0.000278624974935548
3.45,110.839431511264,0.000270385896440303
3.45,107.974642535609,0.000254900203936039
3.45,105.109853559955,0.00022796433994561
3.45,102.245064584301,0.000191384035028092
3.45,99.3802756086471,0.000149805661670018
3.45,96.515486632993,0.000108506306592798
3.45,93.6506976573389,7.19432978138742e-05
3.45,90.7859086816847,4.29334449903142e-05
3.45,87.9211197060306,2.24029099891691e-05
3.45,85.0563307303765,9.62621456433954e-06
3.45,82.1915417547224,2.81470997865949e-06
3.45,79.3267527790683,3.28300480475638e-07
3.45,76.4619638034142,1.19985910851511e-06
3.45,73.59717482776,1.13896984012865e-06
3.45,70.7323858521059,6.46998006974744e-07
3.45,67.8675968764518,4.94436866744354e-06
3.45,65.0028079007977,1.50585187439067e-05
3.45,62.1380189251436,3.38939746719118e-05
3.45,59.2732299494895,6.45176638364946e-05
3.45,56.4084409738353,0.000109561130330741
3.45,53.5436519981812,0.000170852934883695
3.45,50.6788630225271,0.000249182874839336
3.45,47.814074046873,0.0003442084316469
3.45,44.9492850712189,0.000454494832571997
3.45,42.0844960955648,0.000577664944845072
3.45,39.2197071199107,0.000710626161971649
3.45,36.3549181442565,0.000849837880714462
3.45,33.4901291686024,0.000991584439100811
3.45,30.6253401929483,0.00113222356178742
3.45,27.7605512172942,0.00126838836109045
3.45,24.8957622416401,0.00139713028933097
3.45,22.0309732659859,0.00151599966379263
3.45,19.1661842903318,0.00162306818841335
3.45,16.3013953146777,0.00171690351576118
3.45,13.4366063390236,0.00179650900440182
3.45,10.5718173633695,0.00186124272622041
3.5,171,0.00225901994541441
3.5,168.135211024346,0.00231075224154886
3.5,165.270422048692,0.00237473739458653
3.5,162.405633073038,0.00244926633606282
3.5,159.540844097384,0.00253197284858862
3.5,156.676055121729,0.00261970880427207
3.5,153.811266146075,0.00270844346903347
3.5,150.946477170421,0.00279321487372595
3.5,148.081688194767,0.0028681655936763
3.5,145.216899219113,0.00292669587450707
3.5,142.352110243459,0.00296176160238022
3.5,139.487321267805,0.00296633105768337
3.5,136.622532292151,0.00293399173225193
3.5,133.757743316496,0.00285966774899042
3.5,130.892954340842,0.00274037344470605
3.5,128.028165365188,0.00257589627634484
3.5,125.163376389534,0.00236928159554037
3.5,122.29858741388,0.00212699269701693
3.5,119.433798438226,0.00185864910041106
3.5,116.569009462572,0.00157630584253589
3.5,113.704220486918,0.00129331983361468
3.5,110.839431511264,0.00102294033275412
3.5,107.974642535609,0.000776837167346516
3.5,105.109853559955,0.000563819108963163
3.5,102.245064584301,0.000388978855348396
3.5,99.3802756086471,0.000253426534879133
3.5,96.515486632993,0.000154653740374799
3.5,93.6506976573389,8.74331559056274e-05
3.5,90.7859086816847,4.50412215106109e-05
3.5,87.9211197060306,2.05258009445415e-05
3.5,85.0563307303765,7.74534270006764e-06
3.5,82.1915417547224,1.97876793520809e-06
3.5,79.3267527790683,8.84641264405979e-08
3.5,76.4619638034142,1.91998091888288e-07
3.5,73.59717482776,1.96174480691079e-07
3.5,70.7323858521059,6.1083431816803e-07
3.5,67.8675968764518,4.29030261112326e-06
3.5,65.0028079007977,1.33770829120924e-05
3.5,62.1380189251436,3.09122401445657e-05
3.5,59.2732299494895,6.00855743406723e-05
3.5,56.4084409738353,0.000103722356762212
3.5,53.5436519981812,0.000163771811702047
3.5,50.6788630225271,0.000240924303912321
3.5,47.814074046873,0.000334437164141367
3.5,44.9492850712189,0.000442190806683271
3.5,42.0844960955648,0.000560944113951846
3.5,39.2197071199107,0.000686722466729672
3.5,36.3549181442565,0.000815257653793403
3.5,33.4901291686024,0.000942404327937852
3.5,30.6253401929483,0.00106447662616639
3.5,27.7605512172942,0.00117847355541442
3.5,24.8957622416401,0.00128218608410409
3.5,22.0309732659859,0.00137419799012842
3.5,19.1661842903318,0.00145380437546794
3.5,16.3013953146777,0.00152087643969365
3.5,13.4366063390236,0.00157570001101812
3.5,10.5718173633695,0.00161881071242721
3.55,171,0.00334135985939437
3.55,168.135211024346,0.00337972728839109
3.55,165.270422048692,0.00342449054416981
3.55,162.405633073038,0.00347249672404925
3.55,159.540844097384,0.00351979956868468
3.55,156.676055121729,0.00356166390156921
3.55,153.811266146075,0.00359263258722786
3.55,150.946477170421,0.00360668150805527
3.55,148.081688194767,0.00359748457795577
3.55,145.216899219113,0.00355880154196775
3.55,142.352110243459,0.00348498525164547
3.55,139.487321267805,0.00337158241620864
3.55,136.622532292151,0.0032159745497142
3.55,133.757743316496,0.00301797831819438
3.55,130.892954340842,0.00278030333353685
3.55,128.028165365188,0.00250875835084369
3.55,125.163376389534,0.00221211108563163
3.55,122.29858741388,0.00190154647465438
3.55,119.433798438226,0.00158973146656269
3.55,116.569009462572,0.00128957241363027
3.55,113.704220486918,0.00101282791438473
3.55,110.839431511264,0.000768795963588363
3.55,107.974642535609,0.000563311886042152
3.55,105.109853559955,0.000398263561851918
3.55,102.245064584301,0.000271755129623936
3.55,99.3802756086471,0.000178935099051694
3.55,96.515486632993,0.000113341041604475
3.55,93.6506976573389,6.8395860187605e-05
3.55,90.7859086816847,3.85299441686871e-05
3.55,87.9211197060306,1.95497178252815e-05
3.55,85.0563307303765,8.35280957828086e-06
3.55,82.1915417547224,2.46849096402105e-06
3.55,79.3267527790683,2.33130952398242e-07
3.55,76.4619638034142,1.13555965192885e-06
3.55,73.59717482776,1.10355790379339e-06
3.55,70.7323858521059,2.98035131701735e-07
3.55,67.8675968764518,4.37793327607204e-06
3.55,65.0028079007977,1.34364399840785e-05
3.55,62.1380189251436,3.0000336524047e-05
3.55,59.2732299494895,5.64220626861517e-05
3.55,56.4084409738353,9.43477169510669e-05
3.55,53.5436519981812,0.000144362712745508
3.55,50.6788630225271,0.000205855066603889
3.55,47.814074046873,0.000277100244763089
3.55,44.9492850712189,0.000355522866398793
3.55,42.0844960955648,0.000438061446401872
3.55,39.2197071199107,0.000521555474393671
3.55,36.3549181442565,0.000603085886005638
3.55,33.4901291686024,0.000680223163625136
3.55,30.6253401929483,0.000751164013939916
3.55,27.7605512172942,0.000814761222864731
3.55,24.8957622416401,0.00087046792248412
3.55,22.0309732659859,0.000918225876782094
3.55,19.1661842903318,0.000958328034561874
3.55,16.3013953146777,0.000991280901801351
3.55,13.4366063390236,0.00101768436329866
3.55,10.5718173633695,0.00103813817298934
3.6,171,0.000546515756440373
3.6,168.135211024346,0.000529645013837261
3.6,165.270422048692,0.000506866403506106
3.6,162.405633073038,0.000477378158468529
3.6,159.540844097384,0.000440350655268671
3.6,156.676055121729,0.000395025784054302
3.6,153.811266146075,0.000340841060335491
3.6,150.946477170421,0.000277575529781439
3.6,148.081688194767,0.000205511969917132
3.6,145.216899219113,0.000125625224512069
3.6,142.352110243459,4.02639378277439e-05
3.6,139.487321267805,5.22623520530565e-05
3.6,136.622532292151,0.000142118264359019
3.6,133.757743316496,0.000228991678943791
3.6,130.892954340842,0.000308059066682321
3.6,128.028165365188,0.00037485391504816
3.6,125.163376389534,0.000425387811758914
3.6,122.29858741388,0.00045661962571818
3.6,119.433798438226,0.000466901728448713
3.6,116.569009462572,0.000456296711572282
3.6,113.704220486918,0.000426684504603277
3.6,110.839431511264,0.000381612502145646
3.6,107.974642535609,0.000325888678592371
3.6,105.109853559955,0.000264971733990593
3.6,102.245064584301,0.000204259710495839
3.6,99.3802756086471,0.000148405761992243
3.6,96.515486632993,0.00010078741824755
3.6,93.6506976573389,6.32228587938481e-05
3.6,90.7859086816847,3.59726475496138e-05
3.6,87.9211197060306,1.80035705936605e-05
3.6,85.0563307303765,7.43911541845846e-06
3.6,82.1915417547224,2.08909694162085e-06
3.6,79.3267527790683,2.27790837975902e-07
3.6,76.4619638034142,7.4610738318725e-07
3.6,73.59717482776,6.9622812051816e-07
3.6,70.7323858521059,5.80229310711115e-07
3.6,67.8675968764518,3.8812275987363e-06
3.6,65.0028079007977,1.18869573259581e-05
3.6,62.1380189251436,2.70900904521406e-05
3.6,59.2732299494895,5.21899554207942e-05
3.6,56.4084409738353,8.96481561189902e-05
3.6,53.5436519981812,0.000141338334094946
3.6,50.6788630225271,0.000208268818016075
3.6,47.814074046873,0.000290418140945839
3.6,44.9492850712189,0.000386703692871511
3.6,42.0844960955648,0.000495079678755403
3.6,39.2197071199107,0.000612739136219585
3.6,36.3549181442565,0.000736380735187321
3.6,33.4901291686024,0.000862496280593263
3.6,30.6253401929483,0.000987638795036616
3.6,27.7605512172942,0.00110864119957079
3.6,24.8957622416401,0.00122276853602714
3.6,22.0309732659859,0.00132779944988919
3.6,19.1661842903318,0.00142204286789883
3.6,16.3013953146777,0.00150430264119464
3.6,13.4366063390236,0.00157380609330021
3.6,10.5718173633695,0.00163011265281527
3.65,171,0.00250189622923295
3.65,168.135211024346,0.00254754883443578
3.65,165.270422048692,0.00260317719631648
3.65,162.405633073038,0.00266669047769248
3.65,159.540844097384,0.00273532674851829
3.65,156.676055121729,0.00280557375124093
3.65,153.811266146075,0.00287312393355751
3.65,150.946477170421,0.0029328896400811
3.65,148.081688194767,0.00297910612144834
3.65,145.216899219113,0.00300554784100818
3.65,142.352110243459,0.00300587524454064
3.65,139.487321267805,0.00297411371157999
3.65,136.622532292151,0.00290524349179143
3.65,133.757743316496,0.00279585116700327
3.65,130.892954340842,0.00264476387895853
3.65,128.028165365188,0.00245356397448867
3.65,125.163376389534,0.00222687218573049
3.65,122.29858741388,0.0019722992259793
3.65,119.433798438226,0.00170000352118625
3.65,116.569009462572,0.00142185475807797
3.65,113.704220486918,0.00115028015275278
3.65,110.839431511264,0.000896946619102265
3.65,107.974642535609,0.000671487025485427
3.65,105.109853559955,0.000480494004520889
3.65,102.245064584301,0.00032696928417642
3.65,99.3802756086471,0.000210332598710323
3.65,96.515486632993,0.000126978833710108
3.65,93.6506976573389,7.12529544011713e-05
3.65,90.7859086816847,3.66207649823439e-05
3.65,87.9211197060306,1.67737684926947e-05
3.65,85.0563307303765,6.43141510518614e-06
3.65,82.1915417547224,1.69695906085399e-06
3.65,79.3267527790683,5.3335734937709e-08
3.65,76.4619638034142,4.45986875965111e-07
3.65,73.59717482776,4.50735386435174e-07
3.65,70.7323858521059,4.09863329083297e-07
3.65,67.8675968764518,3.56491723690731e-06
3.65,65.0028079007977,1.11176750212313e-05
3.65,62.1380189251436,2.54817528814954e-05
3.65,59.2732299494895,4.90956875340467e-05
3.65,56.4084409738353,8.39709848418637e-05
3.65,53.5436519981812,0.000131286109370351
3.65,50.6788630225271,0.000191121554017396
3.65,47.814074046873,0.000262388287217349
3.65,44.9492850712189,0.000342949897692315
3.65,42.0844960955648,0.000429896877275797
3.65,39.2197071199107,0.000519907183146835
3.65,36.3549181442565,0.000609621964530513
3.65,33.4901291686024,0.000695975866532804
3.65,30.6253401929483,0.000776441201760158
3.65,27.7605512172942,0.000849168093637225
3.65,24.8957622416401,0.000913022853028171
3.65,22.0309732659859,0.000967541288654422
3.65,19.1661842903318,0.00101282132343028
3.65,16.3013953146777,0.00104938085373922
3.65,13.4366063390236,0.00107800395935441
3.65,10.5718173633695,0.00109959326377142
3.7,171,0.00235462429296723
3.7,168.135211024346,0.00237472360768344
3.7,165.270422048692,0.00239721559576235
3.7,162.405633073038,0.00241977369966893
3.7,159.540844097384,0.00243954250649548
3.7,156.676055121729,0.00245317355723181
3.7,153.811266146075,0.00245691062639076
3.7,150.946477170421,0.00244674003936835
3.7,148.081688194767,0.00241861734065768
3.7,145.216899219113,0.00236877322921499
3.7,142.352110243459,0.00229408866236279
3.7,139.487321267805,0.00219251218881073
3.7,136.622532292151,0.00206347390522138
3.7,133.757743316496,0.00190823362120595
3.7,130.892954340842,0.00173009066071173
3.7,128.028165365188,0.00153438448128578
3.7,125.163376389534,0.00132823287647269
3.7,122.29858741388,0.00111998889685702
3.7,119.433798438226,0.00091844525124372
3.7,116.569009462572,0.000731867220532433
3.7,113.704220486918,0.000566981322997955
3.7,110.839431511264,0.000428080280213998
3.7,107.974642535609,0.000316433069456433
3.7,105.109853559955,0.000230228323754427
3.7,102.245064584301,0.000165281028110949
3.7,99.3802756086471,0.000116486987081381
3.7,96.515486632993,7.94297470859574e-05
3.7,93.6506976573389,5.12414264129181e-05
3.7,90.7859086816847,3.04026212692505e-05
3.7,87.9211197060306,1.59821658695567e-05
3.7,85.0563307303765,6.97884311858301e-06
3.7,82.1915417547224,2.0859744008801e-06
3.7,79.3267527790683,2.16632010562882e-07
3.7,76.4619638034142,9.7392386902807e-07
3.7,73.59717482776,9.38001334619877e-07
3.7,70.7323858521059,3.06962488319036e-07
3.7,67.8675968764518,3.59801916971355e-06
3.7,65.0028079007977,1.09854204433459e-05
3.7,62.1380189251436,2.44857456434029e-05
3.7,59.2732299494895,4.60519803020238e-05
3.7,56.4084409738353,7.7132534344201e-05
3.7,53.5436519981812,0.000118416437222109
3.7,50.6788630225271,0.000169735615953807
3.7,47.814074046873,0.000230116710413301
3.7,44.9492850712189,0.000297945799178149
3.7,42.0844960955648,0.000371194632171123
3.7,39.2197071199107,0.000447657212850502
3.7,36.3549181442565,0.000525156776280712
3.7,33.4901291686024,0.000601699728969704
3.7,30.6253401929483,0.0006755694535382
3.7,27.7605512172942,0.000745365416769398
3.7,24.8957622416401,0.000810000222689701
3.7,22.0309732659859,0.000868669308984286
3.7,19.1661842903318,0.000920806526730735
3.7,16.3013953146777,0.000966035512740797
3.7,13.4366063390236,0.00100412315195242
3.7,10.5718173633695,0.00103493844797175
3.75,171,0.000421749159333662
3.75,168.135211024346,0.000445937952673934
3.75,165.270422048692,0.00047709003760934
3.75,162.405633073038,0.000515206046121006
3.75,159.540844097384,0.000560063784152864
3.75,156.676055121729,0.000611117172665082
3.75,153.811266146075,0.000667397142416639
3.75,150.946477170421,0.000727423836119387
3.75,148.081688194767,0.000789143656851937
3.75,145.216899219113,0.000849908861666102
3.75,142.352110243459,0.000906519792929809
3.75,139.487321267805,0.000955348471289622
3.75,136.622532292151,0.000992555810967088
3.75,133.757743316496,0.00101440223124349
3.75,130.892954340842,0.00101763366895187
3.75,128.028165365188,0.00099990408673138
3.75,125.163376389534,0.00096017578265207
3.75,122.29858741388,0.000899025716315581
3.75,119.433798438226,0.000818785449086589
3.75,116.569009462572,0.000723458344151782
3.75,113.704220486918,0.000618391123691934
3.75,110.839431511264,0.000509723198359498
3.75,107.974642535609,0.000403687051522477
3.75,105.109853559955,0.000305873375839995
3.75,102.245064584301,0.000220592865586172
3.75,99.3802756086471,0.000150454241806304
3.75,96.515486632993,9.62347609151696e-05
3.75,93.6506976573389,5.70548040300992e-05
3.75,90.7859086816847,3.07992306700345e-05
3.75,87.9211197060306,1.4675476904863e-05
3.75,85.0563307303765,5.77755165896199e-06
3.75,82.1915417547224,1.53907685057327e-06
3.75,79.3267527790683,1.38965046661395e-07
3.75,76.4619638034142,3.66428536184246e-07
3.75,73.59717482776,3.28364043551258e-07
3.75,70.7323858521059,4.88529101185964e-07
3.75,67.8675968764518,3.0956633112527e-06
3.75,65.0028079007977,9.56155138840163e-06
3.75,62.1380189251436,2.20338780665828e-05
3.75,59.2732299494895,4.28378569288886e-05
3.75,56.4084409738353,7.41304399713628e-05
3.75,53.5436519981812,0.000117566278431561
3.75,50.6788630225271,0.000174021500595233
3.75,47.814074046873,0.000243428483402406
3.75,44.9492850712189,0.000324747433472179
3.75,42.0844960955648,0.000416070136237402
3.75,39.2197071199107,0.000514826333673105
3.75,36.3549181442565,0.000618048771539302
3.75,33.4901291686024,0.000722650060539351
3.75,30.6253401929483,0.000825671204953485
3.75,27.7605512172942,0.000924474134326036
3.75,24.8957622416401,0.00101686497350843
3.75,22.0309732659859,0.00110114770811606
3.75,19.1661842903318,0.00117611750819681
3.75,16.3013953146777,0.00124100845977643
3.75,13.4366063390236,0.00129541228521839
3.75,10.5718173633695,0.00133918366023353
3.8,171,0.00238287744975657
3.8,168.135211024346,0.00241933665990969
3.8,165.270422048692,0.00246314004841491
3.8,162.405633073038,0.00251218171336925
3.8,159.540844097384,0.00256374912924388
3.8,156.676055121729,0.00261448235952718
3.8,153.811266146075,0.00266037097116456
3.8,150.946477170421,0.0026968103424492
3.8,148.081688194767,0.00271873898406942
3.8,145.216899219113,0.00272087443232369
3.8,142.352110243459,0.0026980559201731
3.8,139.487321267805,0.00264568679609049
3.8,136.622532292151,0.00256024899898809
3.8,133.757743316496,0.00243983835083603
3.8,130.892954340842,0.00228464718129268
3.8,128.028165365188,0.00209730599993319
3.8,125.163376389534,0.00188299510545618
3.8,122.29858741388,0.00164925546554741
3.8,119.433798438226,0.00140546775885228
3.8,116.569009462572,0.00116202557251733
3.8,113.704220486918,0.000929293553181401
3.8,110.839431511264,0.000716499048521038
3.8,107.974642535609,0.000530739793650585
3.8,105.109853559955,0.00037628707379173
3.8,102.245064584301,0.000254318270081214
3.8,99.3802756086471,0.000163130967669389
3.8,96.515486632993,9.87901299816513e-05
3.8,93.6506976573389,5.60631695029436e-05
3.8,90.7859086816847,2.94273138804641e-05
3.8,87.9211197060306,1.39090971958227e-05
3.8,85.0563307303765,5.56430992089796e-06
3.8,82.1915417547224,1.55012008459644e-06
3.8,79.3267527790683,9.04541257488529e-08
3.8,76.4619638034142,5.93217721945862e-07
3.8,73.59717482776,5.86972732520767e-07
3.8,70.7323858521059,2.5781423795961e-07
3.8,67.8675968764518,3.03168343736229e-06
3.8,65.0028079007977,9.40848853394552e-06
3.8,62.1380189251436,2.13085850796045e-05
3.8,59.2732299494895,4.0581618474347e-05
3.8,56.4084409738353,6.86222137286719e-05
3.8,53.5436519981812,0.000106060160928072
3.8,50.6788630225271,0.000152593161849997
3.8,47.814074046873,0.000206989554850397
3.8,44.9492850712189,0.000267245894145866
3.8,42.0844960955648,0.000330853644377704
3.8,39.2197071199107,0.00039511479771812
3.8,36.3549181442565,0.000457447615182689
3.8,33.4901291686024,0.000515636681923473
3.8,30.6253401929483,0.000568000353519698
3.8,27.7605512172942,0.000613467990434376
3.8,24.8957622416401,0.000651574997874474
3.8,22.0309732659859,0.000682393727692471
3.8,19.1661842903318,0.0007064225017823
3.8,16.3013953146777,0.000724454472676921
3.8,13.4366063390236,0.000737444270500939
3.8,10.5718173633695,0.000746385341328567
3.85,171,0.00142930294527847
3.85,168.135211024346,0.00143483494315408
3.85,165.270422048692,0.00143979441480969
3.85,162.405633073038,0.00144267243257087
3.85,159.540844097384,0.00144166743232068
3.85,156.676055121729,0.00143473752422517
3.85,153.811266146075,0.00141968810899178
3.85,150.946477170421,0.00139430219525354
3.85,148.081688194767,0.00135651673786969
3.85,145.216899219113,0.00130464154380623
3.85,142.352110243459,0.00123760805940404
3.85,139.487321267805,0.00115522442841982
3.85,136.622532292151,0.00105840270898337
3.85,133.757743316496,0.000949316365691565
3.85,130.892954340842,0.000831444465884471
3.85,128.028165365188,0.000709465280459421
3.85,125.163376389534,0.00058897528497793
3.85,122.29858741388,0.000476021171043963
3.85,119.433798438226,0.000376420290633038
3.85,116.569009462572,0.000294783421079318
3.85,113.704220486918,0.000233134276510456
3.85,110.839431511264,0.000189526643912544
3.85,107.974642535609,0.000158266093181779
3.85,105.109853559955,0.00013275683308313
3.85,102.245064584301,0.000108641726345474
3.85,99.3802756086471,8.46591234599711e-05
3.85,96.515486632993,6.16691527478398e-05
3.85,93.6506976573389,4.1299533249479e-05
3.85,90.7859086816847,2.49301233159851e-05
3.85,87.9211197060306,1.31629235505208e-05
3.85,85.0563307303765,5.72560985692558e-06
3.85,82.1915417547224,1.6947936196882e-06
3.85,79.3267527790683,1.82070562976084e-07
3.85,76.4619638034142,7.58120893043705e-07
3.85,73.59717482776,7.2291430407331e-07
3.85,70.7323858521059,3.24886144130114e-07
3.85,67.8675968764518,2.93545293921361e-06
3.85,65.0028079007977,8.94963518904857e-06
3.85,62.1380189251436,2.00557535525342e-05
3.85,59.2732299494895,3.79862518550092e-05
3.85,56.4084409738353,6.41638223864828e-05
3.85,53.5436519981812,9.94947356454189e-05
3.85,50.6788630225271,0.000144257275289923
3.85,47.814074046873,0.000198083592805431
3.85,44.9492850712189,0.000260019097965989
3.85,42.0844960955648,0.000328635757162994
3.85,39.2197071199107,0.000402174385833371
3.85,36.3549181442565,0.000478694039825535
3.85,33.4901291686024,0.000556211601551304
3.85,30.6253401929483,0.000632820098553389
3.85,27.7605512172942,0.000706779192053032
3.85,24.8957622416401,0.000776575506717996
3.85,22.0309732659859,0.000840953680848844
3.85,19.1661842903318,0.000898921552924774
3.85,16.3013953146777,0.000949734522913683
3.85,13.4366063390236,0.000992864996890153
3.85,10.5718173633695,0.00102796306175005
3.9,171,0.00102383192319008
3.9,168.135211024346,0.00105164644223363
3.9,165.270422048692,0.00108637579755417
3.9,162.405633073038,0.00112732656657932
3.9,159.540844097384,0.00117348558048396
3.9,156.676055121729,0.00122344061428131
3.9,153.811266146075,0.00127530936561943
3.9,150.946477170421,0.00132669136671272
3.9,148.081688194767,0.00137466050479334
3.9,145.216899219113,0.00141581713572869
3.9,142.352110243459,0.00144641711203345
3.9,139.487321267805,0.00146258906574634
3.9,136.622532292151,0.00146064025054866
3.9,133.757743316496,0.00143743516112358
3.9,130.892954340842,0.00139081186834266
3.9,128.028165365188,0.00131998174145638
3.9,125.163376389534,0.00122584400916477
3.9,122.29858741388,0.00111114290863188
3.9,119.433798438226,0.000980406689833962
3.9,116.569009462572,0.000839636366808253
3.9,113.704220486918,0.000695755364876162
3.9,110.839431511264,0.000555881596922174
3.9,107.974642535609,0.000426529189379142
3.9,105.109853559955,0.000312875031130752
3.9,102.245064584301,0.000218224669752381
3.9,99.3802756086471,0.000143778836069169
3.9,96.515486632993,8.87409417316805e-05
3.9,93.6506976573389,5.07315759156366e-05
3.9,90.7859086816847,2.64077690014561e-05
3.9,87.9211197060306,1.21421143648572e-05
3.9,85.0563307303765,4.61190139639069e-06
3.9,82.1915417547224,1.1810555062698e-06
3.9,79.3267527790683,6.70285307219367e-08
3.9,76.4619638034142,9.91379757598922e-08
3.9,73.59717482776,7.5787401301447e-08
3.9,70.7323858521059,3.85243600606707e-07
3.9,67.8675968764518,2.53864723976625e-06
3.9,65.0028079007977,7.90005727825709e-06
3.9,62.1380189251436,1.82844632628473e-05
3.9,59.2732299494895,3.5623244351142e-05
3.9,56.4084409738353,6.16704711019883e-05
3.9,53.5436519981812,9.77022259474202e-05
3.9,50.6788630225271,0.000144279867329655
3.9,47.814074046873,0.000201126620012573
3.9,44.9492850712189,0.000267135375990668
3.9,42.0844960955648,0.000340495273492216
3.9,39.2197071199107,0.00041890260339737
3.9,36.3549181442565,0.00049981122615106
3.9,33.4901291686024,0.000580678696462945
3.9,30.6253401929483,0.000659173557619709
3.9,27.7605512172942,0.000733322813595923
3.9,24.8957622416401,0.000801592494233127
3.9,22.0309732659859,0.000862905697436311
3.9,19.1661842903318,0.000916610104875272
3.9,16.3013953146777,0.000962410535220893
3.9,13.4366063390236,0.00100028226133351
3.9,10.5718173633695,0.00103037875849787
3.95,171,0.0020373298137397
3.95,168.135211024346,0.00206345825313442
3.95,165.270422048692,0.00209432127313491
3.95,162.405633073038,0.00212803828967168
3.95,159.540844097384,0.00216223268342174
3.95,156.676055121729,0.00219402139944768
3.95,153.811266146075,0.0022200405628766
3.95,150.946477170421,0.00223652372516032
3.95,148.081688194767,0.00223944789936405
3.95,145.216899219113,0.00222475769774246
3.95,142.352110243459,0.00218866871477815
3.95,139.487321267805,0.00212803777480869
3.95,136.622532292151,0.00204077068709772
3.95,133.757743316496,0.00192622023962469
3.95,130.892954340842,0.00178551211525871
3.95,128.028165365188,0.00162172920918077
3.95,125.163376389534,0.00143989024079941
3.95,122.29858741388,0.00124667970922638
3.95,119.433798438226,0.00104992321835989
3.95,116.569009462572,0.000857850075387255
3.95,113.704220486918,0.000678234873900262
3.95,110.839431511264,0.000517548960828476
3.95,107.974642535609,0.000380269106509141
3.95,105.109853559955,0.000268476171027095
3.95,102.245064584301,0.000181830428506435
3.95,99.3802756086471,0.000117939550068465
3.95,96.515486632993,7.30502571646887e-05
3.95,93.6506976573389,4.29036914777083e-05
3.95,90.7859086816847,2.35168341513686e-05
3.95,87.9211197060306,1.16517607586382e-05
3.95,85.0563307303765,4.88497258868604e-06
3.95,82.1915417547224,1.42209559952634e-06
3.95,79.3267527790683,1.13758996709811e-07
3.95,76.4619638034142,6.32226500124613e-07
3.95,73.59717482776,6.17729363764543e-07
3.95,70.7323858521059,1.70165587385599e-07
3.95,67.8675968764518,2.59740538215775e-06
3.95,65.0028079007977,8.0047684528101e-06
3.95,62.1380189251436,1.79413633021195e-05
3.95,59.2732299494895,3.38462890955856e-05
3.95,56.4084409738353,5.67348693445649e-05
3.95,53.5436519981812,8.6969549589976e-05
3.95,50.6788630225271,0.000124161086771784
3.95,47.814074046873,0.000167209049752108
3.95,44.9492850712189,0.000214458578590252
3.95,42.0844960955648,0.000263929707589816
3.95,39.2197071199107,0.000313568758242148
3.95,36.3549181442565,0.000361476552079526
3.95,33.4901291686024,0.000406081470809562
3.95,30.6253401929483,0.00044624177524063
3.95,27.7605512172942,0.0004812768386609
3.95,24.8957622416401,0.000510938372184458
3.95,22.0309732659859,0.000535339130820554
3.95,19.1661842903318,0.000554858374446047
3.95,16.3013953146777,0.000570041434275103
3.95,13.4366063390236,0.000581506585998957
3.95,10.5718173633695,0.000589867477908771
4,171,0.000636224799015428
4,168.135211024346,0.00063104473910025
4,165.270422048692,0.000623305001812393
4,162.405633073038,0.000612232726838514
4,159.540844097384,0.000596956942711111
4,156.676055121729,0.000576565038590432
4,153.811266146075,0.000550180609578192
4,150.946477170421,0.000517064154731182
4,148.081688194767,0.000476735373508342
4,145.216899219113,0.000429112763931747
4,142.352110243459,0.000374664889765094
4,139.487321267805,0.000314574029197901
4,136.622532292151,0.000250945610810104
4,133.757743316496,0.000187226361293096
4,130.892954340842,0.00012950344278207
4,128.028165365188,9.05627417956186e-05
4,125.163376389534,8.83784168354175e-05
4,122.29858741388,0.000113027218822524
4,119.433798438226,0.000140320401309511
4,116.569009462572,0.000159549085391589
4,113.704220486918,0.000167470927303261
4,110.839431511264,0.000163942205329102
4,107.974642535609,0.000150552936187717
4,105.109853559955,0.000129962481995148
4,102.245064584301,0.00010534964465614
4,99.3802756086471,7.98873249759799e-05
4,96.515486632993,5.62809168095488e-05
4,93.6506976573389,3.64356898286323e-05
4,90.7859086816847,2.13029031239729e-05
4,87.9211197060306,1.09192658380333e-05
4,85.0563307303765,4.61416157776243e-06
4,82.1915417547224,1.32503751718324e-06
4,79.3267527790683,1.3898770932772e-07
4,76.4619638034142,5.27129070325055e-07
4,73.59717482776,4.95803944157816e-07
4,70.7323858521059,3.21501614138435e-07
4,67.8675968764518,2.38496384582473e-06
4,65.0028079007977,7.2934821200084e-06
4,62.1380189251436,1.65236692772657e-05
4,59.2732299494895,3.16555388577502e-05
4,56.4084409738353,5.40964745145199e-05
4,53.5436519981812,8.48859340408157e-05
4,50.6788630225271,0.000124552017253789
4,47.814074046873,0.000173034710918412
4,44.9492850712189,0.00022968089000104
4,42.0844960955648,0.000293305570960627
4,39.2197071199107,0.000362305066924656
4,36.3549181442565,0.00043480199356733
4,33.4901291686024,0.000508800175152641
4,30.6253401929483,0.000582329478696322
4,27.7605512172942,0.000653565303070014
4,24.8957622416401,0.000720913668833194
4,22.0309732659859,0.000783059144130686
4,19.1661842903318,0.000838978099850134
4,16.3013953146777,0.000887923491748032
4,13.4366063390236,0.000929389251939571
4,10.5718173633695,0.000963062835139126
4.05,171,0.00132825165487607
4.05,168.135211024346,0.00135522299120235
4.05,165.270422048692,0.00138833510923978
4.05,162.405633073038,0.00142652534635607
4.05,159.540844097384,0.00146836207136306
4.05,156.676055121729,0.00151198883258853
4.05,153.811266146075,0.00155508476403101
4.05,150.946477170421,0.00159485615901215
4.05,148.081688194767,0.00162807577861459
4.05,145.216899219113,0.00165118605410324
4.05,142.352110243459,0.00166047847190888
4.05,139.487321267805,0.00165235341804707
4.05,136.622532292151,0.00162365210904057
4.05,133.757743316496,0.00157203589761592
4.05,130.892954340842,0.00149637045504861
4.05,128.028165365188,0.00139705683754129
4.05,125.163376389534,0.00127624311836474
4.05,122.29858741388,0.00113785383178677
4.05,119.433798438226,0.000987393159272953
4.05,116.569009462572,0.000831511604826883
4.05,113.704220486918,0.000677370389796125
4.05,110.839431511264,0.000531884188939549
4.05,107.974642535609,0.000400959293075195
4.05,105.109853559955,0.000288859226127002
4.05,102.245064584301,0.000197815519405393
4.05,99.3802756086471,0.000127957395485624
4.05,96.515486632993,7.75687075412744e-05
4.05,93.6506976573389,4.36095684292592e-05
4.05,90.7859086816847,2.23821891325806e-05
4.05,87.9211197060306,1.01915451046985e-05
4.05,85.0563307303765,3.85955686943964e-06
4.05,82.1915417547224,9.95683342605717e-07
4.05,79.3267527790683,2.13239719748748e-08
4.05,76.4619638034142,1.7655992315259e-07
4.05,73.59717482776,1.82601845037405e-07
4.05,70.7323858521059,2.82512353785732e-07
4.05,67.8675968764518,2.1505333067437e-06
4.05,65.0028079007977,6.7109711794968e-06
4.05,62.1380189251436,1.54619488699344e-05
4.05,59.2732299494895,2.99508028632777e-05
4.05,56.4084409738353,5.15069153834383e-05
4.05,53.5436519981812,8.09879671612906e-05
4.05,50.6788630225271,0.000118600877050866
4.05,47.814074046873,0.000163834171056573
4.05,44.9492850712189,0.000215507896128142
4.05,42.0844960955648,0.00027192086130821
4.05,39.2197071199107,0.000331058345442993
4.05,36.3549181442565,0.000390818098121653
4.05,33.4901291686024,0.000449216884831011
4.05,30.6253401929483,0.000504550702350924
4.05,27.7605512172942,0.00055549506933933
4.05,24.8957622416401,0.000601144194031431
4.05,22.0309732659859,0.000640997118644729
4.05,19.1661842903318,0.000674904367195227
4.05,16.3013953146777,0.000702990298882302
4.05,13.4366063390236,0.000725565266289169
4.05,10.5718173633695,0.000743038854693502
4.1,171,0.00157270785875859
4.1,168.135211024346,0.00158875110480349
4.1,165.270422048692,0.00160718890192816
4.1,162.405633073038,0.00162650567497636
4.1,159.540844097384,0.00164482098061445
4.1,156.676055121729,0.00165990113256498
4.1,153.811266146075,0.00166920184816357
4.1,150.946477170421,0.00166995323117392
4.1,148.081688194767,0.0016592962320121
4.1,145.216899219113,0.00163447481546968
4.1,142.352110243459,0.00159308000030956
4.1,139.487321267805,0.0015333309885931
4.1,136.622532292151,0.00145436591172276
4.1,133.757743316496,0.00135650252045962
4.1,130.892954340842,0.00124142054199933
4.1,128.028165365188,0.0011122161440416
4.1,125.163376389534,0.000973287928824323
4.1,122.29858741388,0.000830034639073532
4.1,119.433798438226,0.000688375826281795
4.1,116.569009462572,0.000554143238118509
4.1,113.704220486918,0.000432425000038392
4.1,110.839431511264,0.000326968346017919
4.1,107.974642535609,0.000239753817273351
4.1,105.109853559955,0.000170844137594097
4.1,102.245064584301,0.000118584636533023
4.1,99.3802756086471,8.01708732528017e-05
4.1,96.515486632993,5.24603637630722e-05
4.1,93.6506976573389,3.27178818042236e-05
4.1,90.7859086816847,1.89577116248297e-05
4.1,87.9211197060306,9.8226398883906e-06
4.1,85.0563307303765,4.25637157056551e-06
4.1,82.1915417547224,1.26758217285246e-06
4.1,79.3267527790683,1.18106180860213e-07
4.1,76.4619638034142,5.91668454996839e-07
4.1,73.59717482776,5.72397811135161e-07
4.1,70.7323858521059,1.5419242794046e-07
4.1,67.8675968764518,2.2147984717733e-06
4.1,65.0028079007977,6.78398619478115e-06
4.1,62.1380189251436,1.51271031383031e-05
4.1,59.2732299494895,2.84336895718615e-05
4.1,56.4084409738353,4.75545065062034e-05
4.1,53.5436519981812,7.28344055463554e-05
4.1,50.6788630225271,0.000104050245809851
4.1,47.814074046873,0.00014045209632035
4.1,44.9492850712189,0.000180884238553294
4.1,42.0844960955648,0.000223950368331096
4.1,39.2197071199107,0.00026818588299616
4.1,36.3549181442565,0.000312206932912255
4.1,33.4901291686024,0.000354817435574132
4.1,30.6253401929483,0.000395067614964757
4.1,27.7605512172942,0.000432267965142718
4.1,24.8957622416401,0.000465969143654628
4.1,22.0309732659859,0.000495920880788623
4.1,19.1661842903318,0.000522022284556426
4.1,16.3013953146777,0.000544273108548029
4.1,13.4366063390236,0.00056273190480696
4.1,10.5718173633695,0.000577483644528695
4.15,171,3.19142777652443e-05
4.15,168.135211024346,2.71972266543072e-05
4.15,165.270422048692,2.91402204903191e-05
4.15,162.405633073038,4.1552396282833e-05
4.15,159.540844097384,6.21324436990245e-05
4.15,156.676055121729,8.85137797284736e-05
4.15,153.811266146075,0.000119526014796982
4.15,150.946477170421,0.00015434766858081
4.15,148.081688194767,0.000192078285413059
4.15,145.216899219113,0.000231564347954332
4.15,142.352110243459,0.000271332676008531
4.15,139.487321267805,0.000309591984932292
4.15,136.622532292151,0.000344296668173929
4.15,133.757743316496,0.000373272733769781
4.15,130.892954340842,0.000394401100262918
4.15,128.028165365188,0.000405843356971161
4.15,125.163376389534,0.000406283247303049
4.15,122.29858741388,0.000395146688984829
4.15,119.433798438226,0.000372757878097796
4.15,116.569009462572,0.000340392085552639
4.15,113.704220486918,0.000300198808363544
4.15,110.839431511264,0.000254991136569138
4.15,107.974642535609,0.00020792457001208
4.15,105.109853559955,0.000162114651780099
4.15,102.245064584301,0.000120260186035928
4.15,99.3802756086471,8.4341456085272e-05
4.15,96.515486632993,5.54484568927069e-05
4.15,93.6506976573389,3.37653733987626e-05
4.15,90.7859086816847,1.87023346309689e-05
4.15,87.9211197060306,9.13406829594867e-06
4.15,85.0563307303765,3.68646246252393e-06
4.15,82.1915417547224,1.00895141277779e-06
4.15,79.3267527790683,9.44740743443996e-08
4.15,76.4619638034142,3.08891388943501e-07
4.15,73.59717482776,2.83224790856366e-07
4.15,70.7323858521059,2.95029936358563e-07
4.15,67.8675968764518,1.94770437726653e-06
4.15,65.0028079007977,5.99699523899186e-06
4.15,62.1380189251436,1.37555331622831e-05
4.15,59.2732299494895,2.66471426764888e-05
4.15,56.4084409738353,4.5989243303206e-05
4.15,53.5436519981812,7.27985038337067e-05
4.15,50.6788630225271,0.000107630797050102
4.15,47.814074046873,0.000150483343912586
4.15,44.9492850712189,0.000200773519897954
4.15,42.0844960955648,0.000257393016539631
4.15,39.2197071199107,0.000318822216784571
4.15,36.3549181442565,0.0003832811514065
4.15,33.4901291686024,0.000448890854508453
4.15,30.6253401929483,0.000513821806270324
4.15,27.7605512172942,0.00057641263937943
4.15,24.8957622416401,0.000635250134002901
4.15,22.0309732659859,0.000689208971700907
4.15,19.1661842903318,0.000737455479168948
4.15,16.3013953146777,0.000779423208983324
4.15,13.4366063390236,0.000814769657944904
4.15,10.5718173633695,0.000843323275471727
4.2,171,0.00139736737944731
4.2,168.135211024346,0.00142076049892672
4.2,165.270422048692,0.00144907897909893
4.2,162.405633073038,0.00148112110517769
4.2,159.540844097384,0.0015153203402066
4.2,156.676055121729,0.00154971146848737
4.2,153.811266146075,0.00158191736510819
4.2,150.946477170421,0.00160916988674694
4.2,148.081688194767,0.0016283789527811
4.2,145.216899219113,0.00163626201863892
4.2,142.352110243459,0.00162954111945115
4.2,139.487321267805,0.00160520591352004
4.2,136.622532292151,0.00156082872361304
4.2,133.757743316496,0.00149490280123307
4.2,130.892954340842,0.00140716038431357
4.2,128.028165365188,0.0012988161917487
4.2,125.163376389534,0.00117267908196348
4.2,122.29858741388,0.00103308324975542
4.2,119.433798438226,0.000885612461191391
4.2,116.569009462572,0.000736624757249383
4.2,113.704220486918,0.000592625605416825
4.2,110.839431511264,0.000459575608853862
4.2,107.974642535609,0.000342244287523614
4.2,105.109853559955,0.000243724757070407
4.2,102.245064584301,0.000165200956454045
4.2,99.3802756086471,0.000106011718006333
4.2,96.515486632993,6.39943291036661e-05
4.2,93.6506976573389,3.60291328271964e-05
4.2,90.7859086816847,1.8661390585167e-05
4.2,87.9211197060306,8.65906172538371e-06
4.2,85.0563307303765,3.38393106676315e-06
4.2,82.1915417547224,9.16174916109695e-07
4.2,79.3267527790683,3.6633047318828e-08
4.2,76.4619638034142,3.01618101943112e-07
4.2,73.59717482776,3.01755484682006e-07
4.2,70.7323858521059,1.9103182150073e-07
4.2,67.8675968764518,1.8686642582238e-06
4.2,65.0028079007977,5.81545847870986e-06
4.2,62.1380189251436,1.32552039892682e-05
4.2,59.2732299494895,2.53990053575508e-05
4.2,56.4084409738353,4.32041449103737e-05
4.2,53.5436519981812,6.71706226377937e-05
4.2,50.6788630225271,9.72191897402104e-05
4.2,47.814074046873,0.000132673380680852
4.2,44.9492850712189,0.000172341078912868
4.2,42.0844960955648,0.000214670407421869
4.2,39.2197071199107,0.000257943786644475
4.2,36.3549181442565,0.000300472938057543
4.2,33.4901291686024,0.000340764468755282
4.2,30.6253401929483,0.000377636798363902
4.2,27.7605512172942,0.000410281231753777
4.2,24.8957622416401,0.000438270295682147
4.2,22.0309732659859,0.000461523344320681
4.2,19.1661842903318,0.000480242857485281
4.2,16.3013953146777,0.000494835093484641
4.2,13.4366063390236,0.000505826852800194
4.2,10.5718173633695,0.000513787139022314
4.25,171,0.00107158362349553
4.25,168.135211024346,0.00107870139279056
4.25,165.270422048692,0.00108628970049791
4.25,162.405633073038,0.00109325879031169
4.25,159.540844097384,0.00109828660069052
4.25,156.676055121729,0.0010998444568973
4.25,153.811266146075,0.00109624692460714
4.25,150.946477170421,0.00108573228570304
4.25,148.081688194767,0.00106657767176188
4.25,145.216899219113,0.0010372485373056
4.25,142.352110243459,0.000996575737597402
4.25,139.487321267805,0.000943945564309737
4.25,136.622532292151,0.000879479704482391
4.25,133.757743316496,0.00080417505565716
4.25,130.892954340842,0.000719969982183266
4.25,128.028165365188,0.000629705976671375
4.25,125.163376389534,0.000536963293855799
4.25,122.29858741388,0.000445765229956649
4.25,119.433798438226,0.000360165252231073
4.25,116.569009462572,0.000283748760283736
4.25,113.704220486918,0.000219095064286126
4.25,110.839431511264,0.000167273056233887
4.25,107.974642535609,0.000127538035259245
4.25,105.109853559955,9.7546088282035e-05
4.25,102.245064584301,7.42885884604294e-05
4.25,99.3802756086471,5.53026941339086e-05
4.25,96.515486632993,3.93150951085637e-05
4.25,93.6506976573389,2.60601887259714e-05
4.25,90.7859086816847,1.57003103506206e-05
4.25,87.9211197060306,8.31227549467574e-06
4.25,85.0563307303765,3.63599612676829e-06
4.25,82.1915417547224,1.08396680818548e-06
4.25,79.3267527790683,1.0835965326621e-07
4.25,76.4619638034142,4.99248273809729e-07
4.25,73.59717482776,4.78313318758649e-07
4.25,70.7323858521059,1.71633594618984e-07
4.25,67.8675968764518,1.86839534332909e-06
4.25,65.0028079007977,5.70434373351593e-06
4.25,62.1380189251436,1.27431375879155e-05
4.25,59.2732299494895,2.40401364067663e-05
4.25,56.4084409738353,4.04200025215583e-05
4.25,53.5436519981812,6.23469163715427e-05
4.25,50.6788630225271,8.98664329425878e-05
4.25,47.814074046873,0.00012261542429866
4.25,44.9492850712189,0.000159884526733416
4.25,42.0844960955648,0.000200711690234065
4.25,39.2197071199107,0.000243985788528658
4.25,36.3549181442565,0.000288543779142708
4.25,33.4901291686024,0.000333251025639169
4.25,30.6253401929483,0.000377060399787301
4.25,27.7605512172942,0.00041905004938269
4.25,24.8957622416401,0.000458442459589281
4.25,22.0309732659859,0.000494608491508582
4.25,19.1661842903318,0.000527060290269452
4.25,16.3013953146777,0.0005554365465145
4.25,13.4366063390236,0.00057948316795211
4.25,10.5718173633695,0.000599031902197653
4.3,171,0.000437601428618609
4.3,168.135211024346,0.000452987848799423
4.3,165.270422048692,0.000472432169135773
4.3,162.405633073038,0.000495707891593461
4.3,159.540844097384,0.000522432391712839
4.3,156.676055121729,0.000552014294606932
4.3,153.811266146075,0.000583602820438319
4.3,150.946477170421,0.000616046884730249
4.3,148.081688194767,0.000647873767017902
4.3,145.216899219113,0.000677298507011437
4.3,142.352110243459,0.000702275114170003
4.3,139.487321267805,0.000720598274572178
4.3,136.622532292151,0.000730058945114049
4.3,133.757743316496,0.000728648726072868
4.3,130.892954340842,0.000714796967027031
4.3,128.028165365188,0.000687612787527448
4.3,125.163376389534,0.000647094287796224
4.3,122.29858741388,0.000594262439236628
4.3,119.433798438226,0.00053118060049792
4.3,116.569009462572,0.000460834006710509
4.3,113.704220486918,0.000386866365903676
4.3,110.839431511264,0.000313199346616301
4.3,107.974642535609,0.000243588840699291
4.3,105.109853559955,0.000181191934681291
4.3,102.245064584301,0.000128223335234743
4.3,99.3802756086471,8.5766255450859e-05
4.3,96.515486632993,5.37715863901403e-05
4.3,93.6506976573389,3.12378632299031e-05
4.3,90.7859086816847,1.65238678194991e-05
4.3,87.9211197060306,7.71745193452432e-06
4.3,85.0563307303765,2.97677592385835e-06
4.3,82.1915417547224,7.74450166232893e-07
4.3,79.3267527790683,5.35172022524136e-08
4.3,76.4619638034142,1.246706207786e-07
4.3,73.59717482776,1.05086946943518e-07
4.3,70.7323858521059,2.5158847013471e-07
4.3,67.8675968764518,1.61942099516802e-06
4.3,65.0028079007977,5.02544885108798e-06
4.3,62.1380189251436,1.16217160298311e-05
4.3,59.2732299494895,2.26469328490372e-05
4.3,56.4084409738353,3.92441129387851e-05
4.3,53.5436519981812,6.22748372108139e-05
4.3,50.6788630225271,9.21678085154781e-05
4.3,47.814074046873,0.00012883253683269
4.3,44.9492850712189,0.000171651551814588
4.3,42.0844960955648,0.000219546479775276
4.3,39.2197071199107,0.000271099371356731
4.3,36.3549181442565,0.000324703251246928
4.3,33.4901291686024,0.000378715227428515
4.3,30.6253401929483,0.000431590152838535
4.3,27.7605512172942,0.000481980467791482
4.3,24.8957622416401,0.000528796199169022
4.3,22.0309732659859,0.00057122622787154
4.3,19.1661842903318,0.000608727048928709
4.3,16.3013953146777,0.000640987895544271
4.3,13.4366063390236,0.000667881696318184
4.3,10.5718173633695,0.000689410443343746
4.35,171,0.00129462991618274
4.35,168.135211024346,0.00131289865240933
4.35,165.270422048692,0.00133468578243133
4.35,162.405633073038,0.00135882264281479
4.35,159.540844097384,0.00138381793412639
4.35,156.676055121729,0.00140784304760695
4.35,153.811266146075,0.0014287390080892
4.35,150.946477170421,0.00144405622157259
4.35,148.081688194767,0.00145113776044766
4.35,145.216899219113,0.00144725428322884
4.35,142.352110243459,0.00142979328205487
4.35,139.487321267805,0.00139649689154261
4.35,136.622532292151,0.00134573153587321
4.35,133.757743316496,0.00127676053325106
4.35,130.892954340842,0.00118997993845798
4.35,128.028165365188,0.001087071497425
4.35,125.163376389534,0.000971027981012872
4.35,122.29858741388,0.000846017825072381
4.35,119.433798438226,0.000717078404455126
4.35,116.569009462572,0.000589658020477338
4.35,113.704220486918,0.000469060157020352
4.35,110.839431511264,0.000359871812689873
4.35,107.974642535609,0.000265472308810248
4.35,105.109853559955,0.000187713453750037
4.35,102.245064584301,0.000126834746477055
4.35,99.3802756086471,8.1632401746421e-05
4.35,96.515486632993,4.98475307037116e-05
4.35,93.6506976573389,2.86869107644268e-05
4.35,90.7859086816847,1.53496194186375e-05
4.35,87.9211197060306,7.42094407215936e-06
4.35,85.0563307303765,3.04117701159338e-06
4.35,82.1915417547224,8.67440395328427e-07
4.35,79.3267527790683,5.76940056005361e-08
4.35,76.4619638034142,3.63394305911427e-07
4.35,73.59717482776,3.57429805803998e-07
4.35,70.7323858521059,1.22124171738398e-07
4.35,67.8675968764518,1.64168552669376e-06
4.35,65.0028079007977,5.07791059822345e-06
4.35,62.1380189251436,1.14385250144002e-05
4.35,59.2732299494895,2.16750372641614e-05
4.35,56.4084409738353,3.64780280023024e-05
4.35,53.5436519981812,5.61201750302597e-05
4.35,50.6788630225271,8.03799734107685e-05
4.35,47.814074046873,0.000108556473746073
4.35,44.9492850712189,0.000139563490925525
4.35,42.0844960955648,0.000172076768153892
4.35,39.2197071199107,0.000204701438001862
4.35,36.3549181442565,0.000236129214604408
4.35,33.4901291686024,0.000265262514166277
4.35,30.6253401929483,0.000291293139224815
4.35,27.7605512172942,0.000313733286344632
4.35,24.8957622416401,0.000332404584145336
4.35,22.0309732659859,0.000347395630761412
4.35,19.1661842903318,0.000359000282910257
4.35,16.3013953146777,0.000367648135483396
4.35,13.4366063390236,0.000373836446300462
4.35,10.5718173633695,0.000378069731467387
4.4,171,0.000594371448782293
4.4,168.135211024346,0.000594254087553093
4.4,165.270422048692,0.000593166029187849
4.4,162.405633073038,0.000590445386654115
4.4,159.540844097384,0.000585318457346526
4.4,156.676055121729,0.000576932244207348
4.4,153.811266146075,0.000564403567396938
4.4,150.946477170421,0.000546887254142133
4.4,148.081688194767,0.000523663717486814
4.4,145.216899219113,0.000494243058716199
4.4,142.352110243459,0.000458478781639242
4.4,139.487321267805,0.00041668010078076
4.4,136.622532292151,0.00036970884663327
4.4,133.757743316496,0.000319047048856963
4.4,130.892954340842,0.000266826525316565
4.4,128.028165365188,0.000215822728250335
4.4,125.163376389534,0.000169417908051148
4.4,122.29858741388,0.000131449125264574
4.4,119.433798438226,0.000105416446320802
4.4,116.569009462572,9.20725207135688e-05
4.4,113.704220486918,8.72394262374658e-05
4.4,110.839431511264,8.45510189438223e-05
4.4,107.974642535609,7.97173426779076e-05
4.4,105.109853559955,7.13471561616183e-05
4.4,102.245064584301,5.99582251522505e-05
4.4,99.3802756086471,4.69825144652789e-05
4.4,96.515486632993,3.40666499786386e-05
4.4,93.6506976573389,2.26111037993568e-05
4.4,90.7859086816847,1.35075059034754e-05
4.4,87.9211197060306,7.05563006510877e-06
4.4,85.0563307303765,3.0349397337991e-06
4.4,82.1915417547224,8.8704773988784e-07
4.4,79.3267527790683,8.96979147165047e-08
4.4,76.4619638034142,3.79051881312135e-07
4.4,73.59717482776,3.58911893813291e-07
4.4,70.7323858521059,1.84895969905719e-07
4.4,67.8675968764518,1.5600723320391e-06
4.4,65.0028079007977,4.76662120388082e-06
4.4,62.1380189251436,1.0738409559931e-05
4.4,59.2732299494895,2.04543969006363e-05
4.4,56.4084409738353,3.47568742007268e-05
4.4,53.5436519981812,5.42342639715411e-05
4.4,50.6788630225271,7.91452318206717e-05
4.4,47.814074046873,0.000109387932634784
4.4,44.9492850712189,0.000144511844898976
4.4,42.0844960955648,0.000183764753348452
4.4,39.2197071199107,0.00022616451156684
4.4,36.3549181442565,0.000270583994969524
4.4,33.4901291686024,0.000315838061417677
4.4,30.6253401929483,0.000360762939372445
4.4,27.7605512172942,0.000404280973789451
4.4,24.8957622416401,0.000445446655100764
4.4,22.0309732659859,0.000483472797650095
4.4,19.1661842903318,0.000517738185909556
4.4,16.3013953146777,0.00054777988631797
4.4,13.4366063390236,0.000573274366364504
4.4,10.5718173633695,0.000594011911090286
4.45,171,0.000712712325298483
4.45,168.135211024346,0.00072915832285525
4.45,165.270422048692,0.000749511253923031
4.45,162.405633073038,0.000773236152315801
4.45,159.540844097384,0.000799590649766113
4.45,156.676055121729,0.000827584914177316
4.45,153.811266146075,0.000855948990913334
4.45,150.946477170421,0.000883116416542196
4.45,148.081688194767,0.000907234367087579
4.45,145.216899219113,0.00092621088193423
4.45,142.352110243459,0.000937808018308127
4.45,139.487321267805,0.000939785589950963
4.45,136.622532292151,0.000930092987815287
4.45,133.757743316496,0.000907096873973338
4.45,130.892954340842,0.000869821363515813
4.45,128.028165365188,0.000818166928870081
4.45,125.163376389534,0.000753067494267084
4.45,122.29858741388,0.000676545210154027
4.45,119.433798438226,0.00059163151989374
4.45,116.569009462572,0.000502141941601227
4.45,113.704220486918,0.000412318370006725
4.45,110.839431511264,0.000326381798109564
4.45,107.974642535609,0.000248063029702602
4.45,105.109853559955,0.000180191739977958
4.45,102.245064584301,0.000124419725564628
4.45,99.3802756086471,8.11308676047677e-05
4.45,96.515486632993,4.95523065450275e-05
4.45,93.6506976573389,2.80376481716969e-05
4.45,90.7859086816847,1.44551061942575e-05
4.45,87.9211197060306,6.59210498814619e-06
4.45,85.0563307303765,2.48873717779459e-06
4.45,82.1915417547224,6.35130429816315e-07
4.45,79.3267527790683,2.00148719238753e-08
4.45,76.4619638034142,5.88129270704452e-08
4.45,73.59717482776,6.05524193045587e-08
4.45,70.7323858521059,1.98924295090367e-07
4.45,67.8675968764518,1.38412689059763e-06
4.45,65.0028079007977,4.31659378737565e-06
4.45,62.1380189251436,9.98043241341933e-06
4.45,59.2732299494895,1.94097682524885e-05
4.45,56.4084409738353,3.35226929509346e-05
4.45,53.5436519981812,5.29555057063282e-05
4.45,50.6788630225271,7.79380643419171e-05
4.45,47.814074046873,0.000108236289210469
4.45,44.9492850712189,0.000143169153475901
4.45,42.0844960955648,0.00018169041409979
4.45,39.2197071199107,0.000222513703881127
4.45,36.3549181442565,0.000264254910195377
4.45,33.4901291686024,0.000305567395286466
4.45,30.6253401929483,0.000345251650188926
4.45,27.7605512172942,0.000382329071511455
4.45,24.8957622416401,0.000416077398774324
4.45,22.0309732659859,0.000446031609042521
4.45,19.1661842903318,0.000471957952131171
4.45,16.3013953146777,0.000493810365722097
4.45,13.4366063390236,0.000511678208364169
4.45,10.5718173633695,0.000525732762540264
4.5,171,0.00107942352118634
4.5,168.135211024346,0.00109197460644195
4.5,165.270422048692,0.00110663888837315
4.5,162.405633073038,0.00112239959073342
4.5,159.540844097384,0.0011379827249876
4.5,156.676055121729,0.00115185775380985
4.5,153.811266146075,0.00116225834872502
4.5,150.946477170421,0.0011672315705371
4.5,148.081688194767,0.00116472269155511
4.5,145.216899219113,0.00115269995773915
4.5,142.352110243459,0.00112931840759648
4.5,139.487321267805,0.00109311455930568
4.5,136.622532292151,0.00104321487485434
4.5,133.757743316496,0.000979531996778249
4.5,130.892954340842,0.000902915650720639
4.5,128.028165365188,0.000815222729017543
4.5,125.163376389534,0.000719275392115597
4.5,122.29858741388,0.000618688727618712
4.5,119.433798438226,0.000517569910035362
4.5,116.569009462572,0.00042011613160519
4.5,113.704220486918,0.000330163705961408
4.5,110.839431511264,0.000250759285951984
4.5,107.974642535609,0.000183830253257914
4.5,105.109853559955,0.000130022062659301
4.5,102.245064584301,8.87460872798994e-05
4.5,99.3802756086471,5.84442867584646e-05
4.5,96.515486632993,3.70239898564678e-05
4.5,93.6506976573389,2.23454451559771e-05
4.5,90.7859086816847,1.25911115236775e-05
4.5,87.9211197060306,6.39063966336486e-06
4.5,85.0563307303765,2.73091568238241e-06
4.5,82.1915417547224,8.05970343347437e-07
4.5,79.3267527790683,6.73792944309904e-08
4.5,76.4619638034142,3.70265065779919e-07
4.5,73.59717482776,3.60025353573855e-07
4.5,70.7323858521059,9.02400229270114e-08
4.5,67.8675968764518,1.43807747556924e-06
4.5,65.0028079007977,4.41904529060024e-06
4.5,62.1380189251436,9.87364097347686e-06
4.5,59.2732299494895,1.85806282157181e-05
4.5,56.4084409738353,3.10876821996223e-05
4.5,53.5436519981812,4.75939070755215e-05
4.5,50.6788630225271,6.79036225646534e-05
4.5,47.814074046873,9.14531816511329e-05
4.5,44.9492850712189,0.000117396376099479
4.5,42.0844960955648,0.000144724267172392
4.5,39.2197071199107,0.000172392828142011
4.5,36.3549181442565,0.000199435617007973
4.5,33.4901291686024,0.00022504618016068
4.5,30.6253401929483,0.000248623791944259
4.5,27.7605512172942,0.000269783888235539
4.5,24.8957622416401,0.000288340143740307
4.5,22.0309732659859,0.00030426791428148
4.5,19.1661842903318,0.000317659053667602
4.5,16.3013953146777,0.000328676562643248
4.5,13.4366063390236,0.000337514928606206
4.5,10.5718173633695,0.000344369236383182


==> figures/tikz/RespFreqErrorRel_Hist.csv <==
Frequency,Coordinate
1,-0.7
1,-0.65
1,-0.6
1,-0.55
4,-0.5
4,-0.45
5,-0.4
11,-0.35
6,-0.3
8,-0.25
10,-0.2
7,-0.15
44,-0.0999999999999999
11,-0.0499999999999999
3,0
0,0.0499999999999999
0,0.0999999999999999
0,0.15
1,0.2
4,0.25
0,0.3
1,0.35
0,0.4
0,0.45
0,0.5
0,0.55
1,0.6
0,0.65


==> figures/tikz/RespFreqError_Hist.csv <==
Frequency,Coordinate
3,-0.25
0,-0.225
1,-0.2
5,-0.175
6,-0.15
10,-0.125
10,-0.1
13,-0.075
21,-0.05
45,-0.025
3,0
3,0.025
2,0.05
1,0.075
1,0.1
0,0.125
0,0.15
0,0.175
0,0.2
0,0.225


==> figures/tikz/Statistics_Obstacle.csv <==
TPP,FDP,MedLocError,MD,FD,QuanLoTPP,QuanHiTPP,QuanLoFDP,QuanHiFDP,QuanLoMD,QuanHiMD,QuanLoFD,QuanHiFD,QuanLoLocError,QuanHiLocError,Obstacle
0.813084112149533,0.423841059602649,0.125631531426037,0.606060606060606,1.93939393939394,0.104750778816199,0.186915887850467,0.223841059602649,0.103936718175129,0.606060606060606,0.393939393939394,1.18939393939394,0.310606060606061,0.0505938406685675,0.0634560431565253,0
0.8,0.5,0.148772907542644,0.428571428571429,1.71428571428571,0.133333333333333,0.2,0.116666666666667,0.1,0.428571428571429,0.571428571428571,0.714285714285714,1.28571428571429,0.0638183722891368,0.0613023960325983,1
0.129032258064516,0.777777777777778,0.221065681893976,1.8,0.933333333333333,0.129032258064516,0.204301075268817,0.111111111111111,0.222222222222222,0.8,1.2,0.933333333333333,0.0666666666666667,0.0681486990751732,0.0287285203191889,2


==> figures/tikz/Statistics_Person.csv <==
TPP,FDP,MedLocError,MD,FD,QuanLoTPP,QuanHiTPP,QuanLoFDP,QuanHiFDP,QuanLoMD,QuanHiMD,QuanLoFD,QuanHiFD,QuanLoLocError,QuanHiLocError,Persons
1,0.636363636363636,0.169832260618336,0,1.75,0,0,0.636363636363636,0.096969696969697,0,0,1.75,1.25,0.0628243378923849,0.0588252579820618,1
0.8,0.515151515151515,0.16644865896191,0.4,1.7,0.3,0.2,0.515151515151515,0.0848484848484848,0.4,0.6,1.7,1.3,0.0756196263086338,0.057888985520241,2
0.805555555555556,0.472727272727273,0.128121210519617,0.583333333333333,2.16666666666667,0.138888888888889,0.194444444444444,0.0727272727272727,0.0772727272727273,0.583333333333333,0.416666666666667,0.166666666666667,0.333333333333333,0.0465137370578543,0.051915976932802,3
0.625,0.5,0.0850467692552998,1.5,2.5,0.125,0.125,0.1,0.1,0.5,0.5,0.5,0.5,0.021740195272081,0.0310753256298666,4
0.815384615384615,0.329113924050633,0.124217622240662,0.923076923076923,2,0.0653846153846153,0.184615384615385,0.179113924050633,0.0708860759493671,0.923076923076923,0.326923076923077,1.25,0,0.0485387070820603,0.0576834793060793,5


==> figures/tikz/VS/M16_P1_Spec_Radar.csv <==
VS,F
0.000219581311537739,0
0.000224602589296527,0.00521063906656286
0.000239657637894234,0.0104212781331257
0.000264733850709936,0.0156319171996886
0.000299849037338906,0.0208425562662514
0.000345102111211017,0.0260531953328143
0.000400730246666607,0.0312638343993772
0.000467161425832801,0.03647447346594
0.000545051453936881,0.0416851125325029
0.000635296311388979,0.0468957515990657
0.000739013770928386,0.0521063906656286
0.000857492005990517,0.0573170297321915
0.000992106869158621,0.0625276687987543
0.00114421311434967,0.0677383078653172
0.00131501772351585,0.07294894693188
0.00150544553445492,0.0781595859984429
0.00171600859749778,0.0833702250650058
0.00194669128376352,0.0885808641315686
0.00219686331443809,0.0937915031981315
0.00246523268062129,0.0990021422646944
0.00274984981251148,0.104212781331257
0.00304817307992978,0.10942342039782
0.00335720336028168,0.114634059464383
0.00367369155276688,0.119844698530946
0.00399441722272286,0.125055337597509
0.00431652898406654,0.130265976664072
0.0046379281469101,0.135476615730634
0.00495766743204361,0.140687254797197
0.00527632749255226,0.14589789386376
0.00559632719288192,0.151108532930323
0.00592212073536446,0.156319171996886
0.0062602371915651,0.161529811063449
0.00661912661111727,0.166740450130012
0.00700879162714832,0.171951089196574
0.00744020336070285,0.177161728263137
0.00792452349762847,0.1823723673297
0.00847217796752728,0.187583006396263
0.00909184860069364,0.192793645462826
0.00978946445727709,0.198004284529389
0.0105672817695908,0.203214923595952
0.0114231391800118,0.208425562662514
0.0123499630572003,0.213636201729077
0.0133355773699217,0.21884684079564
0.0143628463413916,0.224057479862203
0.0154101491848357,0.229268118928766
0.0164521582258945,0.234478757995329
0.017460867961604,0.239689397061892
0.0184068055871651,0.244900036128454
0.0192603445497773,0.250110675195017
0.0199930417394041,0.25532131426158
0.0205789247561944,0.260531953328143
0.0209956661873002,0.265742592394706
0.0212255944967316,0.270953231461269
0.0212565036780548,0.276163870527832
0.0210822346013613,0.281374509594394
0.0207030093297385,0.286585148660957
0.0201255059409608,0.29179578772752
0.0193626667566418,0.297006426794083
0.0184332389762635,0.302217065860646
0.0173610550772939,0.307427704927209
0.0161740719237539,0.312638343993772
0.0149032023027522,0.317848983060334
0.0135809894362097,0.323059622126897
0.0122401917397823,0.32827026119346
0.010912358932623,0.333480900260023
0.00962648866552362,0.338691539326586
0.00840785278957227,0.343902178393149
0.00727707297249427,0.349112817459712
0.00624950676391982,0.354323456526275
0.00533497911575399,0.359534095592837
0.00453786379047068,0.3647447346594
0.00385748788380469,0.369955373725963
0.00328880488607843,0.375166012792526
0.00282326085358275,0.380376651859089
0.0024497668209425,0.385587290925652
0.00215568955275804,0.390797929992215
0.00192778152503133,0.396008569058777
0.00175298765634029,0.40121920812534
0.00161908779603099,0.406429847191903
0.00151515691160468,0.411640486258466
0.00143184605305686,0.416851125325029
0.00136150393850197,0.422061764391592
0.00129816985513295,0.427272403458155
0.00123747310320717,0.432483042524717
0.00117647308575371,0.43769368159128
0.00111346880831747,0.442904320657843
0.00104779886095361,0.448114959724406
0.00097964478924004,0.453325598790969
0.00090984368705267,0.458536237857532
0.000839710887115774,0.463746876924095
0.000770871187684424,0.468957515990657
0.000705096959264486,0.47416815505722
0.000644153116562405,0.479378794123783
0.000589651477936354,0.484589433190346
0.000542919598404484,0.489800072256909
0.000504891021957864,0.495010711323472
0.000476024569162726,0.500221350390035
0.000456259557233286,0.505431989456598
0.000445011810514265,0.51064262852316
0.000441212239451267,0.515853267589723
0.000443386061721309,0.521063906656286
0.000449766887817451,0.526274545722849
0.000458436370910659,0.531485184789412
0.00046747735354266,0.536695823855975
0.00047512677366925,0.541906462922538
0.000479914251512822,0.5471171019891
0.000480773367022164,0.552327741055663
0.00047711510828376,0.557538380122226
0.000468856621100499,0.562749019188789
0.000456402866731454,0.567959658255352
0.000440583622634818,0.573170297321915
0.000422552889353861,0.578380936388478
0.000403661638285408,0.58359157545504
0.000385317465315638,0.588802214521603
0.000368845768269189,0.594012853588166
0.000355366412790942,0.599223492654729
0.000345697596560789,0.604434131721292
0.000340295092574744,0.609644770787855
0.000339230747223125,0.614855409854418
0.000342209617972041,0.62006604892098
0.000348621044589216,0.625276687987543
0.000357615747340478,0.630487327054106
0.000368199059180229,0.635697966120669
0.000379329746619288,0.640908605187232
0.000390014473268703,0.646119244253795
0.000399389563288233,0.651329883320358
0.000406783978301375,0.65654052238692
0.000411759949592678,0.661751161453483
0.000414130163535106,0.666961800520046
0.000413952524711648,0.672172439586609
0.00041150517092136,0.677383078653172
0.000407245547484568,0.682593717719735
0.000401758008356548,0.687804356786298
0.000395694688390239,0.69301499585286
0.00038971438308758,0.698225634919423
0.000384423956690553,0.703436273985986
0.000380326417573443,0.708646913052549
0.000377779257399448,0.713857552119112
0.00037696593222334,0.719068191185675
0.000377882455212752,0.724278830252238
0.00038033997992098,0.729489469318801
0.000383983025557491,0.734700108385363
0.000388321718437466,0.739910747451926
0.000392775216997562,0.745121386518489
0.000396722486635953,0.750332025585052
0.000399555921382849,0.755542664651615
0.000400733065434062,0.760753303718178
0.000399821911139243,0.765963942784741
0.000396535923248515,0.771174581851303
0.000390755985997773,0.776385220917866
0.000382537767616469,0.781595859984429
0.000372104396600226,0.786806499050992
0.00035982569120464,0.792017138117555
0.000346186339823796,0.797227777184118
0.000331746289506112,0.802438416250681
0.000317097099293315,0.807649055317243
0.000302818135271654,0.812859694383806
0.000289436246478987,0.818070333450369
0.000277392018198834,0.823280972516932
0.000267014925963094,0.828491611583495
0.000258508794785357,0.833702250650058
0.000251947990799849,0.838912889716621
0.000247283819441671,0.844123528783183
0.000244359750349857,0.849334167849746
0.000242933398678317,0.854544806916309
0.000242702717606501,0.859755445982872
0.000243333635225348,0.864966085049435
0.000244486420705096,0.870176724115998
0.000245838388376545,0.875387363182561
0.000247101117659493,0.880598002249123
0.000248031128065035,0.885808641315686
0.000248433821939023,0.891019280382249
0.000248161392229023,0.896229919448812
0.000247106176058053,0.901440558515375
0.000245191507642906,0.906651197581938
0.000242362395603951,0.911861836648501
0.000238578264998118,0.917072475715063
0.000233809557162609,0.922283114781626
0.000228039219899721,0.927493753848189
0.000221269149612686,0.932704392914752
0.00021353061102706,0.937915031981315
0.000204896726629534,0.943125671047878
0.000195494460439768,0.948336310114441
0.000185513250571532,0.953546949181003
0.00017520764647709,0.958757588247566
0.000164891979998235,0.963968227314129
0.000154926165492244,0.969178866380692
0.000145693034093783,0.974389505447255
0.000137568962648332,0.979600144513818
0.000130890743793051,0.984810783580381
0.000125922463492103,0.990021422646943
0.000122826462029324,0.995232061713506
0.000121642188173148,1.00044270078007
0.00012227593872061,1.00565333984663
0.000124503219018859,1.0108639789132
0.000127983945337073,1.01607461797976
0.0001322891566142,1.02128525704632
0.000136936532566687,1.02649589611288
0.000141431014736955,1.03170653517945
0.000145306321101003,1.03691717424601
0.000148163177798557,1.04212781331257
0.000149700625867514,1.04733845237913
0.00014973768909877,1.0525490914457
0.000148223857069519,1.05775973051226
0.000145238073254765,1.06297036957882
0.000140977061636326,1.06818100864539
0.000135734751520693,1.07339164771195
0.000129875194097828,1.07860228677851
0.000123801683352487,1.08381292584508
0.000117924822065661,1.08902356491164
0.000112632066395359,1.0942342039782
0.000108260909792829,1.09944484304476
0.00010507739664597,1.10465548211133
0.000103261142193814,1.10986612117789
0.000102897513355228,1.11507676024445
0.000103977113609597,1.12028739931101
0.000106402222242942,1.12549803837758
0.00010999937131065,1.13070867744414
0.000114536816724674,1.1359193165107
0.000119745298461836,1.14112995557727
0.000125340225024958,1.14634059464383
0.000131043299404593,1.15155123371039
0.000136601662950357,1.15676187277696
0.000141802888553013,1.16197251184352
0.000146484598839491,1.16718315091008
0.000150538082337206,1.17239378997664
0.000153905966163275,1.17760442904321
0.000156574692741584,1.18281506810977
0.00015856314781091,1.18802570717633
0.000159909212852883,1.19323634624289
0.000160656204961033,1.19844698530946
0.000160841092882866,1.20365762437602
0.000160486050576523,1.20886826344258
0.000159594378045054,1.21407890250915
0.000158151162193593,1.21928954157571
0.000156128363653688,1.22450018064227
0.00015349339612753,1.22971081970884
0.00015021979656932,1.2349214587754
0.000146298325725001,1.24013209784196
0.000141746814816378,1.24534273690852
0.00013661727687883,1.25055337597509
0.000130999191433049,1.25576401504165
0.000125018387383215,1.26097465410821
0.000118831517929998,1.26618529317478
0.000112616668503835,1.27139593224134
0.000106561098610316,1.2766065713079
0.000100847441353522,1.28181721037446
9.56398407556841e-05,1.28702784944103
9.10714886383383e-05,1.29223848850759
8.72348414870214e-05,1.29744912757415
8.41754817214382e-05,1.30265976664072
8.1890177702578e-05,1.30787040570728
8.03292405718947e-05,1.31308104477384
7.94028240563407e-05,1.3182916838404
7.89904138767055e-05,1.32350232290697
7.89524479451333e-05,1.32871296197353
7.91428281865788e-05,1.33392360104009
7.94210468797894e-05,1.33913424010666
7.96627562757016e-05,1.34434487917322
7.97678446728649e-05,1.34955551823978
7.96654143864597e-05,1.35476615730634
7.93154441513032e-05,1.35997679637291
7.87073103760134e-05,1.36518743543947
7.78556877893354e-05,1.37039807450603
7.67946066122223e-05,1.3756087135726
7.55705800316348e-05,1.38081935263916
7.42357201988452e-05,1.38602999170572
7.28416411631632e-05,1.39124063077228
7.14347298417285e-05,1.39645126983885
7.00530922326528e-05,1.40166190890541
6.87251994193975e-05,1.40687254797197
6.74700126623434e-05,1.41208318703854
6.62981953462283e-05,1.4172938261051
6.52139419567182e-05,1.42250446517166
6.42169716762215e-05,1.42771510423822
6.33043294252416e-05,1.43292574330479
6.24717793151414e-05,1.43813638237135
6.1714727157141e-05,1.44334702143791
6.10287345004157e-05,1.44855766050448
6.04097609534247e-05,1.45376829957104
5.98542835867531e-05,1.4589789386376
5.93593980610899e-05,1.46418957770416
5.89229263023301e-05,1.46940021677073
5.85434694269356e-05,1.47461085583729
5.8220282672157e-05,1.47982149490385
5.79528348841616e-05,1.48503213397042
5.77399590260414e-05,1.49024277303698
5.75785962266761e-05,1.49545341210354
5.74622627221082e-05,1.5006640511701
5.73794946324933e-05,1.50587469023667
5.73126148273354e-05,1.51108532930323
5.72371897470699e-05,1.51629596836979
5.71224858643443e-05,1.52150660743636
5.69330975188386e-05,1.52671724650292
5.66317210810313e-05,1.53192788556948
5.6182831007121e-05,1.53713852463604
5.55568155306162e-05,1.54234916370261
5.47339962491016e-05,1.54755980276917
5.37079185704796e-05,1.55277044183573
5.24873724853331e-05,1.5579810809023
5.10967771693269e-05,1.56319171996886
4.95748093822028e-05,1.56840235903542
4.79714300465177e-05,1.57361299810198
4.63437147462101e-05,1.57882363716855
4.47510749196698e-05,1.58403427623511
4.32505333153565e-05,1.58924491530167
4.18926761367791e-05,1.59445555436824
4.07187545116859e-05,1.5996661934348
3.97591798259772e-05,1.60487683250136
3.90333963440948e-05,1.61008747156792
3.85508715458696e-05,1.61529811063449
3.8312766656405e-05,1.62050874970105
3.83137704577843e-05,1.62571938876761
3.85436123908283e-05,1.63093002783418
3.89879076567302e-05,1.63614066690074
3.96281985386656e-05,1.6413513059673
4.04412987245574e-05,1.64656194503386
4.13982708375e-05,1.65177258410043
4.24635245010949e-05,1.65698322316699
4.35945777402223e-05,1.66219386223355
4.47429614536179e-05,1.66740450130012
4.58565700001464e-05,1.67261514036668
4.68834968753585e-05,1.67782577943324
4.77770865325623e-05,1.6830364184998
4.85016353528973e-05,1.68824705756637
4.90379417100458e-05,1.69345769663293
4.93877842949398e-05,1.69866833569949
4.95764306450894e-05,1.70387897476606
4.96524535771246e-05,1.70908961383262
4.96844468995148e-05,1.71430025289918
4.97546450144685e-05,1.71951089196574
4.99499069559906e-05,1.72472153103231
5.03509566830436e-05,1.72993217009887
5.10211101417888e-05,1.73514280916543
5.19959078564609e-05,1.740353448232
5.32750713237924e-05,1.74556408729856
5.48180005532645e-05,1.75077472636512
5.65436467002103e-05,1.75598536543168
5.83350741675015e-05,1.76119600449825
6.00484394369591e-05,1.76640664356481
6.15255404509118e-05,1.77161728263137
6.26086122605775e-05,1.77682792169794
6.31557313944901e-05,1.7820385607645
6.30550893269745e-05,1.78724919983106
6.22365202432425e-05,1.79245983889762
6.0679002393195e-05,1.79767047796419
5.84133474850961e-05,1.80288111703075
5.55198776404793e-05,1.80809175609731
5.21214816651846e-05,1.81330239516388
4.83729605150587e-05,1.81851303423044
4.44479485970555e-05,1.823723673297
4.05248896048536e-05,1.82893431236356
3.67735391115258e-05,1.83414495143013
3.33432773099272e-05,1.83935559049669
3.03541858191324e-05,1.84456622956325
2.78914311827296e-05,1.84977686862982
2.60030698057941e-05,1.85498750769638
2.47010053186028e-05,1.86019814676294
2.39645366472112e-05,1.8654087858295
2.37457605116391e-05,1.87061942489607
2.39760408656292e-05,1.87583006396263
2.45728151833065e-05,1.88104070302919
2.54461439618203e-05,1.88625134209576
2.65045882023367e-05,1.89146198116232
2.76601827842059e-05,1.89667262022888
2.88324309285378e-05,1.90188325929544
2.99513567074957e-05,1.90709389836201
3.09597118640557e-05,1.91230453742857
3.18144449127374e-05,1.91751517649513
3.24875181440578e-05,1.9227258155617
3.29661196844804e-05,1.92793645462826
3.32522809546691e-05,1.93314709369482
3.33618885709442e-05,1.93835773276138
3.33230814747929e-05,1.94356837182795
3.31740493707683e-05,1.94877901089451
3.29602918271192e-05,1.95398964996107
3.27314490709374e-05,1.95920028902764
3.25378646807536e-05,1.9644109280942
3.24270773752551e-05,1.96962156716076
3.24404574231904e-05,1.97483220622732
3.2610200489795e-05,1.98004284529389
3.29568696366191e-05,1.98525348436045
3.34876393548206e-05,1.99046412342701
3.41953500335094e-05,1.99567476249358
3.50584330273414e-05,2.00088540156014
3.60417198193677e-05,2.0060960406267
3.70981057384726e-05,2.01130667969326
3.8170999133905e-05,2.01651731875983
3.91974492173629e-05,2.02172795782639
4.01118080891843e-05,2.02693859689295
4.08497439734974e-05,2.03214923595952
4.13523847259087e-05,2.03735987502608
4.15703371647369e-05,2.04257051409264
4.14673049167629e-05,2.0477811531592
4.10230226753317e-05,2.05299179222577
4.02352450106034e-05,2.05820243129233
3.91205777764154e-05,2.06341307035889
3.77140203095678e-05,2.06862370942546
3.60671924674717e-05,2.07383434849202
3.42453422688017e-05,2.07904498755858
3.2323353309922e-05,2.08425562662514
3.03810796405724e-05,2.08946626569171
2.84984130552106e-05,2.09467690475827
2.67505205968928e-05,2.09988754382483
2.52036710220775e-05,2.1050981828914
2.39119980754525e-05,2.11030882195796
2.29154337328184e-05,2.11551946102452
2.22389012876467e-05,2.12073010009108
2.18927064307409e-05,2.12594073915765
2.18739262355951e-05,2.13115137822421
2.21684913498241e-05,2.13636201729077
2.27536006781822e-05,2.14157265635734
2.36001077027985e-05,2.1467832954239
2.46745716701793e-05,2.15199393449046
2.59407648968531e-05,2.15720457355702
2.73605522570669e-05,2.16241521262359
2.88941894277007e-05,2.16762585169015
3.05002011979835e-05,2.17283649075671
3.21350817775771e-05,2.17804712982328
3.37530933043071e-05,2.18325776888984
3.53064223042153e-05,2.1884684079564
3.67458906716058e-05,2.19367904702296
3.80223191859868e-05,2.19888968608953
3.90885243143854e-05,2.20410032515609
3.99018121210353e-05,2.20931096422265
4.04267348889469e-05,2.21452160328922
4.06378114011023e-05,2.21973224235578
4.05218899611058e-05,2.22494288142234
4.00798566470292e-05,2.2301535204889
3.93274557285367e-05,2.23536415955547
3.82950846191752e-05,2.24057479862203
3.70265381849527e-05,2.24578543768859
3.55767909418384e-05,2.25099607675516
3.40090054898349e-05,2.25620671582172
3.2391028974623e-05,2.26141735488828
3.07916782392463e-05,2.26662799395484
2.92771156110268e-05,2.27183863302141
2.79075832798785e-05,2.27704927208797
2.6734702031423e-05,2.28225991115453
2.57994603143658e-05,2.2874705502211
2.51309347514747e-05,2.29268118928766
2.474570577149e-05,2.29789182835422
2.4647872743671e-05,2.30310246742078
2.48295391410165e-05,2.30831310648735
2.5271632680753e-05,2.31352374555391
2.59449460582995e-05,2.31873438462047
2.68113242415968e-05,2.32394502368704
2.78249743083682e-05,2.3291556627536
2.89339216874404e-05,2.33436630182016
3.00816708561428e-05,2.33957694088672
3.12091398345376e-05,2.34478757995329
3.22569211103757e-05,2.34999821901985
3.31678771137191e-05,2.35520885808641
3.38900117981946e-05,2.36041949715298
3.43794819299804e-05,2.36563013621954
3.46035362849189e-05,2.3708407752861
3.45431130714144e-05,2.37605141435266
3.41947989076821e-05,2.38126205341923
3.35718659021807e-05,2.38647269248579
3.270416017376e-05,2.39168333155235
3.16367119445709e-05,2.39689397061892
3.04270638564707e-05,2.40210460968548
2.91414547253981e-05,2.40731524875204
2.78501317899865e-05,2.4125258878186
2.66221766403953e-05,2.41773652688517
2.55203021801056e-05,2.42294716595173
2.45960992129804e-05,2.42815780501829
2.3886177584845e-05,2.43336844408486
2.34095618365614e-05,2.43857908315142
2.31665755879023e-05,2.44378972221798
2.31392981827818e-05,2.44900036128454
2.32935201447971e-05,2.45421100035111
2.35819794775643e-05,2.45942163941767
2.39485450612917e-05,2.46463227848423
2.43329380665391e-05,2.4698429175508
2.46755533875391e-05,2.47505355661736
2.49219605116004e-05,2.48026419568392
2.50267214757743e-05,2.48547483475048
2.49562529580735e-05,2.49068547381705
2.46905679785287e-05,2.49589611288361
2.42238472990529e-05,2.50110675195017
2.35638994061815e-05,2.50631739101674
2.27306609510222e-05,2.5115280300833
2.17539594507715e-05,2.51673866914986
2.06708026702702e-05,2.52194930821642
1.95224730618177e-05,2.52715994728299
1.83516922164118e-05,2.53237058634955
1.72000829294473e-05,2.53758122541611
1.61061004120534e-05,2.54279186448268
1.51035358871673e-05,2.54800250354924
1.42206226376506e-05,2.5532131426158
1.34797041908898e-05,2.55842378168236
1.28973641316797e-05,2.56363442074893
1.24848734857739e-05,2.56884505981549
1.22487894953369e-05,2.57405569888205
1.21915413673582e-05,2.57926633794862
1.2311863852924e-05,2.58447697701518
1.26049849498572e-05,2.58968761608174
1.30625334784701e-05,2.5948982551483
1.36721974958431e-05,2.60010889421487
1.44172261185088e-05,2.60531953328143
1.52759161122359e-05,2.61053017234799
1.62212528699482e-05,2.61574081141456
1.72208780891745e-05,2.62095145048112
1.82375320149626e-05,2.62616208954768
1.92300687681197e-05,2.63137272861424
2.01550748242211e-05,2.63658336768081
2.0969041728047e-05,2.64179400674737
2.16309648212409e-05,2.64700464581393
2.21051705552942e-05,2.6522152848805
2.23641251129528e-05,2.65742592394706
2.23909534495147e-05,2.66263656301362
2.21814041500496e-05,2.66784720208018
2.17450317209239e-05,2.67305784114675
2.1105430597439e-05,2.67826848021331
2.02994377266681e-05,2.68347911927987
1.93753143575498e-05,2.68868975834644
1.83900127736706e-05,2.693900397413
1.74057202378736e-05,2.69911103647956
1.64859415027671e-05,2.70432167554612
1.56914259156914e-05,2.70953231461269
1.50762610294267e-05,2.71474295367925
1.4684440304029e-05,2.71995359274581
1.45471695842928e-05,2.72516423181238
1.46811100373437e-05,2.73037487087894
1.50876709755955e-05,2.7355855099455
1.5753372970567e-05,2.74079614901206
1.66512091708029e-05,2.74600678807863
1.77428498937928e-05,2.75121742714519
1.89814703728121e-05,2.75642806621175
2.03149400499949e-05,2.76163870527832
2.16890974562581e-05,2.76684934434488
2.30508479750467e-05,2.77205998341144
2.43508601114512e-05,2.777270622478
2.55456940448428e-05,2.78248126154457
2.65992669254682e-05,2.78769190061113
2.74836340833199e-05,2.79290253967769
2.81791353797252e-05,2.79811317874426
2.86740135500826e-05,2.80332381781082
2.89636505694319e-05,2.80853445687738
2.90495853442709e-05,2.81374509594394
2.8938470815535e-05,2.81895573501051
2.86411031786478e-05,2.82416637407707
2.81716152568009e-05,2.82937701314363
2.75468768113578e-05,2.8345876522102
2.67860943416998e-05,2.83979829127676
2.5910559154698e-05,2.84500893034332
2.49434614157936e-05,2.85021956940988
2.39096737242725e-05,2.85543020847645
2.28354120726855e-05,2.86064084754301
2.17477036593242e-05,2.86585148660957
2.06736261772576e-05,2.87106212567614
1.96393262137651e-05,2.8762727647427
1.86688685135018e-05,2.88148340380926
1.77830063129159e-05,2.88669404287582
1.69979899463548e-05,2.89190468194239
1.63245424636514e-05,2.89711532100895
1.57671254125464e-05,2.90232596007551
1.53235960105739e-05,2.90753659914208
1.49853216507317e-05,2.91274723820864
1.47377736829032e-05,2.9179578772752
1.45615751871086e-05,2.92316851634176
1.44339325488695e-05,2.92837915540833
1.43303429167799e-05,2.93358979447489
1.42264427060661e-05,2.93880043354145
1.40998483645715e-05,2.94401107260802
1.39318403062757e-05,2.94922171167458
1.37087536193566e-05,2.95443235074114
1.34229632671557e-05,2.9596429898077
1.30733847556974e-05,2.96485362887427
1.26654509647322e-05,2.97006426794083
1.22105690912385e-05,2.97527490700739
1.17251052885102e-05,2.98048554607396
1.12289852691935e-05,2.98569618514052
1.07440334264196e-05,2.99090682420708
1.02921975221911e-05,2.99611746327364
9.89381768961557e-06,3.00132810234021
9.56609522477347e-06,3.00653874140677
9.32189756996189e-06,3.01174938047333
9.16900193949931e-06,3.0169600195399
9.10983411892081e-06,3.02217065860646
9.14170586501315e-06,3.02738129767302
9.25750024614372e-06,3.03259193673959
9.44670599464274e-06,3.03780257580615
9.69666588303678e-06,3.04301321487271
9.99388519503239e-06,3.04822385393927
1.03252470951518e-05,3.05343449300584
1.06790017969417e-05,3.0586451320724
1.10454326998085e-05,3.06385577113896
1.14171495517711e-05,3.06906641020552
1.17890092202662e-05,3.07427704927209
1.21577116123568e-05,3.07948768833865
1.25211554643265e-05,3.08469832740521
1.28776618739438e-05,3.08990896647178
1.32251808624971e-05,3.09511960553834
1.35605887874954e-05,3.1003302446049
1.38791650603072e-05,3.10554088367146
1.41743096362289e-05,3.11075152273803
1.44375327400246e-05,3.11596216180459
1.46587192870776e-05,3.12117280087115
1.48266452626609e-05,3.12638343993772
1.49297032796868e-05,3.13159407900428
1.4956779715922e-05,3.13680471807084
1.48982155070361e-05,3.14201535713741
1.47467759529371e-05,3.14722599620397
1.44985513102454e-05,3.15243663527053
1.41537097837274e-05,3.15764727433709
1.37170288465291e-05,3.16285791340366
1.31981410768561e-05,3.16806855247022
1.26114481641646e-05,3.17327919153678
1.19756817893322e-05,3.17848983060335
1.1313121642921e-05,3.18370046966991
1.06485161232379e-05,3.18891110873647
1.00077859194046e-05,3.19412174780303
9.41661947086865e-06,3.1993323868696
8.89908695947319e-06,3.20454302593616
8.47640190532009e-06,3.20975366500272
8.16594459294989e-06,3.21496430406929
7.98063022567743e-06,3.22017494313585
7.92866061392532e-06,3.22538558220241
8.01364758896673e-06,3.23059622126897
8.23504699968396e-06,3.23580686033554
8.58880213545236e-06,3.2410174994021
9.06807155029306e-06,3.24622813846866
9.66391286997673e-06,3.25143877753522
1.03658121996585e-05,3.25664941660179
1.11619855141333e-05,3.26186005566835
1.20394279234098e-05,3.26707069473491
1.29837406691641e-05,3.27228133380148
1.3978814912675e-05,3.27749197286804
1.50064872659555e-05,3.2827026119346
1.60462981586928e-05,3.28791325100117
1.70754773125351e-05,3.29312389006773
1.80692513789593e-05,3.29833452913429
1.90015214516909e-05,3.30354516820085
1.98458999531366e-05,3.30875580726742
2.05770363965831e-05,3.31396644633398
2.1172109175233e-05,3.31917708540054
2.16123241147757e-05,3.32438772446711
2.18842459054116e-05,3.32959836353367
2.19807982486955e-05,3.33480900260023
2.19018015076438e-05,3.34001964166679
2.16539683049512e-05,3.34523028073336
2.12503406658255e-05,3.35044091979992
2.07092181909579e-05,3.35565155886648
2.00526863857482e-05,3.36086219793305
1.9304899757702e-05,3.36607283699961
1.84902998933945e-05,3.37128347606617
1.76319516126325e-05,3.37649411513273
1.6750160821651e-05,3.3817047541993
1.58614991800542e-05,3.38691539326586
1.4978308853713e-05,3.39212603233242
1.41087025952317e-05,3.39733667139898
1.32570177132935e-05,3.40254731046555
1.24246340501293e-05,3.40775794953211
1.1611031246957e-05,3.41296858859867
1.08149425893273e-05,3.41817922766524
1.00354624712653e-05,3.4233898667318
9.27298061322036e-06,3.42860050579836
8.52984535424208e-06,3.43381114486493
7.81069608484331e-06,3.43902178393149
7.12244610305888e-06,3.44423242299805
6.47393690562598e-06,3.44944306206461
5.87531893551025e-06,3.45465370113118
5.33723900061067e-06,3.45986434019774
4.86992920741842e-06,3.4650749792643
4.48229592202518e-06,3.47028561833087
4.18110077569546e-06,3.47549625739743
3.97031078657102e-06,3.48070689646399
3.85067357483308e-06,3.48591753553055
3.81954897190915e-06,3.49112817459712
3.87100261828653e-06,3.49633881366368
3.99614274374988e-06,3.50154945273024
4.18366021384959e-06,3.50676009179681
4.42051567545944e-06,3.51197073086337
4.69270736477609e-06,3.51718136992993
4.98604951460566e-06,3.52239200899649
5.28689449486749e-06,3.52760264806306
5.58274150838404e-06,3.53281328712962
5.86268996172583e-06,3.53802392619618
6.11771509046242e-06,3.54323456526275
6.34076505737435e-06,3.54844520432931
6.52670015416906e-06,3.55365584339587
6.67211329720166e-06,3.55886648246243
6.77508417409538e-06,3.564077121529
6.83492508063357e-06,3.56928776059556
6.85197342775216e-06,3.57449839966212
6.82747399327435e-06,3.57970903872869
6.76357447914495e-06,3.58491967779525
6.66343337459485e-06,3.59013031686181
6.53141315422388e-06,3.59534095592837
6.37330868435732e-06,3.60055159499494
6.19654453595126e-06,3.6057622340615
6.01026908570679e-06,3.61097287312806
5.82527975475218e-06,3.61618351219463
5.65373248924225e-06,3.62139415126119
5.50861754428309e-06,3.62660479032775
5.40301881952153e-06,3.63181542939431
5.34921011293519e-06,3.63702606846088
5.35767292378236e-06,3.64223670752744
5.4361415524119e-06,3.647447346594
5.58878834774236e-06,3.65265798566057
5.81565332090235e-06,3.65786862472713
6.11239874973466e-06,3.66307926379369
6.47043402355304e-06,3.66828990286025
6.87741388436854e-06,3.67350054192682
7.31807049700213e-06,3.67871118099338
7.77530250107451e-06,3.68392182005994
8.23141741113249e-06,3.68913245912651
8.66941065637365e-06,3.69434309819307
9.07416613362571e-06,3.69955373725963
9.43347803995794e-06,3.70476437632619
9.73881870984833e-06,3.70997501539276
9.98580776920903e-06,3.71518565445932
1.01743693689775e-05,3.72039629352588
1.03085923237369e-05,3.72560693259245
1.03963295842836e-05,3.73081757165901
1.04485870968428e-05,3.73602821072557
1.04787578144169e-05,3.74123884979213
1.05017558178961e-05,3.7464494888587
1.05331004036218e-05,3.75166012792526
1.05879930861531e-05,3.75687076699182
1.06804239482151e-05,3.76208140605839
1.08223391441441e-05,3.76729204512495
1.10228992170824e-05,3.77250268419151
1.12878578968481e-05,3.77771332325807
1.16190921363955e-05,3.78292396232464
1.20143148013521e-05,3.7881346013912
1.24670000182714e-05,3.79334524045776
1.2966546292049e-05,3.79855587952433
1.3498693172712e-05,3.80376651859089
1.40461931908531e-05,3.80897715765745
1.45897224421266e-05,3.81418779672401
1.51089918017221e-05,3.81939843579058
1.55839982134262e-05,3.82460907485714
1.59963343231047e-05,3.8298197139237
1.63304577739272e-05,3.83503035299027
1.65748116759293e-05,3.84024099205683
1.67226877183045e-05,3.84545163112339
1.67727349775151e-05,3.85066227018995
1.67290413788488e-05,3.85587290925652
1.66007501482001e-05,3.86108354832308
1.64012178668398e-05,3.86629418738964
1.61467696508795e-05,3.87150482645621
1.585515490924e-05,3.87671546552277
1.55438477680845e-05,3.88192610458933
1.52283634225099e-05,3.88713674365589
1.49207703656887e-05,3.89234738272246
1.46285657056816e-05,3.89755802178902
1.43540464490389e-05,3.90276866085558
1.4094256654068e-05,3.90797929992215
1.38415246261086e-05,3.91318993898871
1.35845340089599e-05,3.91840057805527
1.33098070618542e-05,3.92361121712183
1.30034267424954e-05,3.9288218561884
1.2652793964065e-05,3.93403249525496
1.22482122258957e-05,3.93924313432152
1.17841147329118e-05,3.94445377338809
1.12597961990743e-05,3.94966441245465
1.06795763145242e-05,3.95487505152121
1.00523952932198e-05,3.96008569058777
9.39091373601054e-06,3.96529632965434
8.71024931659893e-06,3.9705069687209
8.02652344122014e-06,3.97571760778746
7.35540699198433e-06,3.98092824685403
6.71084419529537e-06,3.98613888592059
6.10410001192822e-06,3.99134952498715
5.54322495900947e-06,3.99656016405371
5.03296996554271e-06,4.00177080312028
4.57512173316309e-06,4.00698144218684
4.16917472410004e-06,4.0121920812534
3.81321629763077e-06,4.01740272031997
3.50488110074884e-06,4.02261335938653
3.24223104295181e-06,4.02782399845309
3.02443655707198e-06,4.03303463751965
2.85216939817484e-06,4.03824527658622
2.72766129862106e-06,4.04345591565278
2.65442997074546e-06,4.04866655471934
2.63671801590342e-06,4.05387719378591
2.67872603757645e-06,4.05908783285247
2.78374498744602e-06,4.06429847191903
2.95330262575985e-06,4.06950911098559
3.18643487857251e-06,4.07471975005216
3.47917632007649e-06,4.07993038911872
3.82433768697385e-06,4.08514102818528
4.21160568823727e-06,4.09035166725185
4.62796517604345e-06,4.09556230631841
5.05840970240398e-06,4.10077294538497
5.48687694126657e-06,4.10598358445153
5.89732313579989e-06,4.1111942235181
6.27483757024504e-06,4.11640486258466
6.60669507871118e-06,4.12161550165122
6.8832518072364e-06,4.12682614071779
7.09860585343895e-06,4.13203677978435
7.25096810500119e-06,4.13724741885091
7.34271691816825e-06,4.14245805791747
7.38014008581474e-06,4.14766869698404
7.37289560595514e-06,4.1528793360506
7.33324614945812e-06,4.15808997511716
7.27513861135985e-06,4.16330061418373
7.2132084776125e-06,4.16851125325029
7.16178884461979e-06,4.17372189231685
7.13399676781689e-06,4.17893253138341
7.14095699870205e-06,4.18414317044998
7.19120735463087e-06,4.18935380951654
7.29031320297404e-06,4.1945644485831
7.44070265607717e-06,4.19977508764967
7.64172017720512e-06,4.20498572671623
7.88988469650122e-06,4.21019636578279
8.17932865667834e-06,4.21540700484935
8.50238590625681e-06,4.22061764391592
8.850288326116e-06,4.22582828298248
9.21392323772472e-06,4.23103892204904
9.58459642413638e-06,4.23624956111561
9.95474017836515e-06,4.24146020018217
1.03185039196015e-05,4.24667083924873
1.06721684738618e-05,4.25188147831529
1.10143355917831e-05,4.25709211738186
1.13458622197546e-05,4.26230275644842
1.16695336554444e-05,4.26751339551498
1.19894987266743e-05,4.27272403458155
1.23105199604667e-05,4.27793467364811
1.26371179957878e-05,4.28314531271467
1.29727078322245e-05,4.28835595178123
1.33188312813114e-05,4.2935665908478
1.36745831297906e-05,4.29877722991436
1.40363080318789e-05,4.30398786898092
1.43976132375542e-05,4.30919850804749
1.47497031181976e-05,4.31440914711405
1.50820005882704e-05,4.31961978618061
1.53829839042526e-05,4.32483042524717
1.564114036344e-05,4.33004106431374
1.58459250825484e-05,4.3352517033803
1.59886151529362e-05,4.34046234244686
1.60629664852656e-05,4.34567298151343
1.60656097294839e-05,4.35088362057999
1.59961581652286e-05,4.35609425964655
1.58570387884765e-05,4.36130489871311
1.56530922865421e-05,4.36651553777968
1.53910133373351e-05,4.37172617684624
1.50787163877556e-05,4.3769368159128
1.47247124599174e-05,4.38214745497937
1.43375704125169e-05,4.38735809404593
1.3925514140176e-05,4.39256873311249
1.34961794900395e-05,4.39777937217905
1.30565259507094e-05,4.40299001124562
1.26128730674923e-05,4.40820065031218
1.21710138882199e-05,4.41341128937874
1.1736349991265e-05,4.41862192844531
1.13139955200216e-05,4.42383256751187
1.09088100963286e-05,4.42904320657843
1.05253398982391e-05,4.43425384564499
1.0167668850491e-05,4.43946448471156
9.83920359765622e-06,4.44467512377812
9.54243274337038e-06,4.44988576284468
9.27870966862981e-06,4.45509640191125
9.04810742947383e-06,4.46030704097781
8.84938383533024e-06,4.46551768004437
8.68007660719702e-06,4.47072831911093
8.53672573800052e-06,4.4759389581775
8.41519695947781e-06,4.48114959724406
8.31106088561231e-06,4.48636023631062
8.21997069828071e-06,4.49157087537719
8.1379796418948e-06,4.49678151444375
8.06174881689265e-06,4.50199215351031
7.98861457464966e-06,4.50720279257687
7.91651019150637e-06,4.51241343164344
7.84376409616823e-06,4.51762407071
7.76882182003565e-06,4.52283470977656
7.6899563881489e-06,4.52804534884313
7.60503853412813e-06,4.53325598790969
7.51143214092081e-06,4.53846662697625
7.40606205071151e-06,4.54367726604281
7.28567335822569e-06,4.54888790510938
7.14726777560007e-06,4.55409854417594
6.98866899859353e-06,4.5593091832425
6.8091407981657e-06,4.56451982230907
6.60996369709055e-06,4.56973046137563
6.39487195185789e-06,4.57494110044219
6.17026345631109e-06,4.58015173950875
5.94512011714734e-06,4.58536237857532
5.7306120454658e-06,4.59057301764188
5.53940067612783e-06,4.59578365670844
5.38469780009429e-06,4.60099429577501
5.27917349644837e-06,4.60620493484157
5.23383087013117e-06,4.61141557390813
5.25697564792271e-06,4.61662621297469
5.35340240821893e-06,4.62183685204126
5.52389712760222e-06,4.62704749110782
5.7651205800783e-06,4.63225813017438
6.06989343173962e-06,4.63746876924095
6.42785725072535e-06,4.64267940830751
6.82644204476857e-06,4.64789004737407
7.25203581445298e-06,4.65310068644063
7.69122923945417e-06,4.6583113255072
8.13200152992373e-06,4.66352196457376
8.56472218281388e-06,4.66873260364032
8.98286636184679e-06,4.67394324270689
9.38337559447975e-06,4.67915388177345
9.76663592581858e-06,4.68436452084001
1.0136087474434e-05,4.68957515990657
1.04975175069243e-05,4.69478579897314
1.08581194768422e-05,4.6999964380397
1.12254200426171e-05,4.70520707710626
1.16061835586316e-05,4.71041771617283
1.20053992220174e-05,4.71562835523939
1.24254416777151e-05,4.72083899430595
1.28654741819856e-05,4.72604963337252
1.33211376506748e-05,4.73126027243908
1.37845422886229e-05,4.73647091150564
1.42445537255665e-05,4.7416815505722
1.4687344572492e-05,4.74689218963877
1.509716603016e-05,4.75210282870533
1.54572827488037e-05,4.75731346777189
1.57510070697388e-05,4.76252410683845
1.59627653201536e-05,4.76773474590502
1.60791282939305e-05,4.77294538497158
1.60897400709003e-05,4.77815602403814
1.59880839766921e-05,4.78336666310471
1.57720322092113e-05,4.78857730217127
1.54441370478854e-05,4.79378794123783
1.50116370312499e-05,4.79899858030439
1.44861709248942e-05,4.80420921937096
1.38832147983092e-05,4.80941985843752
1.32212812764753e-05,4.81463049750408
1.25209424258104e-05,4.81984113657065
1.18037557042133e-05,4.82505177563721
1.1091182922522e-05,4.83026241470377
1.04035928376016e-05,4.83547305377033
9.75942763552141e-06,4.8406836928369
9.1745925902793e-06,4.84589433190346
8.6620987894266e-06,4.85110497097002
8.23195479508957e-06,4.85631561003659
7.89126936874748e-06,4.86152624910315
7.64449922233503e-06,4.86673688816971
7.49375796116579e-06,4.87194752723627
7.43909838952203e-06,4.87715816630284
7.47869154063546e-06,4.8823688053694
7.6088511216089e-06,4.88757944443596
7.82388806858045e-06,4.89279008350253
8.11582114243033e-06,4.89800072256909
8.47400932131188e-06,4.90321136163565
8.88480335838296e-06,4.90842200070222
9.3313314003115e-06,4.91363263976878
9.79353305503267e-06,4.91884327883534
1.02485364367536e-05,4.9240539179019
1.06714351208561e-05,4.92926455696847
1.1036471017229e-05,4.93447519603503
1.13185715239265e-05,4.93968583510159
1.14951328272259e-05,4.94489647416815
1.15478938780127e-05,4.95010711323472
1.14647143892665e-05,4.95531775230128
1.1241060140989e-05,4.96052839136784
1.08810122116482e-05,4.96573903043441
1.03976527335888e-05,4.97094966950097
9.8127347662222e-06,4.97616030856753
9.15561190207967e-06,4.98137094763409
8.46147671981829e-06,4.98658158670066
7.76902804760228e-06,4.99179222576722
7.11774748314804e-06,4.99700286483378
6.54500930018434e-06,5.00221350390035
6.08327025883399e-06,5.00742414296691
5.75758474386982e-06,5.01263478203347
5.58366629011173e-06,5.01784542110004
5.56667135290907e-06,5.0230560601666
5.70081943592585e-06,5.02826669923316
5.96989106074957e-06,5.03347733829972
6.3485680470598e-06,5.03868797736629
6.80450595643976e-06,5.04389861643285
7.30096291470064e-06,5.04910925549941
7.79975826898133e-06,5.05431989456597
8.26430345752539e-06,5.05953053363254
8.66243937931109e-06,5.0647411726991
8.96883091323039e-06,5.06995181176566
9.16670939978157e-06,5.07516245083223
9.24881493657497e-06,5.08037308989879
9.21746708163657e-06,5.08558372896535
9.0837778597267e-06,5.09079436803191
8.86610625360622e-06,5.09600500709848
8.58792945378436e-06,5.10121564616504
8.27536428059474e-06,5.1064262852316
7.95460517802754e-06,5.11163692429817
7.64954842408039e-06,5.11684756336473
7.37984456260463e-06,5.12205820243129
7.15956524684329e-06,5.12726884149786
6.99659314911139e-06,5.13247948056442
6.89275385686507e-06,5.13769011963098
6.84461815076874e-06,5.14290075869754
6.84482349940922e-06,5.14811139776411
6.88370543823222e-06,5.15332203683067
6.95100029628262e-06,5.15853267589723
7.0373840529404e-06,5.16374331496379
7.13564693678614e-06,5.16895395403036
7.2413642698232e-06,5.17416459309692
7.35300193713312e-06,5.17937523216348
7.47147839288722e-06,5.18458587123005
7.59928241302181e-06,5.18979651029661
7.73930619452384e-06,5.19500714936317
7.89358894782626e-06,5.20021778842974
8.06217272128759e-06,5.2054284274963
8.24225000970968e-06,5.21063906656286
8.42773599437102e-06,5.21584970562942
8.6093345920562e-06,5.22106034469599
8.7750964540394e-06,5.22627098376255
8.91139882538934e-06,5.23148162282911
9.00422102662334e-06,5.23669226189567
9.04055238416582e-06,5.24190290096224
9.00975583263736e-06,5.2471135400288
8.90472086100974e-06,5.25232417909536
8.72267140261901e-06,5.25753481816193
8.46554235249497e-06,5.26274545722849
8.13989543496696e-06,5.26795609629505
7.7564031277837e-06,5.27316673536161
7.32898055285591e-06,5.27837737442818
6.87368323342423e-06,5.28358801349474
6.40750902682979e-06,5.2887986525613
5.94724355210306e-06,5.29400929162787
5.508470904069e-06,5.29921993069443
5.1048387092955e-06,5.30443056976099
4.74762390459444e-06,5.30964120882756
4.44559945355288e-06,5.31485184789412
4.20515927967451e-06,5.32006248696068
4.03062504685157e-06,5.32527312602724
3.9246386301552e-06,5.33048376509381


==> figures/tikz/VS/M16_P1_Spec_Ref.csv <==
VS,F
540.658413065036,0
546.476286092962,0.00244140625
563.956122495105,0.0048828125
593.176364069568,0.00732421875
634.267051608238,0.009765625
687.408798702836,0.01220703125
752.831388111316,0.0146484375
830.812021000018,0.01708984375
921.673254282524,0.01953125
1025.78066359798,0.02197265625
1143.54026889427,0.0244140625
1275.39575594244,0.02685546875
1421.82552042279,0.029296875
1583.33955170345,0.03173828125
1760.47616150413,0.0341796875
1953.79854894814,0.03662109375
2163.89117892213,0.0390625
2391.35593625951,0.04150390625
2636.80800530077,0.0439453125
2900.87141426749,0.04638671875
3184.17417811976,0.048828125
3487.34297368249,0.05126953125
3810.99728831624,0.0537109375
4155.74299963138,0.05615234375
4522.16536984051,0.05859375
4910.82147513488,0.06103515625
5322.23213837052,0.0634765625
5756.87349228105,0.06591796875
6215.16836975676,0.068359375
6697.47779618936,0.07080078125
7204.09294458322,0.0732421875
7735.22800454352,0.07568359375
8291.01450822886,0.078125
8871.49774622521,0.08056640625
9476.6359899474,0.0830078125
10106.3033101965,0.08544921875
10760.2968393539,0.087890625
11438.3493628919,0.09033203125
12140.1481402111,0.0927734375
12865.36084153,0.09521484375
13613.6694436182,0.09765625
14384.8128504213,0.10009765625
15178.638893997,0.1025390625
15995.1662268035,0.10498046875
16834.6564396862,0.107421875
17697.696533696,0.10986328125
18585.2916422591,0.1123046875
19498.9676485808,0.11474609375
20440.8830779742,0.1171875
21413.9493734244,0.11962890625
22421.9583931162,0.1220703125
23469.7157091517,0.12451171875
24563.1780455155,0.126953125
25709.5929783274,0.12939453125
26917.6388395799,0.1318359375
28197.5626227793,0.13427734375
29561.3135895681,0.13671875
31022.6702231644,0.13916015625
32597.3581679992,0.1416015625
34303.1568339015,0.14404296875
36159.9924241424,0.146484375
38190.0152641925,0.14892578125
40417.6594549931,0.1513671875
42869.6830422548,0.15380859375
45575.1870721024,0.15625
48565.6120830621,0.15869140625
51874.7107547424,0.1611328125
55538.4955850312,0.16357421875
59595.1605919244,0.166015625
64084.9761267834,0.16845703125
69050.1559388994,0.1708984375
74534.6956456434,0.17333984375
80584.1817404146,0.17578125
87245.5702178011,0.17822265625
94566.9338211541,0.1806640625
102597.176834963,0.18310546875
111385.716268976,0.185546875
120982.128231613,0.18798828125
131435.758287546,0.1904296875
142795.294660167,0.19287109375
155108.303296093,0.1953125
168420.724076779,0.19775390625
182776.327860822,0.2001953125
198216.13458506,0.20263671875
214777.793354313,0.205078125
232494.926314074,0.20751953125
251396.439126615,0.2099609375
271505.802050511,0.21240234375
292840.306940435,0.21484375
315410.306914007,0.21728515625
339218.446943397,0.2197265625
364258.895181484,0.22216796875
390516.586379121,0.224609375
417966.490239117,0.22705078125
446572.918927183,0.2294921875
476288.889161008,0.23193359375
507055.555265623,0.234375
538801.730257654,0.23681640625
571443.512347625,0.2392578125
604884.034178993,0.24169921875
639013.351613556,0.244140625
673708.487894313,0.24658203125
708833.647549237,0.2490234375
744240.612437323,0.25146484375
779769.329890333,0.25390625
815248.699994507,0.25634765625
850497.56572599,0.2587890625
885325.905957542,0.26123046875
919536.227362121,0.263671875
952925.147034805,0.26611328125
985285.153332911,0.2685546875
1016406.52809924,0.27099609375
1046079.4091955,0.2734375
1074095.96824596,0.27587890625
1100252.67478918,0.2783203125
1124352.61476916,0.28076171875
1146207.82856937,0.283203125
1165641.63169908,0.28564453125
1182490.87985968,0.2880859375
1196608.13951544,0.29052734375
1207863.7253121,0.29296875
1216147.56675499,0.29541015625
1221370.86847728,0.2978515625
1223467.53118092,0.30029296875
1222395.30387502,0.302734375
1218136.64230534,0.30517578125
1210699.25338023,0.3076171875
1200116.31084936,0.31005859375
1186446.33336334,0.3125
1169772.72220325,0.31494140625
1150202.96227761,0.3173828125
1127867.49629364,0.31982421875
1102918.28817244,0.322265625
1075527.09764693,0.32470703125
1045883.49341956,0.3271484375
1014192.637134,0.32958984375
980672.874618035,0.33203125
945553.174285981,0.33447265625
909070.455170325,0.3369140625
871466.848729603,0.33935546875
832986.939319318,0.341796875
793875.028007568,0.34423828125
754372.463282214,0.3466796875
714715.080171002,0.34912109375
675130.786440792,0.3515625
635837.330937648,0.35400390625
597040.28487403,0.3564453125
558931.262075156,0.35888671875
521686.398987234,0.361328125
485465.109756476,0.36376953125
450409.126044356,0.3662109375
416641.825585917,0.36865234375
384267.847955042,0.37109375
353372.990697297,0.37353515625
324024.374040859,0.3759765625
296270.857899829,0.37841796875
270143.690927415,0.380859375
245657.36802753,0.38330078125
222810.670042773,0.3857421875
201587.857336055,0.38818359375
181959.987685256,0.390625
163886.328309593,0.39306640625
147315.83192008,0.3955078125
132188.647395798,0.39794921875
118437.636979913,0.400390625
105989.873699775,0.40283203125
94768.0949700257,0.4052734375
84692.0909551485,0.40771484375
75680.0091632551,0.41015625
67649.5598287027,0.41259765625
60519.1098313294,0.4150390625
54208.6561112838,0.41748046875
48640.6726926689,0.419921875
43740.8284554522,0.42236328125
39438.5756307798,0.4248046875
35667.6115870701,0.42724609375
32366.2187805331,0.4296875
29477.4897323981,0.43212890625
26949.4455453455,0.4345703125
24735.0577732648,0.43701171875
22792.184411411,0.439453125
21083.4313874591,0.44189453125
19575.9512252334,0.4443359375
18241.1905463922,0.44677734375
17054.5978011778,0.44921875
15995.3021119107,0.45166015625
15045.7734095655,0.4541015625
14191.473183459,0.45654296875
13420.5041860276,0.458984375
12723.2663772151,0.46142578125
12092.1252925554,0.4638671875
11521.0979092131,0.46630859375
11005.5599951343,0.46875
10541.9778841011,0.47119140625
10127.666645519,0.4736328125
9760.57572928634,0.47607421875
9439.10237561245,0.478515625
9161.93239524677,0.48095703125
8927.9073511938,0.4833984375
8735.91670876225,0.48583984375
8584.81316357205,0.48828125
8473.34910095544,0.49072265625
8400.13197683398,0.4931640625
8363.59632974524,0.49560546875
8361.99012522334,0.498046875
8393.37318559389,0.50048828125
8455.62555870001,0.5029296875
8546.46381670932,0.50537109375
8663.46344020308,0.5078125
8804.08562341434,0.51025390625
8965.707025118,0.5126953125
9145.65117894875,0.51513671875
9341.22046087027,0.517578125
9549.72768556447,0.52001953125
9768.52656440532,0.5224609375
9995.04040341672,0.52490234375
10226.7885492751,0.52734375
10461.4102050274,0.52978515625
10696.6853355311,0.5322265625
10930.5524670348,0.53466796875
11161.1232575225,0.537109375
11386.693776383,0.53955078125
11605.7524856007,0.5419921875
11816.9849618737,0.54443359375
12019.2754415144,0.546875
12211.7053090382,0.54931640625
12393.5486870199,0.5517578125
12564.2653197073,0.55419921875
12723.4909762902,0.556640625
12871.0256314959,0.55908203125
13006.8197108913,0.5615234375
13130.9587152157,0.56396484375
13243.6465613657,0.56640625
13345.1879963177,0.56884765625
13435.9704532853,0.5712890625
13516.4457258288,0.57373046875
13587.1118346303,0.576171875
13648.4954526166,0.57861328125
13701.1352366932,0.5810546875
13745.5663884803,0.58349609375
13782.3067323897,0.5859375
13811.8445577288,0.58837890625
13834.6284231893,0.5908203125
13851.0590682735,0.59326171875
13861.4835184008,0.595703125
13866.1914102895,0.59814453125
13865.4135035354,0.6005859375
13859.3222849971,0.60302734375
13848.0345165294,0.60546875
13831.6155256006,0.60791015625
13810.0849940402,0.6103515625
13783.4239640588,0.61279296875
13751.5827539291,0.615234375
13714.4894591936,0.61767578125
13672.0587094703,0.6201171875
13624.2003559996,0.62255859375
13570.8277807707,0.625
13511.8655437471,0.62744140625
13447.256119418,0.6298828125
13376.9655163267,0.63232421875
13300.9876218208,0.634765625
13219.3471672495,0.63720703125
13132.1012642925,0.6396484375
13039.3395190462,0.64208984375
12941.1827849322,0.64453125
12837.7806665116,0.64697265625
12729.3079321124,0.6494140625
12615.960032238,0.65185546875
12497.9479517222,0.654296875
12375.4926455219,0.65673828125
12248.819320241,0.6591796875
12118.1518256524,0.66162109375
11983.707412695,0.6640625
11845.6920970882,0.66650390625
11704.2968415926,0.6689453125
11559.6947361031,0.67138671875
11412.0393145221,0.673828125
11261.4641022474,0.67626953125
11108.0834398038,0.6787109375
10951.9945784072,0.68115234375
10793.2809938638,0.68359375
10632.016817908,0.68603515625
10468.2722425043,0.6884765625
10302.1197142597,0.69091796875
10133.6407041638,0.693359375
9962.93281342402,0.69580078125
9790.116959919,0.6982421875
9615.34438220059,0.70068359375
9438.80319917319,0.703125
9260.72427340946,0.70556640625
9081.38614408012,0.7080078125
8901.11882098265,0.71044921875
8720.30626321957,0.712890625
8539.38740358665,0.71533203125
8358.85562142489,0.7177734375
8179.25661121196,0.72021484375
8001.18464011534,0.72265625
7825.27723369593,0.72509765625
7652.20837357902,0.7275390625
7482.68033292398,0.72998046875
7317.41431377582,0.732421875
7157.14008386937,0.73486328125
7002.58483835787,0.7373046875
6854.46153361841,0.73974609375
6713.45695531387,0.7421875
6580.21979103267,0.74462890625
6455.34897904899,0.7470703125
6339.38259919669,0.74951171875
6232.78755985185,0.751953125
6135.95031704273,0.75439453125
6049.16883835316,0.7568359375
5972.64599626089,0.75927734375
5906.48454364158,0.76171875
5850.68378921277,0.76416015625
5805.13805356198,0.7666015625
5769.63694798203,0.76904296875
5743.86747949524,0.771484375
5727.41794703201,0.77392578125
5719.78355653741,0.7763671875
5720.3736475611,0.77880859375
5728.52039131903,0.78125
5743.48879091093,0.78369140625
5764.48778886415,0.7861328125
5790.68226589859,0.78857421875
5821.20569813059,0.791015625
5855.17322812822,0.79345703125
5891.69489847925,0.7958984375
5929.88879492894,0.79833984375
5968.89384968957,0.80078125
6007.88206412673,0.80322265625
6046.06992350935,0.8056640625
6082.72879460006,0.80810546875
6117.19411920215,0.810546875
6148.87324292537,0.81298828125
6177.25174786196,0.8154296875
6201.89818997925,0.81787109375
6222.46717617147,0.8203125
6238.70075135246,0.82275390625
6250.42810195031,0.8251953125
6257.5636178927,0.82763671875
6260.10338984522,0.830078125
6258.12025128703,0.83251953125
6251.75750520765,0.8349609375
6241.22150205987,0.83740234375
6226.77325844875,0.83984375
6208.71932430236,0.84228515625
6187.40211948933,0.8447265625
6163.18996867505,0.84716796875
6136.46706543122,0.849609375
6107.62359316718,0.85205078125
6077.04622142011,0.8544921875
6045.10918166438,0.85693359375
6012.16610746571,0.859375
5978.54280004242,0.86181640625
5944.53105276446,0.8642578125
5910.3836375896,0.86669921875
5876.31052376645,0.869140625
5842.47636525036,0.87158203125
5808.99925914381,0.8740234375
5775.95074405637,0.87646484375
5743.35697552986,0.87890625
5711.20098648593,0.88134765625
5679.42591483986,0.8837890625
5647.93905869365,0.88623046875
5616.61660244861,0.888671875
5585.30884519173,0.89111328125
5553.8457560755,0.8935546875
5522.04268022339,0.89599609375
5489.70602287324,0.8984375
5456.63874877189,0.90087890625
5422.64554784679,0.9033203125
5387.5375363507,0.90576171875
5351.13638432387,0.908203125
5313.27778456132,0.91064453125
5273.81420445405,0.9130859375
5232.6168891897,0.91552734375
5189.57711193247,0.91796875
5144.60669285408,0.92041015625
5097.63783340307,0.9228515625
5048.62233419978,0.92529296875
4997.53028375167,0.927734375
4944.34832023915,0.93017578125
4889.07757951073,0.9326171875
4831.73144887661,0.93505859375
4772.33324819479,0.9375
4710.91395714607,0.93994140625
4647.5101006975,0.9423828125
4582.16189389749,0.94482421875
4514.91173280391,0.947265625
4445.803101099,0.94970703125
4374.87994246064,0.9521484375
4302.18652777082,0.95458984375
4227.76782451586,0.95703125
4151.67035404731,0.95947265625
4073.94350148669,0.9619140625
3994.64122368846,0.96435546875
3913.82408347402,0.966796875
3831.56152387955,0.96923828125
3747.93428488067,0.9716796875
3663.03685731024,0.97412109375
3576.97986469006,0.9765625
3489.89226353748,0.97900390625
3401.92325634451,0.9814453125
3313.24381868958,0.98388671875
3224.04775254999,0.986328125
3134.55219144775,0.98876953125
3044.99749910849,0.9912109375
2955.64652129872,0.99365234375
2866.78316983418,0.99609375
2778.71033779803,0.99853515625
2691.74716513961,1.0009765625
2606.22569342045,1.00341796875
2522.48696694663,1.005859375
2440.8766543354,1.00830078125
2361.74027923375,1.0107421875
2285.41816104158,1.01318359375
2212.24017578105,1.015625
2142.52045348116,1.01806640625
2076.55213149343,1.0205078125
2014.60228299804,1.02294921875
1956.90713667199,1.025390625
1903.66769723093,1.02783203125
1855.04586756295,1.0302734375
1811.16116175323,1.03271484375
1772.08808481762,1.03515625
1737.85423982735,1.03759765625
1708.43920675333,1.0400390625
1683.7742202383,1.04248046875
1663.74265607134,1.044921875
1648.18131883273,1.04736328125
1636.88250641646,1.0498046875
1629.59681130514,1.05224609375
1626.03660390968,1.0546875
1625.88013028462,1.05712890625
1628.77614532655,1.0595703125
1634.348993338,1.06201171875
1642.2040407137,1.064453125
1651.93336054485,1.06689453125
1663.12156615064,1.0693359375
1675.35168989236,1.07177734375
1688.21100501931,1.07421875
1701.29669160928,1.07666015625
1714.22125274199,1.0791015625
1726.61759369389,1.08154296875
1738.14368496411,1.083984375
1748.48673911423,1.08642578125
1757.36684150566,1.0888671875
1764.53998582259,1.09130859375
1769.8004765534,1.09375
1772.98267215783,1.09619140625
1773.96205426779,1.0986328125
1772.6556197706,1.10107421875
1769.02160383094,1.103515625
1763.05855266696,1.10595703125
1754.80377506789,1.1083984375
1744.33121110039,1.11083984375
1731.74876509398,1.11328125
1717.19515772678,1.11572265625
1700.83635877479,1.1181640625
1682.86166777327,1.12060546875
1663.47951441386,1.123046875
1642.91305392282,1.12548828125
1621.39563490217,1.1279296875
1599.16621814493,1.13037109375
1576.46482474983,1.1328125
1553.52809045966,1.13525390625
1530.58500054805,1.1376953125
1507.85287580879,1.14013671875
1485.53367530383,1.142578125
1463.81067556054,1.14501953125
1442.84557895096,1.1474609375
1422.77609612974,1.14990234375
1403.71403876434,1.15234375
1385.74394948976,1.15478515625
1368.92228620572,1.1572265625
1353.27716766874,1.15966796875
1338.80867698841,1.162109375
1325.48970930266,1.16455078125
1313.26733977337,1.1669921875
1302.06467830833,1.16943359375
1291.78316827468,1.171875
1282.30527811398,1.17431640625
1273.49752738104,1.1767578125
1265.21378247529,1.17919921875
1257.29875236014,1.181640625
1249.59161099739,1.18408203125
1241.92967115305,1.1865234375
1234.15203372236,1.18896484375
1226.10313780207,1.19140625
1217.63613940058,1.19384765625
1208.61605087401,1.1962890625
1198.92257882725,1.19873046875
1188.45260520324,1.201171875
1177.12226444907,1.20361328125
1164.86857880982,1.2060546875
1151.65062375097,1.20849609375
1137.45020601643,1.2109375
1122.27204764547,1.21337890625
1106.14348014282,1.2158203125
1089.1136636642,1.21826171875
1071.25235629199,1.220703125
1052.64826799118,1.22314453125
1033.40704243083,1.2255859375
1013.64891733278,1.22802734375
993.506120197021,1.23046875
973.120061018181,1.23291015625
952.638386851791,1.2353515625
932.211964756615,1.23779296875
911.991859714615,1.240234375
892.126372640134,1.24267578125
872.758200601881,1.2451171875
854.021777000674,1.24755859375
836.040843813285,1.25
818.926301298626,1.25244140625
802.774372962927,1.2548828125
787.665115310265,1.25732421875
773.6612931915,1.259765625
760.80763264181,1.26220703125
749.130454197192,1.2646484375
738.637681028902,1.26708984375
729.319208043064,1.26953125
721.147610552897,1.27197265625
714.079164410676,1.2744140625
708.055143725052,1.27685546875
703.003357594223,1.279296875
698.839883730837,1.28173828125
695.470954479707,1.2841796875
692.794949539815,1.28662109375
690.704449669223,1.2890625
689.088306716699,1.29150390625
687.833687400014,1.2939453125
686.828051227383,1.29638671875
685.961026704849,1.298828125
685.12615434415,1.30126953125
684.222469828086,1.3037109375
683.155905845684,1.30615234375
681.840496420023,1.30859375
680.19937286589,1.31103515625
678.165545691375,1.3134765625
675.682471669809,1.31591796875
672.704409846155,1.318359375
669.196574314847,1.32080078125
665.135095144936,1.3232421875
660.506801786113,1.32568359375
655.308845640497,1.328125
649.548180225711,1.33056640625
643.240918500086,1.3330078125
636.411587503352,1.33544921875
629.092300533404,1.337890625
621.321866690629,1.34033203125
613.144856843379,1.3427734375
604.610643974287,1.34521484375
595.772434531617,1.34765625
586.68630590611,1.35009765625
577.410263551061,1.3525390625
568.003329624301,1.35498046875
558.524673409698,1.357421875
549.032792217098,1.35986328125
539.584749996913,1.3623046875
530.235479561429,1.36474609375
521.037153090975,1.3671875
512.038624521042,1.36962890625
503.284946448868,1.3720703125
494.816963350265,1.37451171875
486.670982139222,1.376953125
478.878520410338,1.37939453125
471.46613205211,1.3818359375
464.455309282788,1.38427734375
457.862459517751,1.38671875
451.698954810085,1.38916015625
445.971250901809,1.3916015625
440.681072176151,1.39404296875
435.825658012883,1.396484375
431.398065227722,1.39892578125
427.387520439452,1.4013671875
423.779815377118,1.40380859375
420.557737342816,1.40625
417.701526315382,1.40869140625
415.189349551645,1.4111328125
412.997784050448,1.41357421875
411.102296924723,1.416015625
409.477713609836,1.41845703125
408.098663948487,1.4208984375
406.93999655336,1.42333984375
405.977152470078,1.42578125
405.186490047228,1.42822265625
404.545554059864,1.4306640625
404.033283510291,1.43310546875
403.630154117227,1.435546875
403.318253264392,1.43798828125
403.081287066205,1.4404296875
402.904521168567,1.44287109375
402.774658878078,1.4453125
402.679662141477,1.44775390625
402.608522715285,1.4501953125
402.550992511357,1.45263671875
402.497283518373,1.455078125
402.437748829076,1.45751953125
402.362557102747,1.4599609375
402.261373226306,1.46240234375
402.123057980892,1.46484375
401.935399161617,1.46728515625
401.684885837364,1.4697265625
401.3565362893,1.47216796875
400.933788658809,1.474609375
400.398461507796,1.47705078125
399.730789398276,1.4794921875
398.909536295045,1.48193359375
397.912187154131,1.484375
396.715215555474,1.48681640625
395.29442274877,1.4892578125
393.625341085245,1.49169921875
391.683692581838,1.494140625
389.445891379815,1.49658203125
386.88957718225,1.4990234375
383.994165439712,1.50146484375
380.741399145682,1.50390625
377.115886634711,1.50634765625
373.105609765517,1.5087890625
368.702387322184,1.51123046875
363.902279369174,1.513671875
358.705919625365,1.51611328125
353.118764641376,1.5185546875
347.151250623241,1.52099609375
340.818851083998,1.5234375
334.142031054774,1.52587890625
327.146096273711,1.5283203125
319.860938516503,1.53076171875
312.320680956758,1.533203125
304.563230069775,1.53564453125
296.629743044895,1.5380859375
288.564021880968,1.54052734375
280.411847245866,1.54296875
272.220266733672,1.54541015625
264.036853312242,1.5478515625
255.908950491654,1.55029296875
247.882921045601,1.552734375
240.003415980818,1.55517578125
232.312679884621,1.5576171875
224.849907809833,1.56005859375
217.650667513191,1.5625
210.74639919054,1.56494140625
204.164002900898,1.5673828125
197.925521698931,1.56982421875
192.047926163436,1.572265625
186.543003582042,1.57470703125
181.417352594439,1.5771484375
176.672481671184,1.57958984375
172.30500747283,1.58203125
168.306946950338,1.58447265625
164.666095061929,1.5869140625
161.366478236201,1.58935546875
158.388872240814,1.591796875
155.7113719465,1.59423828125
153.309999624561,1.5966796875
151.159337891204,1.59912109375
149.233173213783,1.6015625
147.505136014689,1.60400390625
145.949323832845,1.6064453125
144.540894709187,1.60888671875
143.256618923898,1.611328125
142.07537839834,1.61376953125
140.978604448496,1.6162109375
139.950646102494,1.61865234375
138.979062833899,1.62109375
138.054837276437,1.62353515625
137.172505236548,1.6259765625
136.330202071096,1.62841796875
135.529626213927,1.630859375
134.775922284948,1.63330078125
134.077487769652,1.6357421875
133.445708690113,1.63818359375
132.894630977958,1.640625
132.440575387136,1.64306640625
132.101704734621,1.6455078125
131.897553018923,1.64794921875
131.848526531869,1.650390625
131.975387444045,1.65283203125
132.298730507494,1.6552734375
132.838463482794,1.65771484375
133.613301666505,1.66015625
134.640286476895,1.66259765625
135.934337461409,1.6650390625
137.507846331343,1.66748046875
139.370320722822,1.669921875
141.528084345918,1.67236328125
143.984039034618,1.6748046875
146.737492970462,1.67724609375
149.784058044307,1.6796875
153.115617967351,1.68212890625
156.720367368723,1.6845703125
160.582920747417,1.68701171875
164.684488806168,1.689453125
169.003118408658,1.69189453125
173.513991193231,1.6943359375
178.189774768746,1.69677734375
183.001019432532,1.69921875
187.916592505492,1.70166015625
192.904141691895,1.7041015625
197.930578354729,1.70654296875
202.96257126209,1.708984375
207.967041212733,1.71142578125
212.911646992637,1.7138671875
217.765253348526,1.71630859375
222.498372083969,1.71875
227.083567980482,1.72119140625
231.49582200775,1.7236328125
235.712845197942,1.72607421875
239.715337600377,1.728515625
243.487187882918,1.73095703125
247.015610381534,1.7333984375
250.29121769409,1.73583984375
253.308028241524,1.73828125
256.063409552026,1.74072265625
258.557959333935,1.7431640625
260.795327664149,1.74560546875
262.781984804842,1.748046875
264.526940248272,1.75048828125
266.041419555236,1.7529296875
267.338506377855,1.75537109375
268.432757725311,1.7578125
269.339801028499,1.76025390625
270.075921876569,1.7626953125
270.657651428664,1.76513671875
271.101362445372,1.767578125
271.422882637866,1.77001953125
271.637133603185,1.7724609375
271.757803010473,1.77490234375
271.797056937086,1.77734375
271.765298340764,1.77978515625
271.670976612718,1.7822265625
271.520452007465,1.78466796875
271.317917511804,1.787109375
271.065379422524,1.78955078125
270.762696576901,1.7919921875
270.407676849366,1.79443359375
269.996228219918,1.796875
269.522560463095,1.79931640625
268.979432328041,1.8017578125
268.358438006885,1.80419921875
267.650325745047,1.806640625
266.845340655844,1.80908203125
265.933583182696,1.8115234375
264.905374222055,1.81396484375
263.751617691836,1.81640625
262.464151312479,1.81884765625
261.036076565283,1.8212890625
259.462059204974,1.82373046875
257.738592325497,1.826171875
255.864214799521,1.82861328125
253.839678918093,1.8310546875
251.668062227473,1.83349609375
249.354819870971,1.8359375
246.907775166408,1.83837890625
244.337047652578,1.8408203125
241.654919386126,1.84326171875
238.875641826678,1.845703125
236.015187174803,1.84814453125
233.090949485975,1.8505859375
230.121402236473,1.85302734375
227.12572022791,1.85546875
224.12337475259,1.85791015625
221.133711772133,1.8603515625
218.175523461804,1.86279296875
215.266623822642,1.865234375
212.423439149076,1.86767578125
209.660623953854,1.8701171875
206.990712494599,1.87255859375
204.42381532376,1.875
201.967369310241,1.87744140625
199.625948377272,1.8798828125
197.401140794485,1.88232421875
195.291497285911,1.884765625
193.292552507832,1.88720703125
191.396920653723,1.8896484375
189.594464102991,1.89208984375
187.872532193347,1.89453125
186.216265410925,1.89697265625
184.60895860476,1.8994140625
183.032475287713,1.90185546875
181.46770372588,1.904296875
179.895044379811,1.90673828125
178.294917374787,1.9091796875
176.648278068679,1.91162109375
174.937128472018,1.9140625
173.145012265481,1.91650390625
171.257481456604,1.9189453125
169.26252331361,1.92138671875
167.150937095033,1.923828125
164.916651237264,1.92626953125
162.5569730389,1.9287109375
160.072764455458,1.93115234375
157.46853935007,1.93359375
154.752479390617,1.93603515625
151.936367693867,1.9384765625
149.035441243862,1.94091796875
146.068165005957,1.943359375
143.055932471915,1.94580078125
140.022699060169,1.9482421875
136.994556317292,1.95068359375
133.999256185545,1.953125
131.065695686138,1.95556640625
128.223373194664,1.9580078125
125.501828036762,1.96044921875
122.930075399129,1.962890625
120.536048531379,1.96533203125
118.346059913641,1.9677734375
116.384292495874,1.97021484375
114.67233129718,1.97265625
113.228744612329,1.97509765625
112.068722839022,1.9775390625
111.203781547854,1.97998046875
110.641533905629,1.982421875
110.385535971623,1.98486328125
110.435206756467,1.9873046875
110.785823305291,1.98974609375
111.428589479886,1.9921875
112.35077560586,1.99462890625
113.535924753744,1.9970703125
114.964120167358,1.99951171875
116.612307263203,2.001953125
118.454662721028,2.00439453125
120.463002481866,2.0068359375
122.607219974412,2.00927734375
124.855745606174,2.01171875
127.176018479724,2.01416015625
129.534961418717,2.0166015625
131.899450700479,2.01904296875
134.236772375314,2.021484375
136.515057686915,2.02392578125
138.703690870661,2.0263671875
140.773683472161,2.02880859375
142.698010271193,2.03125
144.45190288971,2.03369140625
146.013098180716,2.0361328125
147.362039512442,2.03857421875
148.482030055904,2.041015625
149.359338132193,2.04345703125
149.983255560084,2.0458984375
150.346110748809,2.04833984375
150.443238992469,2.05078125
150.272913032075,2.05322265625
149.836237452448,2.0556640625
149.137010871122,2.05810546875
148.181560155026,2.060546875
146.978551070858,2.06298828125
145.53877984194,2.0654296875
143.874950055427,2.06787109375
142.001439248085,2.0703125
139.93405930708,2.07275390625
137.68981456569,2.0751953125
135.286661164629,2.07763671875
132.743270900024,2.080078125
130.07880240098,2.08251953125
127.312682084821,2.0849609375
124.464396937287,2.08740234375
121.553300768334,2.08984375
118.598435210298,2.09228515625
115.618366362008,2.0947265625
112.631037645927,2.09716796875
109.653639140827,2.099609375
106.702493383269,2.10205078125
103.792957399672,2.1044921875
100.939340538072,2.10693359375
98.154837514669,2.109375
95.4514759737901,2.11181640625
92.8400777789134,2.1142578125
90.330233203951,2.11669921875
87.9302871745761,2.119140625
85.6473367148439,2.12158203125
83.4872387802938,2.1240234375
81.4546277002698,2.12646484375
79.5529415046274,2.12890625
77.7844564683376,2.13134765625
76.1503292671396,2.1337890625
74.6506461938083,2.13623046875
73.2844789338262,2.138671875
72.049946437631,2.14111328125
70.9442824512481,2.1435546875
69.9639082757259,2.14599609375
69.1045103168285,2.1484375
68.3611219592943,2.15087890625
67.728209254757,2.1533203125
67.1997598503082,2.15576171875
66.7693745075829,2.158203125
66.4303604730635,2.16064453125
66.1758258626175,2.1630859375
65.9987741215428,2.16552734375
65.8921975204716,2.16796875
65.8491685528803,2.17041015625
65.8629280172631,2.1728515625
65.9269685020998,2.17529296875
66.0351119501526,2.177734375
66.1815799656328,2.18017578125
66.3610555480803,2.1826171875
66.5687349941743,2.18505859375
66.8003688059744,2.1875
67.0522905828088,2.18994140625
67.3214330543525,2.1923828125
67.6053306329598,2.19482421875
67.9021081211556,2.197265625
68.2104555006785,2.19970703125
68.5295890465454,2.2021484375
68.8591993456396,2.20458984375
69.1993871453744,2.20703125
69.5505883041584,2.20947265625
69.9134894508325,2.2119140625
70.2889362738303,2.21435546875
70.677836641175,2.216796875
71.0810609886332,2.21923828125
71.4993425950983,2.2216796875
71.9331804825112,2.22412109375
72.3827477246835,2.2265625
72.8478079196672,2.22900390625
73.3276424701935,2.2314453125
73.8209911252393,2.23388671875
74.3260079644371,2.236328125
74.8402346601244,2.23876953125
75.3605924362572,2.2412109375
75.8833936686832,2.24365234375
76.4043735493292,2.24609375
76.9187416815831,2.24853515625
77.4212529012829,2.2509765625
77.9062960440814,2.25341796875
78.367998823104,2.255859375
78.8003464585064,2.25830078125
79.1973112299364,2.2607421875
79.5529897202228,2.26318359375
79.8617441983455,2.265625
80.1183443641981,2.26806640625
80.318105556524,2.2705078125
80.4570195152051,2.27294921875
80.5318738930761,2.275390625
80.5403569301627,2.27783203125
80.4811440307592,2.2802734375
80.3539634133855,2.28271484375
80.1596385243865,2.28515625
79.9001055035981,2.28759765625
79.5784046482649,2.2900390625
79.1986455201862,2.29248046875
78.7659460603197,2.294921875
78.2863467932032,2.29736328125
77.7667018988334,2.2998046875
77.2145495808446,2.30224609375
76.6379647468694,2.3046875
76.045397521773,2.30712890625
75.4455015213455,2.3095703125
74.8469561104342,2.31201171875
74.2582870462682,2.314453125
73.6876899595029,2.31689453125
73.1428610508823,2.3193359375
72.6308391829852,2.32177734375
72.157863230762,2.32421875
71.7292481316598,2.32666015625
71.3492825595513,2.3291015625
71.0211505527511,2.33154296875
70.7468787737347,2.333984375
70.5273103870244,2.33642578125
70.3621058332574,2.3388671875
70.2497700731621,2.34130859375
70.1877051959614,2.34375
70.1722866523902,2.34619140625
70.1989608010085,2.3486328125
70.2623609633883,2.35107421875
70.3564387817813,2.353515625
70.4746073715446,2.35595703125
70.6098925659412,2.3583984375
70.7550884654438,2.36083984375
70.9029135262213,2.36328125
71.0461635485784,2.36572265625
71.1778581480658,2.3681640625
71.2913775992635,2.37060546875
71.380587322037,2.373046875
71.4399477176946,2.37548828125
71.4646075419907,2.3779296875
71.4504795067548,2.38037109375
71.3942973154215,2.3828125
71.2936538437913,2.38525390625
71.1470206609126,2.3876953125
70.9537495325684,2.39013671875
70.7140569499246,2.392578125
70.4289930691933,2.39501953125
70.1003967279174,2.3974609375
69.7308384154804,2.39990234375
69.3235532181372,2.40234375
68.8823658331624,2.40478515625
68.4116097558905,2.4072265625
67.9160426927772,2.40966796875
67.4007601502186,2.412109375
66.8711090010634,2.41455078125
66.3326026478899,2.4169921875
65.7908391939735,2.41943359375
65.2514238092993,2.421875
64.7198962495232,2.42431640625
64.2016642592513,2.4267578125
63.7019433751972,2.42919921875
63.2257034462211,2.431640625
62.777622011012,2.43408203125
62.3620445237719,2.4365234375
61.9829512956333,2.43896484375
61.6439309250731,2.44140625
61.3481599232468,2.44384765625
61.0983881976834,2.4462890625
60.8969300368378,2.44873046875
60.7456602345266,2.451171875
60.646015002696,2.45361328125
60.5989973385555,2.4560546875
60.6051865331719,2.45849609375
60.6647515288354,2.4609375
60.7774678481583,2.46337890625
60.9427378259636,2.4658203125
61.159613873532,2.46826171875
61.4268244926239,2.470703125
61.7428027338326,2.47314453125
62.1057167612494,2.4755859375
62.5135021449154,2.47802734375
62.9638954568215,2.48046875
63.4544686984491,2.48291015625
63.9826640417349,2.4853515625
64.5458283246322,2.48779296875
65.1412467109813,2.490234375
65.7661749056131,2.49267578125
66.4178693125586,2.4951171875
67.0936145392231,2.49755859375
67.7907476839986,2.5
68.5066788995682,2.50244140625
69.2389077988267,2.5048828125
69.9850353634673,2.50732421875
70.7427711246518,2.509765625
71.5099355075716,2.51220703125
72.2844573633064,2.5146484375
73.0643668477235,2.51708984375
73.8477839434695,2.51953125
74.6329030524445,2.52197265625
75.4179742076461,2.5244140625
76.201281560384,2.52685546875
76.9811198874936,2.529296875
77.7557699299687,2.53173828125
78.5234734168167,2.5341796875
79.2824086443009,2.53662109375
80.0306674705126,2.5390625
80.766234548813,2.54150390625
81.4869695625792,2.5439453125
82.1905931402799,2.54638671875
82.874677027367,2.548828125
83.536638973748,2.55126953125
84.173742667052,2.5537109375
84.7831029071946,2.55615234375
85.3616960816918,2.55859375
85.9063758683743,2.56103515625
86.4138939669323,2.5634765625
86.8809255469106,2.56591796875
87.3040990004549,2.568359375
87.6800295056953,2.57080078125
88.0053558425582,2.5732421875
88.2767798576377,2.57568359375
88.4911079481935,2.578125
88.6452939261713,2.58056640625
88.736482629482,2.5830078125
88.762053667024,2.58544921875
88.7196647131156,2.587890625
88.6072938027804,2.59033203125
88.4232801183553,2.5927734375
88.1663627968709,2.59521484375
87.8357173236238,2.59765625
87.4309891078554,2.60009765625
86.9523238595759,2.6025390625
86.400394401272,2.60498046875
85.7764235541578,2.607421875
85.0822027364214,2.60986328125
84.3201059019244,2.6123046875
83.4930984343036,2.61474609375
82.6047405962447,2.6171875
81.6591851203026,2.61962890625
80.6611685198279,2.6220703125
79.6159957002821,2.62451171875
78.5295174663855,2.626953125
77.408100552781,2.62939453125
76.2585898583078,2.6318359375
75.0882626389836,2.63427734375
73.904774513895,2.63671875
72.7160972618439,2.63916015625
71.5304485341147,2.6416015625
70.3562137781901,2.64404296875
69.2018608555366,2.646484375
68.0758480393789,2.64892578125
66.9865262903297,2.6513671875
65.9420369225216,2.65380859375
64.9502059834662,2.65625
64.0184368697761,2.65869140625
63.1536028803377,2.6611328125
62.3619415609407,2.66357421875
61.6489528124222,2.666015625
61.0193028115037,2.66845703125
60.4767358240296,2.6708984375
60.0239959698152,2.67333984375
59.6627609237939,2.67578125
59.3935894081971,2.67822265625
59.215884145448,2.6806640625
59.1278717034066,2.68310546875
59.1266003774433,2.685546875
59.2079569231713,2.68798828125
59.3667025866866,2.6904296875
59.5965284844484,2.69287109375
59.8901299721952,2.6953125
60.2392992221228,2.69775390625
60.6350348110826,2.7001953125
61.0676667211064,2.70263671875
61.5269947783057,2.705078125
62.0024382177464,2.70751953125
62.4831937700807,2.7099609375
62.9583994291064,2.71240234375
63.4173008851991,2.71484375
63.8494175031831,2.71728515625
64.2447046882869,2.7197265625
64.5937095219968,2.72216796875
64.887716660484,2.724609375
65.1188816694103,2.72705078125
65.2803492159863,2.7294921875
65.3663538459712,2.73193359375
65.3723014321746,2.734375
65.2948297827757,2.73681640625
65.1318473322793,2.7392578125
64.882549294217,2.74169921875
64.5474111214028,2.744140625
64.1281595852013,2.74658203125
63.6277222386486,2.7490234375
63.0501564586681,2.75146484375
62.4005596602855,2.75390625
61.6849626318671,2.75634765625
60.9102082476317,2.7587890625
60.0838180660422,2.76123046875
59.2138495158488,2.763671875
58.3087465028231,2.76611328125
57.3771863385481,2.7685546875
56.4279258986147,2.77099609375
55.4696498632565,2.7734375
54.5108237823803,2.77587890625
53.5595545437427,2.7783203125
52.6234606134462,2.78076171875
51.7095541684685,2.783203125
50.8241369587191,2.78564453125
49.972711428542,2.7880859375
49.1599083022853,2.79052734375
48.389431502977,2.79296875
47.6640209345296,2.79541015625
46.9854333230627,2.7978515625
46.3544409880215,2.80029296875
45.7708481044361,2.802734375
45.2335237285877,2.80517578125
44.7404505946459,2.8076171875
44.2887884526044,2.81005859375
43.8749505105888,2.8125
43.4946913689503,2.81494140625
43.1432046904687,2.8173828125
42.8152287408825,2.81982421875
42.5051578565897,2.822265625
42.2071578511717,2.82470703125
41.9152833582961,2.8271484375
41.6235951243427,2.82958984375
41.3262753081916,2.83203125
41.0177389163731,2.83447265625
40.692739597385,2.8369140625
40.3464681375574,2.83935546875
39.9746421404459,2.841796875
39.5735855303102,2.84423828125
39.1402966957382,2.8466796875
38.6725042797014,2.84912109375
38.1687098250162,2.8515625
37.6282166969508,2.85400390625
37.0511449249782,2.8564453125
36.4384318308053,2.85888671875
35.7918185368597,2.861328125
35.113822675449,2.86376953125
34.407697840584,2.8662109375
33.6773805387624,2.86865234375
32.927425598423,2.87109375
32.1629311869557,2.87353515625
31.389454755781,2.8759765625
30.612921384838,2.87841796875
29.8395261248953,2.880859375
29.0756320367095,2.88330078125
28.3276656978723,2.8857421875
27.6020119893996,2.88818359375
26.9049099833719,2.890625
26.2423517295931,2.89306640625
25.6199856832115,2.8955078125
25.0430264272185,2.89794921875
24.5161722250668,2.900390625
24.043531791356,2.90283203125
23.6285614953591,2.9052734375
23.2740140164076,2.90771484375
22.981899255706,2.91015625
22.753458080299,2.91259765625
22.5891492363469,2.9150390625
22.4886495254534,2.91748046875
22.4508670945511,2.919921875
22.473967451724,2.92236328125
22.5554115922002,2.9248046875
22.6920054050859,2.92724609375
22.8799593364441,2.9296875
23.1149571116958,2.93212890625
23.3922321731718,2.9345703125
23.7066503694401,2.93701171875
24.0527973435803,2.939453125
24.4250690089675,2.94189453125
24.8177634737588,2.9443359375
25.2251727788551,2.94677734375
25.6416728476731,2.94921875
26.061810108104,2.95166015625
26.4803833354369,2.9541015625
26.8925193773148,2.95654296875
27.2937415550446,2.958984375
27.6800296866755,2.96142578125
28.047870842832,2.9638671875
28.3943001229268,2.96630859375
28.7169309236234,2.96875
29.0139743599129,2.97119140625
29.2842476886412,2.9736328125
29.5271717717251,2.97607421875
29.7427577987583,2.978515625
29.9315836636532,2.98095703125
30.094760555047,2.9833984375
30.2338904733704,2.98583984375
30.3510155269385,2.98828125
30.4485599836646,2.99072265625
30.5292661627161,2.9931640625
30.5961253405972,2.99560546875
30.6523049178909,2.998046875
30.7010731455951,3.00048828125
30.7457227431489,3.0029296875
30.7894947535912,3.00537109375
30.8355039746565,3.0078125
30.8866672780567,3.01025390625
30.9456360828925,3.0126953125
31.0147341835036,3.01513671875
31.0959020476681,3.017578125
31.1906485987275,3.02001953125
31.3000113759886,3.0224609375
31.4245258329385,3.02490234375
31.5642043839947,3.02734375
31.7185256495513,3.02978515625
31.8864341781189,3.0322265625
32.0663507458157,3.03466796875
32.2561931500256,3.037109375
32.4534072286093,3.03955078125
32.6550076517473,3.0419921875
32.8576278535486,3.04443359375
33.0575782983253,3.046875
33.2509121152305,3.04931640625
33.4334969881105,3.0517578125
33.601092058033,3.05419921875
33.7494284869788,3.056640625
33.8742922452062,3.05908203125
33.9716076240768,3.0615234375
34.0375199424041,3.06396484375
34.068475908948,3.06640625
34.0613001271699,3.06884765625
34.0132662809125,3.0712890625
33.9221616206855,3.07373046875
33.7863434785873,3.076171875
33.6047866737606,3.07861328125
33.3771208273017,3.0810546875
33.1036567828176,3.08349609375
32.7854015229509,3.0859375
32.4240611794047,3.08837890625
32.0220319502159,3.0908203125
31.582378958911,3.09326171875
31.1088033113649,3.095703125
30.6055978232126,3.09814453125
30.0775920992243,3.1005859375
29.5300878420309,3.10302734375
28.968785447104,3.10546875
28.3997031005232,3.10791015625
27.8290897327486,3.1103515625
27.2633332928667,3.11279296875
26.7088658915973,3.115234375
26.1720674163836,3.11767578125
25.659169247328,3.1201171875
25.1761596983862,3.12255859375
24.728692774524,3.125
24.3220017733727,3.12744140625
23.9608191708283,3.1298828125
23.6493041159291,3.13232421875
23.3909787236342,3.134765625
23.1886741975163,3.13720703125
23.0444876409516,3.1396484375
22.9597502283706,3.14208984375
22.935007211015,3.14453125
22.9700100279276,3.14697265625
23.0637205862083,3.1494140625
23.214327568472,3.15185546875
23.4192744234045,3.154296875
23.6752985007828,3.15673828125
23.9784806084435,3.1591796875
24.3243040985266,3.16162109375
24.7077224365779,3.1640625
25.1232340723128,3.16650390625
25.5649633171342,3.1689453125
26.0267458427438,3.17138671875
26.5022173488173,3.173828125
26.9849039068547,3.17626953125
27.4683124726467,3.1787109375
27.9460200715863,3.18115234375
28.411760199169,3.18359375
28.8595050428713,3.18603515625
29.283542220155,3.1884765625
29.6785448391687,3.19091796875
30.0396338219144,3.193359375
30.3624315819312,3.19580078125
30.6431063172414,3.1982421875
30.8784063613588,3.20068359375
31.0656842272478,3.203125
31.2029101776015,3.20556640625
31.2886753558825,3.2080078125
31.3221847122633,3.21044921875
31.3032401529032,3.212890625
31.2322145258956,3.21533203125
31.1100172288137,3.2177734375
30.9380523773734,3.22021484375
30.7181706088912,3.22265625
30.452615704907,3.22509765625
30.1439673019555,3.2275390625
29.7950810159716,3.22998046875
29.4090273327322,3.232421875
28.9890306132752,3.23486328125
28.5384095292898,3.2373046875
28.0605201796588,3.23974609375
27.5587030469958,3.2421875
27.0362348341999,3.24462890625
26.4962860784919,3.2470703125
25.94188527745,3.24951171875
25.3758900821245,3.251953125
24.800965920781,3.25439453125
24.2195722178967,3.2568359375
23.6339561717186,3.25927734375
23.0461538550457,3.26171875
22.4579982130117,3.26416015625
21.8711333534084,3.2666015625
21.2870343641425,3.26904296875
20.7070317529523,3.271484375
20.1323394901917,3.27392578125
19.5640855493374,3.2763671875
19.0033437841735,3.27880859375
18.4511659578375,3.28125
17.9086127476991,3.28369140625
17.3767825911447,3.2861328125
16.8568373096329,3.28857421875
16.3500235498905,3.291015625
15.8576892090817,3.29345703125
15.3812941616964,3.2958984375
14.9224147756502,3.29833984375
14.4827418890306,3.30078125
14.0640721120402,3.30322265625
13.6682925156957,3.3056640625
13.2973589643818,3.30810546875
12.9532685381136,3.310546875
12.6380266672029,3.31298828125
12.3536097621883,3.3154296875
12.1019242610716,3.31787109375
11.8847631304016,3.3203125
11.7037609435479,3.32275390625
11.5603487163713,3.3251953125
11.4557097060257,3.32763671875
11.3907373722634,3.330078125
11.3659966626902,3.33251953125
11.381689715118,3.3349609375
11.4376269734546,3.33740234375
11.5332045912128,3.33984375
11.6673888520832,3.34228515625
11.8387081740649,3.3447265625
12.0452530867581,3.34716796875
12.2846843853027,3.349609375
12.5542494739695,3.35205078125
12.8508067224859,3.3544921875
13.1708574736323,3.35693359375
13.5105851660702,3.359375
13.8659008759907,3.36181640625
14.2324944388242,3.3642578125
14.6058901911352,3.36669921875
14.9815062755993,3.369140625
15.3547163805408,3.37158203125
15.7209127411609,3.3740234375
16.0755692127897,3.37646484375
16.4143032370836,3.37890625
16.7329355591248,3.38134765625
17.0275466153549,3.3837890625
17.2945285970547,3.38623046875
17.530632299023,3.388671875
17.7330079851833,3.39111328125
17.8992396386488,3.3935546875
18.0273721097295,3.39599609375
18.1159308277149,3.3984375
18.1639338972712,3.40087890625
18.1708965542972,3.4033203125
18.1368281055265,3.40576171875
18.0622216178481,3.408203125
17.9480367542423,3.41064453125
17.7956762708762,3.4130859375
17.6069567921093,3.41552734375
17.3840745652694,3.41796875
17.1295669638731,3.42041015625
16.8462705557688,3.4228515625
16.5372765812717,3.42529296875
16.2058846959449,3.427734375
15.8555558239595,3.43017578125
15.4898649419828,3.4326171875
15.1124545717312,3.43505859375
14.7269897033782,3.4375
14.3371148039113,3.43994140625
13.9464134864001,3.4423828125
13.5583713302612,3.44482421875
13.1763422513003,3.447265625
12.8035187259309,3.44970703125
12.4429060788062,3.4521484375
12.09730094936,3.45458984375
11.7692739624876,3.45703125
11.4611565437034,3.45947265625
11.175031741239,3.4619140625
10.9127288481144,3.46435546875
10.6758215574168,3.466796875
10.4656293346636,3.46923828125
10.2832216528855,3.4716796875
10.1294247091565,3.47412109375
10.0048302257977,3.4765625
9.90980593506805,3.47900390625
9.844507352352,3.4814453125
9.8088904588343,3.48388671875
9.80272493948595,3.486328125
9.82560765463904,3.48876953125
9.87697606222984,3.4912109375
9.95612135144315,3.49365234375
10.0622010955084,3.49609375
10.1942512801923,3.49853515625
10.3511976135564,3.5009765625
10.5318660702753,3.50341796875
10.734992668814,3.505859375
10.9592325207311,3.50830078125
11.2031682271385,3.5107421875
11.4653177269716,3.51318359375
11.744141724408,3.515625
12.038050838044,3.51806640625
12.3454126219846,3.5205078125
12.6645586088316,3.52294921875
12.9937915168713,3.525390625
13.3313927490851,3.52783203125
13.6756302905812,3.5302734375
14.0247670846374,3.53271484375
14.3770699367946,3.53515625
14.7308189625908,3.53759765625
15.0843175588776,3.5400390625
15.435902842593,3.54248046875
15.7839564657489,3.544921875
16.1269156825546,3.54736328125
16.4632845152949,3.5498046875
16.7916448409237,3.55224609375
17.1106672012708,3.5546875
17.4191211270356,3.55712890625
17.7158847598797,3.5595703125
17.9999535582032,3.56201171875
18.2704478806156,3.564453125
18.5266192564674,3.56689453125
18.7678551746124,3.5693359375
18.9936822491239,3.57177734375
19.2037676531068,3.57421875
19.3979187479567,3.57666015625
19.5760808742581,3.5791015625
19.7383333107121,3.58154296875
19.8848834477709,3.583984375
20.016059261758,3.58642578125
20.1323002119666,3.5888671875
20.2341467164759,3.59130859375
20.3222283912538,3.59375
20.3972512607689,3.59619140625
20.4599841662641,3.5986328125
20.5112446097041,3.60107421875
20.5518842771167,3.603515625
20.5827744846895,3.60595703125
20.6047917849288,3.6083984375
20.6188039589212,3.61083984375
20.6256566049797,3.61328125
20.6261605144755,3.61572265625
20.6210800033913,3.6181640625
20.6111223439774,3.62060546875
20.5969284158241,3.623046875
20.5790646705372,3.62548828125
20.5580164798672,3.6279296875
20.5341829142428,3.63037109375
20.5078729777875,3.6328125
20.4793033073881,3.63525390625
20.4485973274714,3.6376953125
20.415785838824,3.64013671875
20.3808090089264,3.642578125
20.3435197225389,3.64501953125
20.3036882442542,3.6474609375
20.2610081388489,3.64990234375
20.215103389952,3.65234375
20.1655366521418,3.65478515625
20.1118185655031,3.6572265625
20.0534180543612,3.65966796875
19.9897735229174,3.662109375
19.9203048495383,3.66455078125
19.844426068349,3.6669921875
19.7615586115853,3.66943359375
19.671144969121,3.671875
19.5726626031197,3.67431640625
19.4656379365017,3.6767578125
19.3496602146442,3.67919921875
19.2243950213842,3.681640625
19.0895972139887,3.68408203125
18.9451230283921,3.6865234375
18.7909410967669,3.68896484375
18.627142115434,3.69140625
18.4539469031967,3.69384765625
18.2717125991743,3.6962890625
18.0809367657478,3.69873046875
17.8822591866263,3.701171875
17.6764611824352,3.70361328125
17.4644623063502,3.7060546875
17.2473143296794,3.70849609375
17.0261924810592,3.7109375
16.8023839619927,3.71337890625
16.5772738243796,3.7158203125
16.3523283608864,3.71826171875
16.1290762246308,3.720703125
15.9090875587957,3.72314453125
15.6939514774207,3.7255859375
15.48525229377,3.72802734375
15.2845449404017,3.73046875
15.0933300636162,3.73291015625
14.9130293027607,3.7353515625
14.7449612806469,3.73779296875
14.5903188341351,3.740234375
14.4501480031682,3.74267578125
14.3253292720131,3.7451171875
14.216561518432,3.74755859375
14.1243490755902,3.75
14.0489922487922,3.75244140625
13.9905815560456,3.7548828125
13.948995879783,3.75732421875
13.9239046288776,3.759765625
13.914773917688,3.76220703125
13.9208766747217,3.7646484375
13.9413065001259,3.76708984375
13.974995001214,3.76953125
14.02073225101,3.77197265625
14.0771899387327,3.7744140625
14.1429467153095,3.77685546875
14.2165151832342,3.779296875
14.2963699398459,3.78173828125
14.3809760574782,3.7841796875
14.4688173736123,3.78662109375
14.5584239693812,3.7890625
14.6483982353454,3.79150390625
14.7374389587614,3.7939453125
14.8243629155845,3.79638671875
14.9081235117953,3.798828125
14.9878260906193,3.80126953125
15.062739602838,3.8037109375
15.1323044245176,3.80615234375
15.1961361977725,3.80859375
15.2540256632978,3.81103515625
15.3059345459331,3.8134765625
15.3519876441979,3.81591796875
15.3924613593751,3.818359375
15.4277689773309,3.82080078125
15.4584430851243,3.8232421875
15.4851155630904,3.82568359375
15.5084956403395,3.828125
15.5293465366617,3.83056640625
15.5484612361747,3.8330078125
15.5666379475498,3.83544921875
15.58465580246,3.837890625
15.6032513284957,3.84033203125
15.623096205934,3.8427734375
15.644776780435,3.84521484375
15.6687757571529,3.84765625
15.6954564472788,3.85009765625
15.7250498771364,3.8525390625
15.757645004202,3.85498046875
15.7931822153901,3.857421875
15.831450212224,3.85986328125
15.8720863166123,3.8623046875
15.9145801613366,3.86474609375
15.9582806623548,3.8671875
16.0024061068541,3.86962890625
16.0460571327056,3.8720703125
16.0882323224887,3.87451171875
16.1278460893025,3.876953125
16.1637484927514,3.87939453125
16.1947465921868,3.8818359375
16.21962692078,3.88427734375
16.2371786484052,3.88671875
16.2462169936205,3.88916015625
16.2456064451058,3.8916015625
16.2342833605292,3.89404296875
16.2112775256216,3.896484375
16.1757322778483,3.89892578125
16.1269228269882,3.9013671875
16.0642724386394,3.90380859375
15.9873661855685,3.90625
15.8959620152897,3.90869140625
15.7899989296172,3.9111328125
15.6696021224931,3.91357421875
15.5350849753931,3.916015625
15.3869478643186,3.91845703125
15.2258737879712,3.9208984375
15.05272088239,3.92333984375
14.8685119422538,3.92578125
14.6744211223796,3.92822265625
14.4717580438182,3.9306640625
14.2619495765148,3.93310546875
14.0465196139207,3.935546875
13.8270671934084,3.93798828125
13.6052433490776,3.9404296875
13.3827271098394,3.94287109375
13.1612010748882,3.9453125
12.9423270102712,3.94775390625
12.7277219138181,3.9501953125
12.5189349908817,3.95263671875
12.3174259700174,3.955078125
12.1245451658845,3.95751953125
11.9415156664521,3.9599609375
11.7694179833871,3.96240234375
11.6091774588092,3.96484375
11.4615546691173,3.96728515625
11.3271390082089,3.9697265625
11.2063455691591,3.97216796875
11.0994153764883,3.974609375
11.006418951838,3.97705078125
10.9272631256219,3.9794921875
10.8617009374845,3.98193359375
10.8093444007602,3.984375
10.7696798420694,3.98681640625
10.7420854682743,3.9892578125
10.7258507606564,3.99169921875
10.7201972517306,3.994140625
10.7243002047762,3.99658203125
10.7373106909739,3.9990234375
10.7583775448214,4.00146484375
10.7866686758527,4.00390625
10.8213912239648,4.00634765625
10.861810066931,4.0087890625
10.9072642217622,4.01123046875
10.9571807259906,4.013671875
11.0110856399272,4.01611328125
11.0686118754797,4.0185546875
11.1295036299157,4.02099609375
11.1936172825281,4.0234375
11.2609186967904,4.02587890625
11.3314769584247,4.0283203125
11.4054546688372,4.03076171875
11.4830950015305,4.033203125
11.5647058142908,4.03564453125
11.6506411900412,4.0380859375
11.7412808522426,4.04052734375
11.8370079646856,4.04296875
11.938185878686,4.04541015625
12.0451344315345,4.0478515625
12.1581064272426,4.05029296875
12.2772649431795,4.052734375
12.4026621034059,4.05517578125
12.5342199410259,4.0576171875
12.6717139377471,4.06005859375
12.8147597794168,4.0625
12.9628038024044,4.06494140625
13.1151175284129,4.0673828125
13.2707965961972,4.06982421875
13.4287642994736,4.072265625
13.5877798332391,4.07470703125
13.7464512380797,4.0771484375
13.9032529164433,4.07958984375
14.0565474790091,4.08203125
14.2046115659921,4.08447265625
14.345665180319,4.0869140625
14.4779039698578,4.08935546875
14.5995338069615,4.091796875
14.7088069379211,4.09423828125
14.8040589147418,4.0966796875
14.8837454788524,4.09912109375
14.9464785423975,4.1015625
14.9910604087593,4.10400390625
15.0165153905075,4.1064453125
15.0221180201695,4.10888671875
15.0074171066806,4.111328125
14.9722549671752,4.11376953125
14.916781258465,4.1162109375
14.8414609432402,4.11865234375
14.7470760503208,4.12109375
14.634721023426,4.12353515625
14.5057915958201,4.1259765625
14.3619672754452,4.12841796875
14.2051876732448,4.130859375
14.0376230526335,4.13330078125
13.8616396168871,4.1357421875
13.6797601800091,4.13818359375
13.4946209820871,4.140625
13.3089255091753,4.14306640625
13.1253962576599,4.1455078125
12.9467254416491,4.14794921875
12.7755256774475,4.150390625
12.6142816904924,4.15283203125
12.465304076714,4.1552734375
12.3306861122344,4.15771484375
12.2122645433782,4.16015625
12.111585204522,4.16259765625
12.0298742062964,4.1650390625
11.968015313611,4.16748046875
11.9265339948908,4.169921875
11.90558847419,4.17236328125
11.9049679602141,4.1748046875
11.9240980646693,4.17724609375
11.9620532608043,4.1796875
12.0175760755756,4.18212890625
12.0891025594714,4.1845703125
12.1747934403891,4.18701171875
12.272570245479,4.189453125
12.3801555705161,4.19189453125
12.4951165926319,4.1943359375
12.6149108610703,4.19677734375
12.7369333633324,4.19921875
12.8585638513412,4.20166015625
12.977213424111,4.2041015625
13.0903693992198,4.20654296875
13.1956375639218,4.208984375
13.2907809761618,4.21142578125
13.3737545837025,4.2138671875
13.4427350432492,4.21630859375
13.4961452476494,4.21875
13.532673204515,4.22119140625
13.5512850503015,4.2236328125
13.551232126279,4.22607421875
13.532052183244,4.228515625
13.4935649166986,4.23095703125
13.435862160218,4.2333984375
13.3592931788214,4.23583984375
13.2644456037225,4.23828125
13.1521226326593,4.24072265625
13.0233171844286,4.2431640625
12.8791837411134,4.24560546875
12.7210086361987,4.248046875
12.5501795512859,4.25048828125
12.3681549689438,4.2529296875
12.1764342953915,4.25537109375
11.9765293156826,4.2578125
11.7699375777847,4.26025390625
11.5581182226648,4.2626953125
11.3424706877804,4.26513671875
11.1243166139896,4.267578125
10.904885183716,4.27001953125
10.6853020141845,4.2724609375
10.4665816265678,4.27490234375
10.2496234127379,4.27734375
10.0352109286067,4.27978515625
9.82401425910326,4.2822265625
9.61659512671436,4.28466796875
9.4134143548989,4.287109375
9.21484125085868,4.28955078125
9.02116443999433,4.2919921875
8.83260366733623,4.29443359375
8.64932207933692,4.296875
8.47143851223917,4.29931640625
8.29903933998061,4.3017578125
8.13218947409415,4.30419921875
7.97094215879659,4.306640625
7.81534726464004,4.30908203125
7.66545785170213,4.3115234375
7.52133484612218,4.31396484375
7.38304974954444,4.31640625
7.25068537735027,4.31884765625
7.12433469612637,4.3212890625
7.00409790136736,4.32373046875
6.89007794084412,4.326171875
6.78237474548782,4.32861328125
6.68107847636716,4.3310546875
6.5862621320406,4.33349609375
6.4979738841959,4.3359375
6.41622952039773,4.33837890625
6.3410053706502,4.3408203125
6.27223207945384,4.34326171875
6.20978955757788,4.345703125
6.15350340873214,4.34814453125
6.1031430769258,4.3505859375
6.05842190205582,4.35302734375
6.01899920598554,4.35546875
5.98448446107477,4.35791015625
5.95444351999663,4.3603515625
5.92840681203239,4.36279296875
5.90587933919167,4.365234375
5.88635223779213,4.36767578125
5.86931560973129,4.3701171875
5.85427227464658,4.37255859375
5.84075205129299,4.375
5.8283261452778,4.37744140625
5.81662120196174,4.3798828125
5.80533257866056,4.38232421875
5.79423639962423,4.384765625
5.78319998060404,4.38720703125
5.77219024662544,4.3896484375
5.76127981597033,4.39208984375
5.75065048398566,4.39453125
5.74059391049759,4.39697265625
5.73150939226744,4.3994140625
5.72389868480648,4.40185546875
5.71835792344644,4.404296875
5.71556677924487,4.40673828125
5.71627506840685,4.4091796875
5.72128711180902,4.41162109375
5.73144421142873,4.4140625
5.7476056707089,4.41650390625
5.77062883413845,4.4189453125
5.80134865594017,4.42138671875
5.84055732750624,4.423828125
5.88898449732242,4.42626953125
5.94727860529408,4.4287109375
6.0159898258528,4.43115234375
6.09555507169674,4.43359375
6.18628545373369,4.43603515625
6.28835652439857,4.4384765625
6.40180155309637,4.44091796875
6.52650799647591,4.443359375
6.66221723525304,4.44580078125
6.80852755621625,4.4482421875
6.96490026580926,4.45068359375
7.13066873321162,4.453125
7.3050500789433,4.45556640625
7.48715915231656,4.4580078125
7.67602437986189,4.46044921875
7.8706050191025,4.462890625
8.0698093192621,4.46533203125
8.27251307365731,4.4677734375
8.47757804815021,4.47021484375
8.68386978604221,4.47265625
8.89027432157399,4.47509765625
9.09571338062838,4.4775390625
9.29915770667481,4.47998046875
9.49963822040188,4.482421875
9.69625480042431,4.48486328125
9.88818255722,4.4873046875
10.0746755601574,4.48974609375
10.2550680651243,4.4921875
10.4287733748918,4.49462890625
10.5952805430868,4.4970703125
10.7541492028454,4.49951171875
10.905002860546,4.501953125
11.0475210414998,4.50439453125
11.1814307066024,4.5068359375
11.3064973757163,4.50927734375
11.4225163944708,4.51171875
11.529304766309,4.51416015625
11.6266939416028,4.5166015625
11.7145239116142,4.51904296875
11.7926388986264,4.521484375
11.8608848667404,4.52392578125
11.9191090029858,4.5263671875
11.9671612382126,4.52880859375
12.0048977944824,4.53125
12.0321866632917,4.53369140625
12.0489148397658,4.5361328125
12.054997064715,4.53857421875
12.0503857616494,4.541015625
12.0350818017315,4.54345703125
12.0091456880305,4.5458984375
11.9727087227575,4.54833984375
11.9259837083029,4.55078125
11.8692747353149,4.55322265625
11.8029856286443,4.5556640625
11.7276266541375,4.55810546875
11.6438191349195,4.560546875
11.5522976834507,4.56298828125
11.4539098233754,4.5654296875
11.3496128508029,4.56787109375
11.2404678657348,4.5703125
11.127630988282,4.57275390625
11.0123418584613,4.5751953125
10.8959096000963,4.57763671875
10.7796965061564,4.580078125
10.665099772439,4.58251953125
10.5535316667729,4.5849609375
10.4463985701604,4.58740234375
10.345079363121,4.58984375
10.2509036540009,4.59228515625
10.1651303556297,4.5947265625
10.0889271123535,4.59716796875
10.0233510614668,4.599609375
9.96933138213613,4.60205078125
9.92765404214233,4.6044921875
9.89894909957485,4.60693359375
9.88368085466046,4.609375
9.88214107808384,4.61181640625
9.89444546846062,4.6142578125
9.92053341515385,4.61669921875
9.96017106546597,4.619140625
10.0129576194271,4.62158203125
10.0783347028627,4.6240234375
10.1555986019046,4.62646484375
10.2439150811632,4.62890625
10.342336454706,4.63134765625
10.4498205348208,4.6337890625
10.5652510490414,4.63623046875
10.6874590915464,4.638671875
10.8152451609972,4.64111328125
10.947401333084,4.6435546875
11.0827331221655,4.64599609375
11.2200806018921,4.6484375
11.3583383788332,4.65087890625
11.4964740450193,4.6533203125
11.6335447739475,4.65576171875
11.7687117688592,4.658203125
11.9012523208864,4.66064453125
12.0305692867697,4.6630859375
12.1561978501318,4.66552734375
12.2778094856414,4.66796875
12.3952131007215,4.67041015625
12.5083533837824,4.6728515625
12.6173064403187,4.67529296875
12.7222728478363,4.677734375
12.8235683066583,4.68017578125
12.9216121056014,4.6826171875
13.0169136587231,4.68505859375
13.1100574013424,4.6875
13.201686359974,4.68994140625
13.2924847313248,4.6923828125
13.3831598198952,4.69482421875
13.4744236918304,4.697265625
13.5669749043881,4.69970703125
13.6614806657371,4.7021484375
13.7585597688565,4.70458984375
13.8587666261878,4.70703125
13.9625767087092,4.70947265625
14.0703736645175,4.7119140625
14.1824383583115,4.71435546875
14.2989400348762,4.716796875
14.4199297673827,4.71923828125
14.545336305821,4.7216796875
14.674964392941,4.72412109375
14.8084955656336,4.7265625
14.9454914096839,4.72900390625
15.0853991863204,4.7314453125
15.2275597010202,4.73388671875
15.3712172396655,4.736328125
15.5155313554569,4.73876953125
15.659590252938,4.7412109375
15.802425484019,4.74365234375
15.9430276458056,4.74609375
16.0803627519972,4.74853515625
16.2133889391443,4.7509765625
16.3410731664403,4.75341796875
16.462407573077,4.755859375
16.5764251704296,4.75830078125
16.6822145670834,4.7607421875
16.7789334524456,4.76318359375
16.8658205986364,4.765625
16.942206179561,4.76806640625
17.0075202494183,4.7705078125
17.0612992691672,4.77294921875
17.1031906172883,4.775390625
17.1329550691806,4.77783203125
17.1504672763196,4.7802734375
17.1557143205409,4.78271484375
17.1487924592375,4.78515625
17.1299022127802,4.78759765625
17.0993419751296,4.7900390625
17.0575003517002,4.79248046875
17.0048474445739,4.794921875
16.9419253139151,4.79736328125
16.8693378459488,4.7998046875
16.7877402524481,4.80224609375
16.6978284148621,4.8046875
16.6003282688165,4.80712890625
16.4959854026938,4.8095703125
16.385555018492,4.81201171875
16.2697923754187,4.814453125
16.149443807999,4.81689453125
16.0252383821645,4.8193359375
15.8978802261051,4.82177734375
15.7680415487377,4.82421875
15.6363563384726,4.82666015625
15.5034147193159,4.8291015625
15.3697579307875,4.83154296875
15.2358738929441,4.833984375
15.1021933179797,4.83642578125
14.9690863351706,4.8388671875
14.8368596057805,4.84130859375
14.7057539181827,4.84375
14.5759422698521,4.84619140625
14.4475284608925,4.8486328125
14.3205462420778,4.85107421875
14.1949590776571,4.853515625
14.0706605980651,4.85595703125
13.9474758288925,4.8583984375
13.8251632888863,4.86083984375
13.7034180503918,4.86328125
13.5818758498138,4.86572265625
13.460118322952,4.8681640625
13.3376794203329,4.87060546875
13.2140530311763,4.873046875
13.0887018119677,4.87548828125
12.9610671776727,4.8779296875
12.830580371674,4.88037109375
12.6966744859983,4.8828125
12.5587972580801,4.88525390625
12.4164244260295,4.8876953125
12.269073383094,4.89013671875
12.1163168356893,4.892578125
11.9577961398977,4.89501953125
11.7932339704046,4.8974609375
11.6224459649742,4.89990234375
11.4453509878755,4.90234375
11.2619796680109,4.90478515625
11.0724808922045,4.9072265625
10.877125971121,4.90966796875
10.6763102440439,4.912109375
10.4705519482313,4.91455078125
10.2604882472927,4.9169921875
10.0468683891232,4.91943359375
9.83054404512457,4.921875
9.61245696619687,4.92431640625
9.39362417457782,4.9267578125
9.17512099115302,4.92919921875
8.95806227253462,4.931640625
8.74358229822392,4.93408203125
8.53281380298456,4.9365234375
8.32686669090713,4.93896484375
8.1268069936648,4.94140625
7.93363664477466,4.94384765625
7.74827463342025,4.9462890625
7.57154007529376,4.94873046875
7.40413769432535,4.951171875
7.2466461490085,4.95361328125
7.09950956186688,4.9560546875
6.96303252250839,4.95849609375
6.83737873626567,4.9609375
6.72257338460563,4.96337890625
6.61850915361604,4.9658203125
6.52495577642502,4.96826171875
6.44157282797912,4.970703125
6.36792540973511,4.97314453125
6.30350227088172,4.9755859375
6.24773583481001,4.97802734375
6.20002353738068,4.98046875
6.15974983931074,4.98291015625
6.1263082503466,4.9853515625
6.09912269880491,4.98779296875
6.07766759685703,4.990234375
6.06148598923857,4.99267578125
6.05020522980667,4.9951171875
6.04354970483387,4.99755859375


==> figures/tikz/VS/M16_P1_VS_Radar.csv <==
VS,T
0.00648908543960991,87.0810363292694
0.00379966512746033,87.1747884750366
0.0010456909275382,87.2528698444366
-0.00174756279232883,87.3465983867645
0.00320850241771597,87.4247055053711
-0.00653065174769166,87.520614862442
-0.00725069632063081,87.5987515449524
-0.00985054158042383,87.6924524307251
-0.0121192696384071,87.7705566883087
-0.0102488236188508,87.8642845153809
-0.0090196876908762,87.9423916339874
-0.00845707574040002,88.0361187458038
-0.00865524080140968,88.114230632782
-0.00710174243484803,88.2079539299011
-0.00634525227524999,88.286060333252
-0.00520702081394621,88.3797931671143
-0.0043771378503693,88.473516702652
-0.00313077991819273,88.5516335964203
-0.000884053052017447,88.6453475952148
0.00045974728656013,88.7234625816345
-0.000293070339464283,88.8172144889832
0.00099630072608756,88.895272731781
0.00216608064622373,88.9890208244324
0.00519490453380424,89.0671274662018
0.00808899955431912,89.1608557701111
0.00846601468525207,89.2389624118805
0.00936414195476524,89.332692861557
0.00917671115939092,89.4108262062073
0.00965227115519852,89.5045301914215
0.00954892887041955,89.582631111145
0.00937919532888204,89.6763651371002
0.00951392687336592,89.7700929641724
0.009294900630099,89.8481945991516
0.00881472032502046,89.9419283866882
0.00760432437683348,90.0200414657593
0.00563443168888784,90.1137623786926
0.00287593686128182,90.1918694972992
0.00119886459400442,90.285594701767
-0.000336030426562224,90.36372423172
-0.00105637320544318,90.4574267864227
-0.00345999404394037,90.5355410575867
-0.00400949331035174,90.6292612552643
-0.00642371755504411,90.7073678970337
-0.00653993554015211,90.8011016845703
-0.00801722216289041,90.8792080879211
-0.00881072435032313,90.9729611873627
-0.00895868773567098,91.0510623455048
-0.00903465576900437,91.1447701454163
-0.00845097104826391,91.2228775024414
-0.00842914350420355,91.3166024684906
-0.0075725752780013,91.4103333950043
-0.00760146659002679,91.4884395599365
-0.00626143826156663,91.5821690559387
-0.00588336393895508,91.6602969169617
-0.00459339528589392,91.7540111541748
-0.00297303825701936,91.8321087360382
0.000217084421415124,91.9187533855438
0.00259636597343238,92.0124740600586
0.00566194943907038,92.0905814170837
0.00724166753228963,92.1843390464783
0.00810792031780821,92.2624406814575
0.00836391918998712,92.3561444282532
0.0087974165373262,92.4498722553253
0.00880181505074482,92.5279784202576
0.00955326145337171,92.6217074394226
0.00858224588975571,92.6998131275177
0.00969336210111131,92.7935433387756
0.00942221676942305,92.871673822403
0.00982681124983528,92.9653804302216
0.00867926904124188,93.043487071991
0.00893198185846048,93.1372108459473
0.0070257416049616,93.2153217792511
0.00349202792936268,93.3011248111725
0.00239032079478594,93.3948533535004
0.0016829744802498,93.4885838031769
0.00231409553561855,93.566689491272
-0.00173162877460775,93.6604204177856
-0.00107223148333447,93.7385265827179
-0.00298415796998646,93.8322558403015
-0.00168612577796004,93.910359621048
-0.00113955630345079,94.0040888786316
-0.00146943079024097,94.0821924209595
-0.00191609665031651,94.1759207248688
-0.00293466423428342,94.254029750824
-0.00175052155729358,94.3477621078491
-0.000369728784781174,94.4258613586426
0.00178694753981962,94.5196166038513
0.00301842743928362,94.6133193969727
0.00345150192653567,94.6914238929749
0.00460668016542603,94.7851521968842
0.0057344546445528,94.8632614612579
0.00238548011088505,94.9569871425629
-0.00431497156994592,95.0350933074951
-0.00514985956437357,95.1288495063782
-0.00415138711816434,95.2069520950317
-0.00216697752217388,95.2850630283356
-0.00220187620150539,95.3787939548492
-0.0020152464120698,95.4725148677826
2.72833922817031e-05,95.5505981445312
0.000473567412976696,95.6443264484406
0.000655723209010039,95.7380805015564
-9.46813459165724e-05,95.8161604404449
0.000628616828403202,95.9098882675171
-0.00175818104704236,95.988018989563
-0.00231396468619296,96.0817239284515
-0.00242584132402216,96.1754505634308
-0.00213870662611201,96.253561258316
-0.00191014009536708,96.3472926616669
-0.00211810197674456,96.4253928661346
-0.00395943009251156,96.5191235542297
-0.00374531683123579,96.5972270965576
-0.00700021474750479,96.6837480068207
-0.00808133175777585,96.7775003910065
-0.00756945990093151,96.855583190918
-0.00832504484781085,96.949334859848
-0.00868207519983157,97.0274169445038
-0.009158510511412,97.1211528778076
-0.00871223448621333,97.1992764472961
-0.00846632802581281,97.2929797172546
-0.00902012762152243,97.3710865974426
-0.00823349555526814,97.4648146629333
-0.00713925966851331,97.5511853694916
-0.00690377095162591,97.6449162960052
-0.00661538329764251,97.7230207920074
-0.00406978093684689,97.8167486190796
0.00124132385609947,97.8948576450348
-0.00132055234487496,97.9885830879211
0.00332013503228013,98.0666923522949
0.00401968310036132,98.1604201793671
0.00613258526227727,98.2385482788086
0.00760214957024,98.33225274086
0.00738920862703385,98.4259793758392
0.0081839666002951,98.504086971283
0.00910340812280524,98.5978157520294
0.0100430205885409,98.6759216785431
0.00997107764857966,98.769651889801
0.00925919941134962,98.8477573394775
0.00869220906525175,98.9415078163147
0.0084833562717819,99.0195941925049
0.00842526435559881,99.1133186817169
0.00740588059630124,99.2070465087891
0.00589417080774216,99.28515625
0.00730778110359535,99.3788814544678
0.00454686183386399,99.4569878578186
0.0051903935946359,99.5506896972656
-0.00524859975844234,99.6444458961487
-0.00650496480491396,99.7225503921509
-0.006169320269919,99.8163027763367
-0.00623412757600093,99.894387960434
-0.00722311156929206,99.9881179332733
-0.00797113067868988,100.066248178482
-0.00753816208777568,100.159951925278
-0.00830973500177833,100.23805475235
-0.0103845645860388,100.331784009933
-0.00982436617228109,100.425534963608
-0.00960826064066112,100.503617525101
-0.00885535850818209,100.597346305847
-0.00776914406178787,100.675452232361
-0.00782794456580375,100.769182920456
-0.00730336944260326,100.847286701202
-0.00741176995523572,100.941015005112
-0.00458975297492294,101.019146680832
-0.00390357122872776,101.11284995079
-0.00227360353520746,101.190957784653
-0.00138089708558985,101.284687280655
-0.000741205272135836,101.362792015076
0.000403184502019087,101.456546545029
0.0015189853412436,101.534629106522
0.00305038981084281,101.62126159668
0.00222261314267898,101.714993715286
0.00380289447409081,101.793098688126
0.00488659832050053,101.886837244034
0.0035942364615875,101.980552911758
0.00314302329771518,102.058662414551
0.00281592123387722,102.1523873806
0.00255724405829757,102.230494976044
0.00131229661611909,102.324247121811
0.0021674330185801,102.402329444885
0.00320224707907128,102.496062278748
0.0011531104692845,102.582735776901
-0.00189058287153574,102.660843849182
-0.00152757651145053,102.754566192627
-0.000902013113583591,102.832677602768
-0.00396872999554123,102.9264087677
-0.00343445160415658,103.004512548447
-0.00501513077711482,103.09823513031
-0.00509259855799396,103.176343202591
-0.00469907249152602,103.270075321198
0.00236735862437373,103.34818148613
0.0138306877712419,103.441907405853
0.0123967060548294,103.535633563995
0.00734646913805301,103.613744258881
0.0103298100854166,103.707472085953
0.0057629992008674,103.785574674606
0.00748772108042997,103.882429361343
0.00547445081336854,103.955505132675
0.0057017221391563,104.049227237701
0.00447663770516865,104.142963171005
0.00414470638162856,104.22106218338
0.00586539305801779,104.314790248871


==> figures/tikz/VS/M16_P1_VS_Ref.csv <==
VS,T
-8.95999999999978,0.00949873924255229
7.95384615384638,0.109498739242554
24.2740740740743,0.209498739242555
44.9678571428574,0.309498739242553
66.5068965517244,0.409498739242554
82.4133333333336,0.509498739242552
100.412903225807,0.609498739242554
109.446875,0.709498739242555
110.8,0.809498739242553
111.541176470588,0.909498739242554
111.568571428572,1.00949873924255
106.936111111111,1.10949873924255
95.8891891891894,1.20949873924256
80.3736842105266,1.30949873924255
55.5051282051285,1.40949873924255
32.4125000000003,1.50949873924255
18.1195121951222,1.60949873924255
-0.319047619047367,1.70949873924256
-18.841860465116,1.80949873924255
-35.3568181818179,1.90949873924255
-50.8488888888886,2.00949873924255
-62.4086956521737,2.10949873924255
-68.1425531914891,2.20949873924256
-75.8312499999998,2.30949873924255
-82.1653061224487,2.40949873924255
-99.0399999999997,2.50949873924255
-115.38,2.60949873924255
-141.276,2.70949873924256
-152.506,2.80949873924255
-152.124,2.90949873924255
-134.376,3.00949873924255
-109.242,3.10949873924255
-87.7419999999998,3.20949873924256
-70.0899999999998,3.30949873924255
-47.3819999999998,3.40949873924255
-22.4239999999998,3.50949873924255
-2.11799999999979,3.60949873924255
18.2000000000002,3.70949873924256
37.4480000000002,3.80949873924255
53.3720000000002,3.90949873924255
65.7580000000002,4.00949873924255
77.5580000000002,4.10949873924255
86.7180000000002,4.20949873924256
92.2680000000002,4.30949873924255
91.2160000000002,4.40949873924255
96.4600000000002,4.50949873924255
104.088,4.60949873924255
111.202,4.70949873924256
101.958,4.80949873924255
75.4140000000002,4.90949873924255
63.5680000000002,5.00949873924255
52.4080000000002,5.10949873924255
30.8720000000002,5.20949873924256
6.00600000000018,5.30949873924255
-3.14399999999983,5.40949873924255
-14.1399999999998,5.50949873924255
-25.8419999999998,5.60949873924255
-35.1139999999998,5.70949873924256
-42.8139999999998,5.80949873924255
-50.8059999999998,5.90949873924255
-71.0099999999998,6.00949873924255
-87.3859999999998,6.10949873924255
-94.0239999999998,6.20949873924256
-98.8839999999998,6.30949873924255
-97.1119999999998,6.40949873924255
-87.9139999999998,6.50949873924255
-69.3299999999998,6.60949873924255
-50.4199999999998,6.70949873924256
-34.2639999999998,6.80949873924255
-13.8419999999998,6.90949873924255
9.90800000000017,7.00949873924255
33.1220000000002,7.10949873924255
53.7720000000002,7.20949873924256
69.5040000000002,7.30949873924255
79.9560000000002,7.40949873924255
87.9080000000002,7.50949873924255
90.5820000000002,7.60949873924255
86.8260000000002,7.70949873924256
95.3140000000002,7.80949873924255
96.1580000000002,7.90949873924255
102.73,8.00949873924255
107.918,8.10949873924255
101.664,8.20949873924256
86.1160000000001,8.30949873924255
67.2560000000001,8.40949873924255
47.9100000000001,8.50949873924255
26.0100000000001,8.60949873924255
2.75200000000011,8.70949873924256
-18.7979999999999,8.80949873924255
-33.5859999999999,8.90949873924255
-44.4839999999999,9.00949873924255
-54.1599999999999,9.10949873924255
-61.3159999999999,9.20949873924256
-69.8039999999999,9.30949873924255
-82.7699999999999,9.40949873924255
-100.052,9.50949873924255
-112.684,9.60949873924255
-115.756,9.70949873924256
-113.42,9.80949873924255
-108.788,9.90949873924255
-99.9939999999998,10.0094987392426
-87.948,10.1094987392426
-72.5479999999999,10.2094987392426
-47.9159999999999,10.3094987392426
-30.9959999999999,10.4094987392426
-20.074,10.5094987392426
0.830000000000046,10.6094987392426
14.598,10.7094987392426
27.9600000000001,10.8094987392426
43.6440000000001,10.9094987392426
54.4880000000001,11.0094987392426
62.4380000000001,11.1094987392426
70.5340000000001,11.2094987392426
76.8360000000001,11.3094987392426
85.5000000000001,11.4094987392426
88.7900000000001,11.5094987392426
82.7860000000001,11.6094987392426
61.522,11.7094987392426
45.974,11.8094987392426
29.206,11.9094987392426
12.118,12.0094987392426
-1.12799999999995,12.1094987392426
-14.1599999999999,12.2094987392426
-22.8499999999999,12.3094987392426
-29.172,12.4094987392426
-36.05,12.5094987392426
-56.424,12.6094987392426
-76.2,12.7094987392426
-87.276,12.8094987392426
-89.814,12.9094987392426
-86.014,13.0094987392426
-77.832,13.1094987392426
-68.11,13.2094987392426
-56.92,13.3094987392426
-32.468,13.4094987392426
-4.94799999999998,13.5094987392426
20.448,13.6094987392426
41.748,13.7094987392426
61.842,13.8094987392426
74.6280000000001,13.9094987392426
82.9980000000001,14.0094987392426
87.7860000000001,14.1094987392426
97.0240000000001,14.2094987392426
96.5700000000001,14.3094987392426
102.52,14.4094987392426
92.9140000000001,14.5094987392426
77.8800000000001,14.6094987392426
51.5480000000001,14.7094987392426
32.0540000000001,14.8094987392426
9.46800000000008,14.9094987392426
-9.17599999999992,15.0094987392426
-32.0139999999999,15.1094987392426
-55.1999999999999,15.2094987392426
-71.5779999999999,15.3094987392426
-82.8779999999999,15.4094987392426
-92.7339999999999,15.5094987392426
-102.074,15.6094987392426
-121.62,15.7094987392426
-128.564,15.8094987392426
-126.834,15.9094987392426
-112.362,16.0094987392426
-98.1299999999999,16.1094987392426
-82.0239999999999,16.2094987392426
-58.1659999999999,16.3094987392426
-26.7979999999999,16.4094987392426
8.90000000000009,16.5094987392426
35.9540000000001,16.6094987392426
55.2080000000001,16.7094987392426
76.6480000000001,16.8094987392426
96.1520000000001,16.9094987392426
112.564,17.0094987392426
121.376,17.1094987392426
128.354,17.2094987392426
128.574,17.3094987392426
130.048,17.4094987392426
128.722,17.5094987392426
129.646,17.6094987392426
120.764,17.7094987392426
113.144,17.8094987392426
90.9940000000001,17.9094987392426
68.3840000000001,18.0094987392426
39.3880000000002,18.1094987392426
6.99000000000016,18.2094987392426
-16.8599999999998,18.3094987392426
-36.7979999999998,18.4094987392426
-52.5399999999998,18.5094987392426
-71.8319999999998,18.6094987392426
-100.504,18.7094987392426
-115.586,18.8094987392426
-124.052,18.9094987392426
-136.722,19.0094987392426
-146.618,19.1094987392426
-144.84,19.2094987392426
-146.446,19.3094987392426
-145.46,19.4094987392426
-128.096,19.5094987392426
-101.382,19.6094987392426
-79.2379999999999,19.7094987392426
-58.8279999999999,19.8094987392426
-34.4179999999999,19.9094987392426
-9.1799999999999,20.0094987392426
12.6800000000001,20.1094987392426
38.0760000000001,20.2094987392426
53.9220000000001,20.3094987392426
74.2060000000001,20.4094987392426
85.7880000000001,20.5094987392426
97.6900000000001,20.6094987392426
101.75,20.7094987392426
110.2,20.8094987392426
107.15,20.9094987392426
98.718,21.0094987392426
79.99,21.1094987392426
61.892,21.2094987392426
50.468,21.3094987392426
37.84,21.4094987392426
25.03,21.5094987392426
8.98000000000003,21.6094987392426
-13.076,21.7094987392426
-29.036,21.8094987392426
-42.8059999999999,21.9094987392426
-51.1879999999999,22.0094987392426
-67.8039999999999,22.1094987392426
-85.6099999999999,22.2094987392426
-92.6779999999999,22.3094987392426
-89.0419999999999,22.4094987392426
-75.7639999999999,22.5094987392426
-54.9259999999999,22.6094987392426
-32.5699999999999,22.7094987392426
-9.71399999999993,22.8094987392426
6.59800000000007,22.9094987392426
21.4160000000001,23.0094987392426
37.7200000000001,23.1094987392426
49.3100000000001,23.2094987392426
60.0260000000001,23.3094987392426
69.6100000000001,23.4094987392426
78.0100000000001,23.5094987392426
77.0740000000001,23.6094987392426
76.4580000000001,23.7094987392426
77.2740000000001,23.8094987392426
78.6560000000001,23.9094987392426
80.6060000000001,24.0094987392426
77.1820000000001,24.1094987392426
76.2880000000001,24.2094987392426
65.0400000000001,24.3094987392426
49.5240000000001,24.4094987392426
35.8300000000001,24.5094987392426
13.9180000000001,24.6094987392426
-6.36399999999989,24.7094987392426
-26.0139999999999,24.8094987392426
-39.8739999999999,24.9094987392426
-50.7339999999999,25.0094987392426
-59.1839999999999,25.1094987392426
-65.9479999999999,25.2094987392426
-71.1259999999999,25.3094987392426
-78.7379999999999,25.4094987392426
-89.7919999999999,25.5094987392426
-99.3459999999999,25.6094987392426
-98.4379999999999,25.7094987392426
-89.1459999999999,25.8094987392426
-77.5839999999999,25.9094987392426
-66.8579999999999,26.0094987392426
-53.0559999999999,26.1094987392426
-33.2519999999999,26.2094987392426
-14.3139999999999,26.3094987392426
2.8940000000001,26.4094987392426
16.3660000000001,26.5094987392426
26.9200000000001,26.6094987392426
36.2700000000001,26.7094987392426
41.2700000000001,26.8094987392426
45.7020000000001,26.9094987392426
51.5340000000001,27.0094987392426
52.7120000000001,27.1094987392426
57.1820000000001,27.2094987392426
66.0140000000001,27.3094987392426
76.3160000000001,27.4094987392426
77.3180000000001,27.5094987392426
63.0060000000001,27.6094987392426
51.4760000000001,27.7094987392426
40.7680000000001,27.8094987392426
24.9300000000001,27.9094987392426
8.8300000000001,28.0094987392426
-5.51399999999989,28.1094987392426
-20.0779999999999,28.2094987392426
-32.6719999999999,28.3094987392426
-38.1259999999999,28.4094987392426
-42.2559999999999,28.5094987392426
-46.8239999999999,28.6094987392426
-54.7439999999999,28.7094987392426
-66.0779999999998,28.8094987392426
-80.8319999999999,28.9094987392426
-91.0619999999998,29.0094987392426
-84.9259999999998,29.1094987392426
-75.3599999999998,29.2094987392426
-59.5679999999998,29.3094987392426
-39.6359999999998,29.4094987392426
-22.5579999999998,29.5094987392426
-4.13399999999982,29.6094987392426
13.5540000000002,29.7094987392426
26.1460000000002,29.8094987392426
37.4660000000002,29.9094987392426
43.4860000000002,30.0094987392426
53.0960000000002,30.1094987392426
58.1640000000003,30.2094987392426
59.8260000000002,30.3094987392426
61.9180000000002,30.4094987392426
63.4720000000002,30.5094987392426
64.5740000000002,30.6094987392426
67.1020000000002,30.7094987392426
70.2280000000002,30.8094987392426
65.1020000000002,30.9094987392426
45.8780000000002,31.0094987392426
25.6000000000002,31.1094987392426
7.2660000000002,31.2094987392426
-7.19799999999982,31.3094987392426
-24.8899999999998,31.4094987392426
-38.7859999999998,31.5094987392426
-53.7919999999998,31.6094987392426
-67.7639999999998,31.7094987392426
-78.5139999999998,31.8094987392426
-83.8519999999998,31.9094987392426
-94.6819999999998,32.0094987392426
-114.022,32.1094987392426
-113.766,32.2094987392426
-94.0059999999998,32.3094987392426
-69.9579999999998,32.4094987392426
-49.6139999999998,32.5094987392426
-32.8659999999998,32.6094987392426
-22.7899999999998,32.7094987392426
-5.56999999999984,32.8094987392426
12.7540000000002,32.9094987392426
22.2060000000002,33.0094987392426
38.8060000000002,33.1094987392426
54.7180000000001,33.2094987392426
61.8680000000001,33.3094987392426
69.2080000000001,33.4094987392426
71.3560000000001,33.5094987392426
71.7620000000001,33.6094987392426
71.4700000000001,33.7094987392426
68.6540000000001,33.8094987392426
64.2900000000001,33.9094987392426
65.3540000000001,34.0094987392426
64.9740000000001,34.1094987392426
68.1740000000001,34.2094987392426
62.1120000000001,34.3094987392426
52.8360000000001,34.4094987392426
42.4380000000001,34.5094987392426
28.7600000000001,34.6094987392426
10.8460000000001,34.7094987392426
0.0880000000000765,34.8094987392426
-7.19799999999992,34.9094987392426
-22.1799999999999,35.0094987392426
-35.838,35.1094987392426
-44.254,35.2094987392426
-50.336,35.3094987392426
-53.876,35.4094987392426
-57.884,35.5094987392426
-69.35,35.6094987392426
-77.136,35.7094987392426
-82.356,35.8094987392426
-86.106,35.9094987392426
-71.544,36.0094987392426
-48.682,36.1094987392426
-31.618,36.2094987392426
-14.506,36.3094987392426
1.55000000000002,36.4094987392426
19.48,36.5094987392426
30.266,36.6094987392426
40.826,36.7094987392426
46.0080000000001,36.8094987392426
52.7260000000001,36.9094987392426
52.0020000000001,37.0094987392426
53.9660000000001,37.1094987392426
56.5920000000001,37.2094987392426
57.8780000000001,37.3094987392426
60.0160000000001,37.4094987392426
67.8900000000001,37.5094987392426
65.4340000000001,37.6094987392426
65.7400000000001,37.7094987392426
54.9080000000001,37.8094987392426
41.8880000000001,37.9094987392426
23.6660000000001,38.0094987392426
6.10000000000009,38.1094987392426
-14.9239999999999,38.2094987392426
-36.2439999999999,38.3094987392426
-53.6539999999999,38.4094987392426
-69.9639999999999,38.5094987392426
-84.6839999999999,38.6094987392426
-95.7059999999999,38.7094987392426
-96.0719999999999,38.8094987392426
-94.8659999999999,38.9094987392426
-87.1859999999999,39.0094987392426
-74.1619999999998,39.1094987392426
-53.8259999999998,39.2094987392426
-32.2219999999998,39.3094987392426
-14.4479999999998,39.4094987392426
-3.84399999999981,39.5094987392426
0.776000000000188,39.6094987392426
5.4960000000002,39.7094987392426
15.0740000000002,39.8094987392426
16.3280000000002,39.9094987392426
22.4740000000002,40.0094987392426
25.4540000000001,40.1094987392426
26.3060000000001,40.2094987392426
31.9220000000001,40.3094987392426
39.2460000000001,40.4094987392426
46.2240000000001,40.5094987392426
58.8020000000001,40.6094987392426
67.0200000000001,40.7094987392426
67.8880000000001,40.8094987392426
62.4280000000001,40.9094987392426
51.6180000000001,41.0094987392426
34.4140000000001,41.1094987392426
11.8680000000001,41.2094987392426
-8.97999999999995,41.3094987392426
-23.006,41.4094987392426
-30.962,41.5094987392426
-40.562,41.6094987392426
-52.504,41.7094987392426
-60.67,41.8094987392426
-54.914,41.9094987392426
-48.438,42.0094987392426
-54.508,42.1094987392426
-50.32,42.2094987392426
-33.708,42.3094987392426
-14.604,42.4094987392426
-3.19199999999999,42.5094987392426
7.16800000000001,42.6094987392426
16.286,42.7094987392426
26.142,42.8094987392426
29.694,42.9094987392426
33.036,43.0094987392426
37.2940000000001,43.1094987392426
38.5100000000001,43.2094987392426
34.7300000000001,43.3094987392426
38.8240000000001,43.4094987392426
45.7880000000001,43.5094987392426
50.4560000000001,43.6094987392426
58.6800000000001,43.7094987392426
70.4380000000001,43.8094987392426
74.7440000000001,43.9094987392426
68.7980000000001,44.0094987392426
52.5040000000001,44.1094987392426
32.7340000000001,44.2094987392426
5.52600000000007,44.3094987392426
-22.9539999999999,44.4094987392426
-44.2339999999999,44.5094987392426
-58.2179999999999,44.6094987392426
-70.8479999999999,44.7094987392426
-94.8219999999999,44.8094987392426
-112.126,44.9094987392426
-113.792,45.0094987392426
-99.9799999999999,45.1094987392426
-85.8119999999999,45.2094987392426
-65.3979999999999,45.3094987392426
-44.8199999999999,45.4094987392426
-29.0739999999999,45.5094987392426
-11.1099999999999,45.6094987392426
2.04400000000007,45.7094987392426
6.33800000000007,45.8094987392426
11.6260000000001,45.9094987392426
17.5980000000001,46.0094987392426
23.0440000000001,46.1094987392426
27.9940000000001,46.2094987392425
34.7060000000001,46.3094987392426
39.4040000000001,46.4094987392426
47.0000000000001,46.5094987392426
63.1520000000001,46.6094987392426
78.7620000000001,46.7094987392425
88.8180000000001,46.8094987392426
93.1700000000001,46.9094987392426
80.9900000000001,47.0094987392426
58.4080000000001,47.1094987392426
30.6620000000001,47.2094987392425
9.60200000000007,47.3094987392426
-11.8819999999999,47.4094987392426
-34.6499999999999,47.5094987392426
-50.3579999999999,47.6094987392426
-58.7899999999999,47.7094987392425
-66.9019999999999,47.8094987392426
-72.5239999999999,47.9094987392426
-82.6979999999999,48.0094987392426
-92.4979999999999,48.1094987392426
-103.988,48.2094987392425
-112.28,48.3094987392426
-104.306,48.4094987392426
-75.0079999999999,48.5094987392426
-42.4239999999999,48.6094987392426
-16.4759999999999,48.7094987392425
-1.20599999999993,48.8094987392426
3.47800000000008,48.9094987392426
15.4520000000001,49.0094987392426
28.9540000000001,49.1094987392426
38.9540000000001,49.2094987392425
50.0620000000001,49.3094987392426
57.0860000000001,49.4094987392426
62.8400000000001,49.5094987392426
65.9980000000001,49.6094987392426
63.4960000000001,49.7094987392425
63.3560000000001,49.8094987392426
63.7760000000001,49.9094987392426
66.6820000000001,50.0094987392426
66.1780000000001,50.1094987392426
63.428,50.2094987392425
58.58,50.3094987392426
52.706,50.4094987392426
45.742,50.5094987392426
38.6500000000001,50.6094987392426
36.3860000000001,50.7094987392425
26.9840000000001,50.8094987392426
11.5560000000001,50.9094987392426
-3.41999999999996,51.0094987392426
-15.738,51.1094987392426
-30.444,51.2094987392425
-43.68,51.3094987392426
-55.6,51.4094987392426
-68.214,51.5094987392426
-80.434,51.6094987392426
-78.138,51.7094987392425
-64.358,51.8094987392426
-47.248,51.9094987392426
-30.038,52.0094987392426
-16.754,52.1094987392426
-4.47800000000004,52.2094987392425
3.91999999999996,52.3094987392426
11.53,52.4094987392426
21.43,52.5094987392426
28.638,52.6094987392426
31.91,52.7094987392425
34.02,52.8094987392426
35.806,52.9094987392426
36.172,53.0094987392426
37.096,53.1094987392426
36.674,53.2094987392425
37.98,53.3094987392426
37.95,53.4094987392426
36.49,53.5094987392426
34.734,53.6094987392426
34.696,53.7094987392425
30.372,53.8094987392426
21.766,53.9094987392426
13.0300000000001,54.0094987392426
2.00200000000007,54.1094987392426
-19.2719999999999,54.2094987392425
-30.5519999999999,54.3094987392426
-36.6859999999999,54.4094987392426
-36.6219999999999,54.5094987392426
-37.2359999999999,54.6094987392426
-42.4259999999999,54.7094987392425
-52.0459999999999,54.8094987392426
-61.1979999999999,54.9094987392426
-74.0319999999999,55.0094987392426
-81.6239999999999,55.1094987392426
-77.1099999999999,55.2094987392425
-63.5559999999999,55.3094987392426
-48.9559999999999,55.4094987392426
-30.2799999999999,55.5094987392426
-9.60799999999989,55.6094987392426
2.0460000000001,55.7094987392425
13.8000000000001,55.8094987392426
22.7660000000001,55.9094987392426
29.8500000000001,56.0094987392426
33.9400000000001,56.1094987392426
37.9660000000001,56.2094987392425
40.7460000000001,56.3094987392426
39.0480000000001,56.4094987392426
38.7560000000001,56.5094987392426
39.9800000000001,56.6094987392426
45.5080000000001,56.7094987392425
54.3900000000001,56.8094987392426
56.8160000000001,56.9094987392426
56.0300000000001,57.0094987392426
47.1680000000001,57.1094987392426
29.2380000000001,57.2094987392425
6.2320000000001,57.3094987392426
-10.0939999999999,57.4094987392426
-19.8259999999999,57.5094987392426
-26.8799999999999,57.6094987392426
-31.9559999999999,57.7094987392425
-37.6899999999999,57.8094987392426
-46.1499999999999,57.9094987392426
-50.1559999999999,58.0094987392426
-52.5539999999999,58.1094987392426
-55.4159999999999,58.2094987392425
-65.7879999999999,58.3094987392426
-77.6919999999999,58.4094987392426
-80.0639999999999,58.5094987392426
-78.1199999999998,58.6094987392426
-70.9199999999998,58.7094987392425
-54.4599999999998,58.8094987392426
-32.0359999999998,58.9094987392426
-13.1399999999998,59.0094987392426
5.43600000000018,59.1094987392426
23.8560000000002,59.2094987392425
40.2900000000002,59.3094987392426
51.7040000000002,59.4094987392426
57.9860000000002,59.5094987392426
61.9960000000002,59.6094987392426
57.6340000000002,59.7094987392425
58.7220000000002,59.8094987392426
65.4020000000002,59.9094987392426
70.8820000000002,60.0094987392426
71.214,60.1094987392426
60.45,60.2094987392425
51.458,60.3094987392426
49.39,60.4094987392426
33.394,60.5094987392426
19.706,60.6094987392426
6.42799999999997,60.7094987392425
-9.75400000000003,60.8094987392426
-28.78,60.9094987392426
-46.694,61.0094987392426
-57.366,61.1094987392426
-70.776,61.2094987392425
-78.796,61.3094987392426
-59.272,61.4094987392426
-40.142,61.5094987392426
-23.532,61.6094987392426
-13.5,61.7094987392425
-3.22800000000001,61.8094987392426
7.024,61.9094987392426
21.104,62.0094987392426
32.922,62.1094987392426
42.444,62.2094987392425
48.566,62.3094987392426
49.466,62.4094987392426
51.272,62.5094987392426
52.878,62.6094987392426
60.218,62.7094987392425
65.2280000000001,62.8094987392426
61.1340000000001,62.9094987392426
43.8700000000001,63.0094987392426
27.3720000000001,63.1094987392426
7.73200000000008,63.2094987392425
-5.20399999999991,63.3094987392426
-25.5779999999999,63.4094987392426
-37.3239999999999,63.5094987392426
-56.2359999999999,63.6094987392426
-63.1179999999999,63.7094987392425
-75.8419999999999,63.8094987392426
-86.2579999999999,63.9094987392426
-95.8659999999999,64.0094987392426
-100.836,64.1094987392426
-99.2139999999999,64.2094987392425
-89.1679999999999,64.3094987392426
-67.7559999999999,64.4094987392426
-47.9619999999999,64.5094987392426
-29.7219999999999,64.6094987392426
-9.20999999999993,64.7094987392425
8.14200000000008,64.8094987392426
25.1740000000001,64.9094987392426
40.8600000000001,65.0094987392426
54.2820000000002,65.1094987392426
63.3680000000001,65.2094987392425
70.2640000000001,65.3094987392426
71.7940000000001,65.4094987392426
73.9060000000001,65.5094987392426
69.5020000000001,65.6094987392426
65.5640000000001,65.7094987392425
70.4120000000001,65.8094987392426
69.8840000000001,65.9094987392426
67.1300000000001,66.0094987392426
54.0960000000001,66.1094987392426
35.6940000000001,66.2094987392425
16.9940000000001,66.3094987392426
-0.937999999999925,66.4094987392426
-20.8939999999999,66.5094987392426
-41.7139999999999,66.6094987392426
-61.3399999999999,66.7094987392425
-74.4059999999999,66.8094987392426
-84.5819999999999,66.9094987392426
-94.7459999999999,67.0094987392426
-105.614,67.1094987392426
-94.2779999999999,67.2094987392425
-73.2259999999999,67.3094987392426
-50.7679999999999,67.4094987392426
-33.0499999999999,67.5094987392426
-11.1259999999999,67.6094987392426
11.0060000000001,67.7094987392425
34.2600000000001,67.8094987392426
53.4440000000001,67.9094987392426
67.4020000000001,68.0094987392426
79.0100000000001,68.1094987392426
85.1800000000001,68.2094987392425
86.9920000000001,68.3094987392426
87.4640000000001,68.4094987392426
88.4980000000001,68.5094987392426
94.0500000000001,68.6094987392426
102.976,68.7094987392425
110.072,68.8094987392426
101.49,68.9094987392426
91.2840000000001,69.0094987392426
75.7620000000001,69.1094987392426
56.8560000000001,69.2094987392425
24.5700000000001,69.3094987392426
-5.05599999999987,69.4094987392426
-49.8479999999999,69.5094987392426
-102.732,69.6094987392426
-136.548,69.7094987392425
-145.658,69.8094987392426
-149.94,69.9094987392426
-146.406,70.0094987392426
-143.27,70.1094987392426
-146.54,70.2094987392425
-138.192,70.3094987392426
-127.354,70.4094987392426
-110.126,70.5094987392426
-88.4879999999999,70.6094987392426
-69.3619999999999,70.7094987392425
-43.1879999999999,70.8094987392426
-20.0079999999999,70.9094987392426
6.03000000000009,71.0094987392426
25.8640000000001,71.1094987392426
49.5460000000001,71.2094987392425
74.0100000000001,71.3094987392426
95.1140000000001,71.4094987392426
101.552,71.5094987392426
100.254,71.6094987392426
103.278,71.7094987392425
110.5,71.8094987392426
111.884,71.9094987392426
105.466,72.0094987392426
93.9680000000001,72.1094987392426
76.5060000000001,72.2094987392425
47.8220000000001,72.3094987392426
18.5360000000001,72.4094987392426
-2.89999999999991,72.5094987392426
-17.6279999999999,72.6094987392426
-32.8339999999999,72.7094987392425
-43.5639999999999,72.8094987392426
-52.8279999999999,72.9094987392426
-58.5799999999999,73.0094987392426
-77.9919999999999,73.1094987392426
-86.0599999999999,73.2094987392425
-88.6819999999999,73.3094987392426
-84.7839999999999,73.4094987392426
-77.3479999999999,73.5094987392426
-61.3439999999999,73.6094987392426
-40.9459999999998,73.7094987392425
-21.2779999999998,73.8094987392426
7.55800000000017,73.9094987392426
31.2800000000002,74.0094987392426
56.6420000000002,74.1094987392426
78.5220000000002,74.2094987392425
95.0300000000002,74.3094987392426
105.308,74.4094987392426
114.27,74.5094987392426
118.748,74.6094987392426
118.736,74.7094987392425
103.95,74.8094987392426
60.3240000000002,74.9094987392426
23.9580000000002,75.0094987392426
-8.89399999999983,75.1094987392426
-35.0159999999998,75.2094987392425
-58.4479999999998,75.3094987392426
-75.9919999999998,75.4094987392426
-87.5419999999999,75.5094987392426
-86.9519999999999,75.6094987392426
-93.2559999999999,75.7094987392425
-100.144,75.8094987392426
-106.508,75.9094987392426
-115.254,76.0094987392426
-124.562,76.1094987392426
-119.28,76.2094987392425
-109.372,76.3094987392426
-90.8679999999999,76.4094987392426
-71.6639999999999,76.5094987392426
-48.7539999999999,76.6094987392426
-21.3279999999999,76.7094987392425
3.30800000000012,76.8094987392426
21.0320000000001,76.9094987392426
40.6140000000001,77.0094987392426
58.9800000000001,77.1094987392426
78.0320000000001,77.2094987392425
101.5,77.3094987392426
117.018,77.4094987392426
127.322,77.5094987392426
131.722,77.6094987392426
130.36,77.7094987392425
128.298,77.8094987392426
121.718,77.9094987392426
103.824,78.0094987392426
80.906,78.1094987392426
48.952,78.2094987392425
24.948,78.3094987392426
-13.1,78.4094987392426
-31.326,78.5094987392426
-47.7679999999999,78.6094987392426
-67.1099999999999,78.7094987392425
-82.9679999999999,78.8094987392426
-95.2119999999999,78.9094987392426
-109.774,79.0094987392426
-120.662,79.1094987392426
-118.69,79.2094987392425
-112.876,79.3094987392426
-99.3799999999999,79.4094987392426
-83.2679999999999,79.5094987392426
-61.5279999999999,79.6094987392426
-39.1739999999999,79.7094987392425
-11.1119999999999,79.8094987392426
11.5020000000001,79.9094987392426
32.3420000000002,80.0094987392426
48.1780000000001,80.1094987392426
62.6360000000001,80.2094987392425
77.4720000000001,80.3094987392426
85.6600000000001,80.4094987392426
88.1980000000001,80.5094987392426
90.0060000000001,80.6094987392426
91.0820000000001,80.7094987392425
88.3960000000001,80.8094987392426
88.0440000000001,80.9094987392426
91.1100000000001,81.0094987392426
86.9220000000001,81.1094987392426
72.4500000000001,81.2094987392425
50.6420000000001,81.3094987392426
30.6180000000001,81.4094987392426
13.4400000000001,81.5094987392426
-6.77399999999991,81.6094987392426
-27.6999999999999,81.7094987392425
-48.0919999999999,81.8094987392426
-65.0019999999999,81.9094987392426
-81.2639999999999,82.0094987392426
-95.6299999999999,82.1094987392426
-110.896,82.2094987392425
-124.172,82.3094987392426
-122.648,82.4094987392426
-113.566,82.5094987392426
-96.1199999999999,82.6094987392426
-60.3259999999999,82.7094987392425
-24.1379999999999,82.8094987392426
9.21200000000008,82.9094987392426
35.4120000000001,83.0094987392426
52.4420000000001,83.1094987392426
72.3200000000001,83.2094987392425
85.8860000000001,83.3094987392426
93.0580000000001,83.4094987392426
98.9400000000001,83.5094987392426
99.4520000000001,83.6094987392426
105.372,83.7094987392425
107.608,83.8094987392426
107.082,83.9094987392426
101.91,84.0094987392426
85.2160000000001,84.1094987392426
64.0700000000001,84.2094987392425
43.4620000000001,84.3094987392426
28.3820000000001,84.4094987392426
0.968000000000131,84.5094987392426
-32.7539999999999,84.6094987392426
-71.7719999999999,84.7094987392425
-93.9019999999999,84.8094987392426
-109.83,84.9094987392426
-119.236,85.0094987392426
-124.104,85.1094987392426
-135.222,85.2094987392425
-136.336,85.3094987392426
-130.41,85.4094987392426
-116.736,85.5094987392426
-106.562,85.6094987392426
-91.9419999999999,85.7094987392425
-69.7939999999999,85.8094987392426
-49.3239999999999,85.9094987392426
-26.7259999999999,86.0094987392426
-0.185999999999865,86.1094987392426
24.1600000000001,86.2094987392425
45.2960000000001,86.3094987392426
68.2300000000001,86.4094987392426
84.8320000000001,86.5094987392426
92.9080000000001,86.6094987392426
98.3960000000001,86.7094987392425
106.234,86.8094987392426
112.398,86.9094987392426
110.948,87.0094987392426
110.718,87.1094987392426
105.546,87.2094987392425
84.5480000000001,87.3094987392426
60.1140000000001,87.4094987392426
33.4680000000001,87.5094987392426
13.7640000000001,87.6094987392426
-4.15799999999985,87.7094987392425
-29.2799999999998,87.8094987392426
-49.2999999999998,87.9094987392426
-60.9459999999998,88.0094987392426
-71.2799999999998,88.1094987392426
-84.0679999999998,88.2094987392425
-99.1739999999998,88.3094987392426
-106.622,88.4094987392426
-107.422,88.5094987392426
-99.5419999999999,88.6094987392426
-85.9539999999999,88.7094987392425
-72.6799999999999,88.8094987392426
-59.8119999999999,88.9094987392426
-41.5219999999999,89.0094987392426
-24.9259999999999,89.1094987392426
-11.1019999999999,89.2094987392425
7.00200000000013,89.3094987392426
26.3260000000001,89.4094987392426
41.4960000000001,89.5094987392426
54.3480000000002,89.6094987392426
71.7460000000002,89.7094987392425
83.4540000000002,89.8094987392426
86.2260000000002,89.9094987392426
84.1380000000002,90.0094987392426
86.4420000000001,90.1094987392426
89.2220000000001,90.2094987392425
86.4820000000001,90.3094987392426
78.2120000000001,90.4094987392426
70.6520000000001,90.5094987392426
53.9540000000001,90.6094987392426
29.0340000000001,90.7094987392425
11.6960000000001,90.8094987392426
-7.90399999999991,90.9094987392426
-25.6899999999999,91.0094987392426
-39.3959999999999,91.1094987392426
-58.5699999999999,91.2094987392425
-74.0919999999999,91.3094987392426
-82.9199999999999,91.4094987392426
-88.0579999999999,91.5094987392426
-92.4079999999999,91.6094987392426
-101.15,91.7094987392425
-108.316,91.8094987392426
-103.89,91.9094987392426
-87.9819999999999,92.0094987392426
-64.6739999999999,92.1094987392426
-37.9799999999998,92.2094987392425
-8.95799999999984,92.3094987392426
19.0920000000002,92.4094987392426
36.9880000000002,92.5094987392426
48.6200000000002,92.6094987392426
63.1560000000002,92.7094987392425
72.4220000000002,92.8094987392426
78.2880000000001,92.9094987392426
81.7220000000001,93.0094987392426
82.7260000000001,93.1094987392426
89.1100000000001,93.2094987392425
95.0000000000001,93.3094987392426
98.5060000000001,93.4094987392426
104.63,93.5094987392426
93.4460000000001,93.6094987392426
70.0260000000001,93.7094987392425
48.3420000000001,93.8094987392426
24.3740000000001,93.9094987392426
-0.707999999999916,94.0094987392426
-23.9239999999999,94.1094987392426
-45.2659999999999,94.2094987392425
-59.6599999999999,94.3094987392426
-74.7819999999999,94.4094987392426
-85.3879999999999,94.5094987392426
-94.2839999999999,94.6094987392426
-100.438,94.7094987392425
-97.8579999999999,94.8094987392426
-90.6019999999999,94.9094987392426
-77.7979999999999,95.0094987392426
-64.5739999999999,95.1094987392426
-49.9259999999999,95.2094987392425
-28.9139999999999,95.3094987392426
-10.8079999999999,95.4094987392426
4.28200000000006,95.5094987392426
23.2000000000001,95.6094987392426
34.9100000000001,95.7094987392425
41.4800000000001,95.8094987392426
47.7900000000001,95.9094987392426
55.8440000000001,96.0094987392426
56.5840000000001,96.1094987392426
56.6720000000001,96.2094987392425
57.1260000000001,96.3094987392426
61.8840000000001,96.4094987392426
61.0820000000001,96.5094987392426
61.8000000000001,96.6094987392426
56.1700000000001,96.7094987392425
40.2020000000001,96.8094987392426
21.9140000000001,96.9094987392426
1.33400000000007,97.0094987392426
-17.6319999999999,97.1094987392426
-36.0299999999999,97.2094987392425
-47.7399999999999,97.3094987392426
-56.3379999999999,97.4094987392426
-69.5039999999999,97.5094987392426
-81.9879999999999,97.6094987392426
-93.9119999999999,97.7094987392425
-100.148,97.8094987392426
-93.6479999999999,97.9094987392426
-91.4279999999999,98.0094987392426
-78.6019999999999,98.1094987392426
-61.3319999999999,98.2094987392425
-44.7919999999999,98.3094987392426
-23.9699999999999,98.4094987392426
-4.86399999999994,98.5094987392426
14.4260000000001,98.6094987392426
27.8000000000001,98.7094987392425
45.1560000000001,98.8094987392426
55.7000000000001,98.9094987392426
63.2480000000001,99.0094987392426
61.6620000000001,99.1094987392426
63.7280000000001,99.2094987392425
67.2740000000001,99.3094987392426
72.1140000000001,99.4094987392426
77.1660000000001,99.5094987392426
94.4840000000001,99.6094987392426
104.202,99.7094987392425
109.418,99.8094987392426
99.3900000000001,99.9094987392426
77.1720000000001,100.009498739243
52.7920000000001,100.109498739243
34.1960000000001,100.209498739243
11.4600000000001,100.309498739243
-13.2339999999999,100.409498739243
-35.9079999999999,100.509498739243
-48.4939999999999,100.609498739243
-58.9399999999999,100.709498739243
-70.1099999999999,100.809498739243
-81.9679999999999,100.909498739243
-91.5159999999999,101.009498739243
-98.8679999999999,101.109498739243
-101.806,101.209498739243
-107.252,101.309498739243
-108.03,101.409498739243
-103.314,101.509498739243
-88.2659999999999,101.609498739243
-68.0159999999999,101.709498739243
-47.5799999999999,101.809498739243
-24.8579999999999,101.909498739243
-1.88799999999986,102.009498739243
15.5180000000002,102.109498739243
33.5140000000002,102.209498739243
47.9380000000001,102.309498739243
54.3060000000001,102.409498739243
55.2300000000001,102.509498739243
57.5140000000001,102.609498739243
59.1300000000001,102.709498739243
56.9880000000001,102.809498739243
59.0660000000001,102.909498739243
60.3840000000001,103.009498739243
66.1400000000001,103.109498739243
68.4600000000001,103.209498739243
67.4100000000001,103.309498739243
66.0980000000001,103.409498739243
68.5620000000001,103.509498739243
66.8940000000001,103.609498739243
56.1900000000001,103.709498739243
33.6240000000001,103.809498739243
12.0660000000001,103.909498739243
-7.39999999999992,104.009498739243
-23.6259999999999,104.109498739243
-34.4719999999999,104.209498739243
-45.9119999999999,104.309498739243
-56.1939999999999,104.409498739243
-66.2079999999999,104.509498739243
-80.9039999999999,104.609498739243
-96.1699999999999,104.709498739243
-96.9559999999999,104.809498739243
-92.3039999999999,104.909498739243
-79.1899999999999,105.009498739243
-67.6999999999999,105.109498739243
-46.9639999999999,105.209498739243
-24.0419999999999,105.309498739243
-6.96999999999994,105.409498739243
10.2600000000001,105.509498739243
25.634,105.609498739243
40.084,105.709498739243
47.482,105.809498739243
52.852,105.909498739243
56.3700000000001,106.009498739243
57.2240000000001,106.109498739243
53.1800000000001,106.209498739243
49.9620000000001,106.309498739243
48.2700000000001,106.409498739243
47.1040000000001,106.509498739243
45.4220000000001,106.609498739243
42.1100000000001,106.709498739243
49.2680000000001,106.809498739243
60.9160000000001,106.909498739243
65.0740000000001,107.009498739243
60.7760000000001,107.109498739243
52.0160000000001,107.209498739243
33.9440000000001,107.309498739243
12.7800000000001,107.409498739243
-10.2819999999999,107.509498739243
-29.1499999999999,107.609498739243
-39.6619999999999,107.709498739243
-50.7179999999999,107.809498739243
-58.3699999999999,107.909498739243
-62.6759999999999,108.009498739243
-64.7639999999999,108.109498739243
-58.6899999999999,108.209498739243
-55.4179999999999,108.309498739243
-55.0359999999999,108.409498739243
-63.5799999999999,108.509498739243
-75.1739999999999,108.609498739243
-80.9059999999998,108.709498739243
-81.8499999999999,108.809498739243
-76.8779999999998,108.909498739243
-69.9219999999998,109.009498739243
-54.8299999999998,109.109498739243
-33.4919999999998,109.209498739243
-17.8959999999998,109.309498739243
-0.819999999999798,109.409498739243
14.6240000000002,109.509498739243
25.2020000000002,109.609498739243
33.7640000000002,109.709498739243
41.2360000000002,109.809498739243
48.4600000000002,109.909498739243
50.3780000000002,110.009498739243
49.196,110.109498739243
46.958,110.209498739243
44.448,110.309498739243
44.65,110.409498739243
44.574,110.509498739243
47.126,110.609498739243
50.334,110.709498739243
47.126,110.809498739243
42.44,110.909498739243
40.18,111.009498739243
41.43,111.109498739243
42.506,111.209498739243
39.528,111.309498739243
34.566,111.409498739243
25.724,111.509498739243
10.09,111.609498739243
-7.04600000000004,111.709498739243
-22.748,111.809498739243
-35.122,111.909498739243
-42.164,112.009498739243
-46.938,112.109498739243
-54.63,112.209498739243
-60.368,112.309498739243
-65.076,112.409498739243
-75.634,112.509498739243
-92.952,112.609498739243
-91.918,112.709498739243
-88.538,112.809498739243
-79.84,112.909498739243
-65.016,113.009498739243
-46.998,113.109498739243
-25.696,113.209498739243
3.70600000000003,113.309498739243
32.2,113.409498739243
53.804,113.509498739243
60.566,113.609498739243
58.554,113.709498739243
61.648,113.809498739243
63.652,113.909498739243
65.524,114.009498739243
64.11,114.109498739243
60.312,114.209498739243
58.04,114.309498739243
57.28,114.409498739243
56.166,114.509498739243
53.766,114.609498739243
63.08,114.709498739243
69.194,114.809498739243
69.078,114.909498739243
59.684,115.009498739243
39.9480000000001,115.109498739243
17.9580000000001,115.209498739243
-5.01399999999993,115.309498739243
-18.9119999999999,115.409498739243
-27.6699999999999,115.509498739243
-37.1419999999999,115.609498739243
-45.3379999999999,115.709498739243
-51.1919999999999,115.809498739243
-59.7139999999999,115.909498739243
-65.6759999999999,116.009498739243
-71.1999999999999,116.109498739243
-78.5659999999999,116.209498739243
-75.7219999999999,116.309498739243
-70.5639999999999,116.409498739243
-65.0739999999999,116.509498739243
-59.4519999999999,116.609498739243
-49.7839999999999,116.709498739243
-38.036,116.809498739243
-25.114,116.909498739243
-14.0759999999999,117.009498739243
-1.90799999999995,117.109498739243
5.49800000000005,117.209498739243
13.404,117.309498739243
26.716,117.409498739243
33.952,117.509498739243
39.718,117.609498739243
43.812,117.709498739243
48.192,117.809498739243
49.926,117.909498739243
51.31,118.009498739243
54.354,118.109498739243
61.038,118.209498739243
69.49,118.309498739243
74.67,118.409498739243
65.57,118.509498739243
54.23,118.609498739243
44.62,118.709498739243
26.876,118.809498739243
10.172,118.909498739243
-4.44599999999996,119.009498739243
-11.018,119.109498739243
-20.726,119.209498739243
-33.518,119.309498739243
-42.448,119.409498739243
-52.414,119.509498739243
-60.13,119.609498739243
-74.438,119.709498739243
-94.364,119.809498739243
-102.698,119.909498739243
-95.49,120.009498739243
-78.8339999999999,120.109498739243
-64.8179999999999,120.209498739243
-47.5499999999999,120.309498739243
-34.0279999999999,120.409498739243
-25.2999999999999,120.509498739243
-12.4399999999999,120.609498739243
-3.38199999999994,120.709498739243
6.01200000000006,120.809498739243
14.7180000000001,120.909498739243
26.0420000000001,121.009498739243
32.7160000000001,121.109498739243
37.8160000000001,121.209498739243
41.3960000000001,121.309498739243
41.3280000000001,121.409498739243
39.5540000000001,121.509498739243
46.3920000000001,121.609498739243
57.9520000000001,121.709498739243
71.1660000000001,121.809498739243
87.0360000000001,121.909498739243
87.7220000000001,122.009498739243
77.2440000000001,122.109498739243
59.4880000000001,122.209498739243
37.3400000000001,122.309498739243
12.8880000000001,122.409498739243
-9.4999999999999,122.509498739243
-30.5459999999999,122.609498739243
-46.1719999999999,122.709498739243
-56.3319999999999,122.809498739243
-70.9119999999999,122.909498739243
-77.8539999999999,123.009498739243
-80.1819999999999,123.109498739243
-88.9519999999999,123.209498739243
-96.1859999999999,123.309498739243
-91.9839999999999,123.409498739243
-65.3539999999999,123.509498739243
-41.3579999999999,123.609498739243
-22.1859999999999,123.709498739243
-5.87999999999993,123.809498739243
17.4280000000001,123.909498739243
34.4740000000001,124.009498739243
44.2180000000001,124.109498739243
53.8400000000001,124.209498739243
63.4780000000001,124.309498739243
70.0760000000001,124.409498739243
72.5360000000001,124.509498739243
73.7040000000001,124.609498739243
82.5360000000001,124.709498739243
81.9520000000001,124.809498739243
82.8520000000001,124.909498739243
76.3840000000001,125.009498739243
70.4380000000001,125.109498739243
61.1300000000001,125.209498739243
46.6000000000001,125.309498739243
27.8020000000001,125.409498739243
0.784000000000069,125.509498739243
-18.4739999999999,125.609498739243
-42.9199999999999,125.709498739243
-62.6379999999999,125.809498739243
-79.3839999999999,125.909498739243
-96.5979999999999,126.009498739243
-104.016,126.109498739243
-107.7,126.209498739243
-107.762,126.309498739243
-102.154,126.409498739243
-83.8939999999999,126.509498739243
-62.1859999999999,126.609498739243
-48.1859999999999,126.709498739243
-28.9619999999999,126.809498739243
-6.53199999999993,126.909498739243
11.0240000000001,127.009498739243
21.5860000000001,127.109498739243
27.3800000000001,127.209498739243
35.4520000000001,127.309498739243
40.4960000000001,127.409498739243
45.3900000000001,127.509498739243
52.1200000000001,127.609498739243
57.5560000000001,127.709498739243
59.6820000000001,127.809498739243
64.3000000000001,127.909498739243
69.254,128.009498739243
75.5140000000001,128.109498739243
80.016,128.209498739243
80.8220000000001,128.309498739243
71.1780000000001,128.409498739243
53.0980000000001,128.509498739243
34.686,128.609498739243
15.1200000000001,128.709498739243
-4.50999999999993,128.809498739243
-21.0799999999999,128.909498739243
-35.4039999999999,129.009498739243
-47.5059999999999,129.109498739243
-52.4279999999999,129.209498739243
-56.1459999999999,129.309498739243
-62.4459999999999,129.409498739243
-64.1339999999999,129.509498739243
-66.2519999999999,129.609498739243
-77.0499999999999,129.709498739243
-81.6319999999999,129.809498739243
-75.9999999999999,129.909498739243
-72.2359999999999,130.009498739243
-66.248,130.109498739243
-58.006,130.209498739243
-47.518,130.309498739243
-31.736,130.409498739243
-21.648,130.509498739243
-0.259999999999955,130.609498739243
19.238,130.709498739243
32.722,130.809498739243
40.952,130.909498739243
48.776,131.009498739243
54.088,131.109498739243
59.8,131.209498739243
55.906,131.309498739243
55.492,131.409498739243
57.578,131.509498739243
65.244,131.609498739243
67.55,131.709498739243
69.684,131.809498739243
58.6660000000001,131.909498739243
40.5280000000001,132.009498739243
23.3920000000001,132.109498739243
14.0620000000001,132.209498739243
6.42200000000006,132.309498739243
-3.32599999999995,132.409498739243
-13.0139999999999,132.509498739243
-24.6459999999999,132.609498739243
-38.0599999999999,132.709498739243
-52.0279999999999,132.809498739243
-66.4919999999999,132.909498739243
-78.0539999999999,133.009498739243
-81.7519999999999,133.109498739243
-77.7199999999999,133.209498739243
-67.982,133.309498739243
-57.786,133.409498739243
-44.404,133.509498739243
-32.004,133.609498739243
-14.4759999999999,133.709498739243
-0.84599999999994,133.809498739243
12.8680000000001,133.909498739243
26.6540000000001,134.009498739243
39.5460000000001,134.109498739243
51.4520000000001,134.209498739243
58.1400000000001,134.309498739243
64.5700000000001,134.409498739243
67.4180000000001,134.509498739243
68.5420000000001,134.609498739243
74.1000000000001,134.709498739243
81.2040000000001,134.809498739243
84.8420000000001,134.909498739243
83.9580000000001,135.009498739243
82.6060000000002,135.109498739243
67.8380000000002,135.209498739243
53.7400000000002,135.309498739243
27.3840000000002,135.409498739243
-14.1839999999998,135.509498739243
-35.8739999999998,135.609498739243
-57.6559999999998,135.709498739243
-79.4919999999998,135.809498739243
-91.2179999999998,135.909498739243
-89.6899999999998,136.009498739243
-90.7659999999998,136.109498739243
-96.3719999999998,136.209498739243
-103.594,136.309498739243
-109.364,136.409498739243
-111.526,136.509498739243
-104.994,136.609498739243
-92.8899999999998,136.709498739243
-77.4299999999998,136.809498739243
-62.7199999999998,136.909498739243
-42.8179999999998,137.009498739243
-20.8399999999998,137.109498739243
-3.65799999999982,137.209498739243
17.7560000000002,137.309498739243
36.3100000000002,137.409498739243
58.8600000000002,137.509498739243
74.1140000000002,137.609498739243
81.8940000000001,137.709498739243
86.9980000000001,137.809498739243
86.5220000000001,137.909498739243
82.0880000000001,138.009498739243
81.8020000000001,138.109498739243
87.9760000000001,138.209498739243
91.5860000000001,138.309498739243
87.7540000000001,138.409498739243
77.8180000000001,138.509498739243
62.8920000000001,138.609498739243
53.8880000000001,138.709498739243
41.7520000000001,138.809498739243
23.4780000000001,138.909498739243
-4.86999999999991,139.009498739243
-29.2079999999999,139.109498739243
-47.3619999999999,139.209498739243
-59.2159999999999,139.309498739243
-69.9699999999999,139.409498739243
-76.6279999999999,139.509498739243
-84.9679999999999,139.609498739243
-93.8599999999999,139.709498739243
-99.1939999999999,139.809498739243
-98.8039999999999,139.909498739243
-91.5759999999999,140.009498739243
-70.6099999999998,140.109498739243
-49.0199999999998,140.209498739243
-32.0559999999998,140.309498739243
-13.9879999999998,140.409498739243
0.0860000000002117,140.509498739243
13.2140000000002,140.609498739243
24.6420000000002,140.709498739243
36.4340000000002,140.809498739243
41.4260000000002,140.909498739243
48.3980000000002,141.009498739243
54.0900000000002,141.109498739243
57.4040000000002,141.209498739243
62.4220000000002,141.309498739243
63.0180000000002,141.409498739243
65.9840000000002,141.509498739243
65.2080000000002,141.609498739243
62.7900000000002,141.709498739243
62.9800000000002,141.809498739243
73.8240000000002,141.909498739243
80.3440000000002,142.009498739243
77.6380000000002,142.109498739243
66.7320000000002,142.209498739243
50.6600000000002,142.309498739243
24.5200000000002,142.409498739243
1.44000000000018,142.509498739243
-22.3019999999998,142.609498739243
-40.6039999999998,142.709498739243
-49.5399999999998,142.809498739243
-52.2599999999998,142.909498739243
-56.8899999999998,143.009498739243
-66.4179999999998,143.109498739243
-76.7979999999998,143.209498739243
-86.7979999999999,143.309498739243
-90.3059999999999,143.409498739243
-87.3959999999999,143.509498739243
-80.0479999999999,143.609498739243
-68.3699999999999,143.709498739243
-58.3799999999999,143.809498739243
-45.2579999999999,143.909498739243
-31.0299999999999,144.009498739243
-13.6959999999999,144.109498739243
-2.24399999999992,144.209498739243
9.36800000000008,144.309498739243
22.2580000000001,144.409498739243
33.3920000000001,144.509498739243
40.5420000000001,144.609498739243
46.5780000000001,144.709498739243
53.2980000000001,144.809498739243
54.4160000000001,144.909498739243
54.8580000000001,145.009498739243
52.7360000000002,145.109498739243
51.9720000000002,145.209498739243
53.6320000000001,145.309498739243
61.9120000000001,145.409498739243
66.8580000000001,145.509498739243
73.3800000000001,145.609498739243
65.3800000000001,145.709498739243
47.0080000000001,145.809498739243
25.3580000000001,145.909498739243
4.60800000000011,146.009498739243
-14.0099999999999,146.109498739243
-31.4459999999999,146.209498739243
-42.7859999999999,146.309498739243
-50.0419999999999,146.409498739243
-56.1079999999999,146.509498739243
-63.8939999999999,146.609498739243
-73.2839999999999,146.709498739243
-85.1759999999999,146.809498739243
-87.5419999999999,146.909498739243
-86.3099999999999,147.009498739243
-82.3919999999999,147.109498739243
-79.8539999999998,147.209498739243
-68.8479999999998,147.309498739243
-54.6499999999998,147.409498739243
-45.2519999999998,147.509498739243
-32.6219999999998,147.609498739243
-15.8439999999999,147.709498739243
2.93000000000014,147.809498739243
19.7200000000001,147.909498739243
36.7460000000001,148.009498739243
58.0200000000001,148.109498739243
72.3160000000001,148.209498739243
83.2520000000001,148.309498739243
89.6680000000001,148.409498739243
90.5300000000001,148.509498739243
89.8240000000001,148.609498739243
91.6740000000001,148.709498739243
99.0860000000001,148.809498739243
101.124,148.909498739243
102.864,149.009498739243
99.3140000000001,149.109498739243
85.3340000000001,149.209498739243
67.8760000000001,149.309498739243
45.0160000000001,149.409498739243
19.9220000000001,149.509498739243
-11.2579999999999,149.609498739243
-39.5439999999999,149.709498739243
-53.8519999999999,149.809498739243
-61.9899999999999,149.909498739243
-79.9799999999998,150.009498739243
-93.8879999999998,150.109498739243
-99.6919999999999,150.209498739243
-96.3639999999998,150.309498739243
-97.8579999999999,150.409498739243
-105.064,150.509498739243
-107.826,150.609498739243
-105.126,150.709498739243
-95.0179999999999,150.809498739243
-86.3039999999999,150.909498739243
-73.2759999999999,151.009498739243
-64.1139999999999,151.109498739243
-54.7259999999999,151.209498739243
-42.9899999999999,151.309498739243
-29.9119999999999,151.409498739243
-17.5579999999999,151.509498739243
-1.89599999999989,151.609498739243
14.8920000000001,151.709498739243
31.3960000000001,151.809498739243
45.4760000000001,151.909498739243
54.9440000000001,152.009498739243
63.6640000000001,152.109498739243
69.6320000000001,152.209498739243
71.9860000000001,152.309498739243
72.9900000000001,152.409498739243
76.5100000000001,152.509498739243
78.4760000000001,152.609498739243
84.046,152.709498739243
88.4340000000001,152.809498739243
90.698,152.909498739243
82.772,153.009498739243
72.672,153.109498739243
60.592,153.209498739243
37.638,153.309498739243
13.858,153.409498739243
4.27600000000004,153.509498739243
-9.13199999999997,153.609498739243
-25.39,153.709498739243
-39.552,153.809498739243
-52.652,153.909498739243
-68.704,154.009498739243
-86.766,154.109498739243
-96.632,154.209498739243
-96.2919999999999,154.309498739243
-88.6139999999999,154.409498739243
-81.4279999999999,154.509498739243
-69.6879999999999,154.609498739243
-59.4279999999999,154.709498739243
-49.7339999999999,154.809498739243
-37.7299999999999,154.909498739243
-21.3879999999999,155.009498739243
-8.79799999999983,155.109498739243
4.05200000000017,155.209498739243
16.2780000000002,155.309498739243
25.9560000000002,155.409498739243
33.8660000000001,155.509498739243
39.6560000000001,155.609498739243
41.1300000000001,155.709498739243
42.1520000000001,155.809498739243
44.5280000000001,155.909498739243
44.4480000000001,156.009498739243
47.0000000000001,156.109498739243
47.0840000000002,156.209498739243
56.6620000000002,156.309498739243
62.7400000000002,156.409498739243
70.3480000000002,156.509498739243
77.4800000000002,156.609498739243
77.2440000000002,156.709498739243
79.8620000000002,156.809498739243
63.4960000000002,156.909498739243
44.2840000000002,157.009498739243
19.2700000000001,157.109498739243
0.440000000000135,157.209498739243
-14.3919999999999,157.309498739243
-30.2179999999999,157.409498739243
-43.9979999999999,157.509498739243
-51.3999999999999,157.609498739243
-60.4099999999999,157.709498739243
-74.7299999999999,157.809498739243
-91.3639999999999,157.909498739243
-96.5279999999999,158.009498739243
-88.2619999999999,158.109498739243
-77.7139999999999,158.209498739243
-64.8999999999999,158.309498739243
-54.9099999999999,158.409498739243
-42.8319999999999,158.509498739243
-30.6999999999999,158.609498739243
-16.5459999999999,158.709498739243
-1.18999999999995,158.809498739243
14.594,158.909498739243
27.624,159.009498739243
36.762,159.109498739243
44.8200000000001,159.209498739243
52.6540000000001,159.309498739243
57.1000000000001,159.409498739243
60.0560000000001,159.509498739243
60.4600000000001,159.609498739243
66.2700000000001,159.709498739243
78.5300000000001,159.809498739243
87.2080000000001,159.909498739243
93.2880000000001,160.009498739243
80.8240000000001,160.109498739243
60.9800000000001,160.209498739243
34.6760000000001,160.309498739243
9.90600000000008,160.409498739243
-10.0899999999999,160.509498739243
-29.0839999999999,160.609498739243
-46.0039999999999,160.709498739243
-59.7839999999999,160.809498739243
-67.3419999999999,160.909498739243
-73.7139999999999,161.009498739243
-75.5819999999999,161.109498739243
-77.8939999999999,161.209498739243
-92.5559999999999,161.309498739243
-100.446,161.409498739243
-98.4039999999999,161.509498739243
-90.5999999999999,161.609498739243
-74.2979999999999,161.709498739243
-55.7299999999998,161.809498739243
-40.0119999999998,161.909498739243
-29.0879999999998,162.009498739243
-18.9699999999998,162.109498739243
-4.77399999999984,162.209498739243
12.6440000000002,162.309498739243
32.3440000000002,162.409498739243
54.3780000000001,162.509498739243
74.3360000000001,162.609498739243
89.0940000000001,162.709498739243
104.126,162.809498739243
108.32,162.909498739243
105.864,163.009498739243
111.846,163.109498739243
115.402,163.209498739243
117.516,163.309498739243
117.296,163.409498739243
106.78,163.509498739243
89.9840000000001,163.609498739243
70.9680000000001,163.709498739243
46.5420000000001,163.809498739243
14.5780000000001,163.909498739243
-23.7879999999999,164.009498739243
-50.3039999999999,164.109498739243
-65.9059999999998,164.209498739243
-72.4339999999999,164.309498739243
-81.8219999999998,164.409498739243
-92.1379999999998,164.509498739243
-103.4,164.609498739243
-104.556,164.709498739243
-110.6,164.809498739243
-119.186,164.909498739243
-122.122,165.009498739243
-123.29,165.109498739243
-114.752,165.209498739243
-98.3539999999998,165.309498739243
-79.2499999999998,165.409498739243
-62.5679999999998,165.509498739243
-53.5019999999998,165.609498739243
-41.1159999999998,165.709498739243
-31.3879999999998,165.809498739243
-17.5599999999998,165.909498739243
-1.83799999999986,166.009498739243
12.4260000000001,166.109498739243
26.3260000000001,166.209498739243
45.8240000000001,166.309498739243
62.7860000000001,166.409498739243
78.9780000000002,166.509498739243
89.4200000000001,166.609498739243
104.164,166.709498739243
112.382,166.809498739243
118.194,166.909498739243
121.524,167.009498739243
123.424,167.109498739243
128.088,167.209498739243
124.526,167.309498739243
112.634,167.409498739243
84.3980000000002,167.509498739243
63.9380000000002,167.609498739243
31.3580000000002,167.709498739243
-2.06999999999981,167.809498739243
-35.1919999999998,167.909498739243
-63.0099999999998,168.009498739243
-79.6859999999998,168.109498739243
-93.1219999999998,168.209498739243
-108.298,168.309498739243
-108.492,168.409498739243
-103.342,168.509498739243
-101.428,168.609498739243
-98.7499999999998,168.709498739243
-100.356,168.809498739243
-97.0039999999998,168.909498739243
-88.7619999999998,169.009498739243
-73.0039999999998,169.109498739243
-51.7879999999998,169.209498739243
-34.1839999999998,169.309498739243
-11.1839999999998,169.409498739243
5.0380000000002,169.509498739243
20.2780000000002,169.609498739243
32.3440000000002,169.709498739243
47.3740000000002,169.809498739243
63.1340000000002,169.909498739243
78.3540000000002,170.009498739243
88.8080000000002,170.109498739243
95.4340000000003,170.209498739243
100.118,170.309498739243
98.8020000000002,170.409498739243
100.478,170.509498739243
98.4580000000002,170.609498739243
86.9400000000002,170.709498739243
86.7780000000002,170.809498739243
93.2320000000002,170.909498739243
66.7160000000002,171.009498739243
33.2640000000002,171.109498739243
7.77400000000019,171.209498739243
-22.7079999999998,171.309498739243
-60.3571428571427,171.409498739243
-78.9854166666665,171.509498739243
-92.5276595744679,171.609498739243
-101.804347826087,171.709498739243
-112.744444444444,171.809498739243
-121.354545454545,171.909498739243
-124.627906976744,172.009498739243
-111.633333333333,172.109498739243
-100.414634146341,172.209498739243
-94.9474999999998,172.309498739243
-86.1384615384614,172.409498739243
-69.986842105263,172.509498739243
-48.5135135135134,172.609498739243
-30.7555555555554,172.709498739243
-9.79428571428557,172.809498739243
16.3411764705884,172.909498739243
34.6212121212123,173.009498739243
51.1406250000001,173.109498739243
69.6645161290324,173.209498739243
90.2300000000001,173.309498739243
98.2689655172415,173.409498739243
107.275,173.509498739243
111.540740740741,173.609498739243
114.919230769231,173.709498739243


==> figures/tikz/VS/M16_P2_Spec_Radar.csv <==
VS,F
0.000163278555336932,0
0.000169210408037101,0.00521063906656286
0.000187065779538808,0.0104212781331257
0.000217023144116385,0.0156319171996886
0.000259372343987795,0.0208425562662514
0.000314509139888172,0.0260531953328143
0.00038293870460532,0.0312638343993772
0.000465297307155833,0.03647447346594
0.000562401415267858,0.0416851125325029
0.000675331519734301,0.0468957515990657
0.00080555394407858,0.0521063906656286
0.000955077772445161,0.0573170297321915
0.00112663615707229,0.0625276687987543
0.00132387238390128,0.0677383078653172
0.00155150229332137,0.07294894693188
0.00181541739716376,0.0781595859984429
0.00212268888783846,0.0833702250650058
0.00248143322258994,0.0885808641315686
0.00290050627191674,0.0937915031981315
0.00338900571877365,0.0990021422646944
0.00395558020582692,0.104212781331257
0.00460756737999658,0.10942342039782
0.00535000920778509,0.114634059464383
0.00618461862629106,0.119844698530946
0.00710879313916329,0.125055337597509
0.00811478470565281,0.130265976664072
0.00918913804719545,0.135476615730634
0.0103124992008511,0.140687254797197
0.0114598721813288,0.14589789386376
0.012601365165348,0.151108532930323
0.0137034217147198,0.156319171996886
0.0147304818501958,0.161529811063449
0.0156469680386621,0.166740450130012
0.0164194485390963,0.171951089196574
0.0170188008366487,0.177161728263137
0.0174221856122603,0.1823723673297
0.0176146494403859,0.187583006396263
0.0175902023653496,0.192793645462826
0.0173522623080144,0.198004284529389
0.0169134171819239,0.203214923595952
0.0162945211344035,0.208425562662514
0.0155232059707047,0.213636201729077
0.0146319450520631,0.21884684079564
0.013655848241103,0.224057479862203
0.0126303880994528,0.229268118928766
0.0115892572748024,0.234478757995329
0.0105625353284244,0.239689397061892
0.00957530325855317,0.244900036128454
0.00864679095177264,0.250110675195017
0.00779008345659266,0.25532131426158
0.00701235354893287,0.260531953328143
0.00631553733561892,0.265742592394706
0.00569733210455469,0.270953231461269
0.00515237481326591,0.276163870527832
0.00467345673922488,0.281374509594394
0.00425264379258862,0.286585148660957
0.00388219967143483,0.29179578772752
0.00355524578769309,0.297006426794083
0.00326613230136037,0.302217065860646
0.00301053326275206,0.307427704927209
0.00278531108503168,0.312638343993772
0.00258821794085996,0.317848983060334
0.00241751241254844,0.323059622126897
0.00227156875825611,0.32827026119346
0.00214854498744013,0.333480900260023
0.00204615727687419,0.338691539326586
0.00196158553187142,0.343902178393149
0.00189151170560146,0.349112817459712
0.00183227208733059,0.354323456526275
0.00178008965160469,0.359534095592837
0.00173134419189761,0.3647447346594
0.00168283669367138,0.369955373725963
0.00163200954406333,0.375166012792526
0.00157709421982192,0.380376651859089
0.00151717102529738,0.385587290925652
0.00145213909282933,0.390797929992215
0.00138260720387008,0.396008569058777
0.0013097254704554,0.40121920812534
0.0012349835654778,0.406429847191903
0.00116000270023665,0.411640486258466
0.00108634622942835,0.416851125325029
0.00101536841743958,0.422061764391592
0.000948113636423792,0.427272403458155
0.000885270309992305,0.432483042524717
0.000827176418667291,0.43769368159128
0.0007738672783588,0.442904320657843
0.000725152212164873,0.448114959724406
0.000680704929855965,0.453325598790969
0.000640152844655398,0.458536237857532
0.000603152850905373,0.463746876924095
0.000569444720730994,0.468957515990657
0.000538877613327525,0.47416815505722
0.000511409578485267,0.479378794123783
0.00048708379919325,0.484589433190346
0.000465988211989436,0.489800072256909
0.000448206795036042,0.495010711323472
0.000433771136688854,0.500221350390035
0.000422619985916729,0.505431989456598
0.00041457258818407,0.51064262852316
0.000409319084675379,0.515853267589723
0.000406428513371804,0.521063906656286
0.000405372408277583,0.526274545722849
0.000405559997861612,0.531485184789412
0.000406379796833369,0.536695823855975
0.000407242068868637,0.541906462922538
0.000407617166221893,0.5471171019891
0.000407065947245797,0.552327741055663
0.000405260061402016,0.557538380122226
0.00040199155789303,0.562749019188789
0.000397172720234445,0.567959658255352
0.000390828028429751,0.573170297321915
0.00038308058766778,0.578380936388478
0.000374135249934133,0.58359157545504
0.000364260122256732,0.588802214521603
0.000353767414945966,0.594012853588166
0.000342993878807522,0.599223492654729
0.000332280629200028,0.604434131721292
0.000321952096879646,0.609644770787855
0.000312294210101419,0.614855409854418
0.000303532610187093,0.62006604892098
0.00029581254534536,0.625276687987543
0.000289182830117033,0.630487327054106
0.000283586655874112,0.635697966120669
0.000278861905422515,0.640908605187232
0.000274752881704098,0.646119244253795
0.000270934057431126,0.651329883320358
0.000267044767951946,0.65654052238692
0.0002627319803331,0.661751161453483
0.000257696700061804,0.666961800520046
0.000251738528463764,0.672172439586609
0.000244792586592376,0.677383078653172
0.000236953578454082,0.682593717719735
0.00022848313471416,0.687804356786298
0.000219798573075948,0.69301499585286
0.00021144354012204,0.698225634919423
0.000204043311662732,0.703436273985986
0.000198249479447632,0.708646913052549
0.000194680059854837,0.713857552119112
0.000193861551840497,0.719068191185675
0.000196179106246878,0.724278830252238
0.000201839837271294,0.729489469318801
0.000210852608307715,0.734700108385363
0.000223025625310844,0.739910747451926
0.000237981158138586,0.745121386518489
0.00025518494437217,0.750332025585052
0.00027398650800573,0.755542664651615
0.00029366585935059,0.760753303718178
0.000313481855217488,0.765963942784741
0.000332717833911348,0.771174581851303
0.000350720884870953,0.776385220917866
0.000366932124987148,0.781595859984429
0.00038090648591858,0.786806499050992
0.000392321638934269,0.792017138117555
0.000400976694796456,0.797227777184118
0.000406782147604211,0.802438416250681
0.000409743144701947,0.807649055317243
0.000409938543731739,0.812859694383806
0.000407498361624632,0.818070333450369
0.0004025821369475,0.823280972516932
0.000395360431664064,0.828491611583495
0.000386001214282922,0.833702250650058
0.000374662228245457,0.838912889716621
0.000361489706699069,0.844123528783183
0.00034662301280385,0.849334167849746
0.000330204041829967,0.854544806916309
0.000312389601861728,0.859755445982872
0.000293364573401408,0.864966085049435
0.000273353496536721,0.870176724115998
0.000252628380240417,0.875387363182561
0.00023151096671929,0.880598002249123
0.000210368368884888,0.885808641315686
0.000189601848630857,0.891019280382249
0.000169629408874692,0.896229919448812
0.000150863713171754,0.901440558515375
0.000133687509329488,0.906651197581938
0.00011842912728126,0.911861836648501
0.000105340692716605,0.917072475715063
9.45814373613133e-05,0.922283114781626
8.62079305843356e-05,0.927493753848189
8.01722809265867e-05,0.932704392914752
7.63284638092811e-05,0.937915031981315
7.4446039235545e-05,0.943125671047878
7.42297429575543e-05,0.948336310114441
7.53428594964144e-05,0.953546949181003
7.74319780532219e-05,0.958757588247566
8.01507178503756e-05,0.963968227314129
8.31802743599876e-05,0.969178866380692
8.62451343075123e-05,0.974389505447255
8.91229612602697e-05,0.979600144513818
9.16483760413475e-05,0.984810783580381
9.37110554810571e-05,0.990021422646943
9.5249166476181e-05,0.995232061713506
9.62395760212e-05,1.00044270078007
9.66864931869774e-05,1.00565333984663
9.66101956522692e-05,1.0108639789132
9.6037288626979e-05,1.01607461797976
9.49935786230608e-05,1.02128525704632
9.35001761072851e-05,1.02649589611288
9.15729356863342e-05,1.03170653517945
8.92248659343109e-05,1.03691717424601
8.64707506874033e-05,1.04212781331257
8.33329621129909e-05,1.04733845237913
7.98473365462587e-05,1.0525490914457
7.60680298504369e-05,1.05775973051226
7.20704534170707e-05,1.06297036957882
6.79516825861925e-05,1.06818100864539
6.38280833551534e-05,1.07339164771195
5.98302733987802e-05,1.07860228677851
5.6095873905208e-05,1.08381292584508
5.27607807543168e-05,1.08902356491164
4.99498592468825e-05,1.0942342039782
4.77680311977071e-05,1.09944484304476
4.62926756144577e-05,1.10465548211133
4.5568115757423e-05,1.10986612117789
4.56027375841124e-05,1.11507676024445
4.63690058373906e-05,1.12028739931101
4.78063461833358e-05,1.12549803837758
4.98265766846553e-05,1.13070867744414
5.23213282617581e-05,1.1359193165107
5.51707148029233e-05,1.14112995557727
5.82524149595195e-05,1.14634059464383
6.14503165821077e-05,1.15155123371039
6.46619494979385e-05,1.15676187277696
6.78040826708673e-05,1.16197251184352
7.08160701115132e-05,1.16718315091008
7.36607730409188e-05,1.17239378997664
7.63231373978395e-05,1.17760442904321
7.88067390603489e-05,1.18281506810977
8.11287998718025e-05,1.18802570717633
8.33143066675968e-05,1.19323634624289
8.53899212933246e-05,1.19844698530946
8.73783490281984e-05,1.20365762437602
8.92937416776074e-05,1.20886826344258
9.11385636094203e-05,1.21407890250915
9.29021639067213e-05,1.21928954157571
9.45610986227102e-05,1.22450018064227
9.6081057141452e-05,1.22971081970884
9.74200864915646e-05,1.2349214587754
9.85326926826472e-05,1.24013209784196
9.93743376844646e-05,1.24534273690852
9.99058463733477e-05,1.25055337597509
0.000100097284826303,1.25576401504165
9.99309596380901e-05,1.26097465410821
9.94033038951724e-05,1.26618529317478
9.85255440561992e-05,1.27139593224134
9.73231687104115e-05,1.2766065713079
9.58343324212408e-05,1.28181721037446
9.41074159743477e-05,1.28702784944103
9.21980221332643e-05,1.29223848850759
9.01657107447934e-05,1.29744912757415
8.80707692637205e-05,1.30265976664072
8.5971277871589e-05,1.30787040570728
8.39206681319246e-05,1.31308104477384
8.19658982343476e-05,1.3182916838404
8.01462853389728e-05,1.32350232290697
7.84929559782084e-05,1.32871296197353
7.70288083092521e-05,1.33392360104009
7.57688333814779e-05,1.33913424010666
7.47206222780503e-05,1.34434487917322
7.38848944489013e-05,1.34955551823978
7.32559181805773e-05,1.35476615730634
7.28217511774833e-05,1.35997679637291
7.25642982442169e-05,1.36518743543947
7.24592522410551e-05,1.37039807450603
7.24760414298103e-05,1.3756087135726
7.25779401644508e-05,1.38081935263916
7.27225033073691e-05,1.38602999170572
7.28624555669747e-05,1.39124063077228
7.29471087354269e-05,1.39645126983885
7.29243015382949e-05,1.40166190890541
7.27427714393379e-05,1.40687254797197
7.23547899284908e-05,1.41208318703854
7.17188362506441e-05,1.4172938261051
7.08020593772187e-05,1.42250446517166
6.95822890074781e-05,1.42771510423822
6.80494019033378e-05,1.43292574330479
6.62059223035825e-05,1.43813638237135
6.40668224240052e-05,1.44334702143791
6.16585768706763e-05,1.44855766050448
5.90175994751444e-05,1.45376829957104
5.61882419750341e-05,1.4589789386376
5.32205553600647e-05,1.46418957770416
5.01680064613571e-05,1.46940021677073
4.70853095853816e-05,1.47461085583729
4.40264845924553e-05,1.47982149490385
4.10431994319883e-05,1.48503213397042
3.81834068901727e-05,1.49024277303698
3.54902498429663e-05,1.49545341210354
3.30011906163854e-05,1.5006640511701
3.07473181095092e-05,1.50587469023667
2.87527976669397e-05,1.51108532930323
2.70344476295662e-05,1.51629596836979
2.56014467321932e-05,1.52150660743636
2.44551925740151e-05,1.52671724650292
2.35893396867031e-05,1.53192788556948
2.29900450558875e-05,1.53713852463604
2.26364403049888e-05,1.54234916370261
2.25013356517741e-05,1.54755980276917
2.25521443499359e-05,1.55277044183573
2.2752000532381e-05,1.5579810809023
2.30610302225852e-05,1.56319171996886
2.34377257436091e-05,1.56840235903542
2.38403678948038e-05,1.57361299810198
2.42284376699206e-05,1.57882363716855
2.45639595514274e-05,1.58403427623511
2.48127214792293e-05,1.58924491530167
2.49453228154176e-05,1.59445555436824
2.4938011532776e-05,1.5996661934348
2.47732856632293e-05,1.60487683250136
2.44402511626121e-05,1.61008747156792
2.39347470471069e-05,1.61529811063449
2.32592660799626e-05,1.62050874970105
2.24227119101444e-05,1.62571938876761
2.14400380183918e-05,1.63093002783418
2.0331807907826e-05,1.63614066690074
1.91236995676974e-05,1.6413513059673
1.78459528419133e-05,1.64656194503386
1.65327309978448e-05,1.65177258410043
1.5221344348413e-05,1.65698322316699
1.39512714871692e-05,1.66219386223355
1.27629185369798e-05,1.66740450130012
1.16960818590127e-05,1.67261514036668
1.07881238947764e-05,1.67782577943324
1.00719297156774e-05,1.6830364184998
9.57377404100164e-06,1.68824705756637
9.31128320436056e-06,1.69345769663293
9.29171188266283e-06,1.69866833569949
9.51076069645917e-06,1.70387897476606
9.95213280446046e-06,1.70908961383262
1.05879659085778e-05,1.71430025289918
1.13801873191415e-05,1.71951089196574
1.22827357618884e-05,1.72472153103231
1.32444895442566e-05,1.72993217009887
1.421265226079e-05,1.73514280916543
1.51362879580488e-05,1.740353448232
1.59696765894946e-05,1.74556408729856
1.66751805748704e-05,1.75077472636512
1.72253707778597e-05,1.75598536543168
1.76042460234246e-05,1.76119600449825
1.78074813439013e-05,1.76640664356481
1.7841741985634e-05,1.77161728263137
1.7723189411673e-05,1.77682792169794
1.74753718808674e-05,1.7820385607645
1.71267300031678e-05,1.78724919983106
1.67079562518681e-05,1.79245983889762
1.62494304489161e-05,1.79767047796419
1.57789175406342e-05,1.80288111703075
1.5319667785431e-05,1.80809175609731
1.48890107341778e-05,1.81330239516388
1.44974893809066e-05,1.81851303423044
1.41485433928916e-05,1.823723673297
1.3838721542401e-05,1.82893431236356
1.35583822865225e-05,1.83414495143013
1.32928254305605e-05,1.83935559049669
1.30237841539695e-05,1.84456622956325
1.27311931299193e-05,1.84977686862982
1.23951340038681e-05,1.85498750769638
1.19978445782154e-05,1.86019814676294
1.15256645194173e-05,1.8654087858295
1.09707810454937e-05,1.87061942489607
1.03326359793843e-05,1.87583006396263
9.61886355255722e-06,1.88104070302919
8.84564829480413e-06,1.88625134209576
8.03742481451046e-06,1.89146198116232
7.22588529201208e-06,1.89667262022888
6.44831355913119e-06,1.90188325929544
5.74532280069507e-06,1.90709389836201
5.15813215399566e-06,1.91230453742857
4.72557005362042e-06,1.91751517649513
4.48103312135334e-06,1.9227258155617
4.44965317794485e-06,1.92793645462826
4.64592706068961e-06,1.93314709369482
5.07204161746468e-06,1.93835773276138
5.71707912339263e-06,1.94356837182795
6.55721883540173e-06,1.94877901089451
7.55696379973314e-06,1.95398964996107
8.67132636614111e-06,1.95920028902764
9.84881111534549e-06,1.9644109280942
1.10349509012603e-05,1.96962156716076
1.21760907257243e-05,1.97483220622732
1.32230834425616e-05,1.98004284529389
1.41345657070525e-05,1.98525348436045
1.48795227425482e-05,1.99046412342701
1.54389223932944e-05,1.99567476249358
1.58062943800214e-05,2.00088540156014
1.59872383533022e-05,2.0060960406267
1.59979513871427e-05,2.01130667969326
1.58629594066793e-05,2.01651731875983
1.5612307209534e-05,2.02172795782639
1.527850121779e-05,2.02693859689295
1.48935051817259e-05,2.03214923595952
1.44860634327682e-05,2.03735987502608
1.40795744267673e-05,2.04257051409264
1.36906673554598e-05,2.0477811531592
1.33285558811086e-05,2.05299179222577
1.29951647015392e-05,2.05820243129233
1.26859544227615e-05,2.06341307035889
1.2391313708505e-05,2.06862370942546
1.20983481101976e-05,2.07383434849202
1.17928733948954e-05,2.07904498755858
1.14614169439734e-05,2.08425562662514
1.10930421936424e-05,2.08946626569171
1.06808359095223e-05,2.09467690475827
1.02229339173728e-05,2.09988754382483
9.72300521323064e-06,2.1050981828914
9.19016435080207e-06,2.11030882195796
8.63833437119833e-06,2.11551946102452
8.0851333849747e-06,2.12073010009108
7.55040275032954e-06,2.12594073915765
7.0545289029135e-06,2.13115137822421
6.61672997565916e-06,2.13636201729077
6.25347929566266e-06,2.14157265635734
5.97721953554471e-06,2.1467832954239
5.79548514293671e-06,2.15199393449046
5.71050077277468e-06,2.15720457355702
5.71926621946595e-06,2.16241521262359
5.81408165027365e-06,2.16762585169015
5.98341883251868e-06,2.17283649075671
6.213011379493e-06,2.17804712982328
6.48702420721361e-06,2.18325776888984
6.7891704790058e-06,2.1884684079564
7.10367084407263e-06,2.19367904702296
7.41598915774994e-06,2.19888968608953
7.71332344595777e-06,2.20410032515609
7.98487238222135e-06,2.20931096422265
8.22192870023389e-06,2.21452160328922
8.41786684480695e-06,2.21973224235578
8.56809109708718e-06,2.22494288142234
8.66999420123754e-06,2.2301535204889
8.7229499718827e-06,2.23536415955547
8.72833319833289e-06,2.24057479862203
8.68953358894398e-06,2.24578543768859
8.61191370759339e-06,2.25099607675516
8.50265777315754e-06,2.25620671582172
8.37046974304293e-06,2.26141735488828
8.22510308601214e-06,2.26662799395484
8.07673627758938e-06,2.27183863302141
7.93524096836307e-06,2.27704927208797
7.80941736296034e-06,2.28225991115453
7.7062880221734e-06,2.2874705502211
7.63054355301854e-06,2.29268118928766
7.58422063260371e-06,2.29789182835422
7.56666638428878e-06,2.30310246742078
7.57480740578909e-06,2.30831310648735
7.60370227303488e-06,2.31352374555391
7.64731903822823e-06,2.31873438462047
7.69944942470674e-06,2.32394502368704
7.75465300994761e-06,2.3291556627536
7.80911972271669e-06,2.33436630182016
7.86134752554156e-06,2.33957694088672
7.9125525228045e-06,2.34478757995329
7.96675794879049e-06,2.34999821901985
8.03054284458916e-06,2.35520885808641
8.11246685271108e-06,2.36041949715298
8.22222084907709e-06,2.36563013621954
8.36958108184153e-06,2.3708407752861
8.56326481939204e-06,2.37605141435266
8.80979672537025e-06,2.38126205341923
9.11249652919419e-06,2.38647269248579
9.47069001498423e-06,2.39168333155235
9.8792275714786e-06,2.39689397061892
1.03283688759161e-05,2.40210460968548
1.08040607374184e-05,2.40731524875204
1.12886003139172e-05,2.4125258878186
1.17616409134445e-05,2.41773652688517
1.22014656854897e-05,2.42294716595173
1.25864288807905e-05,2.42815780501829
1.28964477023437e-05,2.43336844408486
1.31144219328901e-05,2.43857908315142
1.32274642234251e-05,2.44378972221798
1.32278406169773e-05,2.44900036128454
1.31135467901206e-05,2.45421100035111
1.28884778427201e-05,2.45942163941767
1.25621848320845e-05,2.46463227848423
1.2149246011496e-05,2.4698429175508
1.16683115305407e-05,2.47505355661736
1.11409044612765e-05,2.48026419568392
1.05900766071718e-05,2.48547483475048
1.00390238208105e-05,2.49068547381705
9.50976266900754e-06,2.49589611288361
9.02195923453732e-06,2.50110675195017
8.59198323443903e-06,2.50631739101674
8.23223843865451e-06,2.5115280300833
7.95079571733531e-06,2.51673866914986
7.75133004188189e-06,2.52194930821642
7.63333938446502e-06,2.52715994728299
7.59260344372384e-06,2.53237058634955
7.62182490483726e-06,2.53758122541611
7.71138657056215e-06,2.54279186448268
7.85015475681488e-06,2.54800250354924
8.02626285954173e-06,2.5532131426158
8.22781838590875e-06,2.55842378168236
8.44349080690462e-06,2.56363442074893
8.66295460321102e-06,2.56884505981549
8.87717975727618e-06,2.57405569888205
9.07857850836112e-06,2.57926633794862
9.26103045906638e-06,2.58447697701518
9.41981664015191e-06,2.58968761608174
9.55149619829691e-06,2.5948982551483
9.65375713784726e-06,2.60010889421487
9.72526603581614e-06,2.60531953328143
9.76553252709703e-06,2.61053017234799
9.77479462836588e-06,2.61574081141456
9.75392258940872e-06,2.62095145048112
9.70433345817969e-06,2.62616208954768
9.62790673379118e-06,2.63137272861424
9.526893318023e-06,2.63658336768081
9.40381460550015e-06,2.64179400674737
9.26135452074008e-06,2.64700464581393
9.10225290342053e-06,2.6522152848805
8.92921228228698e-06,2.65742592394706
8.74483067693282e-06,2.66263656301362
8.55157027775558e-06,2.66784720208018
8.35176614755274e-06,2.67305784114675
8.14767164550397e-06,2.67826848021331
7.9415297252973e-06,2.68347911927987
7.73565331649299e-06,2.68868975834644
7.53249507427674e-06,2.693900397413
7.33468767272582e-06,2.69911103647956
7.14504051692611e-06,2.70432167554612
6.96648644945653e-06,2.70953231461269
6.80198127585933e-06,2.71474295367925
6.65436794125128e-06,2.71995359274581
6.52622419618651e-06,2.72516423181238
6.41971622324027e-06,2.73037487087894
6.33648024642293e-06,2.7355855099455
6.2775496951614e-06,2.74079614901206
6.2433378844888e-06,2.74600678807863
6.23367682182374e-06,2.75121742714519
6.2479033657761e-06,2.75642806621175
6.28497620948105e-06,2.76163870527832
6.34360235941294e-06,2.76684934434488
6.42235068344179e-06,2.77205998341144
6.51973279641239e-06,2.777270622478
6.63423748955407e-06,2.78248126154457
6.7643130485923e-06,2.78769190061113
6.90830081917372e-06,2.79290253967769
7.06433189477608e-06,2.79811317874426
7.23020561411486e-06,2.80332381781082
7.40327277333999e-06,2.80853445687738
7.58034759241936e-06,2.81374509594394
7.7576704401314e-06,2.81895573501051
7.93093839148896e-06,2.82416637407707
8.09541341933119e-06,2.82937701314363
8.24610915914753e-06,2.8345876522102
8.37804760680748e-06,2.83979829127676
8.48656775148027e-06,2.84500893034332
8.56765996635447e-06,2.85021956940988
8.61829390111835e-06,2.85543020847645
8.63670446991243e-06,2.86064084754301
8.62260095388248e-06,2.86585148660957
8.57726860468131e-06,2.87106212567614
8.50354042681247e-06,2.8762727647427
8.40562855193813e-06,2.88148340380926
8.2888188240703e-06,2.88669404287582
8.15904746893382e-06,2.89190468194239
8.02239327987357e-06,2.89711532100895
7.88453075465236e-06,2.90232596007551
7.75019733848048e-06,2.90753659914208
7.62273005100604e-06,2.91274723820864
7.50372262060191e-06,2.9179578772752
7.39284393202872e-06,2.92316851634176
7.28784305770175e-06,2.92837915540833
7.18474707234263e-06,2.93358979447489
7.07823745886706e-06,2.93880043354145
6.96217164271101e-06,2.94401107260802
6.83020037452013e-06,2.94922171167458
6.67642121324997e-06,2.95443235074114
6.49600444574244e-06,2.9596429898077
6.28573077453752e-06,2.96485362887427
6.04438950971627e-06,2.97006426794083
5.77300055250004e-06,2.97527490700739
5.47484134898075e-06,2.98048554607396
5.1552791347937e-06,2.98569618514052
4.821427106947e-06,2.99090682420708
4.48165883150219e-06,2.99611746327364
4.14502686008919e-06,3.00132810234021
3.8206383698864e-06,3.00653874140677
3.51704240756975e-06,3.01174938047333
3.2416802510137e-06,3.0169600195399
3.00044312842822e-06,3.02217065860646
2.79737092806431e-06,3.02738129767302
2.63451259587812e-06,3.03259193673959
2.51195469528903e-06,3.03780257580615
2.42801012194881e-06,3.04301321487271
2.37954522802357e-06,3.04822385393927
2.36241158771493e-06,3.05343449300584
2.37193926963375e-06,3.0586451320724
2.4034426515468e-06,3.06385577113896
2.45268826738801e-06,3.06906641020552
2.51627742379878e-06,3.07427704927209
2.59190449877254e-06,3.07948768833865
2.6784645700984e-06,3.08469832740521
2.77600035726267e-06,3.08990896647178
2.88549683894583e-06,3.09511960553834
3.00855027008997e-06,3.1003302446049
3.14695432231468e-06,3.10554088367146
3.30225739237027e-06,3.11075152273803
3.47534985010907e-06,3.11596216180459
3.66613698492768e-06,3.12117280087115
3.87334257266704e-06,3.12638343993772
4.09447044053184e-06,3.13159407900428
4.32592941890391e-06,3.13680471807084
4.56330377535576e-06,3.14201535713741
4.8017301844761e-06,3.14722599620397
5.03632689088164e-06,3.15243663527053
5.26261359960583e-06,3.15764727433709
5.4768631289438e-06,3.16285791340366
5.67633774884209e-06,3.16806855247022
5.85938254217105e-06,3.17327919153678
6.02537184798608e-06,3.17848983060335
6.17452883407615e-06,3.18370046966991
6.30765835236206e-06,3.18891110873647
6.42584596230725e-06,3.19412174780303
6.53017918891268e-06,3.1993323868696
6.62154027940628e-06,3.20454302593616
6.70050433941897e-06,3.20975366500272
6.76735574179111e-06,3.21496430406929
6.82221308333099e-06,3.22017494313585
6.86523291201426e-06,3.22538558220241
6.89684855508938e-06,3.23059622126897
6.9179949491196e-06,3.23580686033554
6.93027399035764e-06,3.2410174994021
6.9360263914952e-06,3.24622813846866
6.93829268090607e-06,3.25143877753522
6.94066428698971e-06,3.25664941660179
6.94704200996585e-06,3.26186005566835
6.96133069160234e-06,3.26707069473491
6.9871039407159e-06,3.27228133380148
7.02727133216792e-06,3.27749197286804
7.08377403949993e-06,3.2827026119346
7.15732591801946e-06,3.28791325100117
7.24720853940493e-06,3.29312389006773
7.3511231222932e-06,3.29833452913429
7.46510119103511e-06,3.30354516820085
7.58347916076226e-06,3.30875580726742
7.69894842982762e-06,3.31396644633398
7.80269933897027e-06,3.31917708540054
7.88468139056032e-06,3.32438772446711
7.93400055791194e-06,3.32959836353367
7.93946556803648e-06,3.33480900260023
7.8902785643289e-06,3.34001964166679
7.77684326171152e-06,3.34523028073336
7.59163897540136e-06,3.35044091979992
7.33008620100232e-06,3.35565155886648
6.99131344521322e-06,3.36086219793305
6.57872973240517e-06,3.36607283699961
6.10031505817577e-06,3.37128347606617
5.56856231537632e-06,3.37649411513273
5.0000368821368e-06,3.3817047541993
4.41456012504571e-06,3.38691539326586
3.83406516984835e-06,3.39212603233242
3.28121161343158e-06,3.39733667139898
2.77787510385805e-06,3.40254731046555
2.34364398442288e-06,3.40775794953211
1.99445652095467e-06,3.41296858859867
1.74149881130788e-06,3.41817922766524
1.59045751045745e-06,3.4233898667318
1.54118670092697e-06,3.42860050579836
1.58780912616813e-06,3.43381114486493
1.71923319684136e-06,3.43902178393149
1.92003271997877e-06,3.44423242299805
2.17160920096657e-06,3.44944306206461
2.45353859080996e-06,3.45465370113118
2.74499602758756e-06,3.45986434019774
3.0261529526333e-06,3.4650749792643
3.2794497420593e-06,3.47028561833087
3.49066204461407e-06,3.47549625739743
3.6496985704682e-06,3.48070689646399
3.75109036795989e-06,3.48591753553055
3.79415499486901e-06,3.49112817459712
3.78284189491669e-06,3.49633881366368
3.72528630216142e-06,3.50154945273024
3.63311682223573e-06,3.50676009179681
3.5205753817918e-06,3.51197073086337
3.40351669866883e-06,3.51718136992993
3.2983574304209e-06,3.52239200899649
3.22104285209696e-06,3.52760264806306
3.18609198520896e-06,3.53281328712962
3.20577171122789e-06,3.53802392619618
3.28943801478583e-06,3.54323456526275
3.44306962035979e-06,3.54844520432931
3.66900719002399e-06,3.55365584339587
3.96590075864932e-06,3.55886648246243
4.32885943222689e-06,3.564077121529
4.74979023563338e-06,3.56928776059556
5.21790664387111e-06,3.57449839966212
5.72038093149557e-06,3.57970903872869
6.24310741782473e-06,3.58491967779525
6.77153587841776e-06,3.59013031686181
7.29152643653804e-06,3.59534095592837
7.79017042834946e-06,3.60055159499494
8.25651782004962e-06,3.6057622340615
8.68215261920559e-06,3.61097287312806
9.06156488113895e-06,3.61618351219463
9.39228206017368e-06,3.62139415126119
9.67474313219255e-06,3.62660479032775
9.91192436852932e-06,3.63181542939431
1.01087529640902e-05,3.63702606846088
1.0271370237489e-05,3.64223670752744
1.04063259644941e-05,3.647447346594
1.05197962029881e-05,3.65265798566057
1.0616916466504e-05,3.65786862472713
1.07013096467062e-05,3.66307926379369
1.07748648160174e-05,3.66828990286025
1.08377917988975e-05,3.67350054192682
1.08889413144166e-05,3.67871118099338
1.09263463510755e-05,3.68392182005994
1.09479119305032e-05,3.68913245912651
1.09521614153503e-05,3.69434309819307
1.0938940469789e-05,3.69955373725963
1.09099853844794e-05,3.70476437632619
1.0869279627362e-05,3.70997501539276
1.08231485191429e-05,3.71518565445932
1.07800731267757e-05,3.72039629352588
1.07502366343502e-05,3.72560693259245
1.07448455919106e-05,3.73081757165901
1.0775291307136e-05,3.73602821072557
1.08522311103489e-05,3.74123884979213
1.09846744626127e-05,3.7464494888587
1.11791553005084e-05,3.75166012792526
1.14390610267536e-05,3.75687076699182
1.17641722071566e-05,3.76208140605839
1.2150447604765e-05,3.76729204512495
1.25900688353521e-05,3.77250268419151
1.30717394477946e-05,3.77771332325807
1.35812158879284e-05,3.78292396232464
1.41020333463137e-05,3.7881346013912
1.46163782491148e-05,3.79334524045776
1.51060511904274e-05,3.79855587952433
1.55534593814858e-05,3.80376651859089
1.59425761815064e-05,3.80897715765745
1.62598070220336e-05,3.81418779672401
1.64947061367991e-05,3.81939843579058
1.66404970216452e-05,3.82460907485714
1.6694361377059e-05,3.8298197139237
1.66574760582364e-05,3.83503035299027
1.65347945506619e-05,3.84024099205683
1.63345876144493e-05,3.84545163112339
1.60677756105007e-05,3.85066227018995
1.5747101085889e-05,3.85587290925652
1.53862029276423e-05,3.86108354832308
1.49986614896017e-05,3.86629418738964
1.45970866549734e-05,3.87150482645621
1.41923174449245e-05,3.87671546552277
1.37927927295347e-05,3.88192610458933
1.34041386047762e-05,3.88713674365589
1.30290002897067e-05,3.89234738272246
1.26671265072995e-05,3.89755802178902
1.23156939233851e-05,3.90276866085558
1.19698400002198e-05,3.90797929992215
1.16233560931859e-05,3.91318993898871
1.12694800489038e-05,3.91840057805527
1.09017199016883e-05,3.92361121712183
1.05146381087203e-05,3.9288218561884
1.01045293304738e-05,3.93403249525496
9.66993387530541e-06,3.93924313432152
9.2119430012616e-06,3.94445377338809
8.73427030725055e-06,3.94966441245465
8.24308405793453e-06,3.95487505152121
7.74661674160859e-06,3.96008569058777
7.25458849863449e-06,3.96529632965434
6.77749825995905e-06,3.9705069687209
6.32584863935271e-06,3.97571760778746
5.90937637046751e-06,3.98092824685403
5.53635854709989e-06,3.98613888592059
5.21305609987313e-06,3.99134952498715
4.94334070102336e-06,3.99656016405371
4.72853134451595e-06,4.00177080312028
4.56744456480919e-06,4.00698144218684
4.4566403421547e-06,4.0121920812534
4.39082686723496e-06,4.01740272031997
4.36337374519622e-06,4.02261335938653
4.36687638299848e-06,4.02782399845309
4.39371471145036e-06,4.03303463751965
4.43655648556954e-06,4.03824527658622
4.48876769541806e-06,4.04345591565278
4.54470795629878e-06,4.04866655471934
4.59990469986251e-06,4.05387719378591
4.65111424952904e-06,4.05908783285247
4.69628862210815e-06,4.06429847191903
4.73447309497921e-06,4.06950911098559
4.76566102128882e-06,4.07471975005216
4.79062968095146e-06,4.07993038911872
4.81077535210866e-06,4.08514102818528
4.82795882612203e-06,4.09035166725185
4.84436581717244e-06,4.09556230631841
4.86238139384921e-06,4.10077294538497
4.88447445574888e-06,4.10598358445153
4.9130875973685e-06,4.1111942235181
4.95052912517614e-06,4.11640486258466
4.99886682037097e-06,4.12161550165122
5.05982638405443e-06,4.12682614071779
5.13470049817691e-06,4.13203677978435
5.22427640614776e-06,4.13724741885091
5.3287904674914e-06,4.14245805791747
5.44791718231581e-06,4.14766869698404
5.58079788231761e-06,4.1528793360506
5.72611098355549e-06,4.15808997511716
5.88218180188042e-06,4.16330061418373
6.04712584808572e-06,4.16851125325029
6.2190156033574e-06,4.17372189231685
6.39605733622133e-06,4.17893253138341
6.57676184920287e-06,4.18414317044998
6.7600914369945e-06,4.18935380951654
6.94556512073409e-06,4.1945644485831
7.13330571474273e-06,4.19977508764967
7.3240157326392e-06,4.20498572671623
7.51887463280595e-06,4.21019636578279
7.71935725601385e-06,4.21540700484935
7.92698200054713e-06,4.22061764391592
8.14300644435724e-06,4.22582828298248
8.3680966127744e-06,4.23103892204904
8.60200262832133e-06,4.23624956111561
8.8432768714152e-06,4.24146020018217
9.08907014450607e-06,4.24667083924873
9.33503629964773e-06,4.25188147831529
9.57536663363305e-06,4.25709211738186
9.80296300313552e-06,4.26230275644842
1.00097445350939e-05,4.26751339551498
1.01870687954507e-05,4.27272403458155
1.03262361498007e-05,4.27793467364811
1.04190373405061e-05,4.28314531271467
1.04583000184577e-05,4.28835595178123
1.04383904174736e-05,4.2935665908478
1.0355631153672e-05,4.29877722991436
1.02086042952161e-05,4.30398786898092
9.99831904962043e-06,4.30919850804749
9.7282342570866e-06,4.31440914711405
9.40413616406598e-06,4.31961978618061
9.03388088933963e-06,4.32483042524717
8.62701827538514e-06,4.33004106431374
8.19431955745219e-06,4.3352517033803
7.74723585443022e-06,4.34046234244686
7.29731828151774e-06,4.34567298151343
6.85563368214414e-06,4.35088362057999
6.43221237562101e-06,4.35609425964655
6.03556530459595e-06,4.36130489871311
5.67230662982672e-06,4.36651553777968
5.34691319315708e-06,4.37172617684624
5.06164365962089e-06,4.3769368159128
4.81662746003717e-06,4.38214745497937
4.6101176199465e-06,4.38735809404593
4.43888380799066e-06,4.39256873311249
4.29870484453255e-06,4.39777937217905
4.18490625261492e-06,4.40299001124562
4.09288087072448e-06,4.40820065031218
4.01853106992594e-06,4.41341128937874
3.95858054623384e-06,4.41862192844531
3.91072132709032e-06,4.42383256751187
3.87358534405581e-06,4.42904320657843
3.84655622187299e-06,4.43425384564499
3.82946163215172e-06,4.43946448471156
3.82220547848581e-06,4.44467512377812
3.82440892458373e-06,4.44988576284468
3.83512791278459e-06,4.45509640191125
3.85270229545525e-06,4.46030704097781
3.87476992537113e-06,4.46551768004437
3.89845159428597e-06,4.47072831911093
3.92068417731183e-06,4.4759389581775
3.93865453791571e-06,4.48114959724406
3.95026979245196e-06,4.48636023631062
3.9545931050659e-06,4.49157087537719
3.95217905741684e-06,4.49678151444375
3.94525758576533e-06,4.50199215351031
3.9377375684253e-06,4.50720279257687
3.93502636168879e-06,4.51241343164344
3.94368562691754e-06,4.51762407071
3.97096291796921e-06,4.52283470977656
4.02425017700292e-06,4.52804534884313
4.11052358930601e-06,4.53325598790969
4.23581487454673e-06,4.53846662697625
4.40475405987413e-06,4.54367726604281
4.62021085835802e-06,4.54888790510938
4.88304880841605e-06,4.55409854417594
5.19199560673419e-06,4.5593091832425
5.54362588549993e-06,4.56451982230907
5.93244918430288e-06,4.56973046137563
6.35109516366581e-06,4.57494110044219
6.79058866869138e-06,4.58015173950875
7.24070740678888e-06,4.58536237857532
7.6904134484914e-06,4.59057301764188
8.1283459294035e-06,4.59578365670844
8.54335654698827e-06,4.60099429577501
8.92506281689852e-06,4.60620493484157
9.26438815844223e-06,4.61141557390813
9.55405432777729e-06,4.61662621297469
9.7889917132679e-06,4.62183685204126
9.96663702277931e-06,4.62704749110782
1.00870955475108e-05,4.63225813017438
1.01531553533528e-05,4.63746876924095
1.01701518507836e-05,4.64267940830751
1.01456916049779e-05,4.64789004737407
1.00892526992451e-05,4.65310068644063
1.00116848219795e-05,4.6583113255072
9.92463559815041e-06,4.66352196457376
9.83993121660088e-06,4.66873260364032
9.76894009624874e-06,4.67394324270689
9.72194907994424e-06,4.67915388177345
9.70758288984617e-06,4.68436452084001
9.73229910393707e-06,4.68957515990657
9.79999183001793e-06,4.69478579897314
9.91173621966772e-06,4.6999964380397
1.00657015815239e-05,4.70520707710626
1.02572521331378e-05,4.71041771617283
1.04792412097239e-05,4.71562835523939
1.07224879228535e-05,4.72083899430595
1.09764067692662e-05,4.72604963337252
1.12297432132376e-05,4.73126027243908
1.14713547244538e-05,4.73647091150564
1.16909696854861e-05,4.7416815505722
1.18798575718619e-05,4.74689218963877
1.20313530899786e-05,4.75210282870533
1.21411933164036e-05,4.75731346777189
1.22076478554663e-05,4.76252410683845
1.22314443999053e-05,4.76773474590502
1.22155125087498e-05,4.77294538497158
1.21645841214044e-05,4.77815602403814
1.20846985851922e-05,4.78336666310471
1.19826623859859e-05,4.78857730217127
1.18655102077752e-05,4.79378794123783
1.17400062072009e-05,4.79899858030439
1.16122146763123e-05,4.80420921937096
1.14871596131468e-05,4.80941985843752
1.13685845156614e-05,4.81463049750408
1.12588174599167e-05,4.81984113657065
1.1158741856204e-05,4.82505177563721
1.10678692585229e-05,4.83026241470377
1.09845061692397e-05,4.83547305377033
1.09060012206188e-05,4.8406836928369
1.08290524312444e-05,4.84589433190346
1.07500472760938e-05,4.85110497097002
1.06654026174668e-05,4.85631561003659
1.05718689587223e-05,4.86152624910315
1.04667655901505e-05,4.86673688816971
1.03481207854306e-05,4.87194752723627
1.02147038852563e-05,4.87715816630284
1.00659521960881e-05,4.8823688053694
9.9018124125637e-06,4.88757944443596
9.72253050616202e-06,4.89279008350253
9.52843268432307e-06,4.89800072256909
9.31974103126116e-06,4.90321136163565
9.09646021703e-06,4.90842200070222
8.85835736957785e-06,4.91363263976878
8.60503858683642e-06,4.91884327883534
8.33610639295943e-06,4.9240539179019
8.05136669995682e-06,4.92926455696847
7.75104482632119e-06,4.93447519603503
7.43596970173e-06,4.93968583510159
7.10769350603009e-06,4.94489647416815
6.76852868913788e-06,4.95010711323472
6.4215021470222e-06,4.95531775230128
6.07024313660784e-06,4.96052839136784
5.71883340753079e-06,4.96573903043441
5.37165229155608e-06,4.97094966950097
5.03324522219281e-06,4.97616030856753
4.70823250744356e-06,4.98137094763409
4.40125909553631e-06,4.98658158670066
4.11696962702401e-06,4.99179222576722
3.85998050297008e-06,4.99700286483378
3.63481544216949e-06,5.00221350390035
3.44577483421303e-06,5.00742414296691
3.29672181482226e-06,5.01263478203347
3.19078702818461e-06,5.01784542110004
3.13001556454031e-06,5.0230560601666
3.114998922439e-06,5.02826669923316
3.14454769722829e-06,5.03347733829972
3.21546394377675e-06,5.03868797736629
3.32246462760159e-06,5.04389861643285
3.45829026214754e-06,5.04910925549941
3.61400868133708e-06,5.05431989456597
3.77949718792333e-06,5.05953053363254
3.94406174973069e-06,5.0647411726991
4.09713366037074e-06,5.06995181176566
4.22897497578872e-06,5.07516245083223
4.33132509124353e-06,5.08037308989879
4.39793112589514e-06,5.08558372896535
4.42492182184996e-06,5.09079436803191
4.41100495167345e-06,5.09600500709848
4.35748807827068e-06,5.10121564616504
4.26813880287769e-06,5.1064262852316
4.14891138667531e-06,5.11163692429817
4.00757126771016e-06,5.11684756336473
3.85324830045318e-06,5.12205820243129
3.69594530715352e-06,5.12726884149786
3.54602299802817e-06,5.13247948056442
3.41367761246353e-06,5.13769011963098
3.30842524417105e-06,5.14290075869754
3.23860728667284e-06,5.14811139776411
3.21093431924392e-06,5.15332203683067
3.23008978128816e-06,5.15853267589723
3.29841824233538e-06,5.16374331496379
3.41572425700128e-06,5.16895395403036
3.57920542052247e-06,5.17416459309692
3.78353676704056e-06,5.17937523216348
4.02111339712634e-06,5.18458587123005
4.28244529491742e-06,5.18979651029661
4.55668437455246e-06,5.19500714936317
4.83225078937384e-06,5.20021778842974
5.09751523458681e-06,5.2054284274963
5.34148774211462e-06,5.21063906656286
5.55446205613772e-06,5.21584970562942
5.72856815977345e-06,5.22106034469599
5.85819334911424e-06,5.22627098376255
5.94024340794535e-06,5.23148162282911
5.97422865096675e-06,5.23669226189567
5.9621735422621e-06,5.24190290096224
5.90836203129906e-06,5.2471135400288
5.8189426629392e-06,5.25232417909536
5.70142714504667e-06,5.25753481816193
5.56412287707887e-06,5.26274545722849
5.41554364708696e-06,5.26795609629505
5.2638431591127e-06,5.27316673536161
5.11631327611607e-06,5.27837737442818
4.97898302417466e-06,5.28358801349474
4.85634583869832e-06,5.2887986525613
4.7512317709138e-06,5.29400929162787
4.66482914455453e-06,5.29921993069443
4.59684737970931e-06,5.30443056976099
4.54580044373676e-06,5.30964120882756
4.50937976102749e-06,5.31485184789412
4.48487746408743e-06,5.32006248696068
4.46961645707874e-06,5.32527312602724
4.46134343879163e-06,5.33048376509381


==> figures/tikz/VS/M16_P2_Spec_Ref.csv <==
VS,F
1920.01010818959,0
1955.95522511533,0.00244140625
2064.46290641185,0.0048828125
2247.5508757692,0.00732421875
2508.58462159822,0.009765625
2852.28193149944,0.01220703125
3284.72045532569,0.0146484375
3813.34949343648,0.01708984375
4447.007519974,0.01953125
5195.94723834115,0.02197265625
6071.87021734697,0.0244140625
7087.9733594598,0.02685546875
8259.00959310073,0.029296875
9601.36524314599,0.03173828125
11133.1565009558,0.0341796875
12874.3472701442,0.03662109375
14846.8903903409,0.0390625
17074.8938233575,0.04150390625
19584.8128121281,0.0439453125
22405.668284074,0.04638671875
25569.2908636566,0.048828125
29110.5887863346,0.05126953125
33067.8367774233,0.0537109375
37482.9815915264,0.05615234375
42401.9584264935,0.05859375
47875.0108636489,0.06103515625
53957.0053848308,0.0634765625
60707.7299255428,0.06591796875
68192.164397789,0.068359375
76480.7097167686,0.07080078125
85649.3606569732,0.0732421875
95779.8069114701,0.07568359375
106959.446098801,0.078125
119281.292217526,0.08056640625
132843.763246006,0.0830078125
147750.33227346,0.08544921875
164109.027765896,0.087890625
182031.7703426,0.09033203125
201633.535775569,0.0927734375
223031.336819285,0.09521484375
246343.019906711,0.09765625
271685.876666168,0.10009765625
299175.074560283,0.1025390625
328921.915641652,0.10498046875
361031.937361983,0.107421875
395602.874448296,0.10986328125
432722.505944315,0.1123046875
472466.41647019,0.11474609375
514895.705435282,0.1171875
560054.682200518,0.11962890625
607968.588883856,0.1220703125
658641.395495981,0.12451171875
712053.714255544,0.126953125
768160.881151085,0.12939453125
826891.252996776,0.1318359375
888144.767300935,0.13427734375
951791.810185932,0.13671875
1017672.43435094,0.13916015625
1085595.96467083,0.1416015625
1155341.02352372,0.14404296875
1226656.00141548,0.146484375
1299259.99103361,0.14892578125
1372844.19465439,0.1513671875
1447073.80601298,0.15380859375
1521590.35851402,0.15625
1596014.52221806,0.15869140625
1669949.32260485,0.1611328125
1742983.7449155,0.16357421875
1814696.67913898,0.166015625
1884661.15265555,0.16845703125
1952448.79039196,0.1708984375
2017634.43627233,0.17333984375
2079800.86493384,0.17578125
2138543.50925875,0.17822265625
2193475.12736141,0.1806640625
2244230.33233155,0.18310546875
2290469.90930765,0.185546875
2331884.84732628,0.18798828125
2368200.01781991,0.1904296875
2399177.43752645,0.19287109375
2424619.06080587,0.1953125
2444369.05477196,0.19775390625
2458315.52005198,0.2001953125
2466391.63016871,0.20263671875
2468576.17326478,0.205078125
2464893.49091081,0.20751953125
2455412.81980415,0.2099609375
2440247.05302038,0.21240234375
2419550.94788006,0.21484375
2393518.81720627,0.21728515625
2362381.74956202,0.2197265625
2326404.41178329,0.22216796875
2285881.49360627,0.224609375
2241133.85930213,0.22705078125
2192504.47489177,0.2294921875
2140354.18166673,0.23193359375
2085057.38737935,0.234375
2026997.745612,0.23681640625
1966563.89155409,0.2392578125
1904145.29880302,0.24169921875
1840128.31698799,0.244140625
1774892.44414527,0.24658203125
1708806.88102394,0.2490234375
1642227.40706064,0.25146484375
1575493.60983004,0.25390625
1508926.49155748,0.25634765625
1442826.46797431,0.2587890625
1377471.76659953,0.26123046875
1313117.22362927,0.263671875
1249993.47117438,0.26611328125
1188306.49975683,0.2685546875
1128237.57488112,0.27099609375
1069943.4812401,0.2734375
1013557.06376788,0.27587890625
959188.031364142,0.2783203125
906923.986703293,0.28076171875
856831.644103254,0.283203125
808958.196931341,0.28564453125
763332.796416892,0.2880859375
719968.104949987,0.29052734375
678861.888885138,0.29296875
639998.618437527,0.29541015625
603351.045347533,0.2978515625
568881.732481543,0.30029296875
536544.513316081,0.302734375
506285.86320197,0.30517578125
478046.168313921,0.3076171875
451760.882154047,0.31005859375
427361.563300094,0.3125
404776.791686876,0.31494140625
383932.964011231,0.3173828125
364754.971799279,0.31982421875
347166.768226371,0.322265625
331091.83190539,0.32470703125
316453.537542438,0.3271484375
303175.444597499,0.32958984375
291181.515890629,0.33203125
280396.278481244,0.33447265625
270744.939147919,0.3369140625
262153.466445143,0.33935546875
254548.650653696,0.341796875
247858.152019108,0.34423828125
242010.546536797,0.3466796875
236935.377242879,0.34912109375
232563.21755578,0.3515625
228825.751733597,0.35400390625
225655.876010954,0.3564453125
222987.822498553,0.35888671875
220757.306506347,0.361328125
218901.696620054,0.36376953125
217360.205648338,0.3662109375
216074.099487137,0.36865234375
214986.920035504,0.37109375
214044.717556452,0.37353515625
213196.28731387,0.3759765625
212393.404935461,0.37841796875
211591.054750442,0.380859375
210747.645323974,0.38330078125
209825.206549444,0.3857421875
208789.562952917,0.38818359375
207610.478297198,0.390625
206261.767129649,0.39306640625
204721.369580153,0.3955078125
202971.386464318,0.39794921875
200998.072561883,0.400390625
198791.786801042,0.40283203125
196346.898965097,0.4052734375
193661.653428331,0.40771484375
190737.991303226,0.41015625
187581.333222283,0.41259765625
184200.325766865,0.4150390625
180606.55527645,0.41748046875
176814.233409746,0.419921875
172839.859371727,0.42236328125
168701.86415727,0.4248046875
164420.242484585,0.42724609375
160016.178294414,0.4296875
155511.669770952,0.43212890625
150929.159797173,0.4345703125
146291.177593014,0.43701171875
141619.997004376,0.439453125
136937.316521553,0.44189453125
132263.965617014,0.4443359375
127619.641416172,0.44677734375
123022.679064452,0.44921875
118489.858444634,0.45166015625
114036.249146416,0.4541015625
109675.094812332,0.45654296875
105417.737198169,0.458984375
101273.57950905,0.46142578125
97250.087821573,0.4638671875
93352.8286937513,0.46630859375
89585.5404130414,0.46875
85950.2347517447,0.47119140625
82447.3256000339,0.4736328125
79075.7804391367,0.47607421875
75833.2903078496,0.478515625
72716.4537091337,0.48095703125
69720.9698021273,0.4833984375
66841.8362280369,0.48583984375
64073.5470230997,0.48828125
61410.286272891,0.49072265625
58846.1134522475,0.4931640625
56375.1367646466,0.49560546875
53991.6712330354,0.498046875
51690.3787885164,0.50048828125
49466.3881406654,0.5029296875
47315.392779644,0.50537109375
45233.7260414553,0.5078125
43218.412749582,0.51025390625
41267.197515146,0.5126953125
39378.5503207393,0.51513671875
37551.6505183483,0.517578125
35786.3508287969,0.52001953125
34083.1233298765,0.5224609375
32442.9897555444,0.52490234375
30867.4386937988,0.52734375
29358.3324625467,0.52978515625
27917.8065593544,0.5322265625
26548.1646226898,0.53466796875
25251.771811251,0.537109375
24030.9494080311,0.53955078125
22887.8732922656,0.5419921875
21824.478702068,0.54443359375
20842.3734412386,0.546875
19942.7613742007,0.54931640625
19126.3777126736,0.5517578125
18393.4372363414,0.55419921875
17743.5962173136,0.556640625
17175.9284444032,0.55908203125
16688.9153775481,0.5615234375
16280.4501138945,0.56396484375
15947.8545231217,0.56640625
15687.9086175441,0.56884765625
15496.8909682668,0.5712890625
15370.6287668507,0.57373046875
15304.5559659333,0.576171875
15293.7778140601,0.57861328125
15333.1400302993,0.5810546875
15417.3008424199,0.58349609375
15540.8041366662,0.5859375
15698.1520344799,0.58837890625
15883.8753179369,0.5908203125
16092.6002663491,0.59326171875
16319.1106359241,0.595703125
16558.4037065723,0.59814453125
16805.7395285782,0.6005859375
17056.6827204583,0.60302734375
17307.1363915302,0.60546875
17553.3679823543,0.60791015625
17792.0270275288,0.6103515625
18020.1550430976,0.61279296875
18235.1879205043,0.615234375
18434.9513668036,0.61767578125
18617.6500637241,0.6201171875
18781.8513240812,0.62255859375
18926.4641017123,0.625
19050.714260218,0.62744140625
19154.1170268057,0.6298828125
19236.447551705,0.63232421875
19297.7104629045,0.634765625
19338.1092528823,0.63720703125
19358.0162615977,0.6396484375
19357.943931674,0.64208984375
19338.5179110631,0.64453125
19300.4524693108,0.64697265625
19244.528579587,0.6494140625
19171.5749035691,0.65185546875
19082.4518034994,0.654296875
18978.038398426,0.65673828125
18859.2225825407,0.6591796875
18726.893834987,0.66162109375
18581.9385743905,0.6640625
18425.2377490379,0.66650390625
18257.6663059694,0.6689453125
18080.0941496544,0.67138671875
17893.3881832922,0.673828125
17698.4150226434,0.67626953125
17496.043982737,0.6787109375
17287.1499606298,0.68115234375
17072.6158711087,0.68359375
16853.3343351619,0.68603515625
16630.2083713451,0.6884765625
16404.150895942,0.69091796875
16176.0828971089,0.693359375
15946.930209103,0.69580078125
15717.6188733868,0.6982421875
15489.0691321628,0.70068359375
15262.1881551641,0.703125
15037.8616509235,0.70556640625
14816.9445580861,0.7080078125
14600.2510496472,0.71044921875
14388.544112543,0.712890625
14182.5249862714,0.71533203125
13982.8227568637,0.7177734375
13789.9844064853,0.72021484375
13604.465614321,0.72265625
13426.6225915004,0.72509765625
13256.7052121408,0.7275390625
13094.851674753,0.72998046875
12941.0848940749,0.732421875
12795.3107837772,0.73486328125
12657.3185464473,0.7373046875
12526.7830399064,0.73974609375
12403.2692394304,0.7421875
12286.238765025,0.74462890625
12175.0583928012,0.7470703125
12069.0104209169,0.74951171875
11967.3047146947,0.751953125
11869.0922135417,0.75439453125
11773.4796452211,0.7568359375
11679.5451618299,0.75927734375
11586.3545873197,0.76171875
11492.9779492377,0.76416015625
11398.5059580442,0.7666015625
11302.0660961888,0.76904296875
11202.8379861921,0.771484375
11100.0677221732,0.77392578125
10993.080872261,0.7763671875
10881.2938895838,0.77880859375
10764.2237063211,0.78125
10641.4953276844,0.78369140625
10512.847289597,0.7861328125
10378.1348940303,0.78857421875
10237.3311881005,0.791015625
10090.525705744,0.79345703125
9937.92104263469,0.7958984375
9779.82738459416,0.79833984375
9616.65515570315,0.80078125
9448.90599341848,0.80322265625
9277.16229310913,0.8056640625
9102.07559261971,0.80810546875
8924.35408801654,0.810546875
8744.74958407239,0.81298828125
8564.04418704982,0.8154296875
8383.03704295512,0.81787109375
8202.53141191838,0.8203125
8023.32234922223,0.82275390625
7846.18523649634,0.8251953125
7671.86537366915,0.82763671875
7501.06880454936,0.830078125
7334.45450766153,0.83251953125
7172.62804054121,0.8349609375
7016.13668151115,0.83740234375
6865.46606941675,0.83984375
6721.0383002536,0.84228515625
6583.21140133633,0.8447265625
6452.28006976252,0.84716796875
6328.47753337199,0.849609375
6211.97836993897,0.85205078125
6102.90210448356,0.8544921875
6001.31739562862,0.85693359375
5907.24661988925,0.859375
5820.67066744916,0.86181640625
5741.53377390559,0.8642578125
5669.74822899023,0.86669921875
5605.19882455543,0.869140625
5547.74692915778,0.87158203125
5497.23410427119,0.8740234375
5453.48520634675,0.87646484375
5416.31094841447,0.87890625
5385.50992352013,0.88134765625
5360.87011890617,0.8837890625
5342.16997348082,0.88623046875
5329.17905092017,0.888671875
5321.65841603254,0.89111328125
5319.36081229593,0.8935546875
5322.03074348319,0.89599609375
5329.40456195624,0.8984375
5341.21066069932,0.90087890625
5357.16985583416,0.9033203125
5376.996031771,0.90576171875
5400.39710301459,0.908203125
5427.07632581462,0.91064453125
5456.73397027535,0.9130859375
5489.06934023018,0.91552734375
5523.78310517366,0.91796875
5560.57988683844,0.92041015625
5599.17102355914,0.9228515625
5639.27741923677,0.92529296875
5680.63237123604,0.927734375
5722.98426348786,0.93017578125
5766.09900783147,0.9326171875
5809.76211842354,0.93505859375
5853.78031087977,0.9375
5897.98252951504,0.93994140625
5942.22032224107,0.9423828125
5986.36750282053,0.94482421875
6030.31906356906,0.947265625
6073.98932741693,0.94970703125
6117.30935557226,0.9521484375
6160.22365488709,0.95458984375
6202.68625640773,0.95703125
6244.65626249502,0.95947265625
6286.09298337317,0.9619140625
6326.95080413426,0.96435546875
6367.17393932119,0.966796875
6406.69124360214,0.96923828125
6445.41125325784,0.9716796875
6483.21763392236,0.97412109375
6519.96520512306,0.9765625
6555.47670171334,0.97900390625
6589.54041652244,0.9814453125
6621.90884786926,0.98388671875
6652.29845057097,0.986328125
6680.39056042893,0.98876953125
6705.83353071432,0.9912109375
6728.24608581497,0.99365234375
6747.22186291087,0.99609375
6762.33507831741,0.99853515625
6773.14722196678,1.0009765625
6779.21465235555,1.00341796875
6780.09693607136,1.005859375
6775.36575154366,1.00830078125
6764.61415665024,1.0107421875
6747.4660048324,1.01318359375
6723.58528486667,1.015625
6692.68515569077,1.01806640625
6654.53644981332,1.0205078125
6608.97542681235,1.02294921875
6555.91057205584,1.025390625
6495.32825471441,1.02783203125
6427.29708290278,1.0302734375
6351.97082177884,1.03271484375
6269.58977193977,1.03515625
6180.48053968982,1.03759765625
6085.05416685967,1.0400390625
5983.80262493517,1.04248046875
5877.29371539343,1.044921875
5766.16445443897,1.04736328125
5651.1130549066,1.0498046875
5532.88965012346,1.05224609375
5412.28593324432,1.0546875
5290.12391032074,1.05712890625
5167.24398556949,1.0595703125
5044.49261251427,1.06201171875
4922.709754556,1.064453125
4802.71640288127,1.06689453125
4685.30239837542,1.0693359375
4571.21479743124,1.07177734375
4461.14700942896,1.07421875
4355.72891652474,1.07666015625
4255.51816465453,1.0791015625
4160.99278887257,1.08154296875
4072.54530692348,1.083984375
3990.47838299398,1.08642578125
3915.00212966019,1.0888671875
3846.23308093762,1.09130859375
3784.19483386904,1.09375
3728.82032106871,1.09619140625
3679.95564288125,1.0986328125
3637.36535607075,1.10107421875
3600.7390869409,1.103515625
3569.69931113482,1.10595703125
3543.81012062604,1.1083984375
3522.58678103892,1.11083984375
3505.50586977242,1.11328125
3492.01577766756,1.11572265625
3481.54735426203,1.1181640625
3473.5244789933,1.12060546875
3467.37434790366,1.123046875
3462.53727720673,1.12548828125
3458.47584112723,1.1279296875
3454.68318125492,1.13037109375
3450.69034770669,1.1328125
3446.07255804101,1.13525390625
3440.45428743791,1.1376953125
3433.51313242986,1.14013671875
3424.98241971331,1.142578125
3414.65256055837,1.14501953125
3402.37117936054,1.1474609375
3388.042071277,1.14990234375
3371.62306805533,1.15234375
3353.12291256025,1.15478515625
3332.59726068633,1.1572265625
3310.14394396206,1.15966796875
3285.89763695516,1.162109375
3260.02408044316,1.16455078125
3232.71401418809,1.1669921875
3204.17697212772,1.16943359375
3174.63508804953,1.171875
3144.3170516217,1.17431640625
3113.45234337667,1.1767578125
3082.26586330554,1.17919921875
3050.97305161122,1.181640625
3019.77558240935,1.18408203125
2988.85769230733,1.1865234375
2958.38318638918,1.18896484375
2928.4931447326,1.19140625
2899.30433370606,1.19384765625
2870.90830841903,1.1962890625
2843.37117625848,1.19873046875
2816.73397680567,1.201171875
2791.01362088913,1.20361328125
2766.20432131306,1.2060546875
2742.27944005023,1.20849609375
2719.19367146986,1.2109375
2696.88547847255,1.21337890625
2675.27969814338,1.2158203125
2654.2902355613,1.21826171875
2633.82276851341,1.220703125
2613.77739180083,1.22314453125
2594.05113730088,1.2255859375
2574.54031464874,1.22802734375
2555.1426269918,1.23046875
2535.75902641529,1.23291015625
2516.29528401124,1.2353515625
2496.66325985296,1.23779296875
2476.78186805671,1.240234375
2456.57774140657,1.24267578125
2435.98560846921,1.2451171875
2414.94840355591,1.24755859375
2393.41713616437,1.25
2371.35055156395,1.25244140625
2348.7146179253,1.2548828125
2325.4818778335,1.25732421875
2301.63070319114,1.259765625
2277.14449247882,1.26220703125
2252.01084818482,1.2646484375
2226.2207700583,1.26708984375
2199.76789681116,1.26953125
2172.6478251366,1.27197265625
2144.8575305756,1.2744140625
2116.39490999813,1.27685546875
2087.25846042172,1.279296875
2057.44710370949,1.28173828125
2026.96016150506,1.2841796875
1995.79747969666,1.28662109375
1963.95969686607,1.2890625
1931.44864666579,1.29150390625
1898.26787996317,1.2939453125
1864.42328896074,1.29638671875
1829.92381240472,1.298828125
1794.78219847108,1.30126953125
1759.01580000275,1.3037109375
1722.64737548561,1.30615234375
1685.70586850474,1.30859375
1648.22713842151,1.31103515625
1610.25461564964,1.3134765625
1571.83985617204,1.31591796875
1533.04297180808,1.318359375
1493.93291518375,1.32080078125
1454.58760133587,1.3232421875
1415.09385134996,1.32568359375
1375.54714733118,1.328125
1336.05119227455,1.33056640625
1296.7172729558,1.3330078125
1257.66342872374,1.33544921875
1219.01343394255,1.337890625
1180.89560670431,1.34033203125
1143.44146119925,1.3427734375
1106.78422567659,1.34521484375
1071.05725213589,1.34765625
1036.39234763863,1.35009765625
1002.91806030876,1.3525390625
970.757955590361,1.35498046875
940.028920054519,1.357421875
910.839530911271,1.35986328125
883.288529322232,1.3623046875
857.463434579604,1.36474609375
833.439334197876,1.3671875
811.277881961016,1.36962890625
791.026532014078,1.3720703125
772.718032245728,1.37451171875
756.370194568217,1.376953125
741.985953381459,1.37939453125
729.553716651907,1.3818359375
719.048006810169,1.38427734375
710.430381258233,1.38671875
703.650614875076,1.38916015625
698.648119724497,1.3916015625
695.353570408876,1.39404296875
693.690697381253,1.396484375
693.578205218697,1.39892578125
694.931768548636,1.4013671875
697.666055159716,1.40380859375
701.696723944624,1.40625
706.942344805175,1.40869140625
713.326188554171,1.4111328125
720.777837188176,1.41357421875
729.23456865305,1.416015625
738.642475311041,1.41845703125
748.957281634513,1.4208984375
760.14483404926,1.42333984375
772.181244146898,1.42578125
785.052675469165,1.42822265625
798.754773500025,1.4306640625
813.291748131239,1.43310546875
828.675127429568,1.435546875
844.92221076327,1.43798828125
862.054257981889,1.4404296875
880.094459139812,1.44287109375
899.0657359848,1.4453125
918.988431899645,1.44775390625
939.877951023905,1.4501953125
961.742409767816,1.45263671875
984.580364779074,1.455078125
1008.37868059757,1.45751953125
1033.11059774214,1.4599609375
1058.73405787183,1.46240234375
1085.19033705197,1.46484375
1112.40303117376,1.46728515625
1140.2774294037,1.4697265625
1168.70030238866,1.47216796875
1197.54012204984,1.474609375
1226.64771942249,1.47705078125
1255.85737640708,1.4794921875
1284.98833676516,1.48193359375
1313.84671148971,1.484375
1342.22774406614,1.48681640625
1369.91839235799,1.4892578125
1396.70017611882,1.49169921875
1422.35223263862,1.494140625
1446.6545179326,1.49658203125
1469.39108728957,1.4990234375
1490.35338699229,1.50146484375
1509.34348863773,1.50390625
1526.17719871371,1.50634765625
1540.68697888177,1.5087890625
1552.72461668804,1.51123046875
1562.16359205122,1.513671875
1568.90109170698,1.51611328125
1572.85963163903,1.5185546875
1573.98825619798,1.52099609375
1572.26329188053,1.5234375
1567.68864338667,1.52587890625
1560.29562935805,1.5283203125
1550.14236489811,1.53076171875
1537.31270735999,1.533203125
1521.91479075277,1.53564453125
1504.0791822685,1.5380859375
1483.95670170062,1.54052734375
1461.71595076455,1.54296875
1437.54060442512,1.54541015625
1411.62652019652,1.5478515625
1384.17872395079,1.55029296875
1355.40833202567,1.552734375
1325.52946936612,1.55517578125
1294.75624210119,1.5576171875
1263.29982041094,1.56005859375
1231.36568386418,1.5625
1199.15107671796,1.56494140625
1166.84271509157,1.5673828125
1134.61478160828,1.56982421875
1102.62723619237,1.572265625
1071.02446438305,1.57470703125
1039.93427694955,1.5771484375
1009.46726693231,1.57958984375
979.716522660239,1.58203125
950.757687962311,1.58447265625
922.64935385336,1.5869140625
895.433759565043,1.58935546875
869.137775034879,1.591796875
843.77413196347,1.59423828125
819.342866387168,1.5966796875
795.83293245589,1.59912109375
773.223944797531,1.6015625
751.48800551453,1.60400390625
730.591571496773,1.6064453125
710.497318329744,1.60888671875
691.165958589941,1.611328125
672.557974695033,1.61376953125
654.635229641684,1.6162109375
637.362422832212,1.61865234375
620.708362662818,1.62109375
604.647032511156,1.62353515625
589.15843210241,1.6259765625
574.229181827966,1.62841796875
559.852883314557,1.630859375
546.030235269451,1.63330078125
532.768909236566,1.6357421875
520.083195272438,1.63818359375
507.993432579966,1.640625
496.525244721679,1.64306640625
485.708603084268,1.6455078125
475.576745706533,1.64794921875
466.16498135251,1.650390625
457.509410764396,1.65283203125
449.645598336333,1.6552734375
442.607227996599,1.65771484375
436.424776875745,1.66015625
431.124239390747,1.66259765625
426.725932725182,1.6650390625
423.243412382044,1.66748046875
420.682523591479,1.669921875
419.040610944466,1.67236328125
418.305904779315,1.6748046875
418.457098662546,1.67724609375
419.46312787664,1.6796875
421.28315425561,1.68212890625
423.866758097324,1.6845703125
427.154333330357,1.68701171875
431.07767772075,1.689453125
435.560765762968,1.69189453125
440.520688094569,1.6943359375
445.86873788189,1.69677734375
451.511621709529,1.69921875
457.352770123064,1.70166015625
463.293721162833,1.7041015625
469.23554901368,1.70654296875
475.080309294416,1.708984375
480.732472520845,1.71142578125
486.1003178833,1.7138671875
491.097260656831,1.71630859375
495.643088270807,1.71875
499.665082255202,1.72119140625
503.099005894782,1.7236328125
505.889940393648,1.72607421875
507.992955609086,1.728515625
509.373604879712,1.73095703125
510.008237070267,1.7333984375
509.884122606131,1.73583984375
508.999393897848,1.73828125
507.362804086456,1.74072265625
504.993311405418,1.7431640625
501.919499592142,1.74560546875
498.178847636141,1.748046875
493.81686467477,1.75048828125
488.886108002965,1.7529296875
483.445103921441,1.75537109375
477.557192488618,1.7578125
471.289318154762,1.76025390625
464.710788740858,1.7626953125
457.892025286506,1.76513671875
450.903324945253,1.767578125
443.813658373985,1.77001953125
436.689521972551,1.7724609375
429.593863913866,1.77490234375
422.585101199375,1.77734375
415.716243020357,1.77978515625
409.034133543252,1.7822265625
402.578824910495,1.78466796875
396.383088800134,1.787109375
390.472072360904,1.78955078125
384.863101776182,1.7919921875
379.565634150639,1.79443359375
374.581355895978,1.796875
369.904423352708,1.79931640625
365.521839057351,1.8017578125
361.413954879709,1.80419921875
357.55509124091,1.806640625
353.914259805875,1.80908203125
350.455975445775,1.8115234375
347.141141907303,1.81396484375
343.927994522984,1.81640625
340.773082464523,1.81884765625
337.632272490314,1.8212890625
334.461755876897,1.82373046875
331.219040256852,1.826171875
327.863908413629,1.82861328125
324.35932670467,1.8310546875
320.672286691461,1.83349609375
316.774564738353,1.8359375
312.643385786409,1.83837890625
308.261979195017,1.8408203125
303.620016448987,1.84326171875
298.713922624457,1.845703125
293.547055760973,1.84814453125
288.129750663672,1.8505859375
282.479226118821,1.85302734375
276.619357005695,1.85546875
270.58031528304,1.85791015625
264.398086272763,1.8603515625
258.113869010259,1.86279296875
251.773371633362,1.865234375
245.426014795283,1.86767578125
239.124057868694,1.8701171875
232.921664219482,1.87255859375
226.873923035623,1.875
221.035846070746,1.87744140625
215.461358181416,1.8798828125
210.202300687574,1.88232421875
205.307466360301,1.884765625
200.821684241638,1.88720703125
196.784971537857,1.8896484375
193.231768518388,1.89208984375
190.190270724151,1.89453125
187.681870874974,1.89697265625
185.720720706737,1.8994140625
184.313420611064,1.90185546875
183.458842444871,1.904296875
183.148088278039,1.90673828125
183.364585211423,1.9091796875
184.084313781136,1.91162109375
185.27616492477,1.9140625
186.902418074644,1.91650390625
188.919330712674,1.9189453125
191.277827716262,1.92138671875
193.924277084278,1.923828125
196.801337189318,1.92626953125
199.848859582108,1.9287109375
203.00483059316,1.93115234375
206.206334544588,1.93359375
209.390521301741,1.93603515625
212.495561152692,1.9384765625
215.461570588502,1.94091796875
218.231493446643,1.943359375
220.751923045747,1.94580078125
222.973852348778,1.9482421875
224.85334080615,1.95068359375
226.352088309926,1.953125
227.437908592495,1.95556640625
228.085096385131,1.9580078125
228.274684670729,1.96044921875
227.994590379642,1.962890625
227.239648848783,1.96533203125
226.011539256288,1.9677734375
224.318605024881,1.97021484375
222.175574828833,1.97265625
219.603191318894,1.97509765625
216.627755978294,1.9775390625
213.280599627281,1.97998046875
209.597488994785,1.982421875
205.61798046916,1.98486328125
201.384732625379,1.9873046875
196.94278940687,1.98974609375
192.338845923153,1.9921875
187.620508719107,1.99462890625
182.835562089614,1.9970703125
178.031251568258,1.99951171875
173.253595125302,2.001953125
168.546731884082,2.00439453125
163.952317322423,2.0068359375
159.508972983061,2.00927734375
155.251797690718,2.01171875
151.211946179496,2.01416015625
147.416279888458,2.0166015625
143.887093501129,2.01904296875
140.641919600997,2.021484375
137.693412604803,2.02392578125
135.049311932469,2.0263671875
132.71248319114,2.02880859375
130.681035004417,2.03125
128.948508020079,2.03369140625
127.504131593371,2.0361328125
126.333142681145,2.03857421875
125.417160607224,2.041015625
124.734610583003,2.04345703125
124.261188200794,2.0458984375
123.970356570917,2.04833984375
123.833867356086,2.05078125
123.822296675939,2.05322265625
123.905586716716,2.0556640625
124.053583889968,2.05810546875
124.236564542026,2.060546875
124.425739522071,2.06298828125
124.593729368235,2.0654296875
124.715002462443,2.06787109375
124.766269227509,2.0703125
124.726826283003,2.07275390625
124.578845426246,2.0751953125
124.307603345061,2.07763671875
123.90164908144,2.080078125
123.352907429828,2.08251953125
122.656717648473,2.0849609375
121.811808064467,2.08740234375
120.820208339305,2.08984375
119.687102308536,2.09228515625
118.420625393283,2.0947265625
117.031611581214,2.09716796875
115.533295869319,2.099609375
113.940978832358,2.10205078125
112.271660612993,2.1044921875
110.543652109688,2.10693359375
108.776171456461,2.109375
106.988934038646,2.11181640625
105.201744268213,2.1142578125
103.434097152533,2.11669921875
101.704797336701,2.119140625
100.031602790628,2.12158203125
98.4308996603605,2.1240234375
96.9174140241041,2.12646484375
95.5039654056357,2.12890625
94.2012659219792,2.13134765625
93.0177679012345,2.1337890625
91.9595617243316,2.13623046875
91.0303245461621,2.138671875
90.2313194620405,2.14111328125
89.5614436294221,2.1435546875
89.0173228557449,2.14599609375
88.593449243136,2.1484375
88.2823576592712,2.15087890625
88.0748360980094,2.1533203125
87.9601644175538,2.15576171875
87.9263755085877,2.158203125
87.9605326569418,2.16064453125
88.0490167283216,2.1630859375
88.1778168156876,2.16552734375
88.3328181488487,2.16796875
88.5000813625934,2.17041015625
88.666107643076,2.1728515625
88.8180848077481,2.17529296875
88.9441100050925,2.177734375
89.0333854277258,2.18017578125
89.0763841957032,2.1826171875
89.0649843645483,2.18505859375
88.9925698230885,2.1875
88.8540976480747,2.18994140625
88.6461322554465,2.1923828125
88.3668474129236,2.19482421875
88.0159978384873,2.197265625
87.5948626897464,2.19970703125
87.106163738525,2.2021484375
86.5539614148187,2.20458984375
85.943532189231,2.20703125
85.2812309413432,2.20947265625
84.5743420345699,2.2119140625
83.8309227905629,2.21435546875
83.0596429355818,2.216796875
82.2696233875194,2.21923828125
81.4702774776203,2.2216796875
80.6711573690544,2.22412109375
79.8818080603225,2.2265625
79.111630960269,2.22900390625
78.3697586085648,2.2314453125
77.6649417055626,2.23388671875
77.0054492219261,2.236328125
76.3989819933501,2.23876953125
75.8525998789368,2.2412109375
75.3726622810294,2.24365234375
74.9647815947398,2.24609375
74.6337889795374,2.24853515625
74.3837117232206,2.2509765625
74.2177613978412,2.25341796875
74.1383319830801,2.255859375
74.1470071485784,2.25830078125
74.2445759346835,2.2607421875
74.4310561417594,2.26318359375
74.7057248218107,2.265625
75.0671553527477,2.26806640625
75.5132606556481,2.2705078125
76.0413421801503,2.27294921875
76.6481443253596,2.275390625
77.3299139775362,2.27783203125
78.0824648277175,2.2802734375
78.9012460806941,2.28271484375
79.7814150819024,2.28515625
80.7179132738875,2.28759765625
81.7055447537769,2.2900390625
82.7390565446592,2.29248046875
83.8132195252834,2.294921875
84.922908793638,2.29736328125
86.063182081253,2.2998046875
87.2293546969914,2.30224609375
88.4170693721195,2.3046875
89.6223593122603,2.30712890625
90.8417027447926,2.3095703125
92.0720672891319,2.31201171875
93.3109425769047,2.314453125
94.5563597115351,2.31689453125
95.8068963821991,2.3193359375
97.0616667325558,2.32177734375
98.3202954247746,2.32421875
99.5828757262138,2.32666015625
100.849911869416,2.3291015625
102.122246383815,2.33154296875
103.400973555844,2.333984375
104.687340628315,2.33642578125
105.982638784594,2.3388671875
107.288086362919,2.34130859375
108.604707096371,2.34375
109.933206460969,2.34619140625
111.273849425919,2.3486328125
112.62634302652,2.35107421875
113.989727214044,2.353515625
115.362277373469,2.35595703125
116.741421737789,2.3583984375
118.123676668097,2.36083984375
119.504602416504,2.36328125
120.878781551852,2.36572265625
122.239821716422,2.3681640625
123.580383808485,2.37060546875
124.892236065484,2.373046875
126.166333872484,2.37548828125
127.392924458065,2.3779296875
128.561674983257,2.38037109375
129.661821896765,2.3828125
130.682338839315,2.38525390625
131.612119848053,2.3876953125
132.440174153651,2.39013671875
133.155828491098,2.392578125
133.748932570713,2.39501953125
134.210063186694,2.3974609375
134.530722381446,2.39990234375
134.703525137316,2.40234375
134.722372231896,2.40478515625
134.582604165184,2.4072265625
134.281132439547,2.40966796875
133.816544937593,2.412109375
133.189182686873,2.41455078125
132.401185910525,2.4169921875
131.456507924167,2.41943359375
130.360896135676,2.421875
129.121840118777,2.42431640625
127.748487446689,2.4267578125
126.251528671485,2.42919921875
124.643053501992,2.431640625
122.93638085273,2.43408203125
121.145865994705,2.4365234375
119.286688523432,2.43896484375
117.374625260205,2.44140625
115.425812510903,2.44384765625
113.456502316734,2.4462890625
111.482817439447,2.44873046875
109.520509828513,2.451171875
107.584727220511,2.45361328125
105.689792324873,2.4560546875
103.848998760492,2.45849609375
102.074427532108,2.4609375
100.376787382698,2.46337890625
98.7652818393663,2.4658203125
97.247505197058,2.46826171875
95.8293690700476,2.470703125
94.5150604990905,2.47314453125
93.3070319465317,2.4755859375
92.2060228566704,2.47802734375
91.2111118183502,2.48046875
90.3197977545746,2.48291015625
89.5281079926832,2.4853515625
88.8307305501092,2.48779296875
88.2211675153983,2.490234375
87.6919060211266,2.49267578125
87.2346030019989,2.4951171875
86.8402797133954,2.49755859375
86.4995218566772,2.5
86.2026811194711,2.50244140625
85.9400739916808,2.5048828125
85.7021738589241,2.50732421875
85.4797926003274,2.509765625
85.2642482211559,2.51220703125
85.0475154249298,2.5146484375
84.822356465302,2.51708984375
84.582430104517,2.51953125
84.3223770311715,2.52197265625
84.0378806428599,2.5244140625
83.7257026662324,2.52685546875
83.3836936548925,2.529296875
83.010778961421,2.53173828125
82.6069213110288,2.5341796875
82.1730615990142,2.53662109375
81.7110399814305,2.5390625
81.2234997184976,2.54150390625
80.7137765551444,2.5439453125
80.1857766761417,2.54638671875
79.6438464498878,2.548828125
79.0926372722867,2.55126953125
78.5369688395037,2.5537109375
77.9816941169058,2.55615234375
77.4315691342825,2.55859375
76.8911305294414,2.56103515625
76.3645834900845,2.5634765625
75.8557024155879,2.56591796875
75.3677462452839,2.568359375
74.9033899883671,2.57080078125
74.4646735537451,2.5732421875
74.052968527347,2.57568359375
73.6689630912659,2.578125
73.3126648348654,2.58056640625
72.9834207835125,2.5830078125
72.6799535759475,2.58544921875
72.4004123654602,2.587890625
72.1424367108065,2.59033203125
71.903231466471,2.5927734375
71.6796504833084,2.59521484375
71.4682867928068,2.59765625
71.2655668727773,2.60009765625
71.0678465788271,2.6025390625
70.8715063727637,2.60498046875
70.6730435826497,2.607421875
70.4691595848326,2.60986328125
70.2568399999666,2.6123046875
70.0334262357771,2.61474609375
69.796676981431,2.6171875
69.5448185534416,2.61962890625
69.2765833026498,2.6220703125
68.9912356072057,2.62451171875
68.688585289312,2.626953125
68.3689885958333,2.62939453125
68.0333371672831,2.6318359375
67.6830356797961,2.63427734375
67.3199690748152,2.63671875
66.9464604870201,2.63916015625
66.5652211391378,2.6416015625
66.1792935906389,2.64404296875
65.7919898050866,2.646484375
65.4068255383454,2.64892578125
65.0274525483912,2.6513671875
64.6575900895271,2.65380859375
64.3009570827213,2.65625
63.9612062535837,2.65869140625
63.641861404856,2.6611328125
63.3462588462617,2.66357421875
63.0774938464065,2.666015625
62.8383728045462,2.66845703125
62.6313716696348,2.6708984375
62.4586009651512,2.67333984375
62.3217776153291,2.67578125
62.2222036156263,2.67822265625
62.1607514510337,2.6806640625
62.1378560427839,2.68310546875
62.153512899253,2.685546875
62.2072820615718,2.68798828125
62.2982973690797,2.6904296875
62.4252805241881,2.69287109375
62.5865594094576,2.6953125
62.7800901003405,2.69775390625
63.0034820231745,2.7001953125
63.2540257272555,2.70263671875
63.5287227696487,2.705078125
63.8243172490792,2.70751953125
64.1373285679807,2.7099609375
64.4640850470001,2.71240234375
64.8007580613738,2.71484375
65.1433964115061,2.71728515625
65.487960678863,2.7197265625
65.8303573515874,2.72216796875
66.1664725309756,2.724609375
66.4922050496776,2.72705078125
66.8034988450747,2.7294921875
67.0963744371434,2.73193359375
67.3669593600062,2.734375
67.6115173913827,2.73681640625
67.8264764156889,2.7392578125
68.0084547461395,2.74169921875
68.154285720561,2.744140625
68.2610403764291,2.74658203125
68.3260480044715,2.7490234375
68.3469143785531,2.75146484375
68.3215374636783,2.75390625
68.248120414757,2.75634765625
68.1251816969158,2.7587890625
67.9515621838431,2.76123046875
67.7264291237365,2.763671875
67.4492769024421,2.76611328125
67.1199245793483,2.7685546875
66.7385102223807,2.77099609375
66.3054821225,2.7734375
65.8215870237319,2.77587890625
65.2878555601142,2.7783203125
64.7055851440929,2.78076171875
64.076320599945,2.783203125
63.4018328789651,2.78564453125
62.6840962287724,2.7880859375
61.9252642158262,2.79052734375
61.1276450169951,2.79296875
60.2936764021154,2.79541015625
59.4259008245455,2.7978515625
58.5269410208929,2.80029296875
57.5994764948007,2.802734375
56.6462212238371,2.80517578125
55.6699028843414,2.8076171875
54.6732438380619,2.81005859375
53.6589440683683,2.8125
52.6296661946595,2.81494140625
51.5880226333517,2.8173828125
50.5365649146061,2.81982421875
49.4777751076635,2.822265625
48.4140592561902,2.82470703125
47.3477426799821,2.8271484375
46.281066962063,2.82958984375
45.2161884116444,2.83203125
44.1551777742325,2.83447265625
43.1000209505815,2.8369140625
42.0526204860739,2.83935546875
41.0147976009084,2.841796875
39.9882945483017,2.84423828125
38.9747771115772,2.8466796875
37.9758370800578,2.84912109375
36.9929945764742,2.8515625
36.0277001433959,2.85400390625
35.0813365312056,2.8564453125
34.1552201636414,2.85888671875
33.2506022873099,2.861328125
32.3686698374167,2.86376953125
31.5105460720955,2.8662109375
30.6772910413094,2.86865234375
29.8699019628158,2.87109375
29.0893135769946,2.87353515625
28.33639854466,2.8759765625
27.6119679378821,2.87841796875
26.9167718542557,2.880859375
26.2515001611583,2.88330078125
25.6167833497985,2.8857421875
25.0131934508264,2.88818359375
24.4412449357177,2.890625
23.901395502726,2.89306640625
23.3940466245881,2.8955078125
22.9195437189204,2.89794921875
22.4781757926183,2.900390625
22.0701744096301,2.90283203125
21.6957118379653,2.9052734375
21.3548982469789,2.90771484375
21.0477778499274,2.91015625
20.7743239189644,2.91259765625
20.5344326394254,2.9150390625
20.3279158161762,2.91748046875
20.1544924955265,2.919921875
20.0137796199297,2.92236328125
19.905281887474,2.9248046875
19.8283810418646,2.92724609375
19.7823248691348,2.9296875
19.7662162224999,2.93212890625
19.7790024347065,2.9345703125
19.819465506019,2.93701171875
19.8862134741984,2.939453125
19.9776733792281,2.94189453125
20.0920862293056,2.9443359375
20.2275043554115,2.94677734375
20.3817915095555,2.94921875
20.5526260171638,2.95166015625
20.737507237846,2.9541015625
20.9337655223603,2.95654296875
21.1385757786361,2.958984375
21.3489746782024,2.96142578125
21.5618814485803,2.9638671875
21.7741221094778,2.96630859375
21.9824569235183,2.96875
22.1836107481796,2.97119140625
22.3743058970629,2.9736328125
22.5512970477868,2.97607421875
22.7114076727272,2.978515625
22.8515674192464,2.98095703125
22.9688498293125,2.9833984375
23.0605097655384,2.98583984375
23.1240199021939,2.98828125
23.1571056458615,2.99072265625
23.1577778707906,2.9931640625
23.1243628880071,2.99560546875
23.0555291138013,2.998046875
22.9503099609108,3.00048828125
22.8081225429281,3.0029296875
22.6287818572583,3.00537109375
22.4125101922997,3.0078125
22.1599415883097,3.01025390625
21.872121266487,3.0126953125
21.5505000250902,3.01513671875
21.1969236829264,3.017578125
20.8136177275487,3.02001953125
20.4031673963715,3.0224609375
19.9684934824157,3.02490234375
19.5128242114798,3.02734375
19.0396635835535,3.02978515625
18.5527566078269,3.0322265625
18.0560518876688,3.03466796875
17.553662029658,3.037109375
17.0498223596446,3.03955078125
16.5488484296007,3.0419921875
16.0550927926059,3.04443359375
15.5729015107145,3.046875
15.1065708428195,3.04931640625
14.6603045380867,3.0517578125
14.2381721362452,3.05419921875
13.8440686500561,3.056640625
13.4816759786058,3.05908203125
13.1544263735146,3.0615234375
12.8654682543823,3.06396484375
12.6176346452567,3.06640625
12.4134144809035,3.06884765625
12.2549270102027,3.0712890625
12.1438995040117,3.07373046875
12.0816484559629,3.076171875
12.0690644464803,3.07861328125
12.1066008221971,3.0810546875
12.1942663242821,3.08349609375
12.3316217792105,3.0859375
12.5177809435524,3.08837890625
12.7514155697168,3.0908203125
13.0307647316993,3.09326171875
13.353648418305,3.095703125
13.7174853657158,3.09814453125
14.1193150615868,3.1005859375
14.5558238091503,3.10302734375
15.023374692429,3.10546875
15.5180412331549,3.10791015625
16.0356444771314,3.1103515625
16.5717931935455,3.11279296875
17.1219268162966,3.115234375
17.6813607030729,3.11767578125
18.2453332371032,3.1201171875
18.8090542497405,3.12255859375
19.3677542007988,3.125
19.9167335193565,3.12744140625
20.4514114819424,3.1298828125
20.9673739888969,3.13232421875
21.4604195943109,3.134765625
21.9266031511216,3.13720703125
22.3622764512596,3.1396484375
22.764125271433,3.14208984375
23.1292022781619,3.14453125
23.4549553006161,3.14697265625
23.7392505459355,3.1494140625
23.9803904079442,3.15185546875
24.1771256051418,3.154296875
24.3286614759009,3.15673828125
24.4346583560325,3.1591796875
24.4952260642093,3.16162109375
24.5109126219509,3.1640625
24.4826874346701,3.16650390625
24.4119192563556,3.1689453125
24.3003493505848,3.17138671875
24.1500603425632,3.173828125
23.9634413288557,3.17626953125
23.743149871678,3.1787109375
23.4920715516332,3.18115234375
23.2132777855242,3.18359375
22.9099826336101,3.18603515625
22.5854993230666,3.1884765625
22.243197201498,3.19091796875
21.8864598065949,3.193359375
21.5186446962428,3.19580078125
21.143045628772,3.1982421875
20.7628576170701,3.20068359375
20.381145304783,3.203125
20.0008150297683,3.20556640625
19.6245908515555,3.2080078125
19.254994728048,3.21044921875
18.8943309344275,3.212890625
18.5446747264428,3.21533203125
18.2078651632038,3.2177734375
17.8855019232989,3.22021484375
17.5789458743174,3.22265625
17.2893230913166,3.22509765625
17.0175319656793,3.2275390625
16.7642530031255,3.22998046875
16.5299608790278,3.232421875
16.3149383008606,3.23486328125
16.1192912215569,3.2373046875
15.9429649533052,3.23974609375
15.7857607481996,3.2421875
15.6473524391335,3.24462890625
15.5273027701681,3.2470703125
15.4250790888639,3.24951171875
15.3400681221414,3.251953125
15.2715896104572,3.25439453125
15.2189086307155,3.2568359375
15.1812464946611,3.25927734375
15.1577901648637,3.26171875
15.1477001832692,3.26416015625
15.1501171562487,3.2666015625
15.1641668839118,3.26904296875
15.1889642591852,3.271484375
15.2236160929941,3.27392578125
15.26722304533,3.2763671875
15.3188808577584,3.27880859375
15.3776810909917,3.28125
15.4427115717403,3.28369140625
15.5130567465813,3.2861328125
15.587798127668,3.28857421875
15.6660149965353,3.291015625
15.7467855089407,3.29345703125
15.8291883166377,3.2958984375
15.9123047922792,3.29833984375
15.995221912375,3.30078125
16.0770358214849,3.30322265625
16.1568560696342,3.3056640625
16.2338104852591,3.30810546875
16.3070506186966,3.310546875
16.3757576670458,3.31298828125
16.4391487707576,3.3154296875
16.4964835559881,3.31787109375
16.547070784886,3.3203125
16.5902749686817,3.32275390625
16.6255227957091,3.3251953125
16.6523092281315,3.32763671875
16.6702031268973,3.330078125
16.6788522738686,3.33251953125
16.6779876727115,3.3349609375
16.6674270253782,3.33740234375
16.6470772982926,3.33984375
16.6169363110113,3.34228515625
16.5770932995481,3.3447265625
16.5277284261296,3.34716796875
16.4691112263129,3.349609375
16.4015980026742,3.35205078125
16.3256281912327,3.3544921875
16.2417197420874,3.35693359375
16.1504635691765,3.359375
16.0525171355047,3.36181640625
15.9485972495481,3.3642578125
15.8394721559325,3.36669921875
15.7259530089975,3.369140625
15.608884821726,3.37158203125
15.4891369849877,3.3740234375
15.3675934534178,3.37646484375
15.2451426948415,3.37890625
15.1226675002857,3.38134765625
15.001034751554,3.3837890625
14.8810852433838,3.38623046875
14.7636236575056,3.388671875
14.6494087866434,3.39111328125
14.5391441076856,3.3935546875
14.4334688048532,3.39599609375
14.3329493456262,3.3984375
14.2380717141817,3.40087890625
14.1492344089349,3.4033203125
14.0667423120419,3.40576171875
13.9908015390402,3.408203125
13.9215153757208,3.41064453125
13.8588814063914,3.4130859375
13.8027899324475,3.41552734375
13.7530237722334,3.41796875
13.7092595221822,3.42041015625
13.6710703449303,3.4228515625
13.6379303323536,3.42529296875
13.6092204702472,3.427734375
13.5842362067988,3.43017578125
13.5621965993417,3.4326171875
13.5422549835751,3.43505859375
13.5235110770533,3.4375
13.5050243950227,3.43994140625
13.4858288224719,3.4423828125
13.4649481524931,3.44482421875
13.4414123688047,3.447265625
13.4142744205913,3.44970703125
13.3826272117969,3.4521484375
13.3456205056969,3.45458984375
13.3024774299533,3.45703125
13.2525102583189,3.45947265625
13.1951351433707,3.4619140625
13.1298854807074,3.46435546875
13.0564235992096,3.466796875
12.9745504943458,3.46923828125
12.8842133519154,3.4716796875
12.7855106476317,3.47412109375
12.678694652855,3.4765625
12.5641712276728,3.47900390625
12.4424968381894,3.4814453125
12.3143727940135,3.48388671875
12.1806367629822,3.486328125
12.042251681494,3.48876953125
11.900292238803,3.4912109375
11.7559291704964,3.49365234375
11.6104116485504,3.49609375
11.4650481012594,3.49853515625
11.3211858346075,3.5009765625
11.1801898561039,3.50341796875
11.043421321849,3.505859375
10.912216036951,3.50830078125
10.7878634381072,3.5107421875
10.6715864751419,3.51318359375
10.5645227859161,3.515625
10.4677075269296,3.51806640625
10.382058181056,3.5205078125
10.3083616154061,3.52294921875
10.247263607751,3.525390625
10.1992610008587,3.52783203125
10.1646965822491,3.5302734375
10.1437567240842,3.53271484375
10.1364717559378,3.53515625
10.1427189838505,3.53759765625
10.1622282139227,3.5400390625
10.1945895892538,3.54248046875
10.2392635064685,3.544921875
10.2955923434019,3.54736328125
10.3628137033724,3.5498046875
10.4400748642675,3.55224609375
10.5264481124158,3.5546875
10.620946641682,3.55712890625
10.7225407068633,3.5595703125
10.8301737364324,3.56201171875
10.9427781319923,3.564453125
11.0592905092148,3.56689453125
11.1786661662386,3.5693359375
11.2998925990766,3.57177734375
11.422001918157,3.57421875
11.5440820543029,3.57666015625
11.6652866750492,3.5791015625
11.7848437620715,3.58154296875
11.9020628268033,3.583984375
12.016340763374,3.58642578125
12.1271663554185,3.5888671875
12.2341234659466,3.59130859375
12.3368929474586,3.59375
12.4352533132142,3.59619140625
12.5290802106327,3.5986328125
12.6183447350076,3.60107421875
12.7031106170135,3.603515625
12.7835303119264,3.60595703125
12.8598400131266,3.6083984375
12.9323536084543,3.61083984375
13.001455596262,3.61328125
13.0675929795232,3.61572265625
13.1312661617683,3.6181640625
13.1930188784418,3.62060546875
13.2534272117498,3.623046875
13.3130877561561,3.62548828125
13.3726050250832,3.6279296875
13.4325782164704,3.63037109375
13.4935874847994,3.6328125
13.5561798988593,3.63525390625
13.6208552966516,3.6376953125
13.688052279903,3.64013671875
13.758134619137,3.642578125
13.8313783645602,3.64501953125
13.9079599765621,3.6474609375
13.9879458009736,3.64990234375
14.0712832170644,3.65234375
14.157793779536,3.65478515625
14.2471686586904,3.6572265625
14.3389666550916,3.65966796875
14.4326150262926,3.662109375
14.5274133139041,3.66455078125
14.6225403001158,3.6669921875
14.7170641548832,3.66943359375
14.8099557598007,3.671875
14.900105114052,3.67431640625
14.9863406438238,3.6767578125
15.0674511515748,3.67919921875
15.1422100580261,3.681640625
15.2094015102923,3.68408203125
15.2678478567858,3.6865234375
15.316437925901,3.68896484375
15.3541554933445,3.69140625
15.3801072844427,3.69384765625
15.3935498345426,3.6962890625
15.3939145241432,3.69873046875
15.3808301165486,3.701171875
15.3541421550752,3.70361328125
15.3139286240977,3.7060546875
15.2605113428778,3.70849609375
15.1944626420654,3.7109375
15.1166069683851,3.71337890625
15.028017171215,3.7158203125
14.9300053430681,3.71826171875
14.8241082115197,3.720703125
14.7120672098205,3.72314453125
14.5958034839485,3.7255859375
14.4773882218478,3.72802734375
14.3590088126279,3.73046875
14.2429314563245,3.73291015625
14.1314609452863,3.7353515625
14.0268984235686,3.73779296875
13.9314979984047,3.740234375
13.8474231258288,3.74267578125
13.7767037193336,3.7451171875
13.7211949349979,3.74755859375
13.6825385684033,3.75
13.662127957964,3.75244140625
13.6610772267543,3.7548828125
13.6801956117755,3.75732421875
13.7199675276571,3.759765625
13.7805388933136,3.76220703125
13.8617101177647,3.7646484375
13.9629359982327,3.76708984375
14.0833326330767,3.76953125
14.2216912976222,3.77197265625
14.3764990761287,3.7744140625
14.5459658916144,3.77685546875
14.7280574306012,3.779296875
14.9205333254208,3.78173828125
15.1209898356874,3.7841796875
15.3269061657137,3.78662109375
15.5356934684384,3.7890625
15.7447455208811,3.79150390625
15.9514900127117,3.7939453125
16.1534393692384,3.79638671875
16.3482400334557,3.798828125
16.5337191586519,3.80126953125
16.7079277128815,3.8037109375
16.869179068248,3.80615234375
17.0160822398103,3.80859375
17.1475690490233,3.81103515625
17.2629146125153,3.8134765625
17.3617506959519,3.81591796875
17.444071621742,3.818359375
17.510232575169,3.82080078125
17.5609403128745,3.8232421875
17.5972364370681,3.82568359375
17.6204735550237,3.828125
17.6322847930561,3.83056640625
17.634547274126,3.8330078125
17.6293402955861,3.83544921875
17.6188990557029,3.837890625
17.6055648721825,3.84033203125
17.5917329110205,3.8427734375
17.5797984981062,3.84521484375
17.5721031179667,3.84765625
17.5708812132825,3.85009765625
17.5782088850828,3.8525390625
17.5959555571873,3.85498046875
17.6257396102059,3.857421875
17.6688889114557,3.85986328125
17.7264070690892,3.8623046875
17.7989461235751,3.86474609375
17.8867862597354,3.8671875
17.9898229804975,3.86962890625
18.107562032242,3.8720703125
18.2391222141929,3.87451171875
18.3832460439466,3.876953125
18.5383180912288,3.87939453125
18.7023906356013,3.8818359375
18.873216154342,3.88427734375
19.0482860071667,3.88671875
19.224874557767,3.88916015625
19.4000878609404,3.8916015625
19.5709159507171,3.89404296875
19.73428769133,3.896484375
19.8871271006756,3.89892578125
20.0264100262097,3.9013671875
20.1492200466754,3.90380859375
20.2528024898145,3.90625
20.3346154959588,3.90869140625
20.392377119305,3.9111328125
20.4241075414536,3.91357421875
20.4281655736635,3.916015625
20.4032787431008,3.91845703125
20.3485663915692,3.9208984375
20.2635553599419,3.92333984375
20.1481879846665,3.92578125
20.0028222909447,3.92822265625
19.8282244270992,3.9306640625
19.6255535427666,3.93310546875
19.3963394664539,3.935546875
19.1424536824234,3.93798828125
18.8660742396619,3.9404296875
18.5696453440845,3.94287109375
18.2558324865649,3.9453125
17.9274740418323,3.94775390625
17.5875303350338,3.9501953125
17.2390312126777,3.95263671875
16.8850231720744,3.955078125
16.5285170981322,3.95751953125
16.1724376288255,3.9599609375
15.8195751217039,3.96240234375
15.4725411248406,3.96484375
15.1337281684156,3.96728515625
14.8052745899257,3.9697265625
14.4890349893579,3.97216796875
14.1865567833627,3.974609375
13.8990631925751,3.97705078125
13.6274428568855,3.9794921875
13.3722461328516,3.98193359375
13.1336879887746,3.984375
12.9116572792173,3.98681640625
12.7057320548819,3.9892578125
12.5152004483335,3.99169921875
12.3390865734182,3.994140625
12.176180788327,3.99658203125
12.0250736006415,3.9990234375
11.8841924385223,4.00146484375
11.751840476159,4.00390625
11.6262366838995,4.00634765625
11.5055562739995,4.0087890625
11.3879707309778,4.01123046875
11.2716866502096,4.013671875
11.1549826582147,4.01611328125
11.0362437514962,4.0185546875
10.9139924657754,4.02099609375
10.7869163720066,4.0234375
10.6538914873313,4.02587890625
10.5140012858438,4.0283203125
10.3665510933557,4.03076171875
10.2110777499537,4.033203125
10.0473545218536,4.03564453125
9.8753913378181,4.0380859375
9.6954305133789,4.04052734375
9.50793820664776,4.04296875
9.31359192127315,4.04541015625
9.11326443399016,4.0478515625
8.90800457545056,4.05029296875
8.69901533308859,4.052734375
8.4876297734708,4.05517578125
8.27528529896909,4.0576171875
8.06349675999357,4.06005859375
7.85382893999743,4.0625
7.64786891677228,4.06494140625
7.44719878112714,4.0673828125
7.25336916394662,4.06982421875
7.06787398602533,4.072265625
6.89212680318992,4.07470703125
6.72743907330514,4.0771484375
6.57500062303748,4.07958984375
6.43586254192236,4.08203125
6.3109226804634,4.08447265625
6.20091387870691,4.0869140625
6.1063950029014,4.08935546875
6.02774482124182,4.091796875
5.96515870595889,4.09423828125
5.91864810865436,4.0966796875
5.88804271914992,4.09912109375
5.87299518545183,4.1015625
5.87298824382706,4.10400390625
5.88734408342782,4.1064453125
5.9152357492876,4.10888671875
5.95570037064955,4.111328125
6.00765398823365,4.11376953125
6.0699077439264,4.1162109375
6.14118518916596,4.11865234375
6.22014046371318,4.12109375
6.30537709424255,4.12353515625
6.39546716201013,4.1259765625
6.48897059054585,4.12841796875
6.58445430771085,4.130859375
6.68051104146303,4.13330078125
6.77577751522679,4.1357421875
6.86895181689831,4.13818359375
6.95880972527306,4.140625
7.04421978917566,4.14306640625
7.12415696792771,4.1455078125
7.19771465714772,4.14794921875
7.26411494138293,4.150390625
7.32271693484009,4.15283203125
7.37302309360876,4.1552734375
7.4146834072628,4.15771484375
7.44749740457128,4.16015625
7.47141393710395,4.16259765625
7.48652873558006,4.1650390625
7.49307976656295,4.16748046875
7.49144045113035,4.169921875
7.48211084194886,4.17236328125
7.46570689012988,4.1748046875
7.44294796765705,4.17724609375
7.41464284431813,4.1796875
7.3816743491041,4.18212890625
7.344982974177,4.1845703125
7.30554970389197,4.18701171875
7.26437837123287,4.189453125
7.22247785861179,4.19189453125
7.18084446869272,4.1943359375
7.14044479315379,4.19677734375
7.10219940275145,4.19921875
7.06696767044342,4.20166015625
7.03553402063756,4.2041015625
7.00859587199721,4.20654296875
6.98675350901151,4.208984375
6.97050207926131,4.21142578125
6.96022586972671,4.2138671875
6.95619496750536,4.21630859375
6.95856435900119,4.21875
6.96737546821598,4.22119140625
6.98256008052466,4.2236328125
7.00394654459784,4.22607421875
7.03126809334213,4.228515625
7.06417307621563,4.23095703125
7.10223685135379,4.2333984375
7.14497504779288,4.23583984375
7.19185787677843,4.23828125
7.24232514756259,4.24072265625
7.29580162789369,4.2431640625
7.35171238304284,4.24560546875
7.40949772987078,4.248046875
7.46862745407345,4.25048828125
7.52861395901485,4.2529296875
7.58902404293443,4.25537109375
7.64948903698153,4.2578125
7.70971307849744,4.26025390625
7.76947934107784,4.2626953125
7.82865409387365,4.26513671875
7.88718851595401,4.267578125
7.94511824588404,4.27001953125
8.00256070052803,4.2724609375
8.05971024905073,4.27490234375
8.11683137682786,4.27734375
8.17425001829348,4.27978515625
8.23234327660288,4.2822265625
8.29152778052659,4.28466796875
8.35224695456722,4.287109375
8.41495749651218,4.28955078125
8.48011536729192,4.2919921875
8.5481616011954,4.29443359375
8.61950824043128,4.296875
8.69452468720625,4.29931640625
8.77352474956844,4.3017578125
8.85675463500475,4.30419921875
8.94438211911003,4.306640625
9.03648708651756,4.30908203125
9.13305360871263,4.3115234375
9.23396368934911,4.31396484375
9.33899277319995,4.31640625
9.44780708081323,4.31884765625
9.55996279807352,4.3212890625
9.67490711887455,4.32373046875
9.79198111050015,4.326171875
9.91042434546706,4.32861328125
10.0293812207336,4.3310546875
10.1479088653866,4.33349609375
10.2649865211496,4.3359375
10.3795262661083,4.33837890625
10.4903849406797,4.3408203125
10.5963771257069,4.34326171875
10.6962890152667,4.345703125
10.7888930209463,4.34814453125
10.8729629395972,4.3505859375
10.9472895125863,4.35302734375
11.0106962010659,4.35546875
11.062054998597,4.35791015625
11.1003020995128,4.3603515625
11.1244532387096,4.36279296875
11.133618516255,4.365234375
11.1270165185234,4.36767578125
11.1039875468437,4.3701171875
11.0640057652732,4.37255859375
11.0066900815299,4.375
10.9318135798161,4.37744140625
10.8393113317071,4.3798828125
10.7292864218999,4.38232421875
10.6020140397885,4.384765625
10.4579435058477,4.38720703125
10.2976981238078,4.3896484375
10.1220727756359,4.39208984375
9.93202920625902,4.39453125
9.72868897848953,4.39697265625
9.51332411527164,4.3994140625
9.28734548554898,4.40185546875
9.05228903097335,4.404296875
8.80979997243544,4.40673828125
8.56161517698681,4.4091796875
8.30954390604542,4.41162109375
8.05544720371133,4.4140625
7.80121621842663,4.41650390625
7.54874978099848,4.4189453125
7.29993158614891,4.42138671875
7.05660734235317,4.423828125
6.82056226501933,4.42626953125
6.59349929048916,4.4287109375
6.37701838251971,4.43115234375
6.17259728871477,4.43359375
5.98157408190819,4.43603515625
5.80513179109715,4.4384765625
5.64428538877139,4.44091796875
5.49987135717052,4.443359375
5.3725400061503,4.44580078125
5.2627506611097,4.4482421875
5.17076978216041,4.45068359375
5.09667201682341,4.453125
5.04034412948921,4.45556640625
5.00149169318557,4.4580078125
4.97964837430729,4.46044921875
4.97418759027003,4.462890625
4.98433627482398,4.46533203125
5.00919044709693,4.4677734375
5.04773224928435,4.47021484375
5.09884809492844,4.47265625
5.1613475554501,4.47509765625
5.23398260719378,4.4775390625
5.31546686473627,4.47998046875
5.40449443829972,4.482421875
5.49975807330167,4.48486328125
5.59996625767585,4.4873046875
5.70385901668071,4.48974609375
5.81022215445138,4.4921875
5.91789974534592,4.49462890625
6.02580472495998,4.4970703125
6.13292747921131,4.49951171875
6.23834237886144,4.501953125
6.3412122549482,4.50439453125
6.44079085670379,4.5068359375
6.53642337651096,4.50927734375
6.6275451653846,4.51171875
6.71367879654938,4.51416015625
6.79442966330009,4.5166015625
6.86948032005241,4.51904296875
6.93858379204387,4.521484375
7.0015560894793,4.52392578125
7.05826816612714,4.5263671875
7.10863756071639,4.52880859375
7.15261995238931,4.53125
7.19020084942612,4.53369140625
7.22138761412435,4.5361328125
7.24620200675404,4.53857421875
7.26467340866806,4.541015625
7.2768328596537,4.54345703125
7.28270801824183,4.5458984375
7.28231912659331,4.54833984375
7.27567603448778,4.55078125
7.26277631038159,4.55322265625
7.24360444203184,4.5556640625
7.21813210521822,4.55810546875
7.18631945698459,4.560546875
7.14811738981691,4.56298828125
7.10347066545838,4.5654296875
7.05232183173016,4.56787109375
6.99461581279347,4.5703125
6.93030505277022,4.57275390625
6.8593550844396,4.5751953125
6.78175038875784,4.57763671875
6.69750040713254,4.580078125
6.60664556655729,4.58251953125
6.50926317782773,4.5849609375
6.40547306896881,4.58740234375
6.29544281966457,4.58984375
6.1793924678413,4.59228515625
6.05759856652853,4.5947265625
5.9303974777693,4.59716796875
5.79818780057516,4.599609375
5.66143184179763,4.60205078125
5.52065605222492,4.6044921875
5.37645036527003,4.60693359375
5.22946639215411,4.609375
5.0804144454884,4.61181640625
4.93005938244672,4.6142578125
4.77921527913351,4.61669921875
4.62873896903413,4.619140625
4.47952250030609,4.62158203125
4.33248458876273,4.6240234375
4.18856116531013,4.62646484375
4.04869513786529,4.62890625
3.91382550793209,4.63134765625
3.78487600050481,4.6337890625
3.6627433823097,4.63623046875
3.54828565705027,4.638671875
3.44231033682523,4.64111328125
3.34556299579151,4.6435546875
3.25871631507642,4.64599609375
3.18235982661491,4.6484375
3.11699055780945,4.65087890625
3.06300476858074,4.6533203125
3.02069095755425,4.65576171875
2.99022429494827,4.658203125
2.97166261649395,4.66064453125
2.96494408581608,4.6630859375
2.96988660268182,4.66552734375
2.98618900198079,4.66796875
3.01343405397842,4.67041015625
3.05109324104702,4.6728515625
3.09853325057666,4.67529296875
3.15502408895226,4.677734375
3.21974868821025,4.68017578125
3.29181384610653,4.6826171875
3.37026231259464,4.68505859375
3.45408581187004,4.6875
3.5422387697663,4.68994140625
3.63365250191136,4.6923828125
3.72724960903314,4.69482421875
3.82195832236097,4.697265625
3.91672654430684,4.69970703125
4.01053533744378,4.7021484375
4.1024116280237,4.70458984375
4.19143990854374,4.70703125
4.27677274669618,4.70947265625
4.35763993482645,4.7119140625
4.43335614410011,4.71435546875
4.50332698017206,4.716796875
4.56705337144493,4.71923828125
4.62413425617124,4.7216796875
4.67426756983547,4.72412109375
4.71724956862697,4.7265625
4.75297255759485,4.72900390625
4.78142112254503,4.7314453125
4.80266699222646,4.73388671875
4.81686268133873,4.736328125
4.82423408488859,4.73876953125
4.82507221011524,4.7412109375
4.81972424336371,4.74365234375
4.80858415579814,4.74609375
4.79208305373174,4.74853515625
4.77067947672421,4.7509765625
4.74484983967036,4.75341796875
4.71507920420349,4.755859375
4.68185255023257,4.75830078125
4.6456467007979,4.7607421875
4.60692303315917,4.76318359375
4.56612108667012,4.765625
4.5236531541124,4.76806640625
4.47989991833109,4.7705078125
4.43520717080083,4.77294921875
4.38988362371502,4.775390625
4.34419980284726,4.77783203125
4.2983879852787,4.7802734375
4.25264312455364,4.78271484375
4.20712468630985,4.78515625
4.16195930027977,4.78759765625
4.11724412000968,4.7900390625
4.07305076995509,4.79248046875
4.02942975089581,4.794921875
3.98641516896935,4.79736328125
3.94402965106905,4.7998046875
3.90228930985155,4.80224609375
3.86120862505382,4.8046875
3.82080511407472,4.80712890625
3.78110367362649,4.8095703125
3.74214048547458,4.81201171875
3.70396639253633,4.814453125
3.66664966661612,4.81689453125
3.63027810541947,4.8193359375
3.59496041386949,4.82177734375
3.56082684272951,4.82421875
3.52802907572928,4.82666015625
3.49673937438849,4.8291015625
3.46714900715751,4.83154296875
3.43946600595278,4.833984375
3.41391230832442,4.83642578125
3.39072035703494,4.8388671875
3.37012924046835,4.84130859375
3.35238046679327,4.84375
3.33771347202462,4.84619140625
3.32636096689238,4.8486328125
3.31854422971743,4.85107421875
3.31446845228112,4.853515625
3.31431824303123,4.85595703125
3.31825338698961,4.8583984375
3.32640495461881,4.86083984375
3.33887184284983,4.86328125
3.35571782077085,4.86572265625
3.3769691404067,4.8681640625
3.40261275992129,4.87060546875
3.43259521278638,4.873046875
3.46682214234713,4.87548828125
3.50515850711161,4.8779296875
3.54742944834219,4.88037109375
3.59342179845492,4.8828125
3.64288619659708,4.88525390625
3.69553976684867,4.8876953125
3.75106930495418,4.89013671875
3.80913491150652,4.892578125
3.86937400316765,4.89501953125
3.93140562887811,4.8974609375
3.99483501507145,4.89990234375
4.05925826263448,4.90234375
4.12426711864253,4.90478515625
4.18945374763382,4.9072265625
4.25441543020583,4.90966796875
4.31875912085922,4.912109375
4.38210580206555,4.91455078125
4.44409457733359,4.9169921875
4.50438645237098,4.91943359375
4.56266776011445,4.921875
4.61865319226864,4.92431640625
4.67208840687819,4.9267578125
4.72275218826788,4.92919921875
4.77045814228457,4.931640625
4.81505591611468,4.93408203125
4.85643193796895,4.9365234375
4.89450967759691,4.93896484375
4.92924943391714,4.94140625
4.96064766102377,4.94384765625
4.98873584849119,4.9462890625
5.01357897625787,4.94873046875
5.03527356847377,4.951171875
5.05394537455376,4.95361328125
5.06974670931822,4.9560546875
5.08285348753778,4.95849609375
5.09346199140529,4.9609375
5.1017854124391,4.96337890625
5.10805021203157,4.9658203125
5.11249234724706,4.96826171875
5.11535341049821,4.970703125
5.11687673330371,4.97314453125
5.11730350540603,4.9755859375
5.11686896100835,4.97802734375
5.11579868373337,4.98046875
5.11430508103476,4.98291015625
5.11258407717488,4.9853515625
5.11081207148353,4.98779296875
5.10914320543438,4.990234375
5.10770697812184,4.99267578125
5.10660624504523,4.9951171875
5.10591562976111,4.99755859375


==> figures/tikz/VS/M16_P2_VS_Radar.csv <==
VS,T
0.00565678911643951,87.0810363292694
0.00550414702091621,87.1747884750366
0.00615428465813724,87.2528698444366
0.00626126980510442,87.3465983867645
0.0059884750447157,87.4247055053711
0.00602707457709524,87.520614862442
0.00529589741012126,87.5987515449524
0.00617565890889313,87.6924524307251
0.00588039016677344,87.7705566883087
0.00538512496273068,87.8642845153809
0.00470761164182838,87.9423916339874
0.00519291709277225,88.0361187458038
0.00552402334664652,88.114230632782
0.00152224715622866,88.2079539299011
-0.00384103110084117,88.286060333252
-0.00431468796930951,88.3797931671143
-0.00513406994310609,88.473516702652
-0.00467330752072819,88.5516335964203
-0.00489830497063379,88.6453475952148
-0.00492739274176662,88.7234625816345
-0.00455198819424057,88.8172144889832
-0.00471198366694553,88.895272731781
-0.00468002136956692,88.9890208244324
-0.00552756435341532,89.0671274662018
-0.00484573423024611,89.1608557701111
-0.00512443084248082,89.2389624118805
-0.00434454200256749,89.332692861557
-0.00470845503056649,89.4108262062073
-0.00412319133643438,89.5045301914215
-0.00402952474632416,89.582631111145
-0.0034157681957256,89.6763651371002
-0.00343383598876143,89.7700929641724
-0.00383624384010988,89.8481945991516
-0.00406360491518484,89.9419283866882
-0.0043045876820699,90.0200414657593
-0.00429973957239053,90.1137623786926
-0.00449653342297229,90.1918694972992
-0.00358971807361584,90.285594701767
-0.0042297077307871,90.36372423172
-0.00392892953795133,90.4574267864227
-0.00343298921287575,90.5355410575867
-0.00227181672084272,90.6292612552643
-0.000291986689530871,90.7073678970337
0.00218921909815957,90.8011016845703
0.00346872053622566,90.8792080879211
0.00461618811478862,90.9729611873627
0.00591634755946232,91.0510623455048
0.00643591249545656,91.1447701454163
0.0068524258909946,91.2228775024414
0.00753646581060192,91.3166024684906
0.00756289636053861,91.4103333950043
0.00751019063740691,91.4884395599365
0.00819488068278417,91.5821690559387
0.00823492378960025,91.6602969169617
0.00866767107810596,91.7540111541748
0.00833911954845254,91.8321087360382
0.00776403426678864,91.9187533855438
0.00718966218329399,92.0124740600586
0.00667264645096416,92.0905814170837
0.00632663559612634,92.1843390464783
0.00563611929240524,92.2624406814575
0.00473923867512247,92.3561444282532
0.00410492722920452,92.4498722553253
0.00170402799386021,92.5279784202576
-0.000409339527743748,92.6217074394226
-0.00261114944889942,92.6998131275177
-0.00476396939301986,92.7935433387756
-0.00549257825027139,92.871673822403
-0.00558383294405516,92.9653804302216
-0.00624525964981401,93.043487071991
-0.00622648807995103,93.1372108459473
-0.00623139856717013,93.2153217792511
-0.00650794132874407,93.3011248111725
-0.00679999659269774,93.3948533535004
-0.00664358334389221,93.4885838031769
-0.00691664039845624,93.566689491272
-0.0066682022032142,93.6604204177856
-0.00690340876736608,93.7385265827179
-0.00709128217218098,93.8322558403015
-0.00711621094936732,93.910359621048
-0.00716681151284674,94.0040888786316
-0.00711680381643127,94.0821924209595
-0.00694082471182088,94.1759207248688
-0.00640871231409647,94.254029750824
-0.00550175980616805,94.3477621078491
-0.00358345929579634,94.4258613586426
-0.000432885920271971,94.5196166038513
0.00179714980399631,94.6133193969727
0.00390865140683065,94.6914238929749
0.00449355032290802,94.7851521968842
0.00564540681630319,94.8632614612579
0.00642671127925072,94.9569871425629
0.00668176569046266,95.0350933074951
0.00688937462460528,95.1288495063782
0.00743730129110047,95.2069520950317
0.00751124415999385,95.2850630283356
0.00768229018261446,95.3787939548492
0.00785011612536691,95.4725148677826
0.00809752504443087,95.5505981445312
0.00810651470013775,95.6443264484406
0.0078719109071759,95.7380805015564
0.00744630955064175,95.8161604404449
0.00670723758870597,95.9098882675171
0.00655797040564706,95.988018989563
0.00592992147721178,96.0817239284515
0.00533119526919549,96.1754505634308
0.00474546388345538,96.253561258316
0.00376049154068709,96.3472926616669
0.00301816722566819,96.4253928661346
0.00192934868226104,96.5191235542297
0.000803358032049964,96.5972270965576
-0.000504976747488169,96.6837480068207
-0.00198146228346653,96.7775003910065
-0.00324539685304483,96.855583190918
-0.00403264893344707,96.949334859848
-0.0050792051114292,97.0274169445038
-0.00527126013723853,97.1211528778076
-0.00586486827585767,97.1992764472961
-0.00586764519439153,97.2929797172546
-0.0060110735731475,97.3710865974426
-0.00549482982360648,97.4648146629333
-0.00546890599549881,97.5511853694916
-0.00598403770479814,97.6449162960052
-0.00576056865428888,97.7230207920074
-0.00587136523813047,97.8167486190796
-0.00628346509282791,97.8948576450348
-0.00577435608014234,97.9885830879211
-0.00611046057196113,98.0666923522949
-0.00620803532055605,98.1604201793671
-0.00621625219660787,98.2385482788086
-0.00594105172493382,98.33225274086
-0.00554032133908389,98.4259793758392
-0.00574811454920723,98.504086971283
-0.00432277083788846,98.5978157520294
-0.00398700383132745,98.6759216785431
-0.00358495956915463,98.769651889801
-0.0024550368526642,98.8477573394775
0.00148705385180873,98.9415078163147
0.00399434615696106,99.0195941925049
0.00567830656477297,99.1133186817169
0.00693344777607881,99.2070465087891
0.00759212579115535,99.28515625
0.0081590081339481,99.3788814544678
0.0087921248981866,99.4569878578186
0.00892336267345898,99.5506896972656
0.00924331468491119,99.6444458961487
0.00926469834276351,99.7225503921509
0.00924922682468681,99.8163027763367
0.00921014251336748,99.894387960434
0.00865002666108488,99.9881179332733
0.0076150968560519,100.066248178482
0.0063187858194911,100.159951925278
0.00531314348658952,100.23805475235
0.00476401261249415,100.331784009933
0.00349223764406803,100.425534963608
0.00144195167002264,100.503617525101
-0.000259852758675228,100.597346305847
-0.00237142649701133,100.675452232361
-0.00376155373170849,100.769182920456
-0.00495384001260167,100.847286701202
-0.00599337849687223,100.941015005112
-0.00611828270941639,101.019146680832
-0.00640218836889864,101.11284995079
-0.00626454282705253,101.190957784653
-0.00604314715647487,101.284687280655
-0.00603462237806068,101.362792015076
-0.00594313984422065,101.456546545029
-0.00541524100175964,101.534629106522
-0.00532825897589594,101.62126159668
-0.00477786265893587,101.714993715286
-0.00493567228839745,101.793098688126
-0.00492451874732786,101.886837244034
-0.00501244758486963,101.980552911758
-0.00505005890362925,102.058662414551
-0.0047380705822604,102.1523873806
-0.00495700435103406,102.230494976044
-0.00476052794293554,102.324247121811
-0.00476198083116607,102.402329444885
-0.00443013143458916,102.496062278748
-0.00419136550812039,102.582735776901
-0.00341790586217486,102.660843849182
-0.00296630985104371,102.754566192627
-0.00238004545587789,102.832677602768
-0.000298988921183727,102.9264087677
0.000514360959960992,103.004512548447
0.00172914772558007,103.09823513031
0.00314356315004121,103.176343202591
0.00366546955217914,103.270075321198
0.00436196816263799,103.34818148613
0.00518089265372394,103.441907405853
0.0056760825161388,103.535633563995
0.00631911637579409,103.613744258881
0.00656669143387867,103.707472085953
0.00722584672463849,103.785574674606
0.00747192532984592,103.882429361343
0.00777619223936758,103.955505132675
0.00796605237957216,104.049227237701
0.00812697652163229,104.142963171005
0.00819619861769215,104.22106218338
0.00817923533255872,104.314790248871


==> figures/tikz/VS/M16_P2_VS_Ref.csv <==
VS,T
11.3919999999999,0.00949873924255229
37.326923076923,0.109498739242554
61.1148148148147,0.209498739242555
86.7142857142856,0.309498739242553
115.1,0.409498739242554
141.42,0.509498739242552
153.5,0.609498739242554
152.0875,0.709498739242555
152.112121212121,0.809498739242553
154.576470588235,0.909498739242554
158.454285714286,1.00949873924255
159.847222222222,1.10949873924255
146.772972972973,1.20949873924256
122.413157894737,1.30949873924255
85.8153846153845,1.40949873924255
52.9624999999999,1.50949873924255
22.7951219512194,1.60949873924255
6.25476190476181,1.70949873924256
-13.6534883720931,1.80949873924255
-29.8318181818183,1.90949873924255
-41.2755555555557,2.00949873924255
-55.0543478260871,2.10949873924255
-66.5361702127661,2.20949873924256
-77.9270833333334,2.30949873924255
-93.0673469387756,2.40949873924255
-105.708,2.50949873924255
-115.898,2.60949873924255
-127.082,2.70949873924256
-134.284,2.80949873924255
-146.308,2.90949873924255
-154.946,3.00949873924255
-154.262,3.10949873924255
-148.512,3.20949873924256
-140.84,3.30949873924255
-131.24,3.40949873924255
-120.688,3.50949873924255
-109.89,3.60949873924255
-103.484,3.70949873924256
-97.5760000000001,3.80949873924255
-92.5760000000001,3.90949873924255
-83.7640000000001,4.00949873924255
-73.1960000000001,4.10949873924255
-58.6620000000001,4.20949873924256
-48.1080000000001,4.30949873924255
-37.6560000000001,4.40949873924255
-25.1960000000001,4.50949873924255
-3.69200000000009,4.60949873924255
39.8539999999999,4.70949873924256
84.4899999999999,4.80949873924255
119.084,4.90949873924255
143.582,5.00949873924255
161.964,5.10949873924255
180.07,5.20949873924256
196.956,5.30949873924255
202.638,5.40949873924255
201.058,5.50949873924255
197.302,5.60949873924255
192.466,5.70949873924256
190.618,5.80949873924255
189.842,5.90949873924255
188.166,6.00949873924255
159.516,6.10949873924255
113.028,6.20949873924256
70.5699999999999,6.30949873924255
36.0639999999999,6.40949873924255
11.4219999999999,6.50949873924255
-9.42000000000009,6.60949873924255
-35.6160000000001,6.70949873924256
-52.3680000000001,6.80949873924255
-69.6440000000001,6.90949873924255
-87.2920000000001,7.00949873924255
-104.968,7.10949873924255
-122.224,7.20949873924256
-136.932,7.30949873924255
-145.13,7.40949873924255
-150.872,7.50949873924255
-150.246,7.60949873924255
-146.298,7.70949873924256
-143.026,7.80949873924255
-140.438,7.90949873924255
-136.572,8.00949873924255
-129.408,8.10949873924255
-119.866,8.20949873924256
-110.768,8.30949873924255
-102.936,8.40949873924255
-90.3720000000001,8.50949873924255
-82.4520000000001,8.60949873924255
-75.7080000000001,8.70949873924256
-67.5200000000001,8.80949873924255
-55.8320000000001,8.90949873924255
-38.4440000000001,9.00949873924255
-12.2940000000001,9.10949873924255
27.5419999999999,9.20949873924256
68.0699999999999,9.30949873924255
102.418,9.40949873924255
124.542,9.50949873924255
137.44,9.60949873924255
153.134,9.70949873924256
170.546,9.80949873924255
180.666,9.90949873924255
183.526,10.0094987392426
185.15,10.1094987392426
186.634,10.2094987392426
186.072,10.3094987392426
177.496,10.4094987392426
161.886,10.5094987392426
141.248,10.6094987392426
113.656,10.7094987392426
80.1379999999999,10.8094987392426
38.6719999999999,10.9094987392426
11.2499999999999,11.0094987392426
-24.0820000000001,11.1094987392426
-46.3460000000001,11.2094987392426
-58.5180000000001,11.3094987392426
-74.6220000000001,11.4094987392426
-86.6040000000001,11.5094987392426
-94.3020000000001,11.6094987392426
-99.5260000000001,11.7094987392426
-103.234,11.8094987392426
-105.762,11.9094987392426
-107.236,12.0094987392426
-111.856,12.1094987392426
-113.744,12.2094987392426
-108.586,12.3094987392426
-102.39,12.4094987392426
-93.4120000000001,12.5094987392426
-82.7440000000001,12.6094987392426
-73.3080000000001,12.7094987392426
-69.9600000000001,12.8094987392426
-65.5960000000001,12.9094987392426
-61.3160000000001,13.0094987392426
-55.2040000000001,13.1094987392426
-50.3780000000001,13.2094987392426
-47.9620000000001,13.3094987392426
-46.1320000000001,13.4094987392426
-43.0740000000001,13.5094987392426
-44.4580000000001,13.6094987392426
-47.9960000000001,13.7094987392426
-50.3700000000001,13.8094987392426
-46.4500000000001,13.9094987392426
-43.2080000000001,14.0094987392426
-40.6220000000001,14.1094987392426
-31.7480000000001,14.2094987392426
-10.6460000000001,14.3094987392426
17.6619999999999,14.4094987392426
41.1799999999999,14.5094987392426
63.9879999999999,14.6094987392426
86.0579999999999,14.7094987392426
96.2159999999999,14.8094987392426
112.454,14.9094987392426
131.766,15.0094987392426
147.228,15.1094987392426
159.956,15.2094987392426
158.964,15.3094987392426
154.218,15.4094987392426
147.702,15.5094987392426
140.354,15.6094987392426
133.094,15.7094987392426
124.796,15.8094987392426
125.384,15.9094987392426
128.918,16.0094987392426
112.402,16.1094987392426
87.7539999999999,16.2094987392426
61.9599999999999,16.3094987392426
34.0699999999999,16.4094987392426
5.1179999999999,16.5094987392426
-16.9060000000001,16.6094987392426
-34.9540000000001,16.7094987392426
-48.8640000000001,16.8094987392426
-62.2680000000001,16.9094987392426
-75.1620000000001,17.0094987392426
-94.6720000000001,17.1094987392426
-101.798,17.2094987392426
-99.7340000000001,17.3094987392426
-94.5240000000001,17.4094987392426
-89.0360000000001,17.5094987392426
-84.2800000000001,17.6094987392426
-87.3500000000001,17.7094987392426
-92.2460000000001,17.8094987392426
-97.192,17.9094987392426
-98.4959999999999,18.0094987392426
-96.5159999999998,18.1094987392426
-90.5159999999998,18.2094987392426
-80.5879999999997,18.3094987392426
-72.5599999999996,18.4094987392426
-68.0479999999996,18.5094987392426
-63.1419999999996,18.6094987392426
-58.9379999999996,18.7094987392426
-54.3419999999996,18.8094987392426
-48.3679999999996,18.9094987392426
-43.0139999999996,19.0094987392426
-40.2359999999996,19.1094987392426
-36.8879999999996,19.2094987392426
-36.8959999999996,19.3094987392426
-42.1299999999996,19.4094987392426
-45.0939999999996,19.5094987392426
-43.5819999999996,19.6094987392426
-42.6599999999996,19.7094987392426
-41.2779999999996,19.8094987392426
-40.4159999999996,19.9094987392426
-40.0179999999996,20.0094987392426
-34.1740000000001,20.1094987392426
-36.0560000000001,20.2094987392426
-40.8600000000001,20.3094987392426
-41.5460000000001,20.4094987392426
-21.0320000000001,20.5094987392426
11.7199999999999,20.6094987392426
55.7979999999999,20.7094987392426
96.2759999999999,20.8094987392426
128.134,20.9094987392426
154.208,21.0094987392426
172.488,21.1094987392426
179.96,21.2094987392426
184.664,21.3094987392426
185.53,21.4094987392426
189.45,21.5094987392426
191.368,21.6094987392426
191.234,21.7094987392426
195.046,21.8094987392426
178.776,21.9094987392426
141.43,22.0094987392426
99.0579999999999,22.1094987392426
67.6639999999999,22.2094987392426
43.2039999999999,22.3094987392426
19.7019999999999,22.4094987392426
-1.87600000000009,22.5094987392426
-21.5620000000001,22.6094987392426
-33.2840000000001,22.7094987392426
-47.3640000000001,22.8094987392426
-63.0160000000001,22.9094987392426
-83.2940000000001,23.0094987392426
-98.8000000000001,23.1094987392426
-115.084,23.2094987392426
-128.972,23.3094987392426
-134.632,23.4094987392426
-139.244,23.5094987392426
-143.606,23.6094987392426
-147.78,23.7094987392426
-151.856,23.8094987392426
-147.82,23.9094987392426
-140.718,24.0094987392426
-131.51,24.1094987392426
-120.174,24.2094987392426
-111.314,24.3094987392426
-104.736,24.4094987392426
-97.9960000000001,24.5094987392426
-91.4000000000001,24.6094987392426
-80.9900000000001,24.7094987392426
-71.7840000000001,24.8094987392426
-64.7600000000001,24.9094987392426
-53.9460000000001,25.0094987392426
-45.2320000000001,25.1094987392426
-35.4860000000001,25.2094987392426
-13.7000000000001,25.3094987392426
22.0319999999999,25.4094987392426
67.5239999999999,25.5094987392426
100.718,25.6094987392426
125.568,25.7094987392426
148.056,25.8094987392426
177.188,25.9094987392426
195.162,26.0094987392426
197.02,26.1094987392426
198.878,26.2094987392426
195.562,26.3094987392426
191.046,26.4094987392426
186.634,26.5094987392426
182.438,26.6094987392426
166.46,26.7094987392426
128.66,26.8094987392426
89.9439999999999,26.9094987392426
53.3019999999999,27.0094987392426
18.7579999999999,27.1094987392426
-2.65800000000009,27.2094987392426
-17.9660000000001,27.3094987392426
-32.2100000000001,27.4094987392426
-46.3880000000001,27.5094987392426
-65.5180000000001,27.6094987392426
-80.8740000000001,27.7094987392426
-95.4380000000001,27.8094987392426
-105.142,27.9094987392426
-106.832,28.0094987392426
-107.444,28.1094987392426
-103.972,28.2094987392426
-98.4000000000001,28.3094987392426
-93.7080000000001,28.4094987392426
-88.7780000000001,28.5094987392426
-91.7020000000001,28.6094987392426
-93.4100000000001,28.7094987392426
-82.9060000000001,28.8094987392426
-76.2940000000001,28.9094987392426
-78.6380000000001,29.0094987392426
-79.9360000000001,29.1094987392426
-78.0160000000001,29.2094987392426
-76.0860000000001,29.3094987392426
-73.2500000000001,29.4094987392426
-72.4400000000001,29.5094987392426
-71.7960000000001,29.6094987392426
-69.3580000000001,29.7094987392426
-64.9540000000001,29.8094987392426
-61.5360000000001,29.9094987392426
-56.0900000000001,30.0094987392426
-42.8240000000001,30.1094987392426
-18.8400000000001,30.2094987392426
10.0399999999999,30.3094987392426
48.8959999999999,30.4094987392426
89.8319999999999,30.5094987392426
117.85,30.6094987392426
138.998,30.7094987392426
157.316,30.8094987392426
176.8,30.9094987392426
187.282,31.0094987392426
182.746,31.1094987392426
173.06,31.2094987392426
164.362,31.3094987392426
157.74,31.4094987392426
154.986,31.5094987392426
143.028,31.6094987392426
120.914,31.7094987392426
89.7379999999999,31.8094987392426
52.5059999999999,31.9094987392426
21.3139999999999,32.0094987392426
-0.850000000000094,32.1094987392426
-18.0240000000001,32.2094987392426
-32.0700000000001,32.3094987392426
-48.9840000000001,32.4094987392426
-58.8520000000001,32.5094987392426
-62.6320000000001,32.6094987392426
-69.1580000000001,32.7094987392426
-78.3640000000001,32.8094987392426
-88.1660000000001,32.9094987392426
-93.7260000000001,33.0094987392426
-95.3840000000001,33.1094987392426
-99.3260000000001,33.2094987392426
-102.5,33.3094987392426
-98.7220000000001,33.4094987392426
-92.9500000000001,33.5094987392426
-90.3520000000001,33.6094987392426
-86.9560000000001,33.7094987392426
-80.6200000000001,33.8094987392426
-73.3180000000001,33.9094987392426
-64.9500000000001,34.0094987392426
-57.4960000000001,34.1094987392426
-51.2940000000001,34.2094987392426
-46.5280000000001,34.3094987392426
-46.3520000000001,34.4094987392426
-50.4300000000001,34.5094987392426
-50.2940000000001,34.6094987392426
-51.7000000000001,34.7094987392426
-55.6360000000001,34.8094987392426
-55.5860000000001,34.9094987392426
-52.7340000000001,35.0094987392426
-49.8460000000001,35.1094987392426
-40.8020000000001,35.2094987392426
-31.7120000000001,35.3094987392426
-8.56200000000009,35.4094987392426
27.6639999999999,35.5094987392426
70.0579999999999,35.6094987392426
104.508,35.7094987392426
130.97,35.8094987392426
149.432,35.9094987392426
163.94,36.0094987392426
171.412,36.1094987392426
167.932,36.2094987392426
159.502,36.3094987392426
154.174,36.4094987392426
145.014,36.5094987392426
138.998,36.6094987392426
137.05,36.7094987392426
134.084,36.8094987392426
122.046,36.9094987392426
91.8099999999999,37.0094987392426
52.4519999999999,37.1094987392426
6.0339999999999,37.2094987392426
-17.5500000000001,37.3094987392426
-24.3200000000001,37.4094987392426
-30.2000000000001,37.5094987392426
-41.1300000000001,37.6094987392426
-52.076,37.7094987392426
-65.9479999999999,37.8094987392426
-78.7219999999999,37.9094987392426
-91.9779999999998,38.0094987392426
-99.5239999999997,38.1094987392426
-103.466,38.2094987392426
-104.122,38.3094987392426
-101.854,38.4094987392426
-95.0179999999994,38.5094987392426
-91.6719999999994,38.6094987392426
-88.8459999999993,38.7094987392426
-87.6099999999992,38.8094987392426
-87.8899999999992,38.9094987392426
-89.5299999999991,39.0094987392426
-88.4999999999991,39.1094987392426
-84.6979999999992,39.2094987392426
-80.0819999999992,39.3094987392426
-70.5839999999992,39.4094987392426
-67.4999999999991,39.5094987392426
-66.2379999999991,39.6094987392426
-63.8839999999992,39.7094987392426
-63.0679999999992,39.8094987392426
-60.0279999999992,39.9094987392426
-57.5119999999992,40.0094987392426
-54.4540000000001,40.1094987392426
-50.9000000000001,40.2094987392426
-44.9600000000001,40.3094987392426
-40.7580000000001,40.4094987392426
-39.5280000000001,40.5094987392426
-34.2640000000001,40.6094987392426
-25.8300000000001,40.7094987392426
-4.20800000000009,40.8094987392426
27.6839999999999,40.9094987392426
64.8199999999999,41.0094987392426
96.2339999999999,41.1094987392426
120.806,41.2094987392426
141.454,41.3094987392426
155.174,41.4094987392426
161.976,41.5094987392426
168.814,41.6094987392426
173.658,41.7094987392426
178.522,41.8094987392426
175.424,41.9094987392426
176.358,42.0094987392426
182.228,42.1094987392426
177.994,42.2094987392426
156.768,42.3094987392426
127.598,42.4094987392426
96.5179999999999,42.5094987392426
58.5119999999999,42.6094987392426
24.5679999999999,42.7094987392426
-5.31400000000009,42.8094987392426
-24.0980000000001,42.9094987392426
-36.9100000000001,43.0094987392426
-52.7660000000001,43.1094987392426
-66.4620000000001,43.2094987392426
-81.8940000000001,43.3094987392426
-93.0820000000001,43.4094987392426
-101.216,43.5094987392426
-108.524,43.6094987392426
-113.088,43.7094987392426
-114.726,43.8094987392426
-118.246,43.9094987392426
-120.87,44.0094987392426
-119.692,44.1094987392426
-115.508,44.2094987392426
-109.268,44.3094987392426
-103.11,44.4094987392426
-94.9960000000001,44.5094987392426
-85.7800000000001,44.6094987392426
-77.4640000000001,44.7094987392426
-74.3760000000001,44.8094987392426
-71.5580000000001,44.9094987392426
-69.7500000000001,45.0094987392426
-67.9580000000001,45.1094987392426
-63.9280000000001,45.2094987392426
-60.6180000000001,45.3094987392426
-56.2380000000001,45.4094987392426
-48.8660000000001,45.5094987392426
-45.6880000000001,45.6094987392426
-45.7260000000001,45.7094987392426
-37.8200000000001,45.8094987392426
-14.0240000000001,45.9094987392426
28.7619999999999,46.0094987392426
73.5179999999999,46.1094987392426
107.268,46.2094987392425
124.078,46.3094987392426
134.836,46.4094987392426
154.45,46.5094987392426
165.016,46.6094987392426
167.542,46.7094987392425
171.08,46.8094987392426
172.666,46.9094987392426
172.312,47.0094987392426
171.038,47.1094987392426
168.854,47.2094987392425
165.616,47.3094987392426
140.376,47.4094987392426
110.124,47.5094987392426
66.8259999999999,47.6094987392426
15.4999999999999,47.7094987392425
-20.8940000000001,47.8094987392426
-43.3360000000001,47.9094987392426
-50.7740000000001,48.0094987392426
-54.1600000000001,48.1094987392426
-64.6700000000001,48.2094987392425
-76.1720000000001,48.3094987392426
-84.3840000000001,48.4094987392426
-93.9580000000001,48.5094987392426
-98.6820000000001,48.6094987392426
-103.666,48.7094987392425
-104.22,48.8094987392426
-98.6660000000001,48.9094987392426
-96.1720000000001,49.0094987392426
-89.8420000000001,49.1094987392426
-81.9340000000001,49.2094987392425
-77.5100000000001,49.3094987392426
-73.5460000000001,49.4094987392426
-68.1120000000001,49.5094987392426
-64.0840000000001,49.6094987392426
-58.3460000000001,49.7094987392425
-51.7480000000001,49.8094987392426
-51.4260000000001,49.9094987392426
-47.6160000000001,50.0094987392426
-45.3500000000001,50.1094987392426
-41.8580000000001,50.2094987392425
-39.1160000000001,50.3094987392426
-36.7240000000001,50.4094987392426
-36.5020000000001,50.5094987392426
-35.2720000000001,50.6094987392426
-31.7840000000001,50.7094987392425
-37.1000000000001,50.8094987392426
-39.0500000000001,50.9094987392426
-38.4900000000001,51.0094987392426
-37.2860000000001,51.1094987392426
-33.5620000000001,51.2094987392425
-30.4980000000001,51.3094987392426
-16.1140000000001,51.4094987392426
4.4499999999999,51.5094987392426
32.0479999999999,51.6094987392426
58.8059999999999,51.7094987392425
84.8219999999999,51.8094987392426
114.088,51.9094987392426
137.6,52.0094987392426
153.238,52.1094987392426
162.936,52.2094987392425
168.69,52.3094987392426
167.374,52.4094987392426
164.01,52.5094987392426
152.632,52.6094987392426
147.204,52.7094987392425
135.792,52.8094987392426
126.39,52.9094987392426
124.968,53.0094987392426
113.518,53.1094987392426
91.1199999999999,53.2094987392425
70.6519999999999,53.3094987392426
37.1519999999999,53.4094987392426
-0.334000000000099,53.5094987392426
-37.8180000000001,53.6094987392426
-63.2780000000001,53.7094987392425
-81.7560000000001,53.8094987392426
-92.1740000000001,53.9094987392426
-93.3180000000001,54.0094987392426
-92.0360000000001,54.1094987392426
-98.3780000000001,54.2094987392425
-105.55,54.3094987392426
-113.752,54.4094987392426
-116.082,54.5094987392426
-114.598,54.6094987392426
-109.226,54.7094987392425
-103.004,54.8094987392426
-93.9840000000001,54.9094987392426
-89.2300000000001,55.0094987392426
-81.7300000000001,55.1094987392426
-75.3720000000001,55.2094987392425
-70.0040000000001,55.3094987392426
-63.7680000000001,55.4094987392426
-57.4980000000001,55.5094987392426
-52.1340000000001,55.6094987392426
-46.9820000000001,55.7094987392425
-43.2320000000001,55.8094987392426
-44.0240000000001,55.9094987392426
-43.2680000000001,56.0094987392426
-42.8540000000001,56.1094987392426
-39.6540000000001,56.2094987392425
-36.5260000000001,56.3094987392426
-33.2840000000001,56.4094987392426
-30.7020000000001,56.5094987392426
-26.6860000000001,56.6094987392426
-14.4020000000001,56.7094987392425
10.9019999999999,56.8094987392426
41.1839999999999,56.9094987392426
74.4379999999999,57.0094987392426
95.9099999999999,57.1094987392426
109.66,57.2094987392425
122.666,57.3094987392426
134.846,57.4094987392426
143.106,57.5094987392426
143.408,57.6094987392426
137.9,57.7094987392425
130.554,57.8094987392426
126.274,57.9094987392426
117.076,58.0094987392426
108.956,58.1094987392426
104.85,58.2094987392425
107.76,58.3094987392426
103.53,58.4094987392426
83.1299999999999,58.5094987392426
59.6399999999999,58.6094987392426
41.0419999999999,58.7094987392425
21.3879999999999,58.8094987392426
-1.3000000000001,58.9094987392426
-25.0340000000001,59.0094987392426
-44.8020000000001,59.1094987392426
-55.5260000000001,59.2094987392425
-64.9960000000001,59.3094987392426
-68.9400000000001,59.4094987392426
-76.2020000000001,59.5094987392426
-89.9080000000001,59.6094987392426
-96.3420000000001,59.7094987392425
-98.5700000000001,59.8094987392426
-94.6560000000001,59.9094987392426
-87.6180000000001,60.0094987392426
-84.6020000000001,60.1094987392426
-86.7960000000001,60.2094987392425
-84.2860000000001,60.3094987392426
-79.4900000000001,60.4094987392426
-77.7060000000001,60.5094987392426
-74.8500000000001,60.6094987392426
-71.7460000000001,60.7094987392425
-66.1140000000001,60.8094987392426
-57.7960000000001,60.9094987392426
-51.7500000000001,61.0094987392426
-47.0860000000001,61.1094987392426
-40.9580000000001,61.2094987392425
-37.1940000000001,61.3094987392426
-34.8040000000001,61.4094987392426
-32.8600000000001,61.5094987392426
-31.5080000000001,61.6094987392426
-30.4360000000001,61.7094987392425
-29.3480000000001,61.8094987392426
-35.1960000000001,61.9094987392426
-40.0140000000001,62.0094987392426
-40.8100000000001,62.1094987392426
-41.4980000000001,62.2094987392425
-41.9240000000001,62.3094987392426
-41.4900000000001,62.4094987392426
-40.1800000000001,62.5094987392426
-33.2840000000001,62.6094987392426
-30.2520000000001,62.7094987392425
-13.9000000000001,62.8094987392426
24.8619999999999,62.9094987392426
64.9959999999999,63.0094987392426
96.4959999999999,63.1094987392426
123.42,63.2094987392425
140.86,63.3094987392426
152.55,63.4094987392426
146.234,63.5094987392426
149.872,63.6094987392426
153.566,63.7094987392425
150.442,63.8094987392426
148.514,63.9094987392426
154.692,64.0094987392426
160.97,64.1094987392426
152.298,64.2094987392425
142.604,64.3094987392426
134.824,64.4094987392426
126.908,64.5094987392426
108.96,64.6094987392426
94.0239999999999,64.7094987392425
60.0859999999999,64.8094987392426
12.1859999999999,64.9094987392426
-19.7380000000001,65.0094987392426
-33.6580000000001,65.1094987392426
-44.5100000000001,65.2094987392425
-63.3580000000001,65.3094987392426
-79.7480000000001,65.4094987392426
-94.3840000000001,65.5094987392426
-107.662,65.6094987392426
-124.95,65.7094987392425
-138.628,65.8094987392426
-128.812,65.9094987392426
-116.696,66.0094987392426
-109.196,66.1094987392426
-106.056,66.2094987392425
-111.24,66.3094987392426
-111.572,66.4094987392426
-111.928,66.5094987392426
-109.972,66.6094987392426
-103.758,66.7094987392425
-95.5080000000001,66.8094987392426
-88.3040000000001,66.9094987392426
-84.1220000000001,67.0094987392426
-81.9940000000001,67.1094987392426
-76.7660000000001,67.2094987392425
-75.4340000000001,67.3094987392426
-70.2120000000001,67.4094987392426
-63.9820000000001,67.5094987392426
-58.6700000000001,67.6094987392426
-53.2160000000001,67.7094987392425
-44.9440000000001,67.8094987392426
-40.8160000000001,67.9094987392426
-29.7000000000001,68.0094987392426
-2.6560000000001,68.1094987392426
35.2779999999999,68.2094987392425
76.9659999999999,68.3094987392426
115.65,68.4094987392426
146.52,68.5094987392426
171.518,68.6094987392426
191.542,68.7094987392425
199.554,68.8094987392426
200.478,68.9094987392426
198.34,69.0094987392426
182.044,69.1094987392426
168.636,69.2094987392425
158.226,69.3094987392426
148.812,69.4094987392426
142.268,69.5094987392426
122.59,69.6094987392426
95.8659999999999,69.7094987392425
65.0859999999999,69.8094987392426
20.2399999999999,69.9094987392426
-19.6520000000001,70.0094987392426
-41.5560000000001,70.1094987392426
-54.4880000000001,70.2094987392425
-62.6420000000001,70.3094987392426
-82.1980000000001,70.4094987392426
-98.2740000000001,70.5094987392426
-112.586,70.6094987392426
-124.818,70.7094987392425
-133.648,70.8094987392426
-136.072,70.9094987392426
-135.126,71.0094987392426
-130.78,71.1094987392426
-130.924,71.2094987392425
-129.582,71.3094987392426
-125.904,71.4094987392426
-119.028,71.5094987392426
-108.146,71.6094987392426
-99.4360000000001,71.7094987392425
-91.8840000000001,71.8094987392426
-81.3880000000001,71.9094987392426
-68.6840000000001,72.0094987392426
-60.6320000000001,72.1094987392426
-53.2960000000001,72.2094987392425
-45.8740000000001,72.3094987392426
-37.7260000000001,72.4094987392426
-30.1260000000001,72.5094987392426
-23.8540000000001,72.6094987392426
-13.7120000000001,72.7094987392425
10.3579999999999,72.8094987392426
40.3419999999999,72.9094987392426
72.2259999999999,73.0094987392426
101.19,73.1094987392426
124.488,73.2094987392425
146.082,73.3094987392426
167.804,73.4094987392426
180.474,73.5094987392426
182.024,73.6094987392426
175.424,73.7094987392425
163.662,73.8094987392426
152.816,73.9094987392426
143.968,74.0094987392426
136.144,74.1094987392426
131.328,74.2094987392425
128.478,74.3094987392426
114.634,74.4094987392426
93.8419999999999,74.5094987392426
57.1179999999999,74.6094987392426
23.4419999999999,74.7094987392425
-4.20000000000009,74.8094987392426
-22.8380000000001,74.9094987392426
-36.4460000000001,75.0094987392426
-48.1140000000001,75.1094987392426
-55.8580000000001,75.2094987392425
-60.4840000000001,75.3094987392426
-69.9320000000001,75.4094987392426
-82.1860000000001,75.5094987392426
-105.33,75.6094987392426
-133.564,75.7094987392425
-149.91,75.8094987392426
-150.312,75.9094987392426
-142.778,76.0094987392426
-131.464,76.1094987392426
-121.464,76.2094987392425
-115.81,76.3094987392426
-111.36,76.4094987392426
-106.974,76.5094987392426
-98.6840000000001,76.6094987392426
-90.4480000000001,76.7094987392425
-84.2720000000001,76.8094987392426
-76.1700000000001,76.9094987392426
-68.3320000000001,77.0094987392426
-65.7980000000001,77.1094987392426
-63.3840000000001,77.2094987392425
-59.9200000000001,77.3094987392426
-54.1740000000001,77.4094987392426
-49.0280000000001,77.5094987392426
-38.7400000000001,77.6094987392426
-29.2460000000001,77.7094987392425
-14.6540000000001,77.8094987392426
5.01799999999992,77.9094987392426
28.6839999999999,78.0094987392426
56.1799999999999,78.1094987392426
86.3239999999999,78.2094987392425
109.2,78.3094987392426
130.036,78.4094987392426
148.112,78.5094987392426
163.434,78.6094987392426
174.938,78.7094987392425
177.556,78.8094987392426
169.234,78.9094987392426
164.922,79.0094987392426
159.666,79.1094987392426
157.45,79.2094987392425
155.26,79.3094987392426
152.07,79.4094987392426
145.948,79.5094987392426
120.808,79.6094987392426
87.6959999999999,79.7094987392425
49.6439999999999,79.8094987392426
10.6819999999999,79.9094987392426
-14.1600000000001,80.0094987392426
-35.8500000000001,80.1094987392426
-49.4140000000001,80.2094987392425
-58.8340000000001,80.3094987392426
-69.9780000000001,80.4094987392426
-78.7780000000001,80.5094987392426
-86.1740000000001,80.6094987392426
-94.9500000000001,80.7094987392425
-101.252,80.8094987392426
-107.328,80.9094987392426
-110.648,81.0094987392426
-108.448,81.1094987392426
-103.794,81.2094987392425
-100.496,81.3094987392426
-95.6480000000001,81.4094987392426
-92.2400000000001,81.5094987392426
-86.1500000000001,81.6094987392426
-78.1500000000001,81.7094987392425
-71.1140000000001,81.8094987392426
-64.0540000000001,81.9094987392426
-57.9900000000001,82.0094987392426
-52.2660000000001,82.1094987392426
-52.2280000000001,82.2094987392425
-52.7960000000001,82.3094987392426
-54.1200000000001,82.4094987392426
-56.0180000000001,82.5094987392426
-55.9540000000001,82.6094987392426
-54.7420000000001,82.7094987392425
-53.1980000000001,82.8094987392426
-50.3640000000001,82.9094987392426
-48.2700000000001,83.0094987392426
-47.9520000000001,83.1094987392426
-47.5800000000001,83.2094987392425
-43.2040000000001,83.3094987392426
-21.8500000000001,83.4094987392426
16.3899999999999,83.5094987392426
59.5919999999999,83.6094987392426
88.8299999999999,83.7094987392425
109.078,83.8094987392426
125.318,83.9094987392426
137.642,84.0094987392426
142.382,84.1094987392426
138.624,84.2094987392425
136.308,84.3094987392426
129.458,84.4094987392426
130.142,84.5094987392426
137.238,84.6094987392426
138.542,84.7094987392425
135.908,84.8094987392426
136.246,84.9094987392426
123.414,85.0094987392426
99.4639999999999,85.1094987392426
71.4719999999999,85.2094987392425
46.4239999999999,85.3094987392426
22.2959999999999,85.4094987392426
0.0799999999998988,85.5094987392426
-14.2140000000001,85.6094987392426
-24.6300000000001,85.7094987392425
-33.0760000000001,85.8094987392426
-38.4060000000001,85.9094987392426
-38.1540000000001,86.0094987392426
-36.0080000000001,86.1094987392426
-32.9040000000001,86.2094987392425
-25.9880000000001,86.3094987392426
-18.4940000000001,86.4094987392426
-22.6580000000001,86.5094987392426
-36.6720000000001,86.6094987392426
-48.8080000000001,86.7094987392425
-59.1600000000001,86.8094987392426
-73.7320000000001,86.9094987392426
-87.4280000000001,87.0094987392426
-93.1060000000001,87.1094987392426
-92.7720000000001,87.2094987392425
-87.6000000000001,87.3094987392426
-76.5760000000001,87.4094987392426
-63.7740000000001,87.5094987392426
-55.4260000000001,87.6094987392426
-46.7180000000001,87.7094987392425
-35.6720000000001,87.8094987392426
-26.1140000000001,87.9094987392426
-15.9980000000001,88.0094987392426
-8.2960000000001,88.1094987392426
-1.9060000000001,88.2094987392425
3.2179999999999,88.3094987392426
10.0439999999999,88.4094987392426
8.4519999999999,88.5094987392426
3.2679999999999,88.6094987392426
-10.4360000000001,88.7094987392425
-25.4420000000001,88.8094987392426
-32.6300000000001,88.9094987392426
-33.1800000000001,89.0094987392426
-29.4300000000001,89.1094987392426
-26.3640000000001,89.2094987392425
-22.8960000000001,89.3094987392426
-24.0660000000001,89.4094987392426
-28.8200000000001,89.5094987392426
-30.8960000000001,89.6094987392426
-33.9280000000001,89.7094987392425
-33.5200000000001,89.8094987392426
-32.2340000000001,89.9094987392426
-31.8000000000001,90.0094987392426
-31.3920000000001,90.1094987392426
-27.2920000000001,90.2094987392425
-26.7880000000001,90.3094987392426
-30.9240000000001,90.4094987392426
-31.6300000000001,90.5094987392426
-30.8780000000001,90.6094987392426
-26.6880000000001,90.7094987392425
-23.1160000000001,90.8094987392426
-9.25200000000009,90.9094987392426
16.7519999999999,91.0094987392426
47.6959999999999,91.1094987392426
69.4059999999999,91.2094987392425
81.7099999999999,91.3094987392426
95.7739999999999,91.4094987392426
115.712,91.5094987392426
133.648,91.6094987392426
147.608,91.7094987392425
165.612,91.8094987392426
176.688,91.9094987392426
182.732,92.0094987392426
178.692,92.1094987392426
162.514,92.2094987392425
128.034,92.3094987392426
76.9779999999999,92.4094987392426
31.3499999999999,92.5094987392426
-6.68400000000009,92.6094987392426
-27.0520000000001,92.7094987392425
-40.7080000000001,92.8094987392426
-53.7260000000001,92.9094987392426
-71.0240000000001,93.0094987392426
-89.3940000000001,93.1094987392426
-108.66,93.2094987392425
-122.76,93.3094987392426
-130.646,93.4094987392426
-134.158,93.5094987392426
-134.046,93.6094987392426
-128.11,93.7094987392425
-125.304,93.8094987392426
-119.456,93.9094987392426
-113.55,94.0094987392426
-105.748,94.1094987392426
-96.2320000000001,94.2094987392425
-87.1620000000001,94.3094987392426
-79.5120000000001,94.4094987392426
-71.4120000000001,94.5094987392426
-56.0080000000001,94.6094987392426
-38.5340000000001,94.7094987392425
-2.22400000000009,94.8094987392426
39.5199999999999,94.9094987392426
70.4999999999999,95.0094987392426
94.8019999999999,95.1094987392426
118.55,95.2094987392425
139.996,95.3094987392426
157.128,95.4094987392426
166.79,95.5094987392426
166.914,95.6094987392426
161.586,95.7094987392425
158.846,95.8094987392426
156.792,95.9094987392426
155.54,96.0094987392426
148.132,96.1094987392426
126.64,96.2094987392425
89.1219999999999,96.3094987392426
48.5359999999999,96.4094987392426
18.8879999999999,96.5094987392426
-5.7000000000001,96.6094987392426
-19.2760000000001,96.7094987392425
-33.9880000000001,96.8094987392426
-47.0640000000001,96.9094987392426
-62.6140000000001,97.0094987392426
-76.6260000000001,97.1094987392426
-95.0060000000001,97.2094987392425
-111.462,97.3094987392426
-125.688,97.4094987392426
-137.532,97.5094987392426
-140.986,97.6094987392426
-142.02,97.7094987392425
-138.37,97.8094987392426
-128.746,97.9094987392426
-114.026,98.0094987392426
-101.176,98.1094987392426
-91.5280000000001,98.2094987392425
-80.4180000000001,98.3094987392426
-68.9240000000001,98.4094987392426
-57.0660000000001,98.5094987392426
-42.9600000000001,98.6094987392426
-29.8980000000001,98.7094987392425
-19.2060000000001,98.8094987392426
-7.27400000000011,98.9094987392426
-0.178000000000104,99.0094987392426
5.14399999999989,99.1094987392426
13.8379999999999,99.2094987392425
33.1379999999999,99.3094987392426
60.0039999999999,99.4094987392426
89.4299999999999,99.5094987392426
119.376,99.6094987392426
143.824,99.7094987392425
165.758,99.8094987392426
185.246,99.9094987392426
190.308,100.009498739243
190.124,100.109498739243
182.884,100.209498739243
156.632,100.309498739243
115.436,100.409498739243
64.3479999999999,100.509498739243
11.3819999999999,100.609498739243
-22.5660000000001,100.709498739243
-50.5780000000001,100.809498739243
-72.8900000000001,100.909498739243
-92.7360000000001,101.009498739243
-110.202,101.109498739243
-125.13,101.209498739243
-134.41,101.309498739243
-135.002,101.409498739243
-130.786,101.509498739243
-120.704,101.609498739243
-118.656,101.709498739243
-115.474,101.809498739243
-110.808,101.909498739243
-104.488,102.009498739243
-96.5100000000001,102.109498739243
-86.8640000000001,102.209498739243
-79.6480000000001,102.309498739243
-70.8920000000001,102.409498739243
-61.7620000000001,102.509498739243
-61.5100000000001,102.609498739243
-60.0440000000001,102.709498739243
-57.4640000000001,102.809498739243
-54.118,102.909498739243
-48.1339999999999,103.009498739243
-44.5499999999999,103.109498739243
-39.1479999999998,103.209498739243
-24.6419999999997,103.309498739243
3.91200000000035,103.409498739243
40.3380000000004,103.509498739243
74.6360000000005,103.609498739243
99.9500000000006,103.709498739243
121.368000000001,103.809498739243
140.904000000001,103.909498739243
151.726000000001,104.009498739243
156.912000000001,104.109498739243
163.304000000001,104.209498739243
164.828000000001,104.309498739243
158.652000000001,104.409498739243
154.744000000001,104.509498739243
151.148000000001,104.609498739243
146.720000000001,104.709498739243
143.334000000001,104.809498739243
138.938000000001,104.909498739243
137.528000000001,105.009498739243
132.976,105.109498739243
116.26,105.209498739243
96.5079999999999,105.309498739243
74.7199999999999,105.409498739243
45.9499999999999,105.509498739243
12.2439999999999,105.609498739243
-22.4160000000001,105.709498739243
-51.9500000000001,105.809498739243
-69.0980000000001,105.909498739243
-75.6240000000001,106.009498739243
-83.4520000000001,106.109498739243
-97.6160000000001,106.209498739243
-102.192,106.309498739243
-106.284,106.409498739243
-110.026,106.509498739243
-106.632,106.609498739243
-99.1500000000001,106.709498739243
-99.5900000000001,106.809498739243
-101.114,106.909498739243
-101.83,107.009498739243
-98.5620000000001,107.109498739243
-87.3760000000001,107.209498739243
-74.2960000000001,107.309498739243
-59.3760000000001,107.409498739243
-43.7560000000001,107.509498739243
-28.5940000000001,107.609498739243
-20.1780000000001,107.709498739243
-13.6760000000001,107.809498739243
-8.01000000000011,107.909498739243
-5.1920000000001,108.009498739243
-3.3280000000001,108.109498739243
-1.3660000000001,108.209498739243
-0.1980000000001,108.309498739243
-1.6520000000001,108.409498739243
-1.3940000000001,108.509498739243
-3.2440000000001,108.609498739243
-11.2480000000001,108.709498739243
-19.3160000000001,108.809498739243
-23.8620000000001,108.909498739243
-25.5020000000001,109.009498739243
-25.2060000000001,109.109498739243
-24.3100000000001,109.209498739243
-23.1280000000001,109.309498739243
-20.8800000000001,109.409498739243
-20.5880000000001,109.509498739243
-24.1940000000001,109.609498739243
-24.4180000000001,109.709498739243
-21.1740000000001,109.809498739243
-14.4820000000001,109.909498739243
3.6379999999999,110.009498739243
30.1019999999999,110.109498739243
58.8219999999999,110.209498739243
84.6539999999999,110.309498739243
106.54,110.409498739243
123.452,110.509498739243
139.406,110.609498739243
149.362,110.709498739243
158.214,110.809498739243
163.89,110.909498739243
164.338,111.009498739243
159.634,111.109498739243
156.666,111.209498739243
133.318,111.309498739243
88.5859999999999,111.409498739243
29.7039999999999,111.509498739243
-10.1400000000001,111.609498739243
-26.8900000000001,111.709498739243
-37.6160000000001,111.809498739243
-45.3920000000001,111.909498739243
-53.3840000000001,112.009498739243
-67.0520000000001,112.109498739243
-85.5820000000001,112.209498739243
-101.844,112.309498739243
-115.526,112.409498739243
-125.338,112.509498739243
-130.932,112.609498739243
-135.112,112.709498739243
-136.85,112.809498739243
-135.124,112.909498739243
-133.95,113.009498739243
-132.342,113.109498739243
-125.276,113.209498739243
-113.876,113.309498739243
-100.004,113.409498739243
-85.5820000000001,113.509498739243
-72.5860000000001,113.609498739243
-59.0720000000001,113.709498739243
-36.3560000000001,113.809498739243
-21.9060000000001,113.909498739243
-18.1700000000001,114.009498739243
-19.2340000000001,114.109498739243
-20.6160000000001,114.209498739243
-17.9980000000001,114.309498739243
-8.3520000000001,114.409498739243
15.3619999999999,114.509498739243
57.0659999999999,114.609498739243
98.5899999999999,114.709498739243
128.954,114.809498739243
150.158,114.909498739243
163.23,115.009498739243
170.184,115.109498739243
174.96,115.209498739243
175.554,115.309498739243
172.066,115.409498739243
166.468,115.509498739243
155.766,115.609498739243
142.01,115.709498739243
131.288,115.809498739243
106.652,115.909498739243
78.1459999999999,116.009498739243
41.7479999999999,116.109498739243
17.4699999999999,116.209498739243
-1.6460000000001,116.309498739243
-22.6260000000001,116.409498739243
-36.7400000000001,116.509498739243
-49.3100000000001,116.609498739243
-63.4220000000001,116.709498739243
-78.0520000000001,116.809498739243
-90.1300000000001,116.909498739243
-103.4,117.009498739243
-112.518,117.109498739243
-122.192,117.209498739243
-128.316,117.309498739243
-131.966,117.409498739243
-135.296,117.509498739243
-131.394,117.609498739243
-122.894,117.709498739243
-114.466,117.809498739243
-104.018,117.909498739243
-92.8480000000001,118.009498739243
-84.4180000000001,118.109498739243
-73.9620000000001,118.209498739243
-62.4200000000001,118.309498739243
-51.9360000000001,118.409498739243
-41.6660000000001,118.509498739243
-32.7880000000001,118.609498739243
-24.3200000000001,118.709498739243
-14.1600000000001,118.809498739243
-0.280000000000101,118.909498739243
20.3959999999999,119.009498739243
44.9679999999999,119.109498739243
72.4379999999999,119.209498739243
101.684,119.309498739243
126.526,119.409498739243
151.812,119.509498739243
174.57,119.609498739243
188.924,119.709498739243
191.892,119.809498739243
190.532,119.909498739243
189.984,120.009498739243
179.35,120.109498739243
139.73,120.209498739243
87.1379999999999,120.309498739243
36.5359999999999,120.409498739243
8.0139999999999,120.509498739243
-6.4560000000001,120.609498739243
-22.9240000000001,120.709498739243
-38.3340000000001,120.809498739243
-54.7520000000001,120.909498739243
-70.2700000000001,121.009498739243
-83.9220000000001,121.109498739243
-93.6140000000001,121.209498739243
-99.1740000000001,121.309498739243
-108.41,121.409498739243
-115.236,121.509498739243
-124.564,121.609498739243
-130.278,121.709498739243
-126.336,121.809498739243
-109.75,121.909498739243
-88.6500000000001,122.009498739243
-71.1180000000001,122.109498739243
-57.1920000000001,122.209498739243
-39.9880000000001,122.309498739243
-28.7280000000001,122.409498739243
-20.4640000000001,122.509498739243
-12.1820000000001,122.609498739243
-3.36600000000007,122.709498739243
6.62599999999994,122.809498739243
12.5279999999999,122.909498739243
16.5319999999999,123.009498739243
21.0739999999999,123.109498739243
26.1759999999999,123.209498739243
28.3099999999999,123.309498739243
36.3159999999999,123.409498739243
46.314,123.509498739243
51.6219999999999,123.609498739243
50.4339999999999,123.709498739243
41.0439999999999,123.809498739243
28.494,123.909498739243
18.808,124.009498739243
9.22399999999995,124.109498739243
-2.66800000000005,124.209498739243
-12.5620000000001,124.309498739243
-19.5600000000001,124.409498739243
-19.6260000000001,124.509498739243
-19.0900000000001,124.609498739243
-23.2020000000001,124.709498739243
-27.9820000000001,124.809498739243
-27.4340000000001,124.909498739243
-28.6840000000001,125.009498739243
-29.7000000000001,125.109498739243
-30.4640000000001,125.209498739243
-30.0840000000001,125.309498739243
-25.6280000000001,125.409498739243
-21.1860000000001,125.509498739243
-17.8120000000001,125.609498739243
4.57599999999991,125.709498739243
47.9859999999999,125.809498739243
87.4319999999999,125.909498739243
116.084,126.009498739243
134.984,126.109498739243
143.998,126.209498739243
146.96,126.309498739243
148.742,126.409498739243
146.324,126.509498739243
117.81,126.609498739243
63.1379999999999,126.709498739243
21.2639999999999,126.809498739243
-11.6900000000001,126.909498739243
-32.6380000000001,127.009498739243
-38.6280000000001,127.109498739243
-42.9280000000001,127.209498739243
-47.7220000000001,127.309498739243
-54.0500000000001,127.409498739243
-59.8140000000001,127.509498739243
-70.9880000000001,127.609498739243
-76.5520000000001,127.709498739243
-77.4740000000001,127.809498739243
-76.5360000000001,127.909498739243
-72.6620000000001,128.009498739243
-68.5720000000001,128.109498739243
-67.5900000000001,128.209498739243
-62.8420000000001,128.309498739243
-56.3860000000001,128.409498739243
-53.6900000000001,128.509498739243
-49.2760000000001,128.609498739243
-42.3720000000001,128.709498739243
-36.2020000000001,128.809498739243
-27.8880000000001,128.909498739243
-20.4680000000001,129.009498739243
-14.2840000000001,129.109498739243
-9.00600000000009,129.209498739243
-3.84000000000009,129.309498739243
-6.46200000000009,129.409498739243
-4.78800000000009,129.509498739243
5.60599999999991,129.609498739243
24.9039999999999,129.709498739243
49.0659999999999,129.809498739243
74.0919999999999,129.909498739243
93.9639999999999,130.009498739243
111.638,130.109498739243
131.104,130.209498739243
141.5,130.309498739243
148.876,130.409498739243
152.33,130.509498739243
128.948,130.609498739243
77.6679999999999,130.709498739243
25.4339999999999,130.809498739243
-7.72200000000009,130.909498739243
-26.8800000000001,131.009498739243
-37.0840000000001,131.109498739243
-47.2800000000001,131.209498739243
-54.5000000000001,131.309498739243
-60.6800000000001,131.409498739243
-63.7060000000001,131.509498739243
-61.6580000000001,131.609498739243
-58.5860000000001,131.709498739243
-54.4940000000001,131.809498739243
-49.4800000000001,131.909498739243
-45.5240000000001,132.009498739243
-46.5060000000001,132.109498739243
-44.2160000000001,132.209498739243
-41.5460000000001,132.309498739243
-37.3940000000001,132.409498739243
-32.2360000000001,132.509498739243
-28.3360000000001,132.609498739243
-24.6560000000001,132.709498739243
-21.0920000000001,132.809498739243
-16.6820000000001,132.909498739243
-17.2880000000001,133.009498739243
-17.0240000000001,133.109498739243
-16.5240000000001,133.209498739243
-17.1340000000001,133.309498739243
-17.5680000000001,133.409498739243
-16.4920000000001,133.509498739243
-18.6580000000001,133.609498739243
-18.9400000000001,133.709498739243
-18.2360000000001,133.809498739243
-25.4240000000001,133.909498739243
-30.2340000000001,134.009498739243
-32.4360000000001,134.109498739243
-32.8740000000001,134.209498739243
-30.5660000000001,134.309498739243
-28.7280000000001,134.409498739243
-27.4840000000001,134.509498739243
-25.9600000000001,134.609498739243
-22.1840000000001,134.709498739243
-22.1680000000001,134.809498739243
-9.95600000000009,134.909498739243
22.4619999999999,135.009498739243
55.0559999999999,135.109498739243
82.7679999999999,135.209498739243
104.518,135.309498739243
118.2,135.409498739243
121.722,135.509498739243
123.078,135.609498739243
127.284,135.709498739243
128.374,135.809498739243
125.446,135.909498739243
125.49,136.009498739243
123.53,136.109498739243
117.512,136.209498739243
109.468,136.309498739243
93.3819999999999,136.409498739243
64.1479999999999,136.509498739243
32.7879999999999,136.609498739243
-5.6160000000001,136.709498739243
-32.9560000000001,136.809498739243
-48.2440000000001,136.909498739243
-61.5500000000001,137.009498739243
-72.8900000000001,137.109498739243
-83.2560000000001,137.209498739243
-90.6420000000001,137.309498739243
-97.0720000000001,137.409498739243
-102.134,137.509498739243
-104.626,137.609498739243
-104.48,137.709498739243
-95.8600000000001,137.809498739243
-83.9240000000001,137.909498739243
-72.8640000000001,138.009498739243
-62.8620000000001,138.109498739243
-50.8480000000001,138.209498739243
-44.8440000000001,138.309498739243
-37.9400000000001,138.409498739243
-32.1320000000001,138.509498739243
-26.3220000000001,138.609498739243
-17.6940000000001,138.709498739243
-11.7460000000001,138.809498739243
-7.8460000000001,138.909498739243
-5.20400000000011,139.009498739243
-0.736000000000104,139.109498739243
-4.35800000000011,139.209498739243
-7.96600000000011,139.309498739243
-10.1540000000001,139.409498739243
-12.5720000000001,139.509498739243
-14.1480000000001,139.609498739243
-15.7960000000001,139.709498739243
-16.3900000000001,139.809498739243
-17.9740000000001,139.909498739243
-18.5720000000001,140.009498739243
-24.1920000000001,140.109498739243
-30.8640000000001,140.209498739243
-34.3420000000001,140.309498739243
-37.2540000000001,140.409498739243
-38.2060000000001,140.509498739243
-37.0500000000001,140.609498739243
-37.1040000000001,140.709498739243
-35.5700000000001,140.809498739243
-31.7680000000001,140.909498739243
-32.7520000000001,141.009498739243
-32.4260000000001,141.109498739243
-17.7500000000001,141.209498739243
21.3399999999999,141.309498739243
64.7359999999999,141.409498739243
98.4259999999999,141.509498739243
123.368,141.609498739243
142.446,141.709498739243
155.564,141.809498739243
156.776,141.909498739243
155.118,142.009498739243
151.484,142.109498739243
141.736,142.209498739243
132.888,142.309498739243
130.014,142.409498739243
126.128,142.509498739243
127.126,142.609498739243
125.84,142.709498739243
111.476,142.809498739243
84.0759999999999,142.909498739243
37.7059999999999,143.009498739243
0.343999999999902,143.109498739243
-26.2080000000001,143.209498739243
-41.1040000000001,143.309498739243
-45.3040000000001,143.409498739243
-55.7480000000001,143.509498739243
-68.3720000000001,143.609498739243
-81.6720000000001,143.709498739243
-95.1720000000001,143.809498739243
-103.854,143.909498739243
-111.188,144.009498739243
-114.506,144.109498739243
-114.916,144.209498739243
-114.51,144.309498739243
-118.47,144.409498739243
-117.948,144.509498739243
-111.914,144.609498739243
-101.466,144.709498739243
-95.5040000000001,144.809498739243
-91.9100000000001,144.909498739243
-87.8560000000001,145.009498739243
-76.2620000000001,145.109498739243
-70.9000000000001,145.209498739243
-71.8380000000001,145.309498739243
-70.1600000000001,145.409498739243
-75.1700000000001,145.509498739243
-71.8960000000001,145.609498739243
-59.0420000000001,145.709498739243
-45.5200000000001,145.809498739243
-32.1000000000001,145.909498739243
-24.7160000000001,146.009498739243
-32.4100000000001,146.109498739243
-55.0320000000001,146.209498739243
-65.7360000000001,146.309498739243
-59.5540000000001,146.409498739243
-37.5780000000001,146.509498739243
-17.7160000000001,146.609498739243
2.1579999999999,146.709498739243
21.0999999999999,146.809498739243
40.2439999999999,146.909498739243
56.5739999999999,147.009498739243
72.0839999999999,147.109498739243
84.7839999999999,147.209498739243
88.588,147.309498739243
101.432,147.409498739243
119.082,147.509498739243
128.642,147.609498739243
134.406,147.709498739243
130.144,147.809498739243
122.74,147.909498739243
110.246000000001,148.009498739243
93.0480000000006,148.109498739243
81.4980000000007,148.209498739243
73.8840000000007,148.309498739243
66.3340000000008,148.409498739243
61.7520000000009,148.509498739243
45.718000000001,148.609498739243
30.604000000001,148.709498739243
22.3200000000011,148.809498739243
19.1160000000012,148.909498739243
19.3620000000012,149.009498739243
15.0560000000013,149.109498739243
12.2840000000014,149.209498739243
4.09000000000145,149.309498739243
-10.5219999999985,149.409498739243
-17.6199999999984,149.509498739243
-18.3879999999983,149.609498739243
-11.7119999999983,149.709498739243
-5.73599999999819,149.809498739243
4.39000000000189,149.909498739243
30.014000000002,150.009498739243
37.18,150.109498739243
45.792,150.209498739243
58.8159999999999,150.309498739243
76.0319999999999,150.409498739243
77.4119999999999,150.509498739243
63.7219999999999,150.609498739243
46.9719999999999,150.709498739243
19.2099999999999,150.809498739243
-10.5320000000001,150.909498739243
-32.3540000000001,151.009498739243
-37.4440000000001,151.109498739243
-37.0600000000001,151.209498739243
-37.1520000000001,151.309498739243
-35.6220000000001,151.409498739243
-29.4060000000001,151.509498739243
-23.5260000000001,151.609498739243
-25.8780000000001,151.709498739243
-24.4460000000001,151.809498739243
-29.5620000000001,151.909498739243
-24.2320000000001,152.009498739243
-19.2840000000001,152.109498739243
-24.5820000000001,152.209498739243
-19.1360000000001,152.309498739243
-18.0000000000001,152.409498739243
-25.9280000000001,152.509498739243
-32.0480000000001,152.609498739243
-47.8620000000001,152.709498739243
-60.3920000000001,152.809498739243
-73.5240000000001,152.909498739243
-85.3020000000001,153.009498739243
-95.9420000000001,153.109498739243
-106.508,153.209498739243
-116.968,153.309498739243
-126.172,153.409498739243
-129.784,153.509498739243
-127.616,153.609498739243
-121.47,153.709498739243
-115.29,153.809498739243
-108.048,153.909498739243
-98.7200000000001,154.009498739243
-91.0820000000001,154.109498739243
-93.9800000000001,154.209498739243
-88.3460000000001,154.309498739243
-77.1420000000001,154.409498739243
-68.1540000000001,154.509498739243
-59.3960000000001,154.609498739243
-47.1180000000001,154.709498739243
-31.4580000000001,154.809498739243
-14.4020000000001,154.909498739243
1.8759999999999,155.009498739243
34.2820000000016,155.109498739243
72.6080000000016,155.209498739243
111.710000000002,155.309498739243
150.678000000002,155.409498739243
182.584000000002,155.509498739243
208.530000000002,155.609498739243
228.554000000002,155.709498739243
238.690000000002,155.809498739243
228.884000000002,155.909498739243
216.240000000001,156.009498739243
207.712000000001,156.109498739243
200.202000000001,156.209498739243
193.718000000001,156.309498739243
186.274000000001,156.409498739243
179.912000000001,156.509498739243
160.624000000001,156.609498739243
129.224000000001,156.709498739243
96.6720000000009,156.809498739243
58.1520000000008,156.909498739243
16.7080000000007,157.009498739243
-14.6679999999993,157.109498739243
-37.8379999999994,157.209498739243
-57.7319999999995,157.309498739243
-72.3479999999996,157.409498739243
-87.7459999999996,157.509498739243
-96.8139999999997,157.609498739243
-99.2959999999998,157.709498739243
-100.094,157.809498739243
-105.194,157.909498739243
-112.652,158.009498739243
-119.506,158.109498739243
-125.876,158.209498739243
-129.964,158.309498739243
-136.098,158.409498739243
-137.574,158.509498739243
-128.318,158.609498739243
-112.25,158.709498739243
-98.4080000000001,158.809498739243
-83.8000000000001,158.909498739243
-70.2660000000001,159.009498739243
-54.9180000000001,159.109498739243
-39.1240000000001,159.209498739243
-25.0140000000001,159.309498739243
-13.6380000000001,159.409498739243
-3.16200000000009,159.509498739243
0.595999999999903,159.609498739243
0.667999999999902,159.709498739243
1.6899999999999,159.809498739243
4.3979999999999,159.909498739243
5.8919999999999,160.009498739243
7.63999999999989,160.109498739243
7.98199999999989,160.209498739243
7.05599999999989,160.309498739243
7.9239999999999,160.409498739243
2.5499999999999,160.509498739243
-3.0340000000001,160.609498739243
-8.8220000000001,160.709498739243
-11.6460000000001,160.809498739243
-14.3020000000001,160.909498739243
-16.8720000000001,161.009498739243
-20.2800000000001,161.109498739243
-22.3780000000001,161.209498739243
-23.1700000000001,161.309498739243
-27.6540000000001,161.409498739243
-34.75,161.509498739243
-39.2239999999999,161.609498739243
-40.7659999999999,161.709498739243
-39.4359999999998,161.809498739243
-38.2979999999997,161.909498739243
-37.3559999999997,162.009498739243
-36.6899999999996,162.109498739243
-18.5999999999995,162.209498739243
24.7920000000006,162.309498739243
77.5700000000006,162.409498739243
110.782000000001,162.509498739243
129.340000000001,162.609498739243
142.314000000001,162.709498739243
152.624000000001,162.809498739243
158.220000000001,162.909498739243
163.048000000001,163.009498739243
164.890000000001,163.109498739243
163.674000000001,163.209498739243
150.422000000001,163.309498739243
136.130000000001,163.409498739243
128.770000000001,163.509498739243
123.288000000001,163.609498739243
120.674000000001,163.709498739243
118.924000000001,163.809498739243
113.052000000001,163.909498739243
104.926000000001,164.009498739243
74.6100000000012,164.109498739243
41.1460000000012,164.209498739243
14.5540000000012,164.309498739243
-14.1279999999988,164.409498739243
-42.8499999999988,164.509498739243
-65.6359999999988,164.609498739243
-78.3639999999988,164.709498739243
-90.5719999999988,164.809498739243
-103.909999999999,164.909498739243
-113.353999999999,165.009498739243
-121.404,165.109498739243
-131.258,165.209498739243
-135.95,165.309498739243
-139.592,165.409498739243
-139.318,165.509498739243
-131.226,165.609498739243
-125.406,165.709498739243
-116.102,165.809498739243
-106.514,165.909498739243
-95.5620000000001,166.009498739243
-84.2260000000001,166.109498739243
-73.4200000000001,166.209498739243
-60.9620000000001,166.309498739243
-49.7560000000001,166.409498739243
-40.8740000000001,166.509498739243
-33.5360000000001,166.609498739243
-25.9340000000001,166.709498739243
-18.9000000000001,166.809498739243
-14.3240000000001,166.909498739243
-13.0880000000001,167.009498739243
-12.8020000000001,167.109498739243
-11.2120000000001,167.209498739243
-7.29800000000009,167.309498739243
-6.07000000000009,167.409498739243
-6.69600000000008,167.509498739243
-5.22200000000009,167.609498739243
-3.69600000000008,167.709498739243
-2.18600000000009,167.809498739243
1.32399999999991,167.909498739243
7.84599999999992,168.009498739243
16.4779999999999,168.109498739243
30.3279999999999,168.209498739243
48.3799999999999,168.309498739243
64.5939999999999,168.409498739243
83.8859999999999,168.509498739243
105.282,168.609498739243
121.76,168.709498739243
130.384,168.809498739243
137.1,168.909498739243
144.894,169.009498739243
148.724,169.109498739243
149.628,169.209498739243
143.606,169.309498739243
135.72,169.409498739243
113.928,169.509498739243
77.1679999999999,169.609498739243
45.4259999999999,169.709498739243
16.6519999999999,169.809498739243
-11.1680000000001,169.909498739243
-28.1540000000001,170.009498739243
-46.3840000000001,170.109498739243
-58.9100000000001,170.209498739243
-68.7460000000001,170.309498739243
-78.9160000000001,170.409498739243
-86.4420000000001,170.509498739243
-95.2540000000001,170.609498739243
-102.218,170.709498739243
-110.162,170.809498739243
-108.956,170.909498739243
-107.5,171.009498739243
-102.594,171.109498739243
-98.1220000000001,171.209498739243
-93.1380000000001,171.309498739243
-83.7142857142858,171.409498739243
-75.0395833333334,171.509498739243
-67.1000000000001,171.609498739243
-56.9739130434783,171.709498739243
-50.7711111111112,171.809498739243
-47.5659090909092,171.909498739243
-43.5162790697675,172.009498739243
-39.0428571428572,172.109498739243
-32.3000000000001,172.209498739243
-24.2125000000001,172.309498739243
-15.8564102564103,172.409498739243
-3.07368421052637,172.509498739243
13.2594594594594,172.609498739243
31.1055555555555,172.709498739243
46.5857142857142,172.809498739243
68.7088235294117,172.909498739243
90.5030303030303,173.009498739243
109.975,173.109498739243
124.054838709677,173.209498739243
134.746666666667,173.309498739243
138.148275862069,173.409498739243
137.421428571429,173.509498739243
127.592592592593,173.609498739243
113.669230769231,173.709498739243


==> figures/tikz/VS/M16_P3_Spec_Radar.csv <==
VS,F
0.000455778033350478,0
0.000465829156059337,0.00521063906656286
0.000495784281721458,0.0104212781331257
0.000545082570970801,0.0156319171996886
0.000612888206593391,0.0208425562662514
0.000698224466073065,0.0260531953328143
0.00080013415173266,0.0312638343993772
0.000917842128503552,0.03647447346594
0.00105089310570042,0.0416851125325029
0.00119923832690955,0.0468957515990657
0.0013632489260221,0.0521063906656286
0.00154364145528311,0.0573170297321915
0.00174131211283672,0.0625276687987543
0.00195708955702768,0.0677383078653172
0.0021914303944003,0.07294894693188
0.00244409450791754,0.0781595859984429
0.00271384714840771,0.0833702250650058
0.002998239021562,0.0885808641315686
0.00329351280413703,0.0937915031981315
0.00359467380233552,0.0990021422646944
0.00389574416184279,0.104212781331257
0.00419019579904095,0.10942342039782
0.0044715299431102,0.114634059464383
0.00473394471205166,0.119844698530946
0.00497301078755372,0.125055337597509
0.00518626307071627,0.130265976664072
0.00537361630517624,0.135476615730634
0.00553752655133119,0.140687254797197
0.00568284753333518,0.14589789386376
0.00581636850975813,0.151108532930323
0.00594606371990993,0.156319171996886
0.00608012653491031,0.161529811063449
0.00622589760920551,0.166740450130012
0.00638881955328831,0.171951089196574
0.00657155648840443,0.177161728263137
0.00677340327848748,0.1823723673297
0.00699007714439172,0.187583006396263
0.00721393755046753,0.192793645462826
0.00743462496167233,0.198004284529389
0.00764005309797127,0.203214923595952
0.00781764081907891,0.208425562662514
0.00795563598924151,0.213636201729077
0.00804436974290281,0.21884684079564
0.0080772877106936,0.224057479862203
0.00805163387835472,0.229268118928766
0.00796870860056026,0.234478757995329
0.00783367816302852,0.239689397061892
0.00765497105559748,0.244900036128454
0.00744334753242451,0.250110675195017
0.00721076698976216,0.25532131426158
0.00696919730060209,0.260531953328143
0.0067295095223528,0.265742592394706
0.00650058144871745,0.270953231461269
0.00628869821186231,0.276163870527832
0.00609729351211947,0.281374509594394
0.00592702804106256,0.286585148660957
0.00577615913713178,0.29179578772752
0.00564112336940541,0.297006426794083
0.00551723531170265,0.302217065860646
0.00539940256934615,0.307427704927209
0.00528276805949018,0.312638343993772
0.00516321248635256,0.317848983060334
0.00503767839529777,0.323059622126897
0.00490430711584413,0.32827026119346
0.00476240663123404,0.333480900260023
0.00461228831783724,0.338691539326586
0.00445502149423064,0.343902178393149
0.00429215642925969,0.349112817459712
0.00412546007723917,0.354323456526275
0.0039566967172756,0.359534095592837
0.00378747088265337,0.3647447346594
0.00361913550981502,0.369955373725963
0.0034527566300413,0.375166012792526
0.0032891187767473,0.380376651859089
0.00312875310395302,0.385587290925652
0.00297197247556065,0.390797929992215
0.00281890314580886,0.396008569058777
0.00266950931561043,0.40121920812534
0.00252361299001724,0.406429847191903
0.00238091569613729,0.411640486258466
0.00224102988457931,0.416851125325029
0.00210352611062148,0.422061764391592
0.00196799796064514,0.427272403458155
0.00183414127145226,0.432483042524717
0.00170183885843804,0.43769368159128
0.00157123804699079,0.442904320657843
0.00144280678609803,0.448114959724406
0.00131735548657021,0.453325598790969
0.00119601583692696,0.458536237857532
0.00108017401519146,0.463746876924095
0.00097136283227312,0.468957515990657
0.0008711241241498,0.47416815505722
0.000780857931204649,0.479378794123783
0.000701677729353113,0.484589433190346
0.000634290726758507,0.489800072256909
0.000578919053798988,0.495010711323472
0.000535272092235996,0.500221350390035
0.000502573136560353,0.505431989456598
0.000479636190662449,0.51064262852316
0.00046498212009826,0.515853267589723
0.000456978567643879,0.521063906656286
0.00045398563347188,0.526274545722849
0.000454489547595064,0.531485184789412
0.000457209229834119,0.536695823855975
0.00046116519297746,0.541906462922538
0.000465705906093118,0.5471171019891
0.000470492604931938,0.552327741055663
0.000475448768884567,0.557538380122226
0.000480684404173478,0.562749019188789
0.000486407463205087,0.567959658255352
0.000492835066426177,0.573170297321915
0.000500115832320094,0.578380936388478
0.000508271945030923,0.58359157545504
0.000517166120135792,0.588802214521603
0.000526494935169327,0.594012853588166
0.000535806595322991,0.599223492654729
0.000544538512503946,0.604434131721292
0.000552068334252207,0.609644770787855
0.000557771343042351,0.614855409854418
0.000561077376796427,0.62006604892098
0.000561521402398488,0.625276687987543
0.000558783344076893,0.630487327054106
0.000552714451877424,0.635697966120669
0.000543349146102968,0.640908605187232
0.000530902705853812,0.646119244253795
0.00051575627245057,0.651329883320358
0.000498431373588289,0.65654052238692
0.000479556563745366,0.661751161453483
0.000459828883113405,0.666961800520046
0.000439972742370193,0.672172439586609
0.000420698625225936,0.677383078653172
0.000402663732583366,0.682593717719735
0.000386436418287054,0.687804356786298
0.000372466011009726,0.69301499585286
0.000361059383387198,0.698225634919423
0.000352365405254819,0.703436273985986
0.000346368178849809,0.708646913052549
0.000342889670795424,0.713857552119112
0.000341601999879612,0.719068191185675
0.000342049189659077,0.724278830252238
0.000343677643727132,0.729489469318801
0.000345873963291318,0.734700108385363
0.000348008042046528,0.739910747451926
0.000349478710373395,0.745121386518489
0.000349758651142049,0.750332025585052
0.000348434976734307,0.755542664651615
0.000345241840461385,0.760753303718178
0.000340081828844845,0.765963942784741
0.000333033671311178,0.771174581851303
0.000324344975618787,0.776385220917866
0.000314410147489229,0.781595859984429
0.000303735216858986,0.786806499050992
0.00029289276551164,0.792017138117555
0.000282471317062265,0.797227777184118
0.000273024224175588,0.802438416250681
0.000265023147735091,0.807649055317243
0.000258820637910632,0.812859694383806
0.000254625169645046,0.818070333450369
0.000252490421576666,0.823280972516932
0.000252318852567031,0.828491611583495
0.00025387798609026,0.833702250650058
0.000256826502626177,0.838912889716621
0.000260746443427612,0.844123528783183
0.000265177630005592,0.849334167849746
0.000269650778535953,0.854544806916309
0.000273716613323293,0.859755445982872
0.000276969362601973,0.864966085049435
0.000279064126929631,0.870176724115998
0.000279728534662986,0.875387363182561
0.000278769687122471,0.880598002249123
0.000276077579831964,0.885808641315686
0.000271625991668971,0.891019280382249
0.000265471369994874,0.896229919448812
0.000257749670804303,0.901440558515375
0.000248670618561634,0.906651197581938
0.000238508585726045,0.911861836648501
0.00022758935302352,0.917072475715063
0.000216272414821276,0.922283114781626
0.000204929173531969,0.927493753848189
0.000193918188929146,0.932704392914752
0.000183559439276653,0.937915031981315
0.000174110134702688,0.943125671047878
0.000165744855775884,0.948336310114441
0.000158542590499352,0.953546949181003
0.000152482608499149,0.958757588247566
0.000147450119687547,0.963968227314129
0.000143251460032174,0.969178866380692
0.000139637313705656,0.974389505447255
0.000136331411363753,0.979600144513818
0.000133061406155097,0.984810783580381
0.000129588337041601,0.990021422646943
0.000125731287041889,0.995232061713506
0.000121384499692431,1.00044270078007
0.000116525228820566,1.00565333984663
0.000111211812125643,1.0108639789132
0.000105572700089437,1.01607461797976
9.97882633141943e-05,1.02128525704632
9.40679978876499e-05,1.02649589611288
8.86261541979408e-05,1.03170653517945
8.36587959292883e-05,1.03691717424601
7.93248822473915e-05,1.04212781331257
7.57332419906909e-05,1.04733845237913
7.29363974739607e-05,1.0525490914457
7.09312385471963e-05,1.05775973051226
6.96656815272499e-05,1.06297036957882
6.90497845725791e-05,1.06818100864539
6.89694036176652e-05,1.07339164771195
6.93003868020861e-05,1.07860228677851
6.99214995700771e-05,1.08381292584508
7.07246875406291e-05,1.08902356491164
7.16218342738652e-05,1.0942342039782
7.25477606304589e-05,1.09944484304476
7.3459751848042e-05,1.10465548211133
7.43343171298656e-05,1.10986612117789
7.51621415775462e-05,1.11507676024445
7.59422696970564e-05,1.12028739931101
7.66764800467862e-05,1.12549803837758
7.73646103475619e-05,1.13070867744414
7.80013224587036e-05,1.1359193165107
7.85745102056123e-05,1.14112995557727
7.90652964026739e-05,1.14634059464383
7.94493713374888e-05,1.15155123371039
7.96993094780248e-05,1.15676187277696
7.97874636136499e-05,1.16197251184352
7.96890618684595e-05,1.16718315091008
7.93852003431922e-05,1.17239378997664
7.88655071988075e-05,1.17760442904321
7.81303302785373e-05,1.18281506810977
7.71923544226512e-05,1.18802570717633
7.60775803958939e-05,1.19323634624289
7.48255983620536e-05,1.19844698530946
7.34890765052248e-05,1.20365762437602
7.21323757214987e-05,1.20886826344258
7.08292108033231e-05,1.21407890250915
6.96593200562078e-05,1.21928954157571
6.87041845057957e-05,1.22450018064227
6.80419511383397e-05,1.22971081970884
6.77418486522343e-05,1.2349214587754
6.78585175722355e-05,1.24013209784196
6.84267831763921e-05,1.24534273690852
6.94574533873591e-05,1.25055337597509
7.09347036954906e-05,1.25576401504165
7.2815506483956e-05,1.26097465410821
7.50313755058367e-05,1.26618529317478
7.7492445197304e-05,1.27139593224134
8.00936198838785e-05,1.2766065713079
8.27222500044024e-05,1.28181721037446
8.52665646958568e-05,1.28702784944103
8.76239517817258e-05,1.29223848850759
8.97081554034554e-05,1.29744912757415
9.14545692461178e-05,1.30265976664072
9.28230305426127e-05,1.30787040570728
9.37978381762622e-05,1.31308104477384
9.43850828797938e-05,1.3182916838404
9.46077354731837e-05,1.32350232290697
9.44992367133428e-05,1.32871296197353
9.40965246373521e-05,1.33392360104009
9.34334933644488e-05,1.33913424010666
9.25357931913735e-05,1.34434487917322
9.14176696120947e-05,1.34955551823978
9.00812323091295e-05,1.35476615730634
8.8518191583003e-05,1.35997679637291
8.67137521500125e-05,1.36518743543947
8.46520627271509e-05,1.37039807450603
8.23224234183223e-05,1.3756087135726
7.97253741832399e-05,1.38081935263916
7.68778301366736e-05,1.38602999170572
7.38165784123043e-05,1.39124063077228
7.05996777655188e-05,1.39645126983885
6.73055684383314e-05,1.40166190890541
6.40299668354491e-05,1.40687254797197
6.08808527344088e-05,1.41208318703854
5.79720311358641e-05,1.4172938261051
5.54158537593686e-05,1.42250446517166
5.33157163350966e-05,1.42771510423822
5.17589173257165e-05,1.43292574330479
5.0810388336578e-05,1.43813638237135
5.05077053830085e-05,1.44334702143791
5.08576807369524e-05,1.44855766050448
5.18347297342583e-05,1.45376829957104
5.33811117132827e-05,1.4589789386376
5.54090589420001e-05,1.46418957770416
5.78047271907294e-05,1.46940021677073
6.0433819921273e-05,1.47461085583729
6.31486495523464e-05,1.47982149490385
6.57963025416289e-05,1.48503213397042
6.82274743519527e-05,1.49024277303698
7.03054459106107e-05,1.49545341210354
7.19145997563591e-05,1.5006640511701
7.29678386177475e-05,1.50587469023667
7.34122872624187e-05,1.51108532930323
7.32327407249194e-05,1.51629596836979
7.24524710253392e-05,1.52150660743636
7.11312128110358e-05,1.52671724650292
6.93603982945237e-05,1.53192788556948
6.72559770001964e-05,1.53713852463604
6.49494042652101e-05,1.54234916370261
6.25775812770669e-05,1.54755980276917
6.02726498672264e-05,1.55277044183573
5.81525673953622e-05,1.5579810809023
5.63133035155463e-05,1.56319171996886
5.48233185663419e-05,1.56840235903542
5.37207241003625e-05,1.57361299810198
5.30132225676364e-05,1.57882363716855
5.26806152930217e-05,1.58403427623511
5.26793966675119e-05,1.58924491530167
5.2948753806379e-05,1.59445555436824
5.34171899893991e-05,1.5996661934348
5.40089974582871e-05,1.60487683250136
5.46499147137583e-05,1.61008747156792
5.5271494097771e-05,1.61529811063449
5.58139441574243e-05,1.62050874970105
5.6227458819849e-05,1.62571938876761
5.64722628520144e-05,1.63093002783418
5.65177583245277e-05,1.63614066690074
5.63412297413831e-05,1.6413513059673
5.59265510673256e-05,1.64656194503386
5.52632463423198e-05,1.65177258410043
5.43461100539645e-05,1.65698322316699
5.31754252199663e-05,1.66219386223355
5.17576595382782e-05,1.66740450130012
5.01064020845717e-05,1.67261514036668
4.82432444717154e-05,1.67782577943324
4.61983179804397e-05,1.6830364184998
4.40102653643344e-05,1.68824705756637
4.17255348620598e-05,1.69345769663293
3.93970092380284e-05,1.69866833569949
3.70820975007203e-05,1.70387897476606
3.48404982567442e-05,1.70908961383262
3.27318768333991e-05,1.71430025289918
3.0813679819475e-05,1.71951089196574
2.91392483293349e-05,1.72472153103231
2.77563020425e-05,1.72993217009887
2.6705772004087e-05,1.73514280916543
2.60208835625932e-05,1.740353448232
2.57263492945658e-05,1.74556408729856
2.5837534622859e-05,1.75077472636512
2.63595052728677e-05,1.75598536543168
2.72859452318055e-05,1.76119600449825
2.85980287249307e-05,1.76640664356481
3.02634187549678e-05,1.77161728263137
3.2235627861374e-05,1.77682792169794
3.44539989241046e-05,1.7820385607645
3.68445379758883e-05,1.78724919983106
3.93217590834438e-05,1.79245983889762
4.17915937707858e-05,1.79767047796419
4.41552906506036e-05,1.80288111703075
4.63141042022454e-05,1.80809175609731
4.81744635832956e-05,1.81330239516388
4.96532377872561e-05,1.81851303423044
5.06826812794345e-05,1.823723673297
5.12146566911641e-05,1.82893431236356
5.12237842615234e-05,1.83414495143013
5.07092528035199e-05,1.83935559049669
4.96951326893638e-05,1.84456622956325
4.82291457961596e-05,1.84977686862982
4.63799598273493e-05,1.85498750769638
4.42331765335889e-05,1.86019814676294
4.18862693970058e-05,1.8654087858295
3.94427930513353e-05,1.87061942489607
3.70062326008418e-05,1.87583006396263
3.46738855709466e-05,1.88104070302919
3.25311722880381e-05,1.88625134209576
3.0646751813969e-05,1.89146198116232
2.90687798840109e-05,1.89667262022888
2.78225826510954e-05,1.90188325929544
2.69099363149398e-05,1.90709389836201
2.63100402577145e-05,1.91230453742857
2.59821544028485e-05,1.91751517649513
2.58697466226081e-05,1.9227258155617
2.59058716947391e-05,1.92793645462826
2.6019389746049e-05,1.93314709369482
2.61415403844913e-05,1.93835773276138
2.62123296804783e-05,1.94356837182795
2.61861702376868e-05,1.94877901089451
2.60362464493972e-05,1.95398964996107
2.57571603038009e-05,1.95920028902764
2.53655453888569e-05,1.9644109280942
2.4898510059514e-05,1.96962156716076
2.44099715012551e-05,1.97483220622732
2.39651522855799e-05,1.98004284529389
2.36337083475816e-05,1.98525348436045
2.34821195181873e-05,1.99046412342701
2.35660799791097e-05,1.99567476249358
2.39236601224924e-05,2.00088540156014
2.45699644440726e-05,2.0060960406267
2.54938826338222e-05,2.01130667969326
2.66573332687494e-05,2.01651731875983
2.79971511208922e-05,2.02172795782639
2.94294970457133e-05,2.02693859689295
3.08564047634514e-05,2.03214923595952
3.21738526972544e-05,2.03735987502608
3.32805883471478e-05,2.04257051409264
3.40868565287739e-05,2.0477811531592
3.45221996971251e-05,2.05299179222577
3.45416052815419e-05,2.05820243129233
3.41294570489299e-05,2.06341307035889
3.33009814982208e-05,2.06862370942546
3.21011370299095e-05,2.07383434849202
3.06011424581837e-05,2.07904498755858
2.88930543164078e-05,2.08425562662514
2.70829575752133e-05,2.08946626569171
2.52834188243042e-05,2.09467690475827
2.36058614864428e-05,2.09988754382483
2.21534655095959e-05,2.1050981828914
2.10150832416661e-05,2.11030882195796
2.02605179400881e-05,2.11551946102452
1.99373526735377e-05,2.12073010009108
2.0069365176877e-05,2.12594073915765
2.0656434755449e-05,2.13115137822421
2.16757513765155e-05,2.13636201729077
2.308407921369e-05,2.14157265635734
2.48208057734206e-05,2.1467832954239
2.68115171601425e-05,2.15199393449046
2.8971870724683e-05,2.15720457355702
3.12115777843253e-05,2.16241521262359
3.34383514477546e-05,2.16762585169015
3.5561710109428e-05,2.17283649075671
3.74965512650202e-05,2.17804712982328
3.91664217114844e-05,2.18325776888984
4.05064108171155e-05,2.1884684079564
4.14655876158854e-05,2.19367904702296
4.20088955196645e-05,2.19888968608953
4.21184160992634e-05,2.20410032515609
4.17939203669617e-05,2.20931096422265
4.105264525005e-05,2.21452160328922
3.99282652026989e-05,2.21973224235578
3.8469072568989e-05,2.22494288142234
3.67354317234616e-05,2.2301535204889
3.47966259770078e-05,2.23536415955547
3.27272667087531e-05,2.24057479862203
3.06034750756871e-05,2.24578543768859
2.84990725760179e-05,2.25099607675516
2.64820236969465e-05,2.25620671582172
2.46113597701905e-05,2.26141735488828
2.29347781441157e-05,2.26662799395484
2.14870573761043e-05,2.27183863302141
2.02893620941519e-05,2.27704927208797
1.9349437037884e-05,2.28225991115453
1.86626162958336e-05,2.2874705502211
1.82135089221399e-05,2.29268118928766
1.79781732222647e-05,2.29789182835422
1.79265645582034e-05,2.30310246742078
1.8025038399803e-05,2.30831310648735
1.82387111740256e-05,2.31352374555391
1.85335225300974e-05,2.31873438462047
1.88778973217696e-05,2.32394502368704
1.92439653266164e-05,2.3291556627536
1.96083523059967e-05,2.33436630182016
1.99525992603663e-05,2.33957694088672
2.02632918948063e-05,2.34478757995329
2.05319871332099e-05,2.34999821901985
2.07550097075567e-05,2.35520885808641
2.09331647134721e-05,2.36041949715298
2.10713794084932e-05,2.36563013621954
2.11782581744157e-05,2.3708407752861
2.12655162370251e-05,2.37605141435266
2.13472555259418e-05,2.38126205341923
2.14390612165408e-05,2.38647269248579
2.15569270983808e-05,2.39168333155235
2.17160554400653e-05,2.39689397061892
2.19296137652039e-05,2.40210460968548
2.22075579726098e-05,2.40731524875204
2.25556413858107e-05,2.4125258878186
2.29747189544001e-05,2.41773652688517
2.34604257268117e-05,2.42294716595173
2.40032640051439e-05,2.42815780501829
2.45890827085891e-05,2.43336844408486
2.51998852961923e-05,2.43857908315142
2.58148682532141e-05,2.44378972221798
2.64115769073941e-05,2.44900036128454
2.69670711907607e-05,2.45421100035111
2.74590180936853e-05,2.45942163941767
2.78666630041012e-05,2.46463227848423
2.81716693687311e-05,2.4698429175508
2.83588453297039e-05,2.47505355661736
2.84167894154902e-05,2.48026419568392
2.83384812446873e-05,2.48547483475048
2.812181885129e-05,2.49068547381705
2.77700679565052e-05,2.49589611288361
2.72921503096421e-05,2.50110675195017
2.67026696538155e-05,2.50631739101674
2.60215653988935e-05,2.5115280300833
2.52733025422884e-05,2.51673866914986
2.44855531354772e-05,2.52194930821642
2.36873947924926e-05,2.52715994728299
2.29071348279834e-05,2.53237058634955
2.21699501116183e-05,2.53758122541611
2.14955968523113e-05,2.54279186448268
2.08964772221964e-05,2.54800250354924
2.03763414619903e-05,2.5532131426158
1.99298518982971e-05,2.55842378168236
1.95431435938669e-05,2.56363442074893
1.91953965370666e-05,2.56884505981549
1.88613029697606e-05,2.57405569888205
1.85141898180733e-05,2.57926633794862
1.8129458821418e-05,2.58447697701518
1.76879508498903e-05,2.58968761608174
1.71788350577132e-05,2.5948982551483
1.66016695511441e-05,2.60010889421487
1.59673722025082e-05,2.60531953328143
1.52979656392707e-05,2.61053017234799
1.46251022943023e-05,2.61574081141456
1.39875148752108e-05,2.62095145048112
1.34276568049844e-05,2.62616208954768
1.29878817006124e-05,2.63137272861424
1.27065517548892e-05,2.63658336768081
1.2614459270146e-05,2.64179400674737
1.27318971715924e-05,2.64700464581393
1.30666320692123e-05,2.6522152848805
1.36129299951523e-05,2.65742592394706
1.43516745797835e-05,2.66263656301362
1.52515138666021e-05,2.66784720208018
1.62708865056589e-05,2.67305784114675
1.73607182366128e-05,2.67826848021331
1.84675484756988e-05,2.68347911927987
1.95368432095232e-05,2.68868975834644
2.0516269430253e-05,2.693900397413
2.13587408271189e-05,2.69911103647956
2.2025086328875e-05,2.70432167554612
2.24862349498218e-05,2.70953231461269
2.27248466555333e-05,2.71474295367925
2.27363466750827e-05,2.71995359274581
2.25293397065559e-05,2.72516423181238
2.2125393118133e-05,2.73037487087894
2.15581885036932e-05,2.7355855099455
2.08720532980255e-05,2.74079614901206
2.01199024171017e-05,2.74600678807863
1.93606462005818e-05,2.75121742714519
1.86561550812385e-05,2.75642806621175
1.80679106443327e-05,2.76163870527832
1.76535121429386e-05,2.76684934434488
1.74632408075336e-05,2.77205998341144
1.75369048935686e-05,2.777270622478
1.79011908082478e-05,2.78248126154457
1.85677264167453e-05,2.78769190061113
1.95320212135288e-05,2.79290253967769
2.07733871223056e-05,2.79811317874426
2.22558688880044e-05,2.80332381781082
2.39301321942287e-05,2.80853445687738
2.57361797197983e-05,2.81374509594394
2.76066990569953e-05,2.81895573501051
2.94707989756338e-05,2.82416637407707
3.12578666425008e-05,2.82937701314363
3.29012797005186e-05,2.8345876522102
3.43417319939005e-05,2.83979829127676
3.55299758491025e-05,2.84500893034332
3.64288409123329e-05,2.85021956940988
3.70144524782259e-05,2.85543020847645
3.72766341643746e-05,2.86064084754301
3.72185350610619e-05,2.86585148660957
3.6855566343426e-05,2.87106212567614
3.62137650868233e-05,2.8762727647427
3.53277238777736e-05,2.88148340380926
3.42382353233816e-05,2.88669404287582
3.29898029240583e-05,2.89190468194239
3.16281660684431e-05,2.89711532100895
3.01979785172851e-05,2.90232596007551
2.87407670497741e-05,2.90753659914208
2.72932793970906e-05,2.91274723820864
2.58863070841815e-05,2.9179578772752
2.45440383315195e-05,2.92316851634176
2.32839585303868e-05,2.92837915540833
2.21172722187651e-05,2.93358979447489
2.10497739391171e-05,2.93880043354145
2.00830505590605e-05,2.94401107260802
1.92158605087015e-05,2.94922171167458
1.84455121987809e-05,2.95443235074114
1.77690600929046e-05,2.9596429898077
1.71841559823508e-05,2.96485362887427
1.66894354231656e-05,2.97006426794083
1.62843819205051e-05,2.97527490700739
1.59686875504346e-05,2.98048554607396
1.57412085737864e-05,2.98569618514052
1.55986867396285e-05,2.99090682420708
1.55344598283069e-05,2.99611746327364
1.55374087519031e-05,3.00132810234021
1.55913769444317e-05,3.00653874140677
1.56752494185801e-05,3.01174938047333
1.57637978221907e-05,3.0169600195399
1.58292934835699e-05,3.02217065860646
1.58437764250602e-05,3.02738129767302
1.57817607261597e-05,3.03259193673959
1.56230716457098e-05,3.03780257580615
1.5355461460767e-05,3.04301321487271
1.4976648389631e-05,3.04822385393927
1.44954693911611e-05,3.05343449300584
1.3931929273444e-05,3.0586451320724
1.33160549154789e-05,3.06385577113896
1.26856086144765e-05,3.06906641020552
1.20828594581356e-05,3.07427704927209
1.15507364397498e-05,3.07948768833865
1.11287742881985e-05,3.08469832740521
1.08492999916093e-05,3.08990896647178
1.07342887829086e-05,3.09511960553834
1.07932446177383e-05,3.1003302446049
1.10223411036699e-05,3.10554088367146
1.14049098869548e-05,3.11075152273803
1.19132042292805e-05,3.11596216180459
1.25112168342537e-05,3.12117280087115
1.3158212258985e-05,3.12638343993772
1.38125605438142e-05,3.13159407900428
1.44354387432737e-05,3.13680471807084
1.49940020884664e-05,3.14201535713741
1.54637102574469e-05,3.14722599620397
1.58296138640464e-05,3.15243663527053
1.60865444228411e-05,3.15764727433709
1.62382883527073e-05,3.16285791340366
1.62959435278961e-05,3.16806855247022
1.62757404419643e-05,3.17327919153678
1.61966497428263e-05,3.17848983060335
1.60780910131501e-05,3.18370046966991
1.59380084141919e-05,3.18891110873647
1.57914974110055e-05,3.19412174780303
1.56500677075711e-05,3.1993323868696
1.55215270173524e-05,3.20454302593616
1.54103838468761e-05,3.20975366500272
1.53186073117394e-05,3.21496430406929
1.52465552992696e-05,3.22017494313585
1.51938901776477e-05,3.22538558220241
1.51603389161135e-05,3.23059622126897
1.51462122457413e-05,3.23580686033554
1.51526627008074e-05,3.2410174994021
1.51817207768268e-05,3.24622813846866
1.52361905870935e-05,3.25143877753522
1.53195037459359e-05,3.25664941660179
1.54356204215098e-05,3.26186005566835
1.55890328288583e-05,3.26707069473491
1.57848770246238e-05,3.27228133380148
1.60291051850307e-05,3.27749197286804
1.63286251675934e-05,3.2827026119346
1.66912883030939e-05,3.28791325100117
1.71256077013754e-05,3.29312389006773
1.76401203839787e-05,3.29833452913429
1.82423639482988e-05,3.30354516820085
1.89375134523813e-05,3.30875580726742
1.9726803979253e-05,3.31396644633398
2.06059342231375e-05,3.31917708540054
2.15636924730006e-05,3.32438772446711
2.25810578167821e-05,3.32959836353367
2.36310007754015e-05,3.33480900260023
2.46791398563211e-05,3.34001964166679
2.56853111932833e-05,3.34523028073336
2.66059905688519e-05,3.35044091979992
2.73973873803824e-05,3.35565155886648
2.80189262501848e-05,3.36086219793305
2.84367600252043e-05,3.36607283699961
2.8626929638333e-05,3.37128347606617
2.85778073512121e-05,3.37649411513273
2.82915288268467e-05,3.3817047541993
2.77842279242087e-05,3.38691539326586
2.70850219913088e-05,3.39212603233242
2.6233837050816e-05,3.39733667139898
2.52782928904714e-05,3.40254731046555
2.42699706577521e-05,3.40775794953211
2.32604472118268e-05,3.41296858859867
2.22974941974278e-05,3.41817922766524
2.14218053123639e-05,3.4233898667318
2.06645388605466e-05,3.42860050579836
2.00458561851698e-05,3.43381114486493
1.9574515295074e-05,3.43902178393149
1.92484594896099e-05,3.44423242299805
1.90562384177667e-05,3.44944306206461
1.89790258130666e-05,3.45465370113118
1.89929612981311e-05,3.45986434019774
1.90715447180858e-05,3.4650749792643
1.91878465340002e-05,3.47028561833087
1.93163584494972e-05,3.47549625739743
1.94343832529341e-05,3.48070689646399
1.95229393833853e-05,3.48591753553055
1.95672224299106e-05,3.49112817459712
1.95567137154012e-05,3.49633881366368
1.9485050159523e-05,3.50154945273024
1.93497689442735e-05,3.50676009179681
1.91520184494035e-05,3.51197073086337
1.88962901375537e-05,3.51718136992993
1.85901832301176e-05,3.52239200899649
1.82441742759973e-05,3.52760264806306
1.78713351448436e-05,3.53281328712962
1.74869312451779e-05,3.53802392619618
1.71078392715089e-05,3.54323456526275
1.67517493217182e-05,3.54844520432931
1.64361552671394e-05,3.55365584339587
1.61771827484245e-05,3.55886648246243
1.59883477329399e-05,3.564077121529
1.58793719118203e-05,3.56928776059556
1.58551975235174e-05,3.57449839966212
1.59153392918821e-05,3.57970903872869
1.60536842713441e-05,3.58491967779525
1.62588043037227e-05,3.59013031686181
1.65147865401581e-05,3.59534095592837
1.68025234274464e-05,3.60055159499494
1.7101344101315e-05,3.6057622340615
1.73908232267779e-05,3.61097287312806
1.76525780480546e-05,3.61618351219463
1.78718637776686e-05,3.62139415126119
1.80388017502835e-05,3.62660479032775
1.81491204572721e-05,3.63181542939431
1.82043498588717e-05,3.63702606846088
1.82114752672258e-05,3.64223670752744
1.8182118931113e-05,3.647447346594
1.813136645165e-05,3.65265798566057
1.8076384871811e-05,3.65786862472713
1.80349866285671e-05,3.66307926379369
1.80242792467352e-05,3.66828990286025
1.80595089477967e-05,3.67350054192682
1.81531641710566e-05,3.67871118099338
1.83143605994382e-05,3.68392182005994
1.85484906361169e-05,3.68913245912651
1.88570936413274e-05,3.69434309819307
1.92378920048663e-05,3.69955373725963
1.96849422993025e-05,3.70476437632619
2.01888670837408e-05,3.70997501539276
2.07371557065332e-05,3.71518565445932
2.13145448130735e-05,3.72039629352588
2.19035046602486e-05,3.72560693259245
2.2484860987728e-05,3.73081757165901
2.30385721206725e-05,3.73602821072557
2.35446584677542e-05,3.74123884979213
2.3984250959212e-05,3.7464494888587
2.43406927309631e-05,3.75166012792526
2.46006018073263e-05,3.75687076699182
2.47547882420641e-05,3.76208140605839
2.47989215630081e-05,3.76729204512495
2.47338646741752e-05,3.77250268419151
2.45656262850428e-05,3.77771332325807
2.43049299142447e-05,3.78292396232464
2.39664457773846e-05,3.7881346013912
2.35677738835501e-05,3.79334524045776
2.31282948132022e-05,3.79855587952433
2.26680137567049e-05,3.80376651859089
2.22065118132363e-05,3.80897715765745
2.1762088583608e-05,3.81418779672401
2.13511376249348e-05,3.81939843579058
2.09877497701874e-05,3.82460907485714
2.06834979629351e-05,3.8298197139237
2.04473295129668e-05,3.83503035299027
2.02854833216329e-05,3.84024099205683
2.02013625827086e-05,3.84545163112339
2.01953252906319e-05,3.85066227018995
2.02643990957541e-05,3.85587290925652
2.04019742446552e-05,3.86108354832308
2.05975679951539e-05,3.86629418738964
2.0836776373905e-05,3.87150482645621
2.11015277035617e-05,3.87671546552277
2.13707245974673e-05,3.88192610458933
2.16213098251062e-05,3.88713674365589
2.18297241666639e-05,3.89234738272246
2.19736523446623e-05,3.89755802178902
2.20338893168511e-05,3.90276866085558
2.19961159792364e-05,3.90797929992215
2.18523600335636e-05,3.91318993898871
2.16019389479301e-05,3.91840057805527
2.12517362298611e-05,3.92361121712183
2.08157424299117e-05,3.9288218561884
2.03138864503149e-05,3.93403249525496
1.97702761742404e-05,3.93924313432152
1.92110453240867e-05,3.94445377338809
1.86620534408142e-05,3.94966441245465
1.8146700262875e-05,3.95487505152121
1.76840929076341e-05,3.96008569058777
1.72877487128108e-05,3.96529632965434
1.69649383055574e-05,3.9705069687209
1.67166857865906e-05,3.97571760778746
1.65383601231954e-05,3.98092824685403
1.6420726522381e-05,3.98613888592059
1.63512873862115e-05,3.99134952498715
1.63157328378211e-05,3.99656016405371
1.62993385799122e-05,4.00177080312028
1.62881870881999e-05,4.00698144218684
1.62701369105359e-05,4.0121920812534
1.62355134280534e-05,4.01740272031997
1.61775336353887e-05,4.02261335938653
1.6092501439692e-05,4.02782399845309
1.59798171055492e-05,4.03303463751965
1.58418375101216e-05,4.03824527658622
1.56836088155425e-05,4.04345591565278
1.55124775505546e-05,4.04866655471934
1.53375769666977e-05,4.05387719378591
1.51691875979174e-05,4.05908783285247
1.50179853206158e-05,4.06429847191903
1.48942140680918e-05,4.06950911098559
1.48068475919453e-05,4.07471975005216
1.47628273599467e-05,4.07993038911872
1.47664740668361e-05,4.08514102818528
1.48191627099453e-05,4.09035166725185
1.49193238908931e-05,4.09556230631841
1.50627896105735e-05,4.10077294538497
1.52434472653574e-05,4.10598358445153
1.54541108101507e-05,4.1111942235181
1.56874741772401e-05,4.11640486258466
1.5936988831018e-05,4.12161550165122
1.61975111982273e-05,4.12682614071779
1.64655981076403e-05,4.13203677978435
1.67393852643271e-05,4.13724741885091
1.70180561640833e-05,4.14245805791747
1.73009842958815e-05,4.14766869698404
1.75866964078741e-05,4.1528793360506
1.7871846845511e-05,4.15808997511716
1.81504040470214e-05,4.16330061418373
1.8413227102701e-05,4.16851125325029
1.86481557640781e-05,4.17372189231685
1.88406598904535e-05,4.17893253138341
1.89750065750729e-05,4.18414317044998
1.90358194904451e-05,4.18935380951654
1.90098390581964e-05,4.1945644485831
1.8887654582162e-05,4.19977508764967
1.86651763711759e-05,4.20498572671623
1.83446472938893e-05,4.21019636578279
1.79350537256749e-05,4.21540700484935
1.74518755133965e-05,4.22061764391592
1.69162007229045e-05,4.22582828298248
1.6353310348125e-05,4.23103892204904
1.57908993179316e-05,4.23624956111561
1.52571349813393e-05,4.24146020018217
1.47787593374233e-05,4.24667083924873
1.4379418071591e-05,4.25188147831529
1.40783538061928e-05,4.25709211738186
1.38895418403583e-05,4.26230275644842
1.38212844338936e-05,4.26751339551498
1.38762243503052e-05,4.27272403458155
1.40516977883612e-05,4.27793467364811
1.43403255719131e-05,4.28314531271467
1.47307402438563e-05,4.28835595178123
1.52083625294128e-05,4.2935665908478
1.57561676234226e-05,4.29877722991436
1.63554124769791e-05,4.30398786898092
1.69863222573396e-05,4.30919850804749
1.76287514605514e-05,4.31440914711405
1.826283944092e-05,4.31961978618061
1.88696713090902e-05,4.32483042524717
1.94319363573274e-05,4.33004106431374
1.99345529891626e-05,4.3352517033803
2.03652083937954e-05,4.34046234244686
2.07147494708984e-05,4.34567298151343
2.09773635666928e-05,4.35088362057999
2.11505052802342e-05,4.35609425964655
2.12345572714128e-05,4.36130489871311
2.1232253596937e-05,4.36651553777968
2.11479360452558e-05,4.37172617684624
2.09867485889845e-05,4.3769368159128
2.07538944583102e-05,4.38214745497937
2.04540788957859e-05,4.38735809404593
2.00912365424998e-05,4.39256873311249
1.96685981531408e-05,4.39777937217905
1.91890936194176e-05,4.40299001124562
1.86560268605204e-05,4.40820065031218
1.80739041252993e-05,4.41341128937874
1.74492610061357e-05,4.41862192844531
1.67913225644111e-05,4.42383256751187
1.61123486240272e-05,4.42904320657843
1.54275605708811e-05,4.43425384564499
1.47546100222882e-05,4.43946448471156
1.41126228311792e-05,4.44467512377812
1.35209215214635e-05,4.44988576284468
1.29975833038727e-05,4.45509640191125
1.25580198744185e-05,4.46030704097781
1.22137642719845e-05,4.46551768004437
1.19716195428673e-05,4.47072831911093
1.18332694448526e-05,4.4759389581775
1.1795382670781e-05,4.48114959724406
1.18501710845454e-05,4.48636023631062
1.19863012281211e-05,4.49157087537719
1.21900166390364e-05,4.49678151444375
1.24463121364984e-05,4.50199215351031
1.27400111769946e-05,4.50720279257687
1.30566298660753e-05,4.51241343164344
1.33829586846226e-05,4.51762407071
1.37073457833628e-05,4.52283470977656
1.40197140424274e-05,4.52804534884313
1.43113799828513e-05,4.53325598790969
1.45747612398846e-05,4.53846662697625
1.48030597048426e-05,4.54367726604281
1.49899923397208e-05,4.54888790510938
1.51296165578735e-05,4.55409854417594
1.52162687664277e-05,4.5593091832425
1.52446097276319e-05,4.56451982230907
1.52097536657569e-05,4.56973046137563
1.51074517398095e-05,4.57494110044219
1.49343039346735e-05,4.58015173950875
1.46879834274432e-05,4.58536237857532
1.43674693940021e-05,4.59057301764188
1.39732931557854e-05,4.59578365670844
1.35078047321494e-05,4.60099429577501
1.29754605379642e-05,4.60620493484157
1.238311897187e-05,4.61141557390813
1.17403121951916e-05,4.61662621297469
1.10594443858824e-05,4.62183685204126
1.03558545723055e-05,4.62704749110782
9.64768045049094e-06,4.63225813017438
8.95547109317243e-06,4.63746876924095
8.30152122395865e-06,4.64267940830751
7.70893493951625e-06,4.64789004737407
7.20046713989358e-06,4.65310068644063
6.79722967009565e-06,4.6583113255072
6.51737922946014e-06,4.66352196457376
6.37491951379443e-06,4.66873260364032
6.37874712859023e-06,4.67394324270689
6.53204887748115e-06,4.67915388177345
6.83211963113799e-06,4.68436452084001
7.27062048780887e-06,4.68957515990657
7.8342436517956e-06,4.69478579897314
8.50570139300606e-06,4.6999964380397
9.26491899864083e-06,4.70520707710626
1.0090291350622e-05,4.71041771617283
1.09598625263803e-05,4.71562835523939
1.18523073896145e-05,4.72083899430595
1.27476302757323e-05,4.72604963337252
1.36275429202608e-05,4.73126027243908
1.44755345593825e-05,4.73647091150564
1.52766940882343e-05,4.7416815505722
1.60173804588175e-05,4.74689218963877
1.66848579876774e-05,4.75210282870533
1.72670151433124e-05,4.75731346777189
1.77522686012857e-05,4.76252410683845
1.81297214284506e-05,4.76773474590502
1.83895999520178e-05,4.77294538497158
1.85239445012448e-05,4.77815602403814
1.85274817924949e-05,4.78336666310471
1.83985680466887e-05,4.78857730217127
1.81400676506344e-05,4.79378794123783
1.77600261064688e-05,4.79899858030439
1.72720095772019e-05,4.80420921937096
1.6695015333944e-05,4.80941985843752
1.6052904121753e-05,4.81463049750408
1.53733610703841e-05,4.81984113657065
1.4686449096669e-05,4.82505177563721
1.40228701644611e-05,4.83026241470377
1.34120882998547e-05,4.83547305377033
1.28804885570506e-05,4.8406836928369
1.2449745306918e-05,4.84589433190346
1.21355513347419e-05,4.85110497097002
1.19468193402221e-05,4.85631561003659
1.18854151588359e-05,4.86152624910315
1.19464247168182e-05,4.86673688816971
1.21189023008305e-05,4.87194752723627
1.23870033612556e-05,4.87715816630284
1.2731376084835e-05,4.8823688053694
1.31306749530015e-05,4.88757944443596
1.35630659600942e-05,4.89279008350253
1.40076137695031e-05,4.89800072256909
1.44454704279891e-05,4.90321136163565
1.48608170189279e-05,4.90842200070222
1.52415379087155e-05,4.91363263976878
1.55796277504455e-05,4.91884327883534
1.58713423458288e-05,4.9240539179019
1.61171067618809e-05,4.92926455696847
1.6321191063104e-05,4.93447519603503
1.64911604098557e-05,4.93968583510159
1.66371069932787e-05,4.94489647416815
1.67706799998695e-05,4.95010711323472
1.69039478352926e-05,4.95531775230128
1.70481525306955e-05,4.96052839136784
1.72124450771486e-05,4.96573903043441
1.74027158019796e-05,4.97094966950097
1.76206485708571e-05,4.97616030856753
1.78631253512217e-05,4.98137094763409
1.8122084915609e-05,4.98658158670066
1.83848963927873e-05,4.99179222576722
1.8635249385184e-05,4.99700286483378
1.8854495586745e-05,5.00221350390035
1.90233128018322e-05,5.00742414296691
1.9123512038353e-05,5.01263478203347
1.9139781350609e-05,5.01784542110004
1.90611622005604e-05,5.0230560601666
1.88820862809663e-05,5.02826669923316
1.86028587271146e-05,5.03347733829972
1.82295485289261e-05,5.03868797736629
1.77733267509805e-05,5.04389861643285
1.72493649706323e-05,5.04910925549941
1.66754587024553e-05,5.05431989456597
1.6070565579446e-05,5.05953053363254
1.54534427326867e-05,5.0647411726991
1.48415345475973e-05,5.06995181176566
1.4250207946426e-05,5.07516245083223
1.36923680083568e-05,5.08037308989879
1.31784237690517e-05,5.08558372896535
1.2716523133258e-05,5.09079436803191
1.23129447778047e-05,5.09600500709848
1.1972527346493e-05,5.10121564616504
1.16990312198213e-05,5.1064262852316
1.14953607122434e-05,5.11163692429817
1.13636169377788e-05,5.11684756336473
1.13049949065042e-05,5.12205820243129
1.13195744313946e-05,5.12726884149786
1.14060770280754e-05,5.13247948056442
1.15616671360774e-05,5.13769011963098
1.17818659599818e-05,5.14290075869754
1.20606232263126e-05,5.14811139776411
1.23905613965113e-05,5.15332203683067
1.27633744274361e-05,5.15853267589723
1.31703347515161e-05,5.16374331496379
1.36028421967305e-05,5.16895395403036
1.40529396651345e-05,5.17416459309692
1.45137231225984e-05,5.17937523216348
1.4979586639598e-05,5.18458587123005
1.54462643975894e-05,5.18979651029661
1.59106575712829e-05,5.19500714936317
1.63704614881648e-05,5.20021778842974
1.6823634371435e-05,5.2054284274963
1.72677706859476e-05,5.21063906656286
1.76994575836254e-05,5.21584970562942
1.81137006980197e-05,5.22106034469599
1.85035046233796e-05,5.22627098376255
1.88596834586778e-05,5.23148162282911
1.91709580863436e-05,5.23669226189567
1.94243704532424e-05,5.24190290096224
1.9606012968346e-05,5.2471135400288
1.9702036045466e-05,5.25232417909536
1.96998623426671e-05,5.25753481816193
1.95895063201756e-05,5.26274545722849
1.93648762096115e-05,5.26795609629505
1.90249255726365e-05,5.27316673536161
1.85745253688545e-05,5.27837737442818
1.80249453271729e-05,5.28358801349474
1.73938641613092e-05,5.2887986525613
1.67048688900661e-05,5.29400929162787
1.59864500366731e-05,5.29921993069443
1.52705468800786e-05,5.30443056976099
1.45907402226093e-05,5.30964120882756
1.39802248736169e-05,5.31485184789412
1.3469716825528e-05,5.32006248696068
1.30854588782929e-05,5.32527312602724
1.2847482681122e-05,5.33048376509381


==> figures/tikz/VS/M16_P3_Spec_Ref.csv <==
VS,F
975.549478753852,0
978.468700740116,0.00244140625
987.260312904012,0.0048828125
1002.02645951005,0.00732421875
1022.93837979394,0.009765625
1050.23783693559,0.01220703125
1084.23898339457,0.0146484375
1125.33053470428,0.01708984375
1173.97809730322,0.01953125
1230.72647624496,0.02197265625
1296.2017764013,0.0244140625
1371.11310637611,0.02685546875
1456.25369767184,0.029296875
1552.50126215672,0.03173828125
1660.81742762255,0.0341796875
1782.24611290325,0.03662109375
1917.91072905858,0.0390625
2069.01011975378,0.04150390625
2236.81318034575,0.0439453125
2422.65211954698,0.04638671875
2627.91434830126,0.048828125
2854.03299642754,0.05126953125
3102.476067897,0.0537109375
3374.73425010727,0.05615234375
3672.30739168658,0.05859375
3996.68965839842,0.06103515625
4349.35336956633,0.0634765625
4731.73151073554,0.06591796875
5145.19891528036,0.068359375
5591.0521120602,0.07080078125
6070.48785198088,0.0732421875
6584.58035739155,0.07568359375
7134.25738829662,0.078125
7720.27529141025,0.08056640625
8343.1932941709,0.0830078125
9003.34742668055,0.08544921875
9700.82459920706,0.087890625
10435.4375285389,0.09033203125
11206.7013881357,0.0927734375
12013.8132474827,0.09521484375
12855.6355559215,0.09765625
13730.6851040222,0.10009765625
14637.1290480534,0.1025390625
15572.7896957509,0.10498046875
16535.1598091457,0.107421875
17521.4301675256,0.10986328125
18528.5310364306,0.1123046875
19553.1889946502,0.11474609375
20592.0002711827,0.1171875
21641.5213327649,0.11962890625
22698.3769396786,0.1220703125
23759.3852588472,0.12451171875
24821.6989012462,0.126953125
25882.9599551006,0.12939453125
26941.4662444632,0.1318359375
27996.3451891496,0.13427734375
29047.7308181369,0.13671875
30096.9387418281,0.13916015625
31146.6332710818,0.1416015625
32200.9804374407,0.14404296875
33265.7804750143,0.146484375
34348.5734235068,0.14892578125
35458.7119526575,0.1513671875
36607.3963318337,0.15380859375
37807.6677046926,0.15625
39074.3574937743,0.15869140625
40423.9928528388,0.1611328125
41874.660585647,0.16357421875
43445.8348173366,0.166015625
45158.1768745872,0.16845703125
47033.3192162967,0.1708984375
49093.6487477003,0.17333984375
51362.1083166685,0.17578125
53862.0384814802,0.17822265625
56617.0845897006,0.1806640625
59651.1966424563,0.18310546875
62988.7511572068,0.185546875
66654.8251066575,0.18798828125
70675.6518324693,0.1904296875
75079.2874574462,0.19287109375
79896.5136213449,0.1953125
85161.998248559,0.19775390625
90915.730466189,0.2001953125
97204.7387210731,0.20263671875
104085.092639726,0.205078125
111624.179338544,0.20751953125
119903.233885679,0.2099609375
129020.091663804,0.21240234375
139092.117766877,0.21484375
150259.255621376,0.21728515625
162687.124140176,0.2197265625
176570.080322379,0.22216796875
192134.152762224,0.224609375
209639.741498893,0.22705078125
229383.971503227,0.2294921875
251702.58132043,0.23193359375
276971.225402878,0.234375
305606.068859999,0.23681640625
338063.557044479,0.2392578125
374839.249826989,0.24169921875
416465.62173191,0.244140625
463508.744352989,0.24658203125
516563.786562672,0.2490234375
576249.290770097,0.25146484375
643200.209541754,0.25390625
718059.715821497,0.25634765625
801469.831197813,0.2587890625
894060.949480331,0.26123046875
996440.366481052,0.263671875
1109179.96048593,0.26611328125
1232803.20052776,0.2685546875
1367771.69027713,0.27099609375
1514471.48319172,0.2734375
1673199.42856604,0.27587890625
1844149.8274137,0.2783203125
2027401.69088436,0.28076171875
2222906.90146811,0.283203125
2430479.57800617,0.28564453125
2649786.93910347,0.2880859375
2880341.94569809,0.29052734375
3121497.98224978,0.29296875
3372445.8074344,0.29541015625
3632212.96974608,0.2978515625
3899665.84159451,0.30029296875
4173514.37811412,0.302734375
4452319.6549303,0.30517578125
4734504.18366927,0.3076171875
5018364.94630048,0.31005859375
5302089.03081371,0.3125
5583771.69267424,0.31494140625
5861436.61041483,0.3173828125
6133058.0510487,0.31982421875
6396584.61310712,0.322265625
6649964.17331175,0.32470703125
6891169.62834932,0.3271484375
7118224.99692474,0.32958984375
7329231.43003116,0.33203125
7522392.66977778,0.33447265625
7696039.49950039,0.3369140625
7848652.7403368,0.33935546875
7978884.37181291,0.341796875
8085576.38582953,0.34423828125
8167777.02409522,0.3466796875
8224754.09761474,0.34912109375
8256005.1422072,0.3515625
8261264.22490731,0.35400390625
8240505.28106781,0.3564453125
8193941.92949965,0.35888671875
8122023.78146127,0.361328125
8025429.32712892,0.36376953125
7905055.54875386,0.3662109375
7762004.47152202,0.36865234375
7597566.91976187,0.37109375
7413203.79633251,0.37353515625
7210525.24567672,0.3759765625
6991268.09525978,0.37841796875
6757271.99527871,0.380859375
6510454.69220039,0.38330078125
6252786.87770332,0.3857421875
5986267.05103307,0.38818359375
5712896.81995605,0.390625
5434657.04395122,0.39306640625
5153485.19376724,0.3955078125
4871254.26492099,0.39794921875
4589753.54020365,0.400390625
4310671.44898859,0.40283203125
4035580.72037907,0.4052734375
3765925.974313,0.40771484375
3503013.84098554,0.41015625
3248005.64565379,0.41259765625
3001912.64428624,0.4150390625
2765593.74675034,0.41748046875
2539755.61931294,0.419921875
2324955.01803044,0.42236328125
2121603.16984172,0.4248046875
1929971.98938129,0.42724609375
1750201.89706092,0.4296875
1582310.9880003,0.43212890625
1426205.29191854,0.4345703125
1281689.86096148,0.43701171875
1148480.4253103,0.439453125
1026215.36483727,0.44189453125
914467.758468934,0.4443359375
812757.290618391,0.44677734375
720561.815320055,0.44921875
637328.402761807,0.45166015625
562483.718961451,0.4541015625
495443.61658142,0.45654296875
435621.842549362,0.458984375
382437.795530142,0.46142578125
335323.292718416,0.4638671875
293728.330309183,0.46630859375
257125.84486414,0.46875
225015.503227494,0.47119140625
196926.566359275,0.4736328125
172419.887250447,0.47607421875
151089.114863619,0.478515625
132561.184799799,0.48095703125
116496.18320403,0.4833984375
102586.673444994,0.48583984375
90556.5755533505,0.48828125
80159.6865502091,0.49072265625
71177.925948875,0.4931640625
63419.3852036532,0.49560546875
56716.253056269,0.498046875
50922.680941547,0.50048828125
45912.6441980899,0.5029296875
41577.8461062782,0.50537109375
37825.7030372048,0.5078125
34577.4405008242,0.51025390625
31766.3218500279,0.5126953125
29336.0240087449,0.51513671875
27239.1679832287,0.517578125
25436.0061809232,0.52001953125
23893.2637546248,0.5224609375
22583.1273272866,0.52490234375
21482.3715170764,0.52734375
20571.611626229,0.52978515625
19834.6696096907,0.5322265625
19258.0399105885,0.53466796875
18830.4418359221,0.537109375
18542.4457363245,0.53955078125
18386.161234061,0.5419921875
18354.9770010515,0.54443359375
18443.3430166357,0.546875
18646.5877350465,0.54931640625
18960.7640787181,0.5517578125
19382.5195727537,0.55419921875
19908.9871899394,0.556640625
20537.6945416804,0.55908203125
21266.489900281,0.5615234375
22093.4841586489,0.56396484375
23017.008224543,0.56640625
24035.5855193936,0.56884765625
25147.9192278084,0.5712890625
26352.8937523256,0.57373046875
27649.5895036488,0.576171875
29037.3097380015,0.57861328125
30515.6176803995,0.5810546875
32084.3816852505,0.58349609375
33743.8257213768,0.5859375
35494.5820614074,0.58837890625
37337.7427348735,0.5908203125
39274.9060939798,0.59326171875
41308.214758379,0.595703125
43440.3812612299,0.59814453125
45674.6979175942,0.6005859375
48015.0277756254,0.60302734375
50465.7739827871,0.60546875
53031.8254898663,0.60791015625
55718.4777065334,0.6103515625
58531.3274915899,0.61279296875
61476.1426839755,0.615234375
64558.7072304053,0.61767578125
67784.6438146903,0.6201171875
71159.2167150382,0.62255859375
74687.1183826918,0.625
78372.2439237936,0.62744140625
82217.4582546795,0.6298828125
86224.3611704369,0.63232421875
90393.0559028003,0.634765625
94721.9269356476,0.63720703125
99207.4328881401,0.6396484375
103843.920164902,0.64208984375
108623.462811829,0.64453125
113535.733611547,0.64697265625
118567.91091439,0.6494140625
123704.625042672,0.65185546875
128927.947344569,0.654296875
134217.424128133,0.65673828125
139550.156796661,0.6591796875
144900.928556088,0.66162109375
150242.377095865,0.6640625
155545.211679963,0.66650390625
160778.472146373,0.6689453125
165909.826423069,0.67138671875
170905.902345602,0.673828125
175732.648823973,0.67626953125
180355.720769702,0.6787109375
184740.881670783,0.68115234375
188854.417302611,0.68359375
192663.553793918,0.68603515625
196136.873132477,0.6884765625
199244.719196755,0.69091796875
201959.587535199,0.693359375
204256.492379736,0.69580078125
206113.304767351,0.6982421875
207511.056143875,0.70068359375
208434.202425958,0.703125
208870.844187404,0.70556640625
208812.899400191,0.7080078125
208256.225982841,0.71044921875
207200.69227303,0.712890625
205650.194430694,0.71533203125
203612.62067547,0.7177734375
201099.763151487,0.72021484375
198127.179077166,0.72265625
194714.003662414,0.72509765625
190882.718045976,0.7275390625
186658.876208809,0.72998046875
182070.795443252,0.732421875
177149.21549259,0.73486328125
171926.931912978,0.7373046875
166438.409543064,0.73974609375
160719.382191704,0.7421875
154806.444768234,0.74462890625
148736.64408256,0.7470703125
142547.07443534,0.74951171875
136274.483905517,0.751953125
129954.896928792,0.75439453125
123623.258353914,0.7568359375
117313.103672786,0.75927734375
111056.259556181,0.76171875
104882.578201149,0.76416015625
98819.7083220961,0.7666015625
92892.9049089523,0.76904296875
87124.879147203,0.771484375
81535.6891606106,0.77392578125
76142.6715128029,0.7763671875
70960.4127028187,0.77880859375
66000.759225754,0.78125
61272.8641553919,0.78369140625
56783.2676524154,0.7861328125
52536.008319222,0.78857421875
48532.7619184622,0.791015625
44773.0036532459,0.79345703125
41254.1899764782,0.7958984375
37971.9557568344,0.79833984375
34920.3225791468,0.80078125
32091.913995035,0.80322265625
29478.1736610279,0.8056640625
27069.5824999136,0.80810546875
24855.8712886854,0.810546875
22826.2254038904,0.81298828125
20969.4788319899,0.8154296875
19274.2949672769,0.81787109375
17729.3321612408,0.8203125
16323.3924432006,0.82275390625
15045.5522908863,0.8251953125
13885.2747803183,0.82763671875
12832.5028764872,0.830078125
11877.7340307014,0.83251953125
11012.0766190718,0.8349609375
10227.2890828705,0.83740234375
9515.80291044689,0.83984375
8870.73082862206,0.84228515625
8285.86174723692,0.8447265625
7755.64412361415,0.84716796875
7275.15948539062,0.849609375
6840.08787311386,0.85205078125
6446.66694197248,0.8544921875
6091.64639981623,0.85693359375
5772.23936173633,0.859375
5486.07207596279,0.86181640625
5231.13332802578,0.8642578125
5005.7246664193,0.86669921875
4808.41241965238,0.869140625
4637.98229749839,0.87158203125
4493.3971938848,0.8740234375
4373.75864001035,0.87646484375
4278.27219801713,0.87890625
4206.21694118428,0.88134765625
4156.91903863443,0.8837890625
4129.72935263664,0.88623046875
4124.00486565217,0.888671875
4139.09368249092,0.89111328125
4174.32329987096,0.8935546875
4228.99180030447,0.89599609375
4302.36160812565,0.8984375
4393.65544085562,0.90087890625
4502.05409695877,0.9033203125
4626.69573925867,0.90576171875
4766.67635968552,0.908203125
4921.05114351445,0.91064453125
5088.83648783071,0.9130859375
5269.01246780438,0.91552734375
5460.5255838596,0.91796875
5662.29166159869,0.92041015625
5873.19881324397,0.9228515625
6092.11040347885,0.92529296875
6317.86799321385,0.927734375
6549.29426148224,0.93017578125
6785.19592806739,0.9326171875
7024.36671741012,0.93505859375
7265.59041778869,0.9375
7507.64409874967,0.93994140625
7749.30155441112,0.9423828125
7989.33704072786,0.94482421875
8226.5293713192,0.947265625
8459.66642925741,0.94970703125
8687.55014158922,0.9521484375
8909.00194962991,0.95458984375
9122.86879159561,0.95703125
9328.02959533352,0.95947265625
9523.40225823803,0.9619140625
9707.95106942704,0.96435546875
9880.69450648409,0.966796875
10040.7133161925,0.96923828125
10187.1587663967,0.9716796875
10319.2609351624,0.97412109375
10436.3368845363,0.9765625
10537.7985501897,0.97900390625
10623.1601658206,0.9814453125
10692.0450330642,0.98388671875
10744.1914444445,0.986328125
10779.4575690723,0.98876953125
10797.8251187219,0.9912109375
10799.4016257784,0.99365234375
10784.4211843438,0.99609375
10753.2435313145,0.99853515625
10706.351375081,1.0009765625
10644.3459150424,1.00341796875
10567.9405345344,1.005859375
10477.9526920657,1.00830078125
10375.2940797776,1.0107421875
10260.9591625298,1.01318359375
10136.0122546278,1.015625
10001.5733325717,1.01806640625
9858.80281997393,1.0205078125
9708.88561367622,1.02294921875
9553.01464692607,1.025390625
9392.37430524803,1.02783203125
9228.12402255113,1.0302734375
9061.38238848944,1.03271484375
8893.21209282033,1.03515625
8724.60601845323,1.03759765625
8556.4747722948,1.0400390625
8389.63591239715,1.04248046875
8224.80509208902,1.044921875
8062.58929773474,1.04736328125
7903.48230775005,1.0498046875
7747.86244789345,1.05224609375
7595.99266315266,1.0546875
7448.02287132975,1.05712890625
7303.99450928022,1.0595703125
7163.84713122726,1.06201171875
7027.42687111048,1.064453125
6894.49653885746,1.06689453125
6764.74708493003,1.0693359375
6637.81013942319,1.07177734375
6513.27131207242,1.07421875
6390.68392818505,1.07666015625
6269.58287291735,1.0791015625
6149.49822236638,1.08154296875
6029.96835427468,1.083984375
5910.55225315382,1.08642578125
5790.84075350546,1.0888671875
5670.46649955671,1.09130859375
5549.11243938576,1.09375
5426.51871424514,1.09619140625
5302.48784897988,1.0986328125
5176.88819535598,1.10107421875
5049.65562555002,1.103515625
4920.79351675901,1.10595703125
4790.37110872185,1.1083984375
4658.52035288431,1.11083984375
4525.43140412819,1.11328125
4391.34693273844,1.11572265625
4256.55545510709,1.1181640625
4121.38389627121,1.12060546875
3986.18960565433,1.123046875
3851.35204941485,1.12548828125
3717.26439886826,1.1279296875
3584.32522496886,1.13037109375
3452.93049437853,1.1328125
3323.46604389375,1.13525390625
3196.30068771593,1.1376953125
3071.78008705922,1.14013671875
2950.22148475065,1.142578125
2831.90937964575,1.14501953125
2717.09218769232,1.1474609375
2605.97990910804,1.14990234375
2498.74279510727,1.15234375
2395.51098354344,1.15478515625
2296.37505124885,1.1572265625
2201.38741216508,1.15966796875
2110.564474859,1.162109375
2023.88946088874,1.16455078125
1941.31577678151,1.1669921875
1862.77082706434,1.16943359375
1788.1601537019,1.171875
1717.37178820991,1.17431640625
1650.28070632152,1.1767578125
1586.75328102589,1.17919921875
1526.65163767157,1.181640625
1469.83782420769,1.18408203125
1416.17772009593,1.1865234375
1365.54461854628,1.18896484375
1317.82242811708,1.19140625
1272.90845101915,1.19384765625
1230.71570636639,1.1962890625
1191.17477686967,1.19873046875
1154.23516688431,1.201171875
1119.86616816509,1.20361328125
1088.05723708975,1.2060546875
1058.81789347384,1.20849609375
1032.17715646287,1.2109375
1008.18253744326,1.21337890625
986.898613590456,1.2158203125
968.405208726259,1.21826171875
952.795210757545,1.220703125
940.172057289596,1.22314453125
930.646923215844,1.2255859375
924.335646329676,1.22802734375
921.355429403931,1.23046875
921.821359824637,1.23291015625
925.842790790484,1.2353515625
933.51963129573,1.23779296875
944.938595551963,1.240234375
960.169466076172,1.24267578125
979.261428238784,1.2451171875
1002.23953744642,1.24755859375
1029.10138312047,1.25
1059.81401599183,1.25244140625
1094.31120672161,1.2548828125
1132.49110423308,1.25732421875
1174.21436117194,1.259765625
1219.30279139258,1.26220703125
1267.53862012733,1.2646484375
1318.66438141051,1.26708984375
1372.38350933172,1.26953125
1428.36165977996,1.27197265625
1486.22878757814,1.2744140625
1545.58199043387,1.27685546875
1605.98911615775,1.279296875
1666.99311340605,1.28173828125
1728.1170891346,1.2841796875
1788.87001840907,1.28662109375
1848.75303465071,1.2890625
1907.26621129035,1.29150390625
1963.91572965916,1.2939453125
2018.22131326924,1.29638671875
2069.7237959257,1.298828125
2117.99268082946,1.30126953125
2162.63354039767,1.3037109375
2203.29510230517,1.30615234375
2239.67586652031,1.30859375
2271.53010106905,1.31103515625
2298.67307101288,1.3134765625
2320.9853656649,1.31591796875
2338.41620328346,1.318359375
2350.98561015484,1.32080078125
2358.78539178091,1.3232421875
2361.9788374007,1.32568359375
2360.79912478391,1.328125
2355.54641954994,1.33056640625
2346.58369153526,1.3330078125
2334.33129926159,1.33544921875
2319.26042162464,1.337890625
2301.88544280486,1.34033203125
2282.75542138748,1.3427734375
2262.44479709848,1.34521484375
2241.54350780045,1.34765625
2220.64670490806,1.35009765625
2200.34426673053,1.3525390625
2181.21031608511,1.35498046875
2163.79295062839,1.357421875
2148.60439161907,1.35986328125
2136.11174928677,1.3623046875
2126.72859079236,1.36474609375
2120.80748020751,1.3671875
2118.63363941581,1.36962890625
2120.41985484782,1.3720703125
2126.30272810968,1.37451171875
2136.34033952029,1.376953125
2150.51136306908,1.37939453125
2168.71564011007,1.3818359375
2190.77618799993,1.38427734375
2216.44258964122,1.38671875
2245.39568124967,1.38916015625
2277.25342932005,1.3916015625
2311.57786434144,1.39404296875
2347.88291884751,1.396484375
2385.64300131602,1.39892578125
2424.30212558067,1.4013671875
2463.28340799159,1.40380859375
2501.99874164283,1.40625
2539.85845853424,1.40869140625
2576.28079639258,1.4111328125
2610.70099676921,1.41357421875
2642.57987458571,1.416015625
2671.41171605032,1.41845703125
2696.73138128203,1.4208984375
2718.12050946221,1.42333984375
2735.21274725976,1.42578125
2747.69794499741,1.42822265625
2755.32528890319,1.4306640625
2757.90536120064,1.43310546875
2755.31114215204,1.435546875
2747.47798895592,1.43798828125
2734.40264515525,1.4404296875
2716.14135056097,1.44287109375
2692.8071353478,1.4453125
2664.56639274308,1.44775390625
2631.63483250499,1.4501953125
2594.27292217062,1.45263671875
2552.78092493288,1.455078125
2507.49364214578,1.45751953125
2458.77496510305,1.4599609375
2407.01233518693,1.46240234375
2352.61120409383,1.46484375
2295.98957699538,1.46728515625
2237.57271158929,1.4697265625
2177.78803544187,1.47216796875
2117.06033321625,1.474609375
2055.8072446904,1.47705078125
1994.43510422941,1.4794921875
1933.33514287735,1.48193359375
1872.88006570812,1.484375
1813.42100969747,1.48681640625
1755.28488126162,1.4892578125
1698.77206780072,1.49169921875
1644.15451407566,1.494140625
1591.67415196673,1.49658203125
1541.54167099341,1.4990234375
1493.93561675504,1.50146484375
1449.00180499082,1.50390625
1406.85304003746,1.50634765625
1367.56912785917,1.5087890625
1331.1971753101,1.51123046875
1297.7521686491,1.513671875
1267.21782536332,1.51611328125
1239.54771390635,1.5185546875
1214.66663588522,1.52099609375
1192.47226445086,1.5234375
1172.83703111322,1.52587890625
1155.61025091667,1.5283203125
1140.62047292151,1.53076171875
1127.67803933233,1.533203125
1116.57783252418,1.53564453125
1107.10218480273,1.5380859375
1099.02392118299,1.54052734375
1092.10950098615,1.54296875
1086.12221984681,1.54541015625
1080.82543000471,1.5478515625
1075.98573372552,1.55029296875
1071.37610253471,1.552734375
1066.77887381167,1.55517578125
1061.98857629678,1.5576171875
1056.81453729287,1.56005859375
1051.08322683283,1.5625
1044.64029782666,1.56494140625
1037.35228614335,1.5673828125
1029.10794062566,1.56982421875
1019.81916004045,1.572265625
1009.42152175955,1.57470703125
997.874395338001,1.5771484375
985.160642880223,1.57958984375
971.285916914479,1.58203125
956.27757517986,1.58447265625
940.183240018382,1.5869140625
923.069037717324,1.58935546875
905.017559942142,1.591796875
886.125595143149,1.59423828125
866.501682345485,1.5966796875
846.263542916962,1.59912109375
825.535447667091,1.6015625
804.445576922874,1.60400390625
783.123430056937,1.6064453125
761.697338359719,1.60888671875
740.292131239517,1.611328125
719.02700063133,1.61376953125
698.013602359536,1.6162109375
677.35442622082,1.61865234375
657.141458943827,1.62109375
637.45515616687,1.62353515625
618.363731386926,1.6259765625
599.922761704507,1.62841796875
582.175102344052,1.630859375
565.151094577893,1.63330078125
548.86904501293,1.6357421875
533.335948376182,1.63818359375
518.548421091327,1.640625
504.493809173756,1.64306640625
491.151431350726,1.6455078125
478.493916865304,1.64794921875
466.488597141182,1.650390625
455.098911329367,1.65283203125
444.285787655463,1.6552734375
434.008965337363,1.65771484375
424.22822552394,1.66015625
414.904504072795,1.66259765625
406.000863882218,1.6650390625
397.483309753895,1.66748046875
389.321434219959,1.669921875
381.488888253979,1.67236328125
373.963676141146,1.6748046875
366.728278860088,1.67724609375
359.769614994955,1.6796875
353.078852337744,1.68212890625
346.651086864786,1.6845703125
340.484908608072,1.68701171875
334.581876045874,1.689453125
328.945921986387,1.69189453125
323.582714514265,1.6943359375
318.498996437277,1.69677734375
313.701925852761,1.69921875
309.198439013582,1.70166015625
304.994654687906,1.7041015625
301.095336765755,1.70654296875
297.503429065724,1.708984375
294.219673240762,1.71142578125
291.242317477458,1.7138671875
288.566920432772,1.71630859375
286.186251654716,1.71875
284.09028668186,1.72119140625
282.266292193098,1.7236328125
280.69899405595,1.72607421875
279.37081895698,1.728515625
278.262198536993,1.73095703125
277.351923626397,1.7333984375
276.617535298868,1.73583984375
276.035739035494,1.73828125
275.582828305387,1.74072265625
275.235104298081,1.7431640625
274.969279352906,1.74560546875
274.762852776419,1.748046875
274.594449169114,1.75048828125
274.444111039419,1.7529296875
274.293539305465,1.75537109375
274.126277210486,1.7578125
273.927835143745,1.76025390625
273.685755805101,1.7626953125
273.389621021361,1.76513671875
273.031003264797,1.767578125
272.603366493649,1.77001953125
272.101922293267,1.7724609375
271.523448414852,1.77490234375
270.866077665201,1.77734375
270.129065682336,1.77978515625
269.312546434083,1.7822265625
268.417284303021,1.78466796875
267.444431382884,1.787109375
266.395298126651,1.78955078125
265.271144778865,1.7919921875
264.07300012338,1.79443359375
262.801513015548,1.796875
261.45684098051,1.79931640625
260.038578884298,1.8017578125
258.545729359992,1.80419921875
256.976715334827,1.806640625
255.329433692604,1.80908203125
253.601347852881,1.8115234375
251.789615885792,1.81396484375
249.891249736608,1.81640625
247.903300230941,1.81884765625
245.823061789184,1.8212890625
243.648290211986,1.82373046875
241.377426517248,1.826171875
239.00981961837,1.82861328125
236.545940633983,1.8310546875
233.987581807218,1.83349609375
231.338033379669,1.8359375
228.602232300003,1.83837890625
225.786877334211,1.8408203125
222.90050596589,1.84326171875
219.953529409901,1.845703125
216.95822308875,1.84814453125
213.928671013696,1.8505859375
210.880663646971,1.85302734375
207.831549971455,1.85546875
204.800045634213,1.85791015625
201.806000134577,1.8603515625
198.870127071648,1.86279296875
196.01370242657,1.865234375
193.258236710208,1.86767578125
190.625127537138,1.8701171875
188.135299775253,1.87255859375
185.808840852284,1.875
183.664639065069,1.87744140625
181.720032826637,1.8798828125
179.990478695965,1.88232421875
178.489245765231,1.884765625
177.227143533085,1.88720703125
176.212289777274,1.8896484375
175.449924167388,1.89208984375
174.942272443502,1.89453125
174.688464947885,1.89697265625
174.684512156571,1.8994140625
174.92333864013,1.90185546875
175.39487561572,1.904296875
176.086210964139,1.90673828125
176.981794306112,1.9091796875
178.063693492128,1.91162109375
179.31189768952,1.9140625
180.704661178474,1.91650390625
182.21888102225,1.9189453125
183.830500980597,1.92138671875
185.514933410405,1.923828125
187.247490461161,1.92626953125
189.003815637405,1.9287109375
190.760306773805,1.93115234375
192.494521652974,1.93359375
194.185557888635,1.93603515625
195.814399288521,1.9384765625
197.364221688576,1.94091796875
198.820652193471,1.943359375
200.171976844604,1.94580078125
201.409292938102,1.9482421875
202.526603500907,1.95068359375
203.52085276969,1.953125
204.391902870563,1.95556640625
205.142453231847,1.9580078125
205.777905543392,1.96044921875
206.306178270673,1.962890625
206.737475809857,1.96533203125
207.084018304056,1.9677734375
207.359738908092,1.97021484375
207.5799558714,1.97265625
207.761027193411,1.97509765625
207.919995786049,1.9775390625
208.07423305282,1.97998046875
208.241088568129,1.982421875
208.43755312464,1.98486328125
208.67994182622,1.9873046875
208.983603160216,1.98974609375
209.362659109685,1.9921875
209.829780391934,1.99462890625
210.395999864311,1.9970703125
211.070566053191,1.99951171875
211.860837669541,2.001953125
212.772218905452,2.00439453125
213.808134290568,2.0068359375
214.970040952407,2.00927734375
216.257475294507,2.01171875
217.668130401016,2.01416015625
219.197959911658,2.0166015625
220.841303697843,2.01904296875
222.591030414971,2.021484375
224.438691908639,2.02392578125
226.374684509611,2.0263671875
228.388412455432,2.02880859375
230.468449012791,2.03125
232.602691327865,2.03369140625
234.778505582533,2.0361328125
236.982859661148,2.03857421875
239.202441212319,2.041015625
241.42375969932,2.04345703125
243.633231747652,2.0458984375
245.817249796094,2.04833984375
247.962234717107,2.05078125
250.054673674455,2.05322265625
252.081145013753,2.0556640625
254.028332421909,2.05810546875
255.883030933673,2.060546875
257.632147600842,2.06298828125
259.262699768844,2.0654296875
260.761813926262,2.06787109375
262.116728008619,2.0703125
263.314799854656,2.07275390625
264.343524239964,2.0751953125
265.190560560384,2.07763671875
265.843772818574,2.080078125
266.291283095696,2.08251953125
266.52153918121,2.0849609375
266.523396502415,2.08740234375
266.286213956996,2.08984375
265.799962721096,2.09228515625
265.055346596443,2.0947265625
264.043931985752,2.09716796875
262.758285157514,2.099609375
261.192114089737,2.10205078125
259.34041187568,2.1044921875
257.199598439845,2.10693359375
254.767657154897,2.109375
252.044262872907,2.11181640625
249.030897889314,2.1142578125
245.730952445157,2.11669921875
242.149806541336,2.119140625
238.294890084531,2.12158203125
234.17571870412,2.1240234375
229.8039029669,2.12646484375
225.193129165203,2.12890625
220.35911035583,2.13134765625
215.319506873251,2.1337890625
210.09381612082,2.13623046875
204.703232047431,2.138671875
199.170475332743,2.14111328125
193.519595919645,2.1435546875
187.775750135633,2.14599609375
181.96495522239,2.1484375
176.113824632491,2.15087890625
170.249287941075,2.1533203125
164.398299646661,2.15576171875
158.587541487482,2.158203125
152.843123167711,2.16064453125
147.190286562652,2.1630859375
141.653118546136,2.16552734375
136.254277551705,2.16796875
131.014738838328,2.17041015625
125.953563180873,2.1728515625
121.087693346969,2.17529296875
116.431782259852,2.177734375
111.998056188533,2.18017578125
107.796215662099,2.1826171875
103.833376086602,2.18505859375
100.114049265807,2.1875
96.6401662076761,2.18994140625
93.4111407558427,2.1923828125
90.423972738874,2.19482421875
87.6733885006671,2.197265625
85.1520158833525,2.19970703125
82.8505899999731,2.2021484375
80.7581854771467,2.20458984375
78.8624702854237,2.20703125
77.1499758228614,2.20947265625
75.6063775878167,2.2119140625
74.2167805801786,2.21435546875
72.9660035121342,2.216796875
71.8388559927317,2.21923828125
70.8204030735997,2.2216796875
69.8962119009011,2.22412109375
69.0525757020986,2.2265625
68.2767109327268,2.22900390625
67.5569241025099,2.2314453125
66.8827455732468,2.23388671875
66.2450284523467,2.236328125
65.6360115733218,2.23876953125
65.0493464347448,2.2412109375
64.4800888386979,2.24365234375
63.9246568054693,2.24609375
63.3807571212546,2.24853515625
62.8472835799837,2.2509765625
62.3241905910612,2.25341796875
61.8123463272075,2.255859375
61.3133699690051,2.25830078125
60.8294578573056,2.2607421875
60.3632034871075,2.26318359375
59.9174162667261,2.265625
59.4949438273026,2.26806640625
59.0985024073224,2.2705078125
58.7305194650589,2.27294921875
58.3929922022805,2.275390625
58.0873651308921,2.27783203125
57.8144291983342,2.2802734375
57.574244326561,2.28271484375
57.3660865331671,2.28515625
57.1884201117018,2.28759765625
57.0388946707687,2.2900390625
56.9143661866212,2.29248046875
56.8109406283113,2.294921875
56.7240381827734,2.29736328125
56.6484756517961,2.2998046875
56.5785642231892,2.30224609375
56.5082195412817,2.3046875
56.4310808207724,2.30712890625
56.3406356636737,2.3095703125
56.2303472493355,2.31201171875
56.0937806674468,2.314453125
55.9247253461981,2.31689453125
55.7173107829369,2.3193359375
55.4661131016483,2.32177734375
55.166250327936,2.32421875
54.813464674717,2.32666015625
54.4041905568343,2.3291015625
53.9356074867701,2.33154296875
53.405677433409,2.333984375
52.8131666391684,2.33642578125
52.1576522766939,2.3388671875
51.4395146751689,2.34130859375
50.6599161502183,2.34375
49.8207677243863,2.34619140625
48.9246852232014,2.3486328125
47.9749363727444,2.35107421875
46.9753806083219,2.353515625
45.9304033318721,2.35595703125
44.8448463314682,2.3583984375
43.7239360044812,2.36083984375
42.5732109125895,2.36328125
41.3984500488671,2.36572265625
40.2056030222134,2.3681640625
39.0007231704255,2.37060546875
37.7899044083301,2.373046875
36.5792224094878,2.37548828125
35.3746805165216,2.3779296875
34.1821605828698,2.38037109375
33.0073787736945,2.3828125
31.8558462006586,2.38525390625
30.7328341381477,2.3876953125
29.6433434698328,2.39013671875
28.5920779456385,2.392578125
27.5834207903803,2.39501953125
26.6214141955956,2.3974609375
25.7097412434526,2.39990234375
24.8517098531056,2.40234375
24.0502384018492,2.40478515625
23.3078427516007,2.4072265625
22.6266245009329,2.40966796875
22.0082603791778,2.412109375
21.4539927971205,2.41455078125
20.9646216636806,2.4169921875
20.5404976653201,2.41943359375
20.1815172806903,2.421875
19.8871198638868,2.42431640625
19.6562871729077,2.4267578125
19.4875457435853,2.42919921875
19.378972512286,2.431640625
19.3282040727699,2.43408203125
19.3324499142718,2.4365234375
19.3885099304242,2.43896484375
19.4927964140157,2.44140625
19.6413606634028,2.44384765625
19.8299242256437,2.4462890625
20.0539146925879,2.44873046875
20.3085058528553,2.451171875
20.5886618886395,2.45361328125
20.8891851952863,2.4560546875
21.2047672972172,2.45849609375
21.5300422392822,2.4609375
21.8596417509404,2.46337890625
22.1882514142965,2.4658203125
22.5106670178928,2.46826171875
22.8218502476672,2.470703125
23.116982855452,2.47314453125
23.3915184540423,2.4755859375
23.6412311158243,2.47802734375
23.862259998378,2.48046875
24.0511492839748,2.48291015625
24.204882798717,2.4853515625
24.320912769034,2.48779296875
24.3971822760544,2.490234375
24.4321410793389,2.49267578125
24.424754597995,2.4951171875
24.3745059565297,2.49755859375
24.2813911223553,2.5
24.1459072790436,2.50244140625
23.969034691938,2.5048828125
23.7522124283969,2.50732421875
23.4973083919195,2.509765625
23.2065842160406,2.51220703125
22.8826556389458,2.5146484375
22.5284490421608,2.51708984375
22.1471548857305,2.51953125
21.7421788076004,2.52197265625
21.3170911762153,2.5244140625
20.8755758927805,2.52685546875
20.4213792334449,2.529296875
19.9582595023703,2.53173828125
19.4899382349121,2.5341796875
19.0200536467749,2.53662109375
18.5521169710283,2.5390625
18.0894722613078,2.54150390625
17.6352601676771,2.5439453125
17.192386112747,2.54638671875
16.7634932111502,2.548828125
16.3509401868932,2.55126953125
15.9567844519302,2.5537109375
15.5827704172094,2.55615234375
15.2303230160427,2.55859375
14.9005463306045,2.56103515625
14.5942271273624,2.5634765625
14.3118430278522,2.56591796875
14.0535749690058,2.568359375
13.8193235436353,2.57080078125
13.6087287579286,2.5732421875
13.4211927000528,2.57568359375
13.2559045829648,2.578125
13.1118676059515,2.58056640625
12.9879270734774,2.5830078125
12.8827992166012,2.58544921875
12.7951001811175,2.587890625
12.7233746769656,2.59033203125
12.6661238242344,2.5927734375
12.6218317809126,2.59521484375
12.5889907946901,2.59765625
12.5661243837128,2.60009765625
12.5518084171417,2.6025390625
12.5446899334912,2.60498046875
12.5435036007732,2.607421875
12.5470857853187,2.60986328125
12.5543862537481,2.6123046875
12.5644775831122,2.61474609375
12.5765623962189,2.6171875
12.5899785714609,2.61962890625
12.6042025983379,2.6220703125
12.6188512610518,2.62451171875
12.6336818332687,2.626953125
12.6485909580485,2.62939453125
12.6636123692019,2.6318359375
12.6789135854684,2.63427734375
12.6947916788229,2.63671875
12.7116681850708,2.63916015625
12.7300831909782,2.6416015625
12.7506885999393,2.64404296875
12.7742405498723,2.646484375
12.8015909348845,2.64892578125
12.8336779680831,2.6513671875
12.8715157182595,2.65380859375
12.9161825590499,2.65625
12.968808486066,2.65869140625
13.0305612852772,2.6611328125
13.1026315739196,2.66357421875
13.1862167820685,2.666015625
13.2825041968902,2.66845703125
13.3926532500921,2.6708984375
13.5177772894451,2.67333984375
13.6589251343932,2.67578125
13.8170627704323,2.67822265625
13.9930555839208,2.6806640625
14.1876515751376,2.68310546875
14.4014660099325,2.685546875
14.6349679768391,2.68798828125
14.8884693052285,2.6904296875
15.162116269882,2.69287109375
15.455884457871,2.6953125
15.7695771053886,2.69775390625
16.1028271264798,2.7001953125
16.4551029546626,2.70263671875
16.8257182051938,2.705078125
17.2138450438576,2.70751953125
17.6185310218831,2.7099609375
18.0387190106087,2.71240234375
18.4732697486976,2.71484375
18.9209864040578,2.71728515625
19.3806404569224,2.7197265625
19.8509981343306,2.72216796875
20.3308465733753,2.724609375
20.8190188642984,2.72705078125
21.3144171271277,2.7294921875
21.8160328083367,2.73193359375
22.322963447241,2.734375
22.8344252545071,2.73681640625
23.3497609652185,2.7392578125
23.8684425732186,2.74169921875
24.3900687176364,2.744140625
24.9143566716449,2.74658203125
25.4411290715775,2.7490234375
25.9702957153725,2.75146484375
26.501830946075,2.75390625
27.0357473122645,2.75634765625
27.5720663560665,2.7587890625
28.1107875148759,2.76123046875
28.6518562295365,2.763671875
29.1951324249483,2.76611328125
29.7403605652828,2.7685546875
30.287142483057,2.77099609375
30.8349141379727,2.7734375
31.3829273782193,2.77587890625
31.9302376554674,2.7783203125
32.4756984881571,2.78076171875
33.0179632801471,2.783203125
33.5554948888042,2.78564453125
34.086583104444,2.7880859375
34.6093699588393,2.79052734375
35.1218825317728,2.79296875
35.6220726791998,2.79541015625
36.1078628722628,2.7978515625
36.5771971207286,2.80029296875
37.0280957643158,2.802734375
37.4587127572512,2.80517578125
37.8673939502945,2.8076171875
38.2527347948279,2.81005859375
38.6136358580597,2.8125
38.9493545487365,2.81494140625
39.25955150887,2.8173828125
39.5443302279633,2.81982421875
39.8042685790834,2.822265625
40.0404411574537,2.82470703125
40.2544315166839,2.8271484375
40.448333639679,2.82958984375
40.6247422438148,2.83203125
40.7867317959446,2.83447265625
40.9378243946255,2.8369140625
41.0819469569016,2.83935546875
41.2233784175745,2.841796875
41.3666879028292,2.84423828125
41.5166650707766,2.8466796875
41.678244013018,2.84912109375
41.8564222785838,2.8515625
42.0561767107173,2.85400390625
42.2823778748556,2.8564453125
42.5397049011368,2.85888671875
42.8325625662372,2.861328125
43.1650023978305,2.86376953125
43.5406495020953,2.8662109375
43.9626366932217,2.86865234375
44.4335473472911,2.87109375
44.9553682155874,2.87353515625
45.5294532193653,2.8759765625
46.1564990147767,2.87841796875
46.8365328688347,2.880859375
47.5689131308531,2.88330078125
48.3523423246835,2.8857421875
49.1848926309715,2.88818359375
50.0640432809799,2.890625
50.9867291493464,2.89306640625
51.9493996168282,2.8955078125
52.9480865795691,2.89794921875
53.9784803118963,2.900390625
55.036011747564,2.90283203125
56.1159396316268,2.9052734375
57.2134409126855,2.90771484375
58.3237026937031,2.91015625
59.4420140386727,2.91259765625
60.5638559413593,2.9150390625
61.6849878000276,2.91748046875
62.8015288067146,2.919921875
63.9100327493691,2.92236328125
65.0075548377027,2.9248046875
66.0917092966205,2.92724609375
67.1607166219069,2.9296875
68.2134395590828,2.93212890625
69.2494070452668,2.9345703125
70.2688255430362,2.93701171875
71.2725773921785,2.939453125
72.2622060074699,2.94189453125
73.2398879558422,2.9443359375
74.20839215232,2.94677734375
75.1710266186148,2.94921875
76.131573449185,2.95166015625
77.0942128246054,2.9541015625
78.0634370991891,2.95654296875
79.0439561665764,2.958984375
80.0405954713078,2.96142578125
81.0581881837776,2.9638671875
82.1014631880995,2.96630859375
83.1749306448188,2.96875
84.2827669807132,2.97119140625
85.4287012236708,2.9736328125
86.6159046396162,2.97607421875
87.8468856385256,2.978515625
89.1233918958785,2.98095703125
90.4463215829564,2.9833984375
91.815645513143,2.98583984375
93.2303418912158,2.98828125
94.6883451987002,2.99072265625
96.186510561316,2.9931640625
97.7205947260197,2.99560546875
99.2852545272559,2.998046875
100.874063448065,3.00048828125
102.479546585392,3.0029296875
104.093234015129,3.00537109375
105.705732226394,3.0078125
107.306812962497,3.01025390625
108.885518474352,3.0126953125
110.430281867872,3.01513671875
111.929060917171,3.017578125
113.369483427466,3.02001953125
114.73900197237,3.0224609375
116.025055606534,3.02490234375
117.215235972392,3.02734375
118.297455084422,3.02978515625
119.260111990326,3.0322265625
120.092255479054,3.03466796875
120.783740032829,3.037109375
121.325372304937,3.03955078125
121.709045546372,3.0419921875
121.927859600449,3.04443359375
121.976224331605,3.046875
121.849944648102,3.04931640625
121.54628561205,3.0517578125
121.06401649694,3.05419921875
120.403433044676,3.056640625
119.566357582059,3.05908203125
118.556117071555,3.0615234375
117.37749958355,3.06396484375
116.036690077636,3.06640625
114.541186759635,3.06884765625
112.899699630575,3.0712890625
111.122033155727,3.07373046875
109.218955249454,3.076171875
107.20205498925,3.07861328125
105.083591635928,3.0810546875
102.876337643281,3.08349609375
100.593418388746,3.0859375
98.2481513464911,3.08837890625
95.8538873578162,3.0908203125
93.4238565337676,3.09326171875
90.9710211557916,3.095703125
88.5079377276209,3.09814453125
86.046630081792,3.1005859375
83.5984751644592,3.10302734375
81.1741028201363,3.10546875
78.7833105817168,3.10791015625
76.4349941484841,3.1103515625
74.1370939138014,3.11279296875
71.8965575920009,3.115234375
69.7193186976801,3.11767578125
67.6102903560278,3.1201171875
65.5733736752109,3.12255859375
63.6114796953471,3.125
61.7265637462061,3.12744140625
59.9196708995268,3.1298828125
58.1909910925712,3.13232421875
56.5399224270472,3.134765625
54.9651411107351,3.13720703125
53.4646765059706,3.1396484375
52.0359897768431,3.14208984375
50.6760546821733,3.14453125
49.3814391402273,3.14697265625
48.1483862896183,3.1494140625
46.9728938846028,3.15185546875
45.8507909878801,3.154296875
44.7778110558243,3.15673828125
43.749660646058,3.1591796875
42.7620831119673,3.16162109375
41.8109167800129,3.1640625
40.8921472311961,3.16650390625
40.0019534255457,3.1689453125
39.1367475168097,3.17138671875
38.2932083024745,3.173828125
37.4683083415735,3.17626953125
36.6593348492934,3.1787109375
35.8639045436086,3.18115234375
35.0799726756862,3.18359375
34.3058365234509,3.18603515625
33.5401336675339,3.1884765625
32.7818354018552,3.19091796875
32.0302356584041,3.193359375
31.2849358482776,3.19580078125
30.5458260396167,3.1982421875
29.8130629083426,3.20068359375
29.0870449100265,3.203125
28.368385131085,3.20556640625
27.6578822848222,3.2080078125
26.956490322506,3.21044921875
26.2652871313982,3.212890625
25.585442790026,3.21533203125
24.9181878455297,3.2177734375
24.2647820681241,3.22021484375
23.6264841231046,3.22265625
23.0045225809836,3.22509765625
22.4000686610007,3.2275390625
21.8142110722292,3.22998046875
21.2479332798884,3.232421875
20.702093482486,3.23486328125
20.1774075385168,3.2373046875
19.6744350302954,3.23974609375
19.1935685979636,3.2421875
18.7350266197769,3.24462890625
18.2988492566348,3.2470703125
17.8848978206693,3.24951171875
17.4928573708927,3.251953125
17.1222423846641,3.25439453125
16.7724053033583,3.2568359375
16.4425477051931,3.25927734375
16.1317338187428,3.26171875
15.8389060580187,3.26416015625
15.5629022347568,3.2666015625
15.3024740860953,3.26904296875
15.0563067462924,3.271484375
14.8230387894275,3.27392578125
14.6012824758189,3.2763671875
14.3896438476486,3.27880859375
14.1867423382777,3.28125
13.9912295841278,3.28369140625
13.8018071567976,3.2861328125
13.6172429652882,3.28857421875
13.4363861127476,3.291015625
13.2581800280319,3.29345703125
13.0816737286591,3.2958984375
12.9060311075439,3.29833984375
12.7305381705692,3.30078125
12.5546081849739,3.30322265625
12.3777847293453,3.3056640625
12.1997426644404,3.30810546875
12.0202870700504,3.310546875
11.8393502167223,3.31298828125
11.6569866625228,3.3154296875
11.4733665844413,3.31787109375
11.2887674717751,3.3203125
11.103564325247,3.32275390625
10.9182185209785,3.3251953125
10.7332655130125,3.32763671875
10.549301562006,3.330078125
10.3669696910626,3.33251953125
10.1869450823231,3.3349609375
10.0099201397048,3.33740234375
9.83658945370076,3.33984375
9.66763491293738,3.34228515625
9.50371121368633,3.3447265625
9.34543202205951,3.34716796875
9.19335704348773,3.349609375
9.0479802496369,3.35205078125
8.90971950345071,3.3544921875
8.77890780805054,3.35693359375
8.65578638427627,3.359375
8.54049975458825,3.36181640625
8.43309297774867,3.3642578125
8.33351113950264,3.36669921875
8.24160115977291,3.369140625
8.15711592751446,3.37158203125
8.0797207212933,3.3740234375
8.00900181816002,3.37646484375
7.94447713692782,3.37890625
7.88560870615984,3.38134765625
7.83181669379339,3.3837890625
7.78249468613083,3.38623046875
7.73702586071064,3.388671875
7.69479966202339,3.39111328125
7.65522856266398,3.3935546875
7.6177644766425,3.39599609375
7.5819143872161,3.3984375
7.54725475941829,3.40087890625
7.51344432778921,3.4033203125
7.48023488246729,3.40576171875
7.4474797213353,3.408203125
7.41513949129533,3.41064453125
7.38328520668276,3.4130859375
7.35209830555497,3.41552734375
7.32186768310988,3.41796875
7.29298372349304,3.42041015625
7.26592943430939,3.4228515625
7.2412688696919,3.42529296875
7.21963310524534,3.427734375
7.20170409914238,3.43017578125
7.18819683573857,3.4326171875
7.17984019933235,3.43505859375
7.17735706436649,3.4375
7.18144411315213,3.43994140625
7.19275190225474,3.4423828125
7.21186569359182,3.44482421875
7.23928754619356,3.447265625
7.27542013006879,3.44970703125
7.32055267576807,3.4521484375
7.37484941359524,3.45458984375
7.43834078683633,3.45703125
7.51091764615448,3.45947265625
7.59232854981377,3.4619140625
7.68218020935633,3.46435546875
7.77994103537332,3.466796875
7.88494765577788,3.46923828125
7.99641420203709,3.4716796875
8.11344408944817,3.47412109375
8.2350439578272,3.4765625
8.36013939056799,3.47900390625
8.48759199423623,3.4814453125
8.61621739849894,3.48388671875
8.74480372764047,3.486328125
8.87213010007019,3.48876953125
8.99698473052863,3.4912109375
9.11818224017116,3.49365234375
9.2345798209305,3.49609375
9.34509195088991,3.49853515625
9.44870341480666,3.5009765625
9.54448044627235,3.50341796875
9.63157987303227,3.505859375
9.70925621237078,3.50830078125
9.7768667270201,3.5107421875
9.83387451159718,3.51318359375
9.87984973328096,3.515625
9.91446919660577,3.51806640625
9.93751443961281,3.5205078125
9.94886859615339,3.52294921875
9.94851227631777,3.525390625
9.93651872358689,3.52783203125
9.91304850353998,3.5302734375
9.87834396538988,3.53271484375
9.83272369514817,3.53515625
9.7765771490616,3.53759765625
9.71035961955398,3.5400390625
9.63458764489146,3.54248046875
9.54983492994977,3.544921875
9.4567288006026,3.54736328125
9.3559471702149,3.5498046875
9.24821595524848,3.55224609375
9.13430683968406,3.5546875
9.01503525628408,3.55712890625
8.89125842782381,3.5595703125
8.76387329427703,3.56201171875
8.63381414313149,3.564453125
8.502049759889,3.56689453125
8.36957992433409,3.5693359375
8.23743109503231,3.57177734375
8.1066511491305,3.57421875
7.97830307596769,3.57666015625
7.85345756018352,3.5791015625
7.73318443157453,3.58154296875
7.61854300347422,3.583984375
7.51057136733486,3.58642578125
7.4102747568904,3.5888671875
7.31861313919315,3.59130859375
7.23648823040999,3.59375
7.16473017014819,3.59619140625
7.1040841179913,3.5986328125
7.05519705881797,3.60107421875
7.01860511851383,3.603515625
6.99472169829914,3.60595703125
6.98382673375918,3.6083984375
6.98605737374058,3.61083984375
7.00140035478706,3.61328125
7.029686319211,3.61572265625
7.07058628994653,3.6181640625
7.12361047394646,3.62060546875
7.18810951916222,3.623046875
7.26327829935848,3.62548828125
7.34816224750272,3.6279296875
7.44166620367587,3.63037109375
7.54256568879455,3.6328125
7.64952046236401,3.63525390625
7.76109017232898,3.6376953125
7.87575185911765,3.64013671875
7.99191903532693,3.642578125
8.10796202809683,3.64501953125
8.22222924388975,3.6474609375
8.33306899566037,3.64990234375
8.43885152067467,3.65234375
8.53799081363703,3.65478515625
8.6289659042579,3.6572265625
8.71034122069613,3.65966796875
8.780785699947,3.662109375
8.83909033264634,3.66455078125
8.88418386212116,3.6669921875
8.91514639496907,3.66943359375
8.93122072200854,3.671875
8.93182119309134,3.67431640625
8.91654003590224,3.6767578125
8.88515105646938,3.67919921875
8.83761070657652,3.681640625
8.77405654965359,3.68408203125
8.69480320107543,3.6865234375
8.60033586030339,3.68896484375
8.49130159023221,3.69140625
8.36849853285681,3.69384765625
8.23286327944668,3.6962890625
8.08545663748894,3.69873046875
7.92744805545996,3.701171875
7.76009897996077,3.70361328125
7.58474542784473,3.7060546875
7.40278005886833,3.70849609375
7.2156340322548,3.7109375
7.02475892370983,3.71337890625
6.83160896823859,3.7158203125
6.6376238789744,3.71826171875
6.44421247365042,3.720703125
6.25273731880478,3.72314453125
6.06450057782604,3.7255859375
5.88073122305576,3.72802734375
5.7025737448917,3.73046875
5.53107846269066,3.73291015625
5.36719351374986,3.7353515625
5.21175856824238,3.73779296875
5.06550029010082,3.740234375
4.9290295369365,3.74267578125
4.80284026648677,3.7451171875
4.6873100931459,3.74755859375
4.58270241612839,3.75
4.48917002100199,3.75244140625
4.40676003886903,3.7548828125
4.3354201325411,3.75732421875
4.27500576673359,3.759765625
4.22528840964291,3.76220703125
4.18596450626609,3.7646484375
4.15666505944926,3.76708984375
4.1369656527917,3.76953125
4.12639675008503,3.77197265625
4.124454108763,3.7744140625
4.13060914967773,3.77685546875
4.14431913219464,3.779296875
4.16503699188612,3.78173828125
4.19222070775282,3.7841796875
4.22534207668051,3.78662109375
4.26389478451731,3.7890625
4.30740167551695,3.79150390625
4.35542113474107,3.7939453125
4.40755251119302,3.79638671875
4.46344052282383,3.798828125
4.52277859802968,3.80126953125
4.58531112176853,3.8037109375
4.65083456796185,3.80615234375
4.71919751339854,3.80859375
4.79029954196826,3.81103515625
4.8640890617566,3.8134765625
4.94056007138739,3.81591796875
5.01974792604329,3.818359375
5.10172416785598,3.82080078125
5.18659049982162,3.8232421875
5.27447199702944,3.82568359375
5.36550966365445,3.828125
5.4598524587334,3.83056640625
5.55764892792413,3.8330078125
5.65903859199659,3.83544921875
5.76414325526943,3.837890625
5.87305840820948,3.84033203125
5.98584490741563,3.8427734375
6.10252112270122,3.84521484375
6.2230557444079,3.84765625
6.34736144389764,3.85009765625
6.47528957584524,3.8525390625
6.60662610205864,3.85498046875
6.7410889027026,3.857421875
6.87832662175452,3.85986328125
7.01791916918354,3.8623046875
7.1593799727509,3.86474609375
7.30216003776228,3.8671875
7.4456538339871,3.86962890625
7.58920698595382,3.8720703125
7.73212569680102,3.87451171875
7.87368778784121,3.876953125
8.01315518721942,3.87939453125
8.14978765287147,3.8818359375
8.28285746890036,3.88427734375
8.41166481201616,3.88671875
8.53555344739526,3.88916015625
8.65392638272086,3.8916015625
8.76626108668286,3.89404296875
8.87212386511781,3.896484375
8.9711829853044,3.89892578125
9.06322014749638,3.9013671875
9.14813992305477,3.90380859375
9.22597681067162,3.90625
9.29689960592885,3.90869140625
9.36121283418151,3.9111328125
9.4193550614845,3.91357421875
9.47189397160489,3.916015625
9.51951817734169,3.91845703125
9.56302581935044,3.9208984375
9.60331009314542,3.92333984375
9.64134193242164,3.92578125
9.67815016167719,3.92822265625
9.71479951069645,3.9306640625
9.75236695515967,3.93310546875
9.79191690902934,3.935546875
9.83447584321647,3.93798828125
9.88100693941997,3.9404296875
9.93238540646874,3.94287109375
9.98937508789057,3.9453125
10.0526069732254,3.94775390625
10.1225601917753,3.9501953125
10.1995460165608,3.95263671875
10.2836953393042,3.955078125
10.3749499959209,3.95751953125
10.4730582283443,3.9599609375
10.5775744650998,3.96240234375
10.6878634927579,3.96484375
10.8031089764101,3.96728515625
10.9223261729851,3.9697265625
11.0443785699122,3.97216796875
11.1679980767753,3.974609375
11.29180830233,3.97705078125
11.4143503665547,3.9794921875
11.5341106298334,3.98193359375
11.6495496710539,3.984375
11.7591318149453,3.98681640625
11.8613544973623,3.9892578125
11.9547767658749,3.99169921875
12.0380462416341,3.994140625
12.1099239162044,3.99658203125
12.1693062223713,3.9990234375
12.2152438987537,4.00146484375
12.2469572618789,4.00390625
12.2638476031677,4.00634765625
12.2655045388228,4.0087890625
12.2517092543683,4.01123046875
12.2224336990256,4.013671875
12.1778358946716,4.01611328125
12.1182516264313,4.0185546875
12.044182873887,4.02099609375
11.9562834206848,4.0234375
11.8553421437046,4.02587890625
11.7422645291405,4.0283203125
11.6180529906934,4.03076171875
11.4837865740049,4.033203125
11.340600621585,4.03564453125
11.1896669445394,4.0380859375
11.0321750026426,4.04052734375
10.8693145347046,4.04296875
10.7022600089548,4.04541015625
10.5321571811972,4.0478515625
10.3601119597037,4.05029296875
10.1871816834904,4.052734375
10.0143688280355,4.05517578125
9.84261706292816,4.0576171875
9.67280950244562,4.06005859375
9.50576891553446,4.0625
9.34225959855075,4.06494140625
9.18299056450035,4.0673828125
9.02861966789375,4.06982421875
8.87975826572861,4.072265625
8.73697601291353,4.07470703125
8.60080540447219,4.0771484375
8.47174570636544,4.07958984375
8.35026596040638,4.08203125
8.23680680476384,4.08447265625
8.13178091766483,4.0869140625
8.03557196560846,4.08935546875
7.94853201583237,4.091796875
7.87097745293214,4.09423828125
7.80318351849493,4.0966796875
7.74537766727285,4.09912109375
7.69773200111992,4.1015625
7.66035510002564,4.10400390625
7.63328361591149,4.1064453125
7.6164740276611,4.10888671875
7.60979497377965,4.111328125
7.61302058135239,4.11376953125
7.62582519634923,4.1162109375
7.64777989108441,4.11865234375
7.67835108062622,4.12109375
7.71690152249766,4.12353515625
7.76269390491171,4.1259765625
7.81489715023154,4.12841796875
7.87259547485328,4.130859375
7.93480015705032,4.13330078125
8.00046387336839,4.1357421875
8.06849737491496,4.13818359375
8.13778819025891,4.140625
8.20722096441553,4.14306640625
8.27569897614574,4.1455078125
8.34216632078889,4.14794921875
8.40563020496444,4.150390625
8.46518277422981,4.15283203125
8.52002188610056,4.1552734375
8.56947024927909,4.15771484375
8.61299237542451,4.16015625
8.65020883182235,4.16259765625
8.68090734083431,4.1650390625
8.70505034352201,4.16748046875
8.72277872844504,4.169921875
8.73441152005708,4.17236328125
8.74044142179,4.1748046875
8.74152621407688,4.17724609375
8.73847611428022,4.1796875
8.73223731082981,4.18212890625
8.7238719849101,4.1845703125
8.71453522695555,4.18701171875
8.70544933943771,4.189453125
8.69787608961485,4.19189453125
8.6930875340697,4.1943359375
8.6923360793886,4.19677734375
8.69682446904903,4.19921875
8.70767639478472,4.20166015625
8.72590842113237,4.2041015625
8.75240388480566,4.20654296875
8.78788938667598,4.208984375
8.83291443466248,4.21142578125
8.88783472229293,4.2138671875
8.95279944206917,4.21630859375
9.02774293728318,4.21875
9.11238089311323,4.22119140625
9.20621116034362,4.2236328125
9.30851919571221,4.22607421875
9.41838799448351,4.228515625
9.53471228617328,4.23095703125
9.65621666603864,4.2333984375
9.78147724546871,4.23583984375
9.90894632597128,4.23828125
10.0369795359294,4.24072265625
10.1638648182509,4.2431640625
10.2878526215874,4.24560546875
10.4071866286516,4.248046875
10.5201343526376,4.25048828125
10.6250169466299,4.2529296875
10.7202376006246,4.25537109375
10.804307945354,4.2578125
10.8758719401304,4.26025390625
10.9337267916805,4.2626953125
10.9768405304416,4.26513671875
11.0043659577675,4.267578125
11.0156507696015,4.27001953125
11.0102437568617,4.2724609375
10.9878970775734,4.27490234375
10.948564688181,4.27734375
10.8923971090949,4.27978515625
10.8197327801879,4.2822265625
10.7310863337044,4.28466796875
10.627134173145,4.287109375
10.5086977958518,4.28955078125
10.3767253331775,4.2919921875
10.2322718046924,4.29443359375
10.0764785916257,4.296875
9.91055262980308,4.29931640625
9.73574580428105,4.3017578125
9.55333499759219,4.30419921875
9.36460320220501,4.306640625
9.17082205700576,4.30908203125
8.97323610905631,4.3115234375
8.77304903749148,4.31396484375
8.57141200825644,4.31640625
8.36941425854195,4.31884765625
8.16807594036826,4.3212890625
7.96834318581083,4.32373046875
7.77108529381837,4.326171875
7.5770938820929,4.32861328125
7.3870837987006,4.3310546875
7.20169554807797,4.33349609375
7.0214989559388,4.3359375
6.84699777779254,4.33837890625
6.67863494669919,4.3408203125
6.51679815740623,4.34326171875
6.36182549576768,4.345703125
6.21401084362162,4.34814453125
6.07360881911897,4.3505859375
5.9408390496049,4.35302734375
5.81588961712937,4.35546875
5.69891956387458,4.35791015625
5.59006039456747,4.3603515625
5.489416563495,4.36279296875
5.39706498335224,4.365234375
5.3130536400968,4.36767578125
5.23739944072298,4.3701171875
5.17008545796176,4.37255859375
5.11105776616893,4.375
5.06022208510101,4.37744140625
5.017440462222,4.3798828125
4.98252822918133,4.38232421875
4.95525146409497,4.384765625
4.93532517837721,4.38720703125
4.92241242563034,4.3896484375
4.91612450122074,4.39208984375
4.91602236566617,4.39453125
4.92161938401632,4.39697265625
4.93238542843652,4.3994140625
4.94775234367932,4.40185546875
4.9671207266598,4.404296875
4.98986792355514,4.40673828125
5.01535710229717,4.4091796875
5.04294721658133,4.41162109375
5.07200364092757,4.4140625
5.10190922617824,4.41650390625
5.13207550209644,4.4189453125
5.16195373925885,4.42138671875
5.19104557673085,4.423828125
5.21891292534025,4.42626953125
5.24518686867304,4.4287109375
5.26957530492389,4.43115234375
5.29186910179954,4.43359375
5.31194657300675,4.43603515625
5.32977612732179,4.4384765625
5.34541698861219,4.44091796875
5.35901793600216,4.443359375
5.3708140661042,4.44580078125
5.38112163229539,4.4482421875
5.39033106776178,4.45068359375
5.39889834789845,4.453125
5.40733489216017,4.45556640625
5.41619624424307,4.4580078125
5.42606980137551,4.46044921875
5.43756188756033,4.462890625
5.45128448112176,4.46533203125
5.46784191343949,4.4677734375
5.48781785314853,4.47021484375
5.51176287847596,4.47265625
5.5401829202078,4.47509765625
5.57352882970995,4.4775390625
5.6121872914145,4.47998046875
5.65647325839491,4.482421875
5.70662404439245,4.48486328125
5.7627951574493,4.4873046875
5.82505791065263,4.48974609375
5.8933987960299,4.4921875
5.96772055991807,4.49462890625
6.04784487366141,4.4970703125
6.13351645365515,4.49951171875
6.22440845075638,4.501953125
6.3201289019421,4.50439453125
6.42022801754399,4.5068359375
6.52420606595378,4.50927734375
6.63152161454645,4.51171875
6.74159989065874,4.51416015625
6.85384103938689,4.5166015625
6.96762807511582,4.51904296875
7.08233435014454,4.521484375
7.19733039544177,4.52392578125
7.31199002414584,4.5263671875
7.42569562652092,4.52880859375
7.53784262418601,4.53125
7.64784309003913,4.53369140625
7.75512857692654,4.5361328125
7.85915223134755,4.53857421875
7.95939029709236,4.541015625
8.05534313661745,4.54345703125
8.14653591429446,4.5458984375
8.23251909487628,4.54833984375
8.31286891225928,4.55078125
8.38718795787876,4.55322265625
8.45510602512977,4.5556640625
8.51628132660161,4.55810546875
8.57040217546611,4.560546875
8.61718919211881,4.56298828125
8.6563980633734,4.5654296875
8.68782284552346,4.56787109375
8.71129976590263,4.5703125
8.72671144169857,4.57275390625
8.73399140118877,4.5751953125
8.73312876269527,4.57763671875
8.7241729016709,4.580078125
8.70723791752373,4.58251953125
8.68250669995283,4.5849609375
8.65023439029314,4.58740234375
8.61075103701468,4.58984375
8.5644632560946,4.59228515625
8.51185472624113,4.5947265625
8.45348537532943,4.59716796875
8.38998914707211,4.599609375
8.3220702748751,4.60205078125
8.25049803166981,4.6044921875
8.17609996895201,4.60693359375
8.09975370366602,4.609375
8.02237735647501,4.61181640625
7.94491878772771,4.6142578125
7.86834381664954,4.61669921875
7.79362364352286,4.619140625
7.7217217227814,4.62158203125
7.65358035596615,4.6240234375
7.59010728674742,4.62646484375
7.53216258521027,4.62890625
7.48054610521939,4.63134765625
7.43598578703204,4.6337890625
7.39912705790963,4.63623046875
7.37052355686866,4.638671875
7.35062937699341,4.64111328125
7.33979298088516,4.6435546875
7.33825290323529,4.64599609375
7.34613531051627,4.6484375
7.36345344285165,4.65087890625
7.39010891866087,4.6533203125
7.4258948401195,4.65576171875
7.47050059801352,4.658203125
7.52351823944347,4.66064453125
7.58445023188161,4.6630859375
7.65271843312301,4.66552734375
7.7276740591072,4.66796875
7.80860843072936,4.67041015625
7.89476427656218,4.6728515625
7.98534737060864,4.67529296875
8.07953829239668,4.677734375
8.1765041101489,4.68017578125
8.275409805684,4.6826171875
8.37542928107952,4.68505859375
8.47575581102345,4.6875
8.57561183001686,4.68994140625
8.67425796921724,4.6923828125
8.77100128264297,4.69482421875
8.86520262579752,4.697265625
8.95628317075387,4.69970703125
9.04373005967074,4.7021484375
9.12710121319042,4.70458984375
9.20602932084982,4.70703125
9.28022504747851,4.70947265625
9.34947949264145,4.7119140625
9.41366593976401,4.71435546875
9.47274092812809,4.716796875
9.52674467494911,4.71923828125
9.5758008669498,4.7216796875
9.62011583192816,4.72412109375
9.65997709156124,4.7265625
9.69575128785323,4.72900390625
9.72788146790888,4.7314453125
9.75688370580659,4.73388671875
9.78334303677775,4.736328125
9.8079086780804,4.73876953125
9.83128851326091,4.7412109375
9.85424282198809,4.74365234375
9.87757724634629,4.74609375
9.90213499625636,4.74853515625
9.92878831117492,4.7509765625
9.95842921204771,4.75341796875
9.99195959602245,4.755859375
10.030280746118,4.75830078125
10.0742823480905,4.7607421875
10.1248311264777,4.76318359375
10.1827592304488,4.765625
10.2488525169227,4.76806640625
10.3238388927666,4.7705078125
10.4083768891486,4.77294921875
10.5030446487786,4.775390625
10.6083295104406,4.77783203125
10.7246183745998,4.7802734375
10.852189028861,4.78271484375
10.9912026026025,4.78515625
11.141697306392,4.78759765625
11.3035835940161,4.7900390625
11.4766408635403,4.79248046875
11.6605157892049,4.794921875
11.8547223487505,4.79736328125
12.0586435815841,4.7998046875
12.2715350827124,4.80224609375
12.4925302063427,4.8046875
12.7206469221825,4.80712890625
12.9547962374725,4.8095703125
13.1937920693884,4.81201171875
13.4363624262472,4.814453125
13.681161732562,4.81689453125
13.9267841129218,4.8193359375
14.1717774333191,4.82177734375
14.4146578862763,4.82421875
14.6539248981631,4.82666015625
14.8880761335492,4.8291015625
15.1156223723874,4.83154296875
15.3351020411524,4.833984375
15.5450951886443,4.83642578125
15.7442367107219,4.8388671875
15.9312286454471,4.84130859375
16.1048513805475,4.84375
16.2639736383055,4.84619140625
16.4075611283889,4.8486328125
16.5346837861883,4.85107421875
16.6445215423209,4.853515625
16.7363685974584,4.85595703125
16.8096362049323,4.8583984375
16.8638539910279,4.86083984375
16.898669868923,4.86328125
16.9138486262963,4.86572265625
16.9092692882139,4.8681640625
16.8849213755826,4.87060546875
16.8409001948317,4.873046875
16.7774013062956,4.87548828125
16.6947143268051,4.8779296875
16.593216226154,4.88037109375
16.4733642773959,4.8828125
16.3356888174268,4.88525390625
16.1807859672193,4.8876953125
16.0093104506837,4.89013671875
15.8219686377856,4.892578125
15.6195119217234,4.89501953125
15.4027305221164,4.8974609375
15.1724477868803,4.89990234375
14.9295150452916,4.90234375
14.6748070443047,4.90478515625
14.4092179800271,4.9072265625
14.1336581169949,4.90966796875
13.8490509699765,4.912109375
13.556331007001,4.91455078125
13.2564418184978,4.9169921875
12.9503346862087,4.91943359375
12.6389674770578,4.921875
12.3233037816355,4.92431640625
12.0043122143317,4.9267578125
11.6829657924143,4.92919921875
11.3602413143287,4.931640625
11.0371186629277,4.93408203125
10.7145799669543,4.9365234375
10.3936085634758,4.93896484375
10.0751877147378,4.94140625
9.76029904460605,4.94384765625
9.44992067194242,4.9462890625
9.14502503051688,4.94873046875
8.846576376929,4.951171875
8.55552799917174,4.95361328125
8.27281914857111,4.9560546875
7.99937172663946,4.95849609375
7.73608676567183,4.9609375
7.48384074762237,4.96337890625
7.24348180981111,4.9658203125
7.01582588843046,4.96826171875
6.80165285165951,4.970703125
6.60170267364193,4.97314453125
6.41667169879766,4.9755859375
6.24720904313765,4.97802734375
6.09391317566512,4.98046875
5.95732871881066,4.98291015625
5.83794350237674,4.9853515625
5.73618590088343,4.98779296875
5.65242247966597,4.990234375
5.58695597072381,4.99267578125
5.54002359526331,4.9951171875
5.51179574614017,4.99755859375


==> figures/tikz/VS/M16_P3_VS_Radar.csv <==
VS,T
-0.00558914573310866,87.0810363292694
-0.00617790270761972,87.1747884750366
-0.00673755488407975,87.2528698444366
-0.00639127279071725,87.3465983867645
-0.00692507302695149,87.4247055053711
-0.00625385148744291,87.520614862442
-0.00718828407385292,87.5987515449524
-0.00857891452752703,87.6924524307251
-0.00983074968390807,87.7705566883087
-0.0087340557230889,87.8642845153809
-0.0116575396848898,87.9423916339874
-0.00573857442636816,88.0361187458038
-0.000272986286163238,88.114230632782
0.00036128742150991,88.2079539299011
-0.000666430504645084,88.286060333252
-0.000454706325717954,88.3797931671143
-0.000606823146047613,88.473516702652
-0.000815005985796496,88.5516335964203
-0.00172967885848656,88.6453475952148
-0.00176959099976969,88.7234625816345
-0.00199013092062241,88.8172144889832
-0.00216370257067909,88.895272731781
-0.00183291586012664,88.9890208244324
-0.00176063736313455,89.0671274662018
-0.0019760750154214,89.1608557701111
-0.00160250534106489,89.2389624118805
-0.00145624168900321,89.332692861557
-0.00116942183416444,89.4108262062073
0.000727743299645195,89.5045301914215
0.00475306584807235,89.582631111145
0.00821125716466374,89.6763651371002
0.00805552304908765,89.7700929641724
0.00981503821034812,89.8481945991516
0.00840992379714822,89.9419283866882
0.00796365784347073,90.0200414657593
0.00696867052428882,90.1137623786926
0.00858996287928708,90.1918694972992
0.00816809381206432,90.285594701767
0.00729544984250975,90.36372423172
0.00685356443785736,90.4574267864227
0.00664600221637882,90.5355410575867
0.0055679784660605,90.6292612552643
0.00567793823619528,90.7073678970337
0.00456623539172704,90.8011016845703
0.00408617073167793,90.8792080879211
0.0028450898741557,90.9729611873627
0.00197886255838697,91.0510623455048
-0.000631156687164795,91.1447701454163
-0.00149495043190269,91.2228775024414
-0.00348680598802488,91.3166024684906
-0.00501045382759691,91.4103333950043
-0.00699053794186149,91.4884395599365
-0.00729669958845415,91.5821690559387
-0.0078196079171842,91.6602969169617
-0.00836967256435948,91.7540111541748
-0.00833242113650043,91.8321087360382
-0.00825759583310452,91.9187533855438
-0.00853649893377054,92.0124740600586
-0.00858029131454319,92.0905814170837
-0.00830930256007401,92.1843390464783
-0.0043611899559023,92.2624406814575
-0.00318195123689511,92.3561444282532
-0.00191624523463085,92.4498722553253
-0.000205042331581147,92.5279784202576
0.000295148985706213,92.6217074394226
0.000158204277252598,92.6998131275177
0.000356578705587611,92.7935433387756
0.00140890827315973,92.871673822403
0.00087442146133368,92.9653804302216
0.00104600186133609,93.043487071991
-0.000861444253776971,93.1372108459473
0.000669582393086071,93.2153217792511
-0.000217045823807153,93.3011248111725
-0.00155191614904686,93.3948533535004
-0.0019861209041301,93.4885838031769
-0.00166444794164284,93.566689491272
-0.00244416472172649,93.6604204177856
-0.000616351958376216,93.7385265827179
-0.000833259217684606,93.8322558403015
0.000765891208009493,93.910359621048
0.00210276392700833,94.0040888786316
0.00174493769584208,94.0821924209595
0.00118650579154364,94.1759207248688
0.000629195237082585,94.254029750824
0.000546985333240716,94.3477621078491
-0.000890349430568361,94.4258613586426
0.000565358497450697,94.5196166038513
-0.00018792583933085,94.6133193969727
-0.000747329281795144,94.6914238929749
-0.00170425018589442,94.7851521968842
-0.000732331363419995,94.8632614612579
0.000720139479952808,94.9569871425629
0.000156468140614978,95.0350933074951
-0.00123267524588359,95.1288495063782
7.54414370889959e-05,95.2069520950317
0.000720751533868347,95.2850630283356
0.000798766126994463,95.3787939548492
0.000243296681930003,95.4725148677826
0.00045906367498795,95.5505981445312
0.000892256343744034,95.6443264484406
0.000801596393621332,95.7380805015564
-1.0484600537583e-05,95.8161604404449
-2.76441325891552e-06,95.9098882675171
0.000151329250268062,95.988018989563
8.5524627016359e-05,96.0817239284515
-0.000219917310934251,96.1754505634308
-8.0147602318642e-05,96.253561258316
-0.000634226852755326,96.3472926616669
-0.00114206677162326,96.4253928661346
-0.00222557560233953,96.5191235542297
-0.00282033151880635,96.5972270965576
-0.00120337411483068,96.6837480068207
-0.000945760965792644,96.7775003910065
0.00174738418027232,96.855583190918
0.0018203092753218,96.949334859848
0.00217069058944272,97.0274169445038
0.00106870930988638,97.1211528778076
0.00218882884572091,97.1992764472961
0.0012783544277022,97.2929797172546
0.00108879236739637,97.3710865974426
-0.000180757884003263,97.4648146629333
-0.000405040461485935,97.5511853694916
-0.000788309103277832,97.6449162960052
-0.000598209794084939,97.7230207920074
-0.00121782942549145,97.8167486190796
0.000569188515606091,97.8948576450348
-0.000503396489984757,97.9885830879211
-0.000939624674054049,98.0666923522949
0.0010334760242911,98.1604201793671
0.00027248064321013,98.2385482788086
0.00720626700303072,98.33225274086
0.0104190917885092,98.4259793758392
0.0097545741371765,98.504086971283
0.0116088702466197,98.5978157520294
0.0116022759349024,98.6759216785431
0.0104607147932277,98.769651889801
0.0108915985090197,98.8477573394775
0.0102231054646357,98.9415078163147
0.00917497061918738,99.0195941925049
0.00761880334259567,99.1133186817169
0.00650905980675962,99.2070465087891
0.00586006781431461,99.28515625
0.00418202313907133,99.3788814544678
0.00248121476567459,99.4569878578186
0.00243599101837393,99.5506896972656
0.00145411253160744,99.6444458961487
-0.000473864615090303,99.7225503921509
-0.00197729566851663,99.8163027763367
-0.00519326190395236,99.894387960434
-0.00621895692004461,99.9881179332733
-0.00748138432256536,100.066248178482
-0.00790828919043631,100.159951925278
-0.00971390029073387,100.23805475235
-0.010001817921678,100.331784009933
-0.00976008925813721,100.425534963608
-0.00923788901993016,100.503617525101
-0.0112102397618414,100.597346305847
-0.00812446509980361,100.675452232361
-0.0102471967147509,100.769182920456
-0.00664144722833169,100.847286701202
-0.00309302475053719,100.941015005112
-0.00446210157162184,101.019146680832
-0.000295910350525459,101.11284995079
0.00102940159466577,101.190957784653
0.00259193301601604,101.284687280655
0.00124892507350315,101.362792015076
0.000365039821722229,101.456546545029
0.00167156897590631,101.534629106522
-0.000159001789152569,101.62126159668
-5.8395942947681e-05,101.714993715286
-0.00397563788206888,101.793098688126
-0.0040111633443448,101.886837244034
-0.00261362736674578,101.980552911758
-0.00170667621386024,102.058662414551
-0.00419819358488901,102.1523873806
-0.00246634713299201,102.230494976044
-0.00211308567126334,102.324247121811
0.00516368855816379,102.402329444885
0.00644554461383973,102.496062278748
0.00768644684995994,102.582735776901
0.00487412921777473,102.660843849182
0.00429296779437727,102.754566192627
0.00432129776221493,102.832677602768
0.00321498706307974,102.9264087677
0.00252660215162248,103.004512548447
0.00109568714988288,103.09823513031
0.000864120477905531,103.176343202591
0.00101251654829705,103.270075321198
0.00239189840594761,103.34818148613
-0.000559347514780872,103.441907405853
0.00402307728361237,103.535633563995
0.010271319832901,103.613744258881
0.00951187064682764,103.707472085953
0.0103092807377912,103.785574674606
0.00927751545716388,103.882429361343
0.00952048050911285,103.955505132675
0.0091208702886335,104.049227237701
0.00915180720756198,104.142963171005
0.00878837562916275,104.22106218338
0.00918577437571332,104.314790248871


==> figures/tikz/VS/M16_P3_VS_Ref.csv <==
VS,T
142.48,0.00949873924255229
104.996153846154,0.109498739242554
54.8148148148149,0.209498739242555
-2.7857142857142,0.309498739242553
-54.8482758620689,0.409498739242554
-103.86,0.509498739242552
-147.354838709677,0.609498739242554
-180.140625,0.709498739242555
-209.442424242424,0.809498739242553
-225.723529411765,0.909498739242554
-207.157142857143,1.00949873924255
-160.952777777778,1.10949873924255
-104.516216216216,1.20949873924256
-39.3605263157895,1.30949873924255
16.9282051282051,1.40949873924255
70.77,1.50949873924255
122.219512195122,1.60949873924255
166.283333333333,1.70949873924256
187.213953488372,1.80949873924255
179.256818181818,1.90949873924255
170.686666666667,2.00949873924255
158.608695652174,2.10949873924255
154.123404255319,2.20949873924256
141.354166666667,2.30949873924255
118.336734693878,2.40949873924255
112.174,2.50949873924255
108.878,2.60949873924255
102.512,2.70949873924256
90.994,2.80949873924255
69.494,2.90949873924255
27.21,3.00949873924255
-30.772,3.10949873924255
-93.962,3.20949873924256
-142.962,3.30949873924255
-188.516,3.40949873924255
-229.16,3.50949873924255
-261.206,3.60949873924255
-270.5,3.70949873924256
-259.948,3.80949873924255
-219.578,3.90949873924255
-162.654,4.00949873924255
-105.334,4.10949873924255
-46.8519999999999,4.20949873924256
4.2440000000001,4.30949873924255
43.8540000000001,4.40949873924255
79.3080000000001,4.50949873924255
108.302,4.60949873924255
131.772,4.70949873924256
152.85,4.80949873924255
169.612,4.90949873924255
178.28,5.00949873924255
190.284,5.10949873924255
197.9,5.20949873924256
198.1,5.30949873924255
185.916,5.40949873924255
172.148,5.50949873924255
149.34,5.60949873924255
106.334,5.70949873924256
52.298,5.80949873924255
-7.36199999999997,5.90949873924255
-68.532,6.00949873924255
-122.896,6.10949873924255
-169.918,6.20949873924256
-212.078,6.30949873924255
-248.78,6.40949873924255
-273.402,6.50949873924255
-290.014,6.60949873924255
-295.766,6.70949873924256
-272.762,6.80949873924255
-224.312,6.90949873924255
-162.816,7.00949873924255
-85.4279999999998,7.10949873924255
-9.48599999999981,7.20949873924256
54.3280000000002,7.30949873924255
104.552,7.40949873924255
146.964,7.50949873924255
174.342,7.60949873924255
191.852,7.70949873924256
204.514,7.80949873924255
211.344,7.90949873924255
214.368,8.00949873924255
222.728,8.10949873924255
223.354,8.20949873924256
214.988,8.30949873924255
199.582,8.40949873924255
179.016,8.50949873924255
141.234,8.60949873924255
92.5439999999999,8.70949873924256
38.1879999999999,8.80949873924255
-24.6200000000001,8.90949873924255
-87.7980000000001,9.00949873924255
-138.15,9.10949873924255
-185.534,9.20949873924256
-230.398,9.30949873924255
-262.968,9.40949873924255
-285.62,9.50949873924255
-301.156,9.60949873924255
-290.408,9.70949873924256
-247.554,9.80949873924255
-191.972,9.90949873924255
-127.014,10.0094987392426
-59.9059999999999,10.1094987392426
1.03400000000012,10.2094987392426
50.5140000000001,10.3094987392426
93.2860000000001,10.4094987392426
127.802,10.5094987392426
148.558,10.6094987392426
160.218,10.7094987392426
170.654,10.8094987392426
173.95,10.9094987392426
187.176,11.0094987392426
194.27,11.1094987392426
195.932,11.2094987392426
184.042,11.3094987392426
170.668,11.4094987392426
157.764,11.5094987392426
141.488,11.6094987392426
120.128,11.7094987392426
83.8660000000002,11.8094987392426
35.0660000000002,11.9094987392426
-16.9839999999998,12.0094987392426
-67.1479999999998,12.1094987392426
-118.052,12.2094987392426
-165.882,12.3094987392426
-199.946,12.4094987392426
-229.026,12.5094987392426
-255.95,12.6094987392426
-274.764,12.7094987392426
-283.656,12.8094987392426
-276.008,12.9094987392426
-237.046,13.0094987392426
-175.016,13.1094987392426
-105.336,13.2094987392426
-45.3759999999999,13.3094987392426
5.29200000000011,13.4094987392426
45.9900000000001,13.5094987392426
82.5840000000001,13.6094987392426
123.054,13.7094987392426
154.318,13.8094987392426
174.426,13.9094987392426
195.614,14.0094987392426
211.002,14.1094987392426
221.596,14.2094987392426
217.268,14.3094987392426
206.854,14.4094987392426
191.376,14.5094987392426
173.166,14.6094987392426
144.324,14.7094987392426
104.948,14.8094987392426
52.3100000000003,14.9094987392426
2.86200000000025,15.0094987392426
-52.1599999999999,15.1094987392426
-106.59,15.2094987392426
-152.426,15.3094987392426
-192.5,15.4094987392426
-230.452,15.5094987392426
-259.76,15.6094987392426
-272.256,15.7094987392426
-268.078,15.8094987392426
-225.954,15.9094987392426
-158.624,16.0094987392426
-92.6179999999998,16.1094987392426
-33.2059999999998,16.2094987392426
22.7180000000002,16.3094987392426
65.2140000000002,16.4094987392426
99.4780000000002,16.5094987392426
130.514,16.6094987392426
156.392,16.7094987392426
184.026,16.8094987392426
197.296,16.9094987392426
201.232,17.0094987392426
191.858,17.1094987392426
175.984,17.2094987392426
158.508,17.3094987392426
127.334,17.4094987392426
82.5180000000003,17.5094987392426
26.1460000000002,17.6094987392426
-24.6219999999998,17.7094987392426
-72.4899999999998,17.8094987392426
-117.112,17.9094987392426
-160.346,18.0094987392426
-195.136,18.1094987392426
-225.532,18.2094987392426
-240.356,18.3094987392426
-224.108,18.4094987392426
-182.192,18.5094987392426
-117.612,18.6094987392426
-50.6599999999998,18.7094987392426
5.17800000000017,18.8094987392426
46.2600000000001,18.9094987392426
82.0780000000001,19.0094987392426
113.31,19.1094987392426
136.806,19.2094987392426
154.662,19.3094987392426
166.948,19.4094987392426
171.656,19.5094987392426
180.662,19.6094987392426
185.972,19.7094987392426
186.59,19.8094987392426
173.42,19.9094987392426
157.384,20.0094987392426
131.226,20.1094987392426
90.9139999999997,20.2094987392426
37.7039999999997,20.3094987392426
-21.1320000000003,20.4094987392426
-82.4380000000002,20.5094987392426
-137.954,20.6094987392426
-182.304,20.7094987392426
-223.146,20.8094987392426
-264.944,20.9094987392426
-291.022,21.0094987392426
-303.056,21.1094987392426
-303.086,21.2094987392426
-272.338,21.3094987392426
-223.14,21.4094987392426
-163.94,21.5094987392426
-91.1300000000002,21.6094987392426
-24.2340000000002,21.7094987392426
37.2519999999998,21.8094987392426
83.0059999999998,21.9094987392426
120.958,22.0094987392426
151.058,22.1094987392426
175.384,22.2094987392426
196.9,22.3094987392426
209.618,22.4094987392426
215.604,22.5094987392426
224.874,22.6094987392426
225.398,22.7094987392426
217.066,22.8094987392426
199.75,22.9094987392426
173.43,23.0094987392426
135.126,23.1094987392426
83.0600000000001,23.2094987392426
26.5980000000001,23.3094987392426
-34.8259999999999,23.4094987392426
-95.7899999999999,23.5094987392426
-145.958,23.6094987392426
-181.104,23.7094987392426
-213.97,23.8094987392426
-239.216,23.9094987392426
-247.7,24.0094987392426
-234.384,24.1094987392426
-200.566,24.2094987392426
-149.972,24.3094987392426
-96.302,24.4094987392426
-46.208,24.5094987392426
5.232,24.6094987392426
54.256,24.7094987392426
96.8980000000001,24.8094987392426
126.128,24.9094987392426
148.74,25.0094987392426
161.786,25.1094987392426
167.308,25.2094987392426
167.396,25.3094987392426
164.106,25.4094987392426
157.478,25.5094987392426
152.47,25.6094987392426
142.864,25.7094987392426
113.444,25.8094987392426
60.1519999999996,25.9094987392426
0.13199999999955,26.0094987392426
-64.1880000000005,26.1094987392426
-124.364000000001,26.2094987392426
-177.158000000001,26.3094987392426
-219.462000000001,26.4094987392426
-260.154000000001,26.5094987392426
-280.084000000001,26.6094987392426
-276.932000000001,26.7094987392426
-239.352000000001,26.8094987392426
-178.296000000001,26.9094987392426
-106.174,27.0094987392426
-50.5200000000005,27.1094987392426
-5.96800000000042,27.2094987392426
35.1219999999996,27.3094987392426
77.5919999999996,27.4094987392426
117.368,27.5094987392426
152.404,27.6094987392426
180.742,27.7094987392426
193.474,27.8094987392426
195.904,27.9094987392426
191.21,28.0094987392426
181.396,28.1094987392426
172.316,28.2094987392426
162.664,28.3094987392426
147.046,28.4094987392426
114.354,28.5094987392426
66.5659999999998,28.6094987392426
13.7579999999998,28.7094987392426
-44.8080000000001,28.8094987392426
-103.782,28.9094987392426
-152.754,29.0094987392426
-195.336,29.1094987392426
-236.06,29.2094987392426
-270.524,29.3094987392426
-288.238,29.4094987392426
-280.852,29.5094987392426
-240.604,29.6094987392426
-176.076,29.7094987392426
-104.48,29.8094987392426
-38.3660000000001,29.9094987392426
22.6739999999998,30.0094987392426
75.3140000000003,30.1094987392426
114.732,30.2094987392426
141.822,30.3094987392426
148.432,30.4094987392426
151.54,30.5094987392426
158.18,30.6094987392426
171.34,30.7094987392426
184.044,30.8094987392426
189.254,30.9094987392426
186.778,31.0094987392426
178.28,31.1094987392426
165.67,31.2094987392426
141.758,31.3094987392426
105.532,31.4094987392426
53.2959999999998,31.5094987392426
-6.28400000000023,31.6094987392426
-60.7560000000002,31.7094987392426
-108.922,31.8094987392426
-154.59,31.9094987392426
-194.494,32.0094987392426
-220.25,32.1094987392426
-239.236,32.2094987392426
-243.356,32.3094987392426
-210.8,32.4094987392426
-152.918,32.5094987392426
-97.1420000000001,32.6094987392426
-55.2420000000002,32.7094987392426
-16.6460000000002,32.8094987392426
14.1579999999998,32.9094987392426
35.9659999999997,33.0094987392426
51.7979999999997,33.1094987392426
66.7899999999996,33.2094987392426
82.0799999999996,33.3094987392426
95.8159999999996,33.4094987392426
109.088,33.5094987392426
117.984,33.6094987392426
128.544,33.7094987392426
142.778,33.8094987392426
148.506,33.9094987392426
135.588,34.0094987392426
97.8959999999997,34.1094987392426
45.3019999999997,34.2094987392426
-12.1800000000002,34.3094987392426
-66.3980000000002,34.4094987392426
-113.934,34.5094987392426
-156.384,34.6094987392426
-197.384,34.7094987392426
-225.694,34.8094987392426
-243.78,34.9094987392426
-248.178,35.0094987392426
-221.668,35.1094987392426
-177.6,35.2094987392426
-125.268,35.3094987392426
-69.2319999999999,35.4094987392426
-17.1199999999999,35.5094987392426
35.4820000000001,35.6094987392426
85.2580000000001,35.7094987392426
129.12,35.8094987392426
156.27,35.9094987392426
175.838,36.0094987392426
183.942,36.1094987392426
187.77,36.2094987392426
186.444,36.3094987392426
180.872,36.4094987392426
169.042,36.5094987392426
153.758,36.6094987392426
149.84,36.7094987392426
144.144,36.8094987392426
126.684,36.9094987392426
88.5560000000002,37.0094987392426
43.8700000000002,37.1094987392426
-9.21399999999984,37.2094987392426
-66.2619999999998,37.3094987392426
-118.028,37.4094987392426
-163.164,37.5094987392426
-205.204,37.6094987392426
-241.648,37.7094987392426
-256.364,37.8094987392426
-246.242,37.9094987392426
-209.384,38.0094987392426
-157.042,38.1094987392426
-90.5299999999999,38.2094987392426
-29.4299999999999,38.3094987392426
23.5060000000001,38.4094987392426
67.7540000000001,38.5094987392426
102.2,38.6094987392426
125.838,38.7094987392426
154.634,38.8094987392426
176.706,38.9094987392426
186.09,39.0094987392426
178.798,39.1094987392426
167.964,39.2094987392426
156.84,39.3094987392426
144.226,39.4094987392426
131.87,39.5094987392426
116.81,39.6094987392426
91.1880000000002,39.7094987392426
52.9960000000002,39.8094987392426
15.3340000000002,39.9094987392426
-34.4579999999998,40.0094987392426
-83.2039999999998,40.1094987392426
-128.686,40.2094987392426
-170.624,40.3094987392426
-211.726,40.4094987392426
-244.682,40.5094987392426
-261.254,40.6094987392426
-254.452,40.7094987392426
-217.664,40.8094987392426
-159.32,40.9094987392426
-98.7259999999998,41.0094987392426
-44.1259999999998,41.1094987392426
4.22800000000019,41.2094987392426
45.2960000000002,41.3094987392426
81.1120000000002,41.4094987392426
105.49,41.5094987392426
129.338,41.6094987392426
145.742,41.7094987392426
162.752,41.8094987392426
182.456,41.9094987392426
190.896,42.0094987392426
180.126,42.1094987392426
163.032,42.2094987392426
138.42,42.3094987392426
105.26,42.4094987392426
64.3340000000002,42.5094987392426
15.5880000000002,42.6094987392426
-38.7359999999998,42.7094987392426
-96.2879999999998,42.8094987392426
-137.842,42.9094987392426
-176.026,43.0094987392426
-199.658,43.1094987392426
-201.5,43.2094987392426
-182.242,43.3094987392426
-155.368,43.4094987392426
-118.768,43.5094987392426
-76.7719999999998,43.6094987392426
-35.6599999999998,43.7094987392426
6.28000000000017,43.8094987392426
51.4260000000001,43.9094987392426
89.2420000000001,44.0094987392426
112.496,44.1094987392426
126.054,44.2094987392426
135.836,44.3094987392426
140.098,44.4094987392426
143.766,44.5094987392426
145.59,44.6094987392426
143.408,44.7094987392426
138.312,44.8094987392426
133.338,44.9094987392426
129.424,45.0094987392426
117.544,45.1094987392426
90.6119999999998,45.2094987392426
51.5919999999999,45.3094987392426
-3.33600000000012,45.4094987392426
-65.8600000000001,45.5094987392426
-123.97,45.6094987392426
-173.348,45.7094987392426
-216.37,45.8094987392426
-257.478,45.9094987392426
-281.252,46.0094987392426
-296.406,46.1094987392426
-300.818,46.2094987392425
-287.546,46.3094987392426
-247.68,46.4094987392426
-196.334,46.5094987392426
-137.95,46.6094987392426
-80.0360000000001,46.7094987392425
-24.8780000000001,46.8094987392426
20.9979999999999,46.9094987392426
70.0299999999999,47.0094987392426
110.978,47.1094987392426
144.806,47.2094987392425
165.54,47.3094987392426
178.436,47.4094987392426
186.884,47.5094987392426
189.76,47.6094987392426
190.93,47.7094987392425
189.2,47.8094987392426
178.616,47.9094987392426
170.04,48.0094987392426
168.568,48.1094987392426
159.356,48.2094987392425
135.572,48.3094987392426
99.2699999999999,48.4094987392426
48.6299999999999,48.5094987392426
-7.99400000000016,48.6094987392426
-65.2440000000002,48.7094987392425
-116.662,48.8094987392426
-160.636,48.9094987392426
-197.812,49.0094987392426
-216.05,49.1094987392426
-224.428,49.2094987392425
-216.114,49.3094987392426
-179.322,49.4094987392426
-122.222,49.5094987392426
-61.4140000000004,49.6094987392426
-1.61000000000039,49.7094987392425
48.7079999999996,49.8094987392426
77.2639999999996,49.9094987392426
103.908,50.0094987392426
128.646,50.1094987392426
150.524,50.2094987392425
158.66,50.3094987392426
159.198,50.4094987392426
149.994,50.5094987392426
140.358,50.6094987392426
128.462,50.7094987392425
118.464,50.8094987392426
107.202,50.9094987392426
91.5040000000001,51.0094987392426
68.2320000000001,51.1094987392426
32.3560000000001,51.2094987392425
-17.882,51.3094987392426
-67.106,51.4094987392426
-116.166,51.5094987392426
-162.87,51.6094987392426
-199.972,51.7094987392425
-231.182,51.8094987392426
-259.158,51.9094987392426
-265.454,52.0094987392426
-235.992,52.1094987392426
-185.964,52.2094987392425
-127.832,52.3094987392426
-62.3540000000001,52.4094987392426
-2.32800000000007,52.5094987392426
50.9339999999999,52.6094987392426
98.4279999999999,52.7094987392425
135.214,52.8094987392426
165.184,52.9094987392426
196.348,53.0094987392426
215.776,53.1094987392426
219.596,53.2094987392425
212.884,53.3094987392426
200.696,53.4094987392426
184.01,53.5094987392426
164.736,53.6094987392426
138.78,53.7094987392425
99.0999999999999,53.8094987392426
46.6619999999998,53.9094987392426
0.579999999999794,54.0094987392426
-48.1080000000002,54.1094987392426
-99.2860000000003,54.2094987392425
-151.796,54.3094987392426
-199.418,54.4094987392426
-242.788,54.5094987392426
-276.308,54.6094987392426
-292.318,54.7094987392425
-286.498,54.8094987392426
-254.79,54.9094987392426
-193.324,55.0094987392426
-128.386,55.1094987392426
-67.5720000000001,55.2094987392425
-16.624,55.3094987392426
27.938,55.4094987392426
64.134,55.5094987392426
90.754,55.6094987392426
110.71,55.7094987392425
128.898,55.8094987392426
142.49,55.9094987392426
158.578,56.0094987392426
169.288,56.1094987392426
172.678,56.2094987392425
164.554,56.3094987392426
152.712,56.4094987392426
135.074,56.5094987392426
116.618,56.6094987392426
98.2259999999999,56.7094987392425
75.9999999999999,56.8094987392426
41.3579999999999,56.9094987392426
0.579999999999952,57.0094987392426
-40.984,57.1094987392426
-86.974,57.2094987392425
-132.986,57.3094987392426
-167.646,57.4094987392426
-194.542,57.5094987392426
-203.396,57.6094987392426
-180.514,57.7094987392425
-132.208,57.8094987392426
-76.9199999999999,57.9094987392426
-20.3819999999999,58.0094987392426
37.7920000000001,58.1094987392426
84.3000000000001,58.2094987392425
115.026,58.3094987392426
133.924,58.4094987392426
142.076,58.5094987392426
142.608,58.6094987392426
141.51,58.7094987392425
136.758,58.8094987392426
130.452,58.9094987392426
125.774,59.0094987392426
127.788,59.1094987392426
127.594,59.2094987392425
110.238,59.3094987392426
81.5380000000001,59.4094987392426
39.2700000000001,59.5094987392426
-10.5399999999999,59.6094987392426
-67.9319999999999,59.7094987392425
-121.85,59.8094987392426
-170.924,59.9094987392426
-217.7,60.0094987392426
-252.894,60.1094987392426
-277.03,60.2094987392425
-290.55,60.3094987392426
-281.25,60.4094987392426
-236.266,60.5094987392426
-179.67,60.6094987392426
-117.724,60.7094987392425
-53.1739999999999,60.8094987392426
7.08400000000008,60.9094987392426
58.5440000000001,61.0094987392426
107.864,61.1094987392426
144.976,61.2094987392425
173.086,61.3094987392426
184.328,61.4094987392426
187.704,61.5094987392426
185.304,61.6094987392426
179.266,61.7094987392425
170.51,61.8094987392426
162.878,61.9094987392426
154.454,62.0094987392426
140.196,62.1094987392426
125.07,62.2094987392425
96.0859999999999,62.3094987392426
51.3079999999999,62.4094987392426
-6.17800000000006,62.5094987392426
-63.2580000000001,62.6094987392426
-121.676,62.7094987392425
-174.942,62.8094987392426
-220.358,62.9094987392426
-258.138,63.0094987392426
-286.868,63.1094987392426
-295.506,63.2094987392425
-272.112,63.3094987392426
-222.868,63.4094987392426
-162.042,63.5094987392426
-94.9580000000001,63.6094987392426
-38.3120000000001,63.7094987392425
7.07399999999985,63.8094987392426
48.6939999999998,63.9094987392426
91.2379999999998,64.0094987392426
130.64,64.1094987392426
165.002,64.2094987392425
191.428,64.3094987392426
205.098,64.4094987392426
205.234,64.5094987392426
197.816,64.6094987392426
186.862,64.7094987392425
176.366,64.8094987392426
164.264,64.9094987392426
153.384,65.0094987392426
136.708,65.1094987392426
117.268,65.2094987392425
72.096,65.3094987392426
9.43800000000005,65.4094987392426
-53.358,65.5094987392426
-113.128,65.6094987392426
-167.598,65.7094987392425
-213.138,65.8094987392426
-248.15,65.9094987392426
-273.402,66.0094987392426
-279.806,66.1094987392426
-246.522,66.2094987392425
-190.908,66.3094987392426
-126.276,66.4094987392426
-62.098,66.5094987392426
-6.05200000000005,66.6094987392426
40.526,66.7094987392425
81.508,66.8094987392426
109.804,66.9094987392426
131.292,67.0094987392426
150.984,67.1094987392426
165.904,67.2094987392425
170.104,67.3094987392426
165.742,67.4094987392426
154.79,67.5094987392426
141.352,67.6094987392426
127.606,67.7094987392425
110.438,67.8094987392426
83.532,67.9094987392426
48.712,68.0094987392426
12.036,68.1094987392426
-34.402,68.2094987392425
-82.4399999999999,68.3094987392426
-127.744,68.4094987392426
-168.066,68.5094987392426
-206.032,68.6094987392426
-234.956,68.7094987392425
-256.188,68.8094987392426
-263.466,68.9094987392426
-230.828,69.0094987392426
-175.384,69.1094987392426
-109.474,69.2094987392425
-48.2799999999999,69.3094987392426
7.82400000000009,69.4094987392426
55.9800000000001,69.5094987392426
94.7060000000001,69.6094987392426
127.768,69.7094987392425
151.956,69.8094987392426
175.124,69.9094987392426
195.332,70.0094987392426
206.596,70.1094987392426
202.016,70.2094987392425
194.664,70.3094987392426
180.436,70.4094987392426
165.314,70.5094987392426
149.542,70.6094987392426
131.098,70.7094987392425
107.972,70.8094987392426
77.1960000000001,70.9094987392426
38.9020000000002,71.0094987392426
-4.85399999999984,71.1094987392426
-55.7359999999998,71.2094987392425
-102.384,71.3094987392426
-145.524,71.4094987392426
-186.502,71.5094987392426
-216.532,71.6094987392426
-241.406,71.7094987392425
-263.146,71.8094987392426
-255.014,71.9094987392426
-216.346,72.0094987392426
-161.49,72.1094987392426
-101.886,72.2094987392425
-39.2619999999999,72.3094987392426
12.7640000000001,72.4094987392426
54.9780000000001,72.5094987392426
95.1960000000001,72.6094987392426
124.362,72.7094987392425
155.444,72.8094987392426
177.506,72.9094987392426
187.722,73.0094987392426
185.086,73.1094987392426
180.65,73.2094987392425
170.55,73.3094987392426
158.93,73.4094987392426
145.888,73.5094987392426
130.396,73.6094987392426
96.392,73.7094987392425
57.928,73.8094987392426
9.19000000000004,73.9094987392426
-47.554,74.0094987392426
-102.108,74.1094987392426
-155.19,74.2094987392425
-200.67,74.3094987392426
-236.434,74.4094987392426
-263.026,74.5094987392426
-279.118,74.6094987392426
-266.646,74.7094987392425
-223.782,74.8094987392426
-161.108,74.9094987392426
-93.4059999999999,75.0094987392426
-27.1039999999999,75.1094987392426
27.6560000000001,75.2094987392425
74.9580000000001,75.3094987392426
112.852,75.4094987392426
142.304,75.5094987392426
174.224,75.6094987392426
196.68,75.7094987392425
207.718,75.8094987392426
204.24,75.9094987392426
193.144,76.0094987392426
177.624,76.1094987392426
159.692,76.2094987392425
135.228,76.3094987392426
101.17,76.4094987392426
56.4120000000002,76.5094987392426
7.9160000000002,76.6094987392426
-50.0439999999998,76.7094987392425
-108.18,76.8094987392426
-157.22,76.9094987392426
-198.04,77.0094987392426
-232.48,77.1094987392426
-258.272,77.2094987392425
-261.862,77.3094987392426
-236.896,77.4094987392426
-181.188,77.5094987392426
-120.81,77.6094987392426
-62.1579999999998,77.7094987392425
-9.83199999999978,77.8094987392426
36.3640000000002,77.9094987392426
72.9380000000002,78.0094987392426
101.862,78.1094987392426
122.306,78.2094987392425
137.258,78.3094987392426
161.594,78.4094987392426
178.268,78.5094987392426
184.196,78.6094987392426
179.432,78.7094987392425
169.936,78.8094987392426
157.558,78.9094987392426
139.32,79.0094987392426
115.352,79.1094987392426
77.6280000000001,79.2094987392425
29.1500000000001,79.3094987392426
-15.9179999999999,79.4094987392426
-64.2759999999999,79.5094987392426
-108.552,79.6094987392426
-153.526,79.7094987392425
-188.004,79.8094987392426
-219.498,79.9094987392426
-245.444,80.0094987392426
-259.554,80.1094987392426
-253.916,80.2094987392425
-219.75,80.3094987392426
-157.226,80.4094987392426
-88.6879999999998,80.5094987392426
-24.5419999999998,80.6094987392426
26.4660000000002,80.7094987392425
67.7160000000002,80.8094987392426
101.098,80.9094987392426
130.796,81.0094987392426
154.752,81.1094987392426
171.926,81.2094987392425
194.348,81.3094987392426
204.044,81.4094987392426
204.086,81.5094987392426
193.374,81.6094987392426
176.708,81.7094987392425
156.058,81.8094987392426
129.58,81.9094987392426
92.4260000000002,82.0094987392426
46.6600000000002,82.1094987392426
-2.67599999999982,82.2094987392425
-46.4899999999998,82.3094987392426
-92.6879999999998,82.4094987392426
-136.124,82.5094987392426
-173.568,82.6094987392426
-209.618,82.7094987392425
-240.634,82.8094987392426
-260.796,82.9094987392426
-269.816,83.0094987392426
-257.716,83.1094987392426
-209.8,83.2094987392425
-148.414,83.3094987392426
-81.8599999999999,83.4094987392426
-26.3839999999999,83.5094987392426
23.4320000000001,83.6094987392426
64.8880000000001,83.7094987392425
98.5880000000001,83.8094987392426
126.456,83.9094987392426
147.278,84.0094987392426
173.994,84.1094987392426
189.688,84.2094987392425
194.444,84.3094987392426
188.298,84.4094987392426
178.124,84.5094987392426
163.704,84.6094987392426
148.186,84.7094987392425
133.958,84.8094987392426
120.13,84.9094987392426
94.8000000000001,85.0094987392426
68.008,85.1094987392426
27.884,85.2094987392425
-21.48,85.3094987392426
-73.89,85.4094987392426
-126.132,85.5094987392426
-174.928,85.6094987392426
-215.498,85.7094987392425
-245.09,85.8094987392426
-267.556,85.9094987392426
-277.106,86.0094987392426
-247.942,86.1094987392426
-195.4,86.2094987392425
-130.754,86.3094987392426
-64.1859999999999,86.4094987392426
-3.97199999999991,86.5094987392426
47.5300000000001,86.6094987392426
87.8080000000001,86.7094987392425
122.384,86.8094987392426
150.71,86.9094987392426
181.78,87.0094987392426
202.522,87.1094987392426
206.046,87.2094987392425
198.612,87.3094987392426
186.348,87.4094987392426
173.25,87.5094987392426
157.366,87.6094987392426
140.812,87.7094987392425
119.516,87.8094987392426
92.4240000000001,87.9094987392426
68.5940000000001,88.0094987392426
32.0500000000001,88.1094987392426
-14.1339999999999,88.2094987392425
-69.7759999999999,88.3094987392426
-119.872,88.4094987392426
-168.224,88.5094987392426
-209.014,88.6094987392426
-240.288,88.7094987392425
-264.538,88.8094987392426
-282.586,88.9094987392426
-286.468,89.0094987392426
-262.504,89.1094987392426
-217.992,89.2094987392425
-156.28,89.3094987392426
-90.7019999999999,89.4094987392426
-30.3319999999999,89.5094987392426
33.6960000000001,89.6094987392426
83.7540000000001,89.7094987392425
123.112,89.8094987392426
160.424,89.9094987392426
187.478,90.0094987392426
205.348,90.1094987392426
209.086,90.2094987392425
207.596,90.3094987392426
199.81,90.4094987392426
188.872,90.5094987392426
178.938,90.6094987392426
167.018,90.7094987392425
157.966,90.8094987392426
149.898,90.9094987392426
129.968,91.0094987392426
90.368,91.1094987392426
40.268,91.2094987392425
-16.334,91.3094987392426
-76.22,91.4094987392426
-129.966,91.5094987392426
-178.966,91.6094987392426
-217.488,91.7094987392425
-245.114,91.8094987392426
-262.502,91.9094987392426
-272.856,92.0094987392426
-273.244,92.1094987392426
-244.914,92.2094987392425
-201.346,92.3094987392426
-145.742,92.4094987392426
-89.3340000000002,92.5094987392426
-38.6080000000002,92.6094987392426
13.7399999999998,92.7094987392425
66.2899999999998,92.8094987392426
112.758,92.9094987392426
147.012,93.0094987392426
171.204,93.1094987392426
184.408,93.2094987392425
193.68,93.3094987392426
196.296,93.4094987392426
193.41,93.5094987392426
185.858,93.6094987392426
185.452,93.7094987392425
182.11,93.8094987392426
166.734,93.9094987392426
134.418,94.0094987392426
92.3119999999998,94.1094987392426
40.4899999999998,94.2094987392425
-18.6280000000002,94.3094987392426
-72.4260000000003,94.4094987392426
-121.604,94.5094987392426
-166.984,94.6094987392426
-199.17,94.7094987392425
-223.84,94.8094987392426
-239.908,94.9094987392426
-246.298,95.0094987392426
-224.228,95.1094987392426
-185.94,95.2094987392425
-135.536,95.3094987392426
-79.3819999999999,95.4094987392426
-24.2359999999999,95.5094987392426
23.4180000000001,95.6094987392426
69.2780000000001,95.7094987392425
108.162,95.8094987392426
132.078,95.9094987392426
149.948,96.0094987392426
156.792,96.1094987392426
158.048,96.2094987392425
159.16,96.3094987392426
158.12,96.4094987392426
152.68,96.5094987392426
149.62,96.6094987392426
140.816,96.7094987392425
113.286,96.8094987392426
67.2560000000001,96.9094987392426
15.9360000000001,97.0094987392426
-36.3839999999999,97.1094987392426
-89.3999999999999,97.2094987392425
-130.872,97.3094987392426
-167.81,97.4094987392426
-201.136,97.5094987392426
-221.682,97.6094987392426
-234.182,97.7094987392425
-237.47,97.8094987392426
-210.754,97.9094987392426
-160.582,98.0094987392426
-103.544,98.1094987392426
-42.8759999999999,98.2094987392425
15.3480000000001,98.3094987392426
68.1020000000001,98.4094987392426
124.332,98.5094987392426
158.046,98.6094987392426
172.116,98.7094987392425
176.622,98.8094987392426
175.764,98.9094987392426
173.73,99.0094987392426
170.656,99.1094987392426
162.748,99.2094987392425
140.896,99.3094987392426
110.648,99.4094987392426
70.6460000000001,99.5094987392426
19.6260000000001,99.6094987392426
-39.3599999999999,99.7094987392425
-92.0859999999999,99.8094987392426
-143.102,99.9094987392426
-188.264,100.009498739243
-223.424,100.109498739243
-249.352,100.209498739243
-270.736,100.309498739243
-258.184,100.409498739243
-217.084,100.509498739243
-160.218,100.609498739243
-95.6380000000003,100.709498739243
-37.3980000000003,100.809498739243
17.3119999999997,100.909498739243
63.3119999999998,101.009498739243
106.018,101.109498739243
145.364,101.209498739243
172.832,101.309498739243
190.372,101.409498739243
194.12,101.509498739243
192.172,101.609498739243
176.562,101.709498739243
162.178,101.809498739243
150.812,101.909498739243
149.424,102.009498739243
151.162,102.109498739243
144.15,102.209498739243
125.344,102.309498739243
94.6899999999999,102.409498739243
63.1299999999999,102.509498739243
30.8299999999999,102.609498739243
-6.93800000000015,102.709498739243
-52.9400000000001,102.809498739243
-99.6120000000001,102.909498739243
-143.252,103.009498739243
-182.388,103.109498739243
-209.714,103.209498739243
-232.078,103.309498739243
-246.624,103.409498739243
-243.548,103.509498739243
-207.038,103.609498739243
-151.272,103.709498739243
-88.5739999999999,103.809498739243
-39.4699999999998,103.909498739243
6.05400000000016,104.009498739243
43.3800000000002,104.109498739243
73.2500000000002,104.209498739243
100.65,104.309498739243
123.746,104.409498739243
138.906,104.509498739243
128.506,104.609498739243
114.532,104.709498739243
102.974,104.809498739243
102.486,104.909498739243
102.166,105.009498739243
99.2239999999999,105.109498739243
90.8539999999999,105.209498739243
72.9819999999999,105.309498739243
43.6259999999999,105.409498739243
17.832,105.509498739243
-16.214,105.609498739243
-55.198,105.709498739243
-98.754,105.809498739243
-138.866,105.909498739243
-179.302,106.009498739243
-211.688,106.109498739243
-235.532,106.209498739243
-245.766,106.309498739243
-225.588,106.409498739243
-172.48,106.509498739243
-105.056,106.609498739243
-44.8999999999999,106.709498739243
13.6700000000001,106.809498739243
57.6100000000001,106.909498739243
93.0120000000001,107.009498739243
122.688,107.109498739243
145.506,107.209498739243
167.638,107.309498739243
185.676,107.409498739243
196.868,107.509498739243
191.088,107.609498739243
180.146,107.709498739243
164.878,107.809498739243
145.074,107.909498739243
121.8,108.009498739243
88.3140000000001,108.109498739243
46.7960000000001,108.209498739243
-2.64199999999989,108.309498739243
-47.9299999999999,108.409498739243
-93.076,108.509498739243
-134.088,108.609498739243
-166.814,108.709498739243
-192.124,108.809498739243
-209.926,108.909498739243
-202.648,109.009498739243
-168.034,109.109498739243
-115.306,109.209498739243
-54.01,109.309498739243
-2.49600000000001,109.409498739243
44.78,109.509498739243
78.57,109.609498739243
106.888,109.709498739243
119.654,109.809498739243
114.076,109.909498739243
111.152,110.009498739243
116.96,110.109498739243
121.422,110.209498739243
132.592,110.309498739243
135.488,110.409498739243
130.064,110.509498739243
107.248,110.609498739243
67.9140000000001,110.709498739243
21.7680000000001,110.809498739243
-26.8779999999999,110.909498739243
-71.7159999999999,111.009498739243
-114.464,111.109498739243
-158.97,111.209498739243
-191.052,111.309498739243
-216.674,111.409498739243
-231.672,111.509498739243
-234.646,111.609498739243
-213.244,111.709498739243
-176.504,111.809498739243
-125.804,111.909498739243
-67.7519999999999,112.009498739243
-10.9099999999999,112.109498739243
42.3740000000001,112.209498739243
91.0180000000001,112.309498739243
127.69,112.409498739243
153.484,112.509498739243
166.824,112.609498739243
172.176,112.709498739243
171.606,112.809498739243
170.042,112.909498739243
166.358,113.009498739243
160.272,113.109498739243
151.574,113.209498739243
141.086,113.309498739243
110.806,113.409498739243
63.768,113.509498739243
16.13,113.609498739243
-38.062,113.709498739243
-89.7360000000001,113.809498739243
-136.42,113.909498739243
-175.712,114.009498739243
-210.382,114.109498739243
-231.102,114.209498739243
-236.5,114.309498739243
-216.464,114.409498739243
-176.918,114.509498739243
-116.85,114.609498739243
-57.5100000000003,114.709498739243
-1.44200000000025,114.809498739243
46.6719999999998,114.909498739243
84.3719999999998,115.009498739243
98.312,115.109498739243
104.428,115.209498739243
111.748,115.309498739243
119.368,115.409498739243
127.384,115.509498739243
132.908,115.609498739243
131.926,115.709498739243
126.55,115.809498739243
121.696,115.909498739243
111.262,116.009498739243
95.1480000000001,116.109498739243
81.4620000000001,116.209498739243
56.2420000000001,116.309498739243
20.6740000000001,116.409498739243
-24.9379999999999,116.509498739243
-69.312,116.609498739243
-113.266,116.709498739243
-149.668,116.809498739243
-179.182,116.909498739243
-202.382,117.009498739243
-220.984,117.109498739243
-217.878,117.209498739243
-184.212,117.309498739243
-129.346,117.409498739243
-69.0839999999999,117.509498739243
-8.24799999999994,117.609498739243
43.5900000000001,117.709498739243
84.2220000000001,117.809498739243
116.782,117.909498739243
139.384,118.009498739243
158.37,118.109498739243
175.91,118.209498739243
186.162,118.309498739243
185.14,118.409498739243
175.824,118.509498739243
160.172,118.609498739243
138.224,118.709498739243
112.974,118.809498739243
78.144,118.909498739243
34.668,119.009498739243
-16.164,119.109498739243
-62.124,119.209498739243
-103.914,119.309498739243
-143.286,119.409498739243
-181.11,119.509498739243
-211.51,119.609498739243
-239.406,119.709498739243
-258.332,119.809498739243
-253.944,119.909498739243
-217.1,120.009498739243
-160.982,120.109498739243
-95.01,120.209498739243
-26.862,120.309498739243
35.99,120.409498739243
85.304,120.509498739243
119.904,120.609498739243
138.826,120.709498739243
150.154,120.809498739243
159.674,120.909498739243
169.418,121.009498739243
171.494,121.109498739243
170.026,121.209498739243
174.064,121.309498739243
169.662,121.409498739243
154.736,121.509498739243
121.166,121.609498739243
74.93,121.709498739243
21.326,121.809498739243
-36.526,121.909498739243
-87.436,122.009498739243
-131.028,122.109498739243
-170.078,122.209498739243
-204.586,122.309498739243
-229.342,122.409498739243
-244.932,122.509498739243
-245.01,122.609498739243
-217.564,122.709498739243
-172.54,122.809498739243
-113.514,122.909498739243
-54.224,123.009498739243
4.73399999999998,123.109498739243
54.054,123.209498739243
104.506,123.309498739243
147.156,123.409498739243
177.154,123.509498739243
192.582,123.609498739243
198.442,123.709498739243
195.806,123.809498739243
187.662,123.909498739243
174.934,124.009498739243
161.506,124.109498739243
141.34,124.209498739243
112.32,124.309498739243
81.5260000000001,124.409498739243
34.282,124.509498739243
-24.07,124.609498739243
-81.286,124.709498739243
-136.244,124.809498739243
-184.898,124.909498739243
-223.08,125.009498739243
-251.588,125.109498739243
-270.15,125.209498739243
-277.368,125.309498739243
-245.992,125.409498739243
-193.19,125.509498739243
-133.524,125.609498739243
-72.63,125.709498739243
-15.882,125.809498739243
31.536,125.909498739243
71.376,126.009498739243
104.594,126.109498739243
133.074,126.209498739243
160.87,126.309498739243
188.008,126.409498739243
205.742,126.509498739243
211.22,126.609498739243
208.398,126.709498739243
198.474,126.809498739243
175.28,126.909498739243
138.578,127.009498739243
94.2920000000001,127.109498739243
42.5740000000001,127.209498739243
-5.26799999999992,127.309498739243
-51.0519999999999,127.409498739243
-94.6239999999999,127.509498739243
-138.962,127.609498739243
-176.014,127.709498739243
-212.712,127.809498739243
-238.834,127.909498739243
-243.328,128.009498739243
-213.562,128.109498739243
-166.754,128.209498739243
-107.938,128.309498739243
-42.1319999999999,128.409498739243
13.6720000000002,128.509498739243
62.5160000000002,128.609498739243
103.354,128.709498739243
135.21,128.809498739243
153.21,128.909498739243
156.272,129.009498739243
156.39,129.109498739243
151.55,129.209498739243
131.672,129.309498739243
124.648,129.409498739243
111.242,129.509498739243
82.4800000000001,129.609498739243
40.5380000000001,129.709498739243
-9.27799999999985,129.809498739243
-62.9359999999998,129.909498739243
-110.558,130.009498739243
-150.16,130.109498739243
-183.738,130.209498739243
-213.26,130.309498739243
-216.776,130.409498739243
-189.048,130.509498739243
-138.666,130.609498739243
-80.3760000000002,130.709498739243
-26.4360000000002,130.809498739243
20.8139999999998,130.909498739243
59.1139999999998,131.009498739243
92.2939999999998,131.109498739243
122.356,131.209498739243
143.214,131.309498739243
168.87,131.409498739243
183.132,131.509498739243
187.908,131.609498739243
187.334,131.709498739243
181.17,131.809498739243
171.462,131.909498739243
157.404,132.009498739243
128.974,132.109498739243
77.0079999999999,132.209498739243
19.3819999999999,132.309498739243
-28.9300000000001,132.409498739243
-77.8840000000002,132.509498739243
-124.264,132.609498739243
-165.756,132.709498739243
-204.118,132.809498739243
-239.034,132.909498739243
-267.9,133.009498739243
-282.038,133.109498739243
-275.226,133.209498739243
-237.552,133.309498739243
-175.236,133.409498739243
-109.582,133.509498739243
-48.02,133.609498739243
8.012,133.709498739243
55.91,133.809498739243
95.166,133.909498739243
127.624,134.009498739243
154.098,134.109498739243
171.562,134.209498739243
189.122,134.309498739243
202.9,134.409498739243
209.002,134.509498739243
203.386,134.609498739243
193.824,134.709498739243
175.016,134.809498739243
153.996,134.909498739243
129.932,135.009498739243
100.056,135.109498739243
59.5500000000001,135.209498739243
10.5800000000001,135.309498739243
-34.6779999999999,135.409498739243
-88.0339999999999,135.509498739243
-139.188,135.609498739243
-184.664,135.709498739243
-223.904,135.809498739243
-255.46,135.909498739243
-276.082,136.009498739243
-279.774,136.109498739243
-253.738,136.209498739243
-206.13,136.309498739243
-141.204,136.409498739243
-75.29,136.509498739243
-10.7660000000001,136.609498739243
41.7239999999999,136.709498739243
84.5559999999999,136.809498739243
118.502,136.909498739243
142.456,137.009498739243
159.34,137.109498739243
171.098,137.209498739243
180.872,137.309498739243
192.79,137.409498739243
194.972,137.509498739243
187.472,137.609498739243
175.172,137.709498739243
157.864,137.809498739243
133.646,137.909498739243
100.72,138.009498739243
61.126,138.109498739243
11.048,138.209498739243
-31.236,138.309498739243
-74.484,138.409498739243
-115.422,138.509498739243
-158.734,138.609498739243
-194.022,138.709498739243
-225.94,138.809498739243
-251.03,138.909498739243
-262.208,139.009498739243
-251.59,139.109498739243
-210.48,139.209498739243
-149.116,139.309498739243
-80.898,139.409498739243
-19.336,139.509498739243
42.016,139.609498739243
89.756,139.709498739243
126.496,139.809498739243
151.26,139.909498739243
171.046,140.009498739243
182.797999999999,140.109498739243
195.487999999999,140.209498739243
205.248,140.309498739243
203.142,140.409498739243
192.172,140.509498739243
174.302,140.609498739243
147.502,140.709498739243
111.656,140.809498739243
68.9559999999997,140.909498739243
19.5279999999997,141.009498739243
-31.4620000000002,141.109498739243
-77.8720000000002,141.209498739243
-123.576,141.309498739243
-167.366,141.409498739243
-207.792,141.509498739243
-238.478,141.609498739243
-266.82,141.709498739243
-285.378,141.809498739243
-288.954,141.909498739243
-268.522,142.009498739243
-230.23,142.109498739243
-173.312,142.209498739243
-107.052,142.309498739243
-40.8800000000004,142.409498739243
16.4579999999996,142.509498739243
72.2319999999995,142.609498739243
116.122,142.709498739243
149.894,142.809498739243
175.45,142.909498739243
191.716,143.009498739243
202.91,143.109498739243
211.128,143.209498739243
219.39,143.309498739243
221.684,143.409498739243
210.97,143.509498739243
196.274,143.609498739243
174.7,143.709498739243
150.352,143.809498739243
112.272,143.909498739243
64.6939999999999,144.009498739243
12.9199999999999,144.109498739243
-41.7020000000002,144.209498739243
-86.8160000000002,144.309498739243
-133.122,144.409498739243
-179.318,144.509498739243
-218.024,144.609498739243
-249,144.709498739243
-277.124,144.809498739243
-280.522,144.909498739243
-247.348,145.009498739243
-190.828,145.109498739243
-123.32,145.209498739243
-47.312,145.309498739243
20.578,145.409498739243
76.782,145.509498739243
116.032,145.609498739243
143.212,145.709498739243
162.282,145.809498739243
176.26,145.909498739243
184.294,146.009498739243
185.556,146.109498739243
184.23,146.209498739243
185.534,146.309498739243
177.332,146.409498739243
157.35,146.509498739243
130.534,146.609498739243
85.8160000000001,146.709498739243
31.262,146.809498739243
-23.868,146.909498739243
-78.338,147.009498739243
-128.908,147.109498739243
-176.258,147.209498739243
-210.216,147.309498739243
-239.51,147.409498739243
-262.622,147.509498739243
-276.014,147.609498739243
-275.524,147.709498739243
-252.142,147.809498739243
-203.044,147.909498739243
-136.668,148.009498739243
-72.8399999999999,148.109498739243
-1.26199999999991,148.209498739243
66.7020000000001,148.309498739243
125.772,148.409498739243
162.878,148.509498739243
190.072,148.609498739243
195.28,148.709498739243
195.636,148.809498739243
198.294,148.909498739243
196.376,149.009498739243
193.058,149.109498739243
191.246,149.209498739243
183.49,149.309498739243
161.692,149.409498739243
122.952,149.509498739243
80.392,149.609498739243
25.0380000000001,149.709498739243
-34.9139999999999,149.809498739243
-93.0019999999999,149.909498739243
-147.826,150.009498739243
-196.068000000001,150.109498739243
-235.396,150.209498739243
-262.5,150.309498739243
-280.022,150.409498739243
-275.678,150.509498739243
-239.38,150.609498739243
-188.32,150.709498739243
-127.486,150.809498739243
-62.0240000000003,150.909498739243
-1.39000000000028,151.009498739243
55.7639999999998,151.109498739243
111.774,151.209498739243
156.988,151.309498739243
186.128,151.409498739243
202.168,151.509498739243
195.004,151.609498739243
197.71,151.709498739243
201.476,151.809498739243
202.314,151.909498739243
197.07,152.009498739243
187.784,152.109498739243
184.424,152.209498739243
166.944,152.309498739243
133.302,152.409498739243
85.5499999999997,152.509498739243
27.7619999999997,152.609498739243
-31.8200000000004,152.709498739243
-91.7380000000004,152.809498739243
-141.786,152.909498739243
-187.646,153.009498739243
-227.764,153.109498739243
-257.584,153.209498739243
-283.814,153.309498739243
-304.118,153.409498739243
-309.55,153.509498739243
-293.232,153.609498739243
-258.266,153.709498739243
-203.74,153.809498739243
-140.938,153.909498739243
-76.1160000000002,154.009498739243
-9.70800000000015,154.109498739243
46.9779999999998,154.209498739243
95.0179999999998,154.309498739243
136.19,154.409498739243
164.844,154.509498739243
185.55,154.609498739243
197.122,154.709498739243
207.5,154.809498739243
214.522,154.909498739243
225.032,155.009498739243
225.928,155.109498739243
218.162,155.209498739243
202.64,155.309498739243
182.522,155.409498739243
159.11,155.509498739243
131.744,155.609498739243
96.7280000000001,155.709498739243
55.2760000000001,155.809498739243
7.57400000000008,155.909498739243
-37.1659999999999,156.009498739243
-81.55,156.109498739243
-124.102,156.209498739243
-160.382,156.309498739243
-197.064,156.409498739243
-233.918,156.509498739243
-259.698,156.609498739243
-276.49,156.709498739243
-288.478,156.809498739243
-271.898,156.909498739243
-230.98,157.009498739243
-176.102,157.109498739243
-113.51,157.209498739243
-54.4320000000003,157.309498739243
-2.34400000000025,157.409498739243
40.2439999999998,157.509498739243
80.0159999999998,157.609498739243
118.708,157.709498739243
158.084,157.809498739243
190.198,157.909498739243
207.086,158.009498739243
216.802,158.109498739243
217.372,158.209498739243
210.774,158.309498739243
197.872,158.409498739243
181.87,158.509498739243
159.042,158.609498739243
132.592,158.709498739243
103.642,158.809498739243
66.3379999999998,158.909498739243
20.6739999999997,159.009498739243
-33.2600000000003,159.109498739243
-85.2180000000003,159.209498739243
-134.978,159.309498739243
-184.26,159.409498739243
-222.234,159.509498739243
-251.416,159.609498739243
-275.554,159.709498739243
-283.644,159.809498739243
-260.894,159.909498739243
-213.606,160.009498739243
-158.01,160.109498739243
-95.2580000000003,160.209498739243
-35.3500000000003,160.309498739243
21.3079999999998,160.409498739243
71.9459999999998,160.509498739243
117.918,160.609498739243
153.848,160.709498739243
189.55,160.809498739243
218.028,160.909498739243
232.542,161.009498739243
234.044,161.109498739243
228.498,161.209498739243
217.822,161.309498739243
203.024,161.409498739243
184.142,161.509498739243
164.17,161.609498739243
137.224,161.709498739243
104.394,161.809498739243
62.824,161.909498739243
11.666,162.009498739243
-47.87,162.109498739243
-102.616,162.209498739243
-156.52,162.309498739243
-203.952,162.409498739243
-242.112,162.509498739243
-274.494,162.609498739243
-299.946,162.709498739243
-316.438,162.809498739243
-300.084,162.909498739243
-260.066,163.009498739243
-202.588,163.109498739243
-134.964,163.209498739243
-69.4739999999999,163.309498739243
-17.1939999999999,163.409498739243
25.5680000000001,163.509498739243
70.0780000000001,163.609498739243
109.832,163.709498739243
151.432,163.809498739243
181.706,163.909498739243
197.652,164.009498739243
207.262,164.109498739243
210.55,164.209498739243
207.562,164.309498739243
197.51,164.409498739243
186.308,164.509498739243
169.054,164.609498739243
151.758,164.709498739243
132.45,164.809498739243
101.268,164.909498739243
54.4600000000002,165.009498739243
4.17600000000012,165.109498739243
-46.5079999999999,165.209498739243
-97.4039999999999,165.309498739243
-145.962,165.409498739243
-187.372,165.509498739243
-222.012,165.609498739243
-238.516,165.709498739243
-252.872,165.809498739243
-260.278,165.909498739243
-253.08,166.009498739243
-220.38,166.109498739243
-170.442,166.209498739243
-111.338,166.309498739243
-49.2799999999999,166.409498739243
8.20400000000005,166.509498739243
66.434,166.609498739243
114.92,166.709498739243
151.328,166.809498739243
177.488,166.909498739243
188.434,167.009498739243
193.136,167.109498739243
197.578,167.209498739243
199.044,167.309498739243
195.63,167.409498739243
184.274,167.509498739243
177.948,167.609498739243
165.746,167.709498739243
145.748,167.809498739243
113.01,167.909498739243
68.6920000000001,168.009498739243
14.9060000000002,168.109498739243
-41.2579999999998,168.209498739243
-93.4539999999999,168.309498739243
-142.386,168.409498739243
-190.708,168.509498739243
-225.852,168.609498739243
-256.386,168.709498739243
-276.044,168.809498739243
-287.796,168.909498739243
-270.758,169.009498739243
-233.986,169.109498739243
-177.81,169.209498739243
-113.656,169.309498739243
-50.9259999999999,169.409498739243
5.82200000000008,169.509498739243
64.9820000000001,169.609498739243
113.312,169.709498739243
150.712,169.809498739243
173.088,169.909498739243
186.48,170.009498739243
192.932,170.109498739243
192.424,170.209498739243
187.916,170.309498739243
179.53,170.409498739243
168.358,170.509498739243
161.282,170.609498739243
150.242,170.709498739243
129.332,170.809498739243
90.6859999999998,170.909498739243
46.4339999999998,171.009498739243
-3.34400000000014,171.109498739243
-56.5520000000001,171.209498739243
-105.99,171.309498739243
-151.148979591837,171.409498739243
-193.564583333333,171.509498739243
-229.723404255319,171.609498739243
-251.221739130435,171.709498739243
-264.722222222222,171.809498739243
-260.109090909091,171.909498739243
-236.393023255814,172.009498739243
-195.530952380952,172.109498739243
-148.5,172.209498739243
-94.4700000000001,172.309498739243
-46.7000000000001,172.409498739243
-1.39210526315801,172.509498739243
41.2783783783782,172.609498739243
88.1749999999999,172.709498739243
122.194285714286,172.809498739243
137.288235294117,172.909498739243
146.351515151515,173.009498739243
149.384375,173.109498739243
150.541935483871,173.209498739243
147.576666666667,173.309498739243
141.020689655172,173.409498739243
130.432142857143,173.509498739243
122.459259259259,173.609498739243
113.819230769231,173.709498739243


==> figures/tikz/VS/M16_P4_Spec_Radar.csv <==
VS,F
0.000966790764928048,0
0.000976983819986523,0.00521063906656286
0.00100744776410722,0.0104212781331257
0.00105781891719228,0.0156319171996886
0.00112742571905323,0.0208425562662514
0.00121520512701306,0.0260531953328143
0.00131961282828144,0.0312638343993772
0.0014385502752405,0.03647447346594
0.0015693324976403,0.0416851125325029
0.00170871812176501,0.0468957515990657
0.00185301705921354,0.0521063906656286
0.00199828235645489,0.0573170297321915
0.00214058157207451,0.0625276687987543
0.00227633098512838,0.0677383078653172
0.00240266440774639,0.07294894693188
0.00251779895533622,0.0781595859984429
0.00262135430732216,0.0833702250650058
0.00271458096032742,0.0885808641315686
0.00280045742654516,0.0937915031981315
0.00288362630366652,0.0990021422646944
0.00297015395000265,0.104212781331257
0.00306711673986761,0.10942342039782
0.003182036567048,0.114634059464383
0.0033222070681893,0.119844698530946
0.00349396755486192,0.125055337597509
0.00370199174706364,0.130265976664072
0.00394866155051239,0.135476615730634
0.00423359160052341,0.140687254797197
0.00455335834876484,0.14589789386376
0.00490146928787888,0.151108532930323
0.00526858548757571,0.156319171996886
0.00564298648513128,0.161529811063449
0.00601124345598883,0.166740450130012
0.00635904703465003,0.171951089196574
0.0066721222058017,0.177161728263137
0.00693715563651227,0.1823723673297
0.00714266109906284,0.187583006396263
0.00727971580975225,0.192793645462826
0.00734251342577729,0.198004284529389
0.00732869643870836,0.203214923595952
0.00723944987471101,0.208425562662514
0.00707935766680493,0.213636201729077
0.00685604113249492,0.21884684079564
0.00657961435606482,0.224057479862203
0.00626200303275764,0.229268118928766
0.00591618096850692,0.234478757995329
0.0055553817609163,0.239689397061892
0.00519234228567336,0.244900036128454
0.00483862973830278,0.250110675195017
0.00450409555136882,0.25532131426158
0.00419648809583877,0.260531953328143
0.00392124243520508,0.265742592394706
0.00368145048632342,0.270953231461269
0.00347799990371747,0.276163870527832
0.00330985614328976,0.281374509594394
0.00317445081525961,0.286585148660957
0.00306813182436767,0.29179578772752
0.00298662783369052,0.297006426794083
0.00292548171173,0.302217065860646
0.00288041465678597,0.307427704927209
0.00284759381163018,0.312638343993772
0.00282378996988873,0.317848983060334
0.00280642660123125,0.323059622126897
0.00279353489654081,0.32827026119346
0.00278364001772286,0.333480900260023
0.00277560984032009,0.338691539326586
0.00276849849700148,0.343902178393149
0.00276141307374921,0.349112817459712
0.00275342378317114,0.354323456526275
0.00274352738857834,0.359534095592837
0.00273066249774147,0.3647447346594
0.00271376553842197,0.369955373725963
0.00269184940780961,0.375166012792526
0.00266408399415903,0.380376651859089
0.00262985926653996,0.385587290925652
0.00258881688016791,0.390797929992215
0.00254084403117563,0.396008569058777
0.00248603196276169,0.40121920812534
0.00242460931243216,0.406429847191903
0.00235686586648472,0.411640486258466
0.00228308424151716,0.416851125325029
0.00220349523426698,0.422061764391592
0.00211826750613082,0.427272403458155
0.0020275349749981,0.432483042524717
0.0019314572687434,0.43769368159128
0.00183030146061831,0.442904320657843
0.00172452846284688,0.448114959724406
0.00161486583393947,0.453325598790969
0.00150235064645692,0.458536237857532
0.00138833106909565,0.463746876924095
0.00127442245305955,0.468957515990657
0.00116242160659222,0.47416815505722
0.0010541901132694,0.479378794123783
0.000951522698005973,0.484589433190346
0.000856018890326721,0.489800072256909
0.000768975271899664,0.495010711323472
0.000691311728215356,0.500221350390035
0.000623539180817993,0.505431989456598
0.000565769427557137,0.51064262852316
0.000517761238260139,0.515853267589723
0.000478991872908003,0.521063906656286
0.000448740490648377,0.526274545722849
0.000426169807257756,0.531485184789412
0.000410394640292521,0.536695823855975
0.000400530029242995,0.541906462922538
0.000395716526544286,0.5471171019891
0.000395125031850352,0.552327741055663
0.000397947303576523,0.557538380122226
0.000403380414468429,0.562749019188789
0.000410613671655599,0.567959658255352
0.000418825025976043,0.573170297321915
0.000427191200992811,0.578380936388478
0.000434912334852428,0.58359157545504
0.000441248563915206,0.588802214521603
0.000445563319342236,0.594012853588166
0.00044736659492706,0.599223492654729
0.000446351256614831,0.604434131721292
0.000442416517051194,0.609644770787855
0.000435674688961864,0.614855409854418
0.000426439819949584,0.62006604892098
0.000415199322467817,0.625276687987543
0.000402571827772178,0.630487327054106
0.00038925592121507,0.635697966120669
0.00037597503226258,0.640908605187232
0.000363423592909386,0.646119244253795
0.000352218808896932,0.651329883320358
0.000342861250222004,0.65654052238692
0.000335706215277394,0.661751161453483
0.000330946670387252,0.666961800520046
0.000328607650269035,0.672172439586609
0.000328551371680407,0.677383078653172
0.000330491928447072,0.682593717719735
0.000334018214642676,0.687804356786298
0.000338623561094647,0.69301499585286
0.00034374038543428,0.698225634919423
0.000348777910447823,0.703436273985986
0.000353160719562733,0.708646913052549
0.000356365663189422,0.713857552119112
0.000357954506973878,0.719068191185675
0.000357599824689238,0.724278830252238
0.000355102054861178,0.729489469318801
0.000350396374542787,0.734700108385363
0.000343549039152685,0.739910747451926
0.000334743970411484,0.745121386518489
0.000324261474260102,0.750332025585052
0.000312451850960428,0.755542664651615
0.00029970715675885,0.760753303718178
0.000286434385585783,0.765963942784741
0.000273032840037332,0.771174581851303
0.00025987752783232,0.776385220917866
0.000247309213262257,0.781595859984429
0.000235630491643989,0.786806499050992
0.000225106175344208,0.792017138117555
0.000215965591478543,0.797227777184118
0.000208404232302127,0.802438416250681
0.000202582607429368,0.807649055317243
0.000198621048545611,0.812859694383806
0.000196590437683482,0.818070333450369
0.000196500125593558,0.823280972516932
0.000198285410263326,0.828491611583495
0.000201797619200283,0.833702250650058
0.000206799921324993,0.838912889716621
0.000212971434222312,0.844123528783183
0.000219921062196995,0.849334167849746
0.000227210984245018,0.854544806916309
0.000234388071912402,0.859755445982872
0.000241020048736301,0.864966085049435
0.000246732174838875,0.870176724115998
0.00025123984682993,0.875387363182561
0.000254372828130849,0.880598002249123
0.000256087825814874,0.885808641315686
0.000256467647307381,0.891019280382249
0.000255706956892767,0.896229919448812
0.000254086419604339,0.901440558515375
0.000251938491137155,0.906651197581938
0.000249609068598143,0.911861836648501
0.00024741953504938,0.917072475715063
0.000245633399978289,0.922283114781626
0.000244430855105958,0.927493753848189
0.000243893311708318,0.932704392914752
0.000243998589896774,0.937915031981315
0.000244626122881068,0.943125671047878
0.000245570512257042,0.948336310114441
0.000246561145972854,0.953546949181003
0.000247285405039366,0.958757588247566
0.000247413190020285,0.963968227314129
0.000246620978657312,0.969178866380692
0.000244614228570684,0.974389505447255
0.000241147507181761,0.979600144513818
0.000236042137173193,0.984810783580381
0.000229201315784815,0.990021422646943
0.000220622591550038,0.995232061713506
0.000210407317917425,1.00044270078007
0.000198766353491017,1.00565333984663
0.000186020971484676,1.0108639789132
0.000172597799947011,1.01607461797976
0.000159016730990353,1.02128525704632
0.000145871150826351,1.02649589611288
0.000133800529678225,1.03170653517945
0.000123456288397596,1.03691717424601
0.000115462797616391,1.04212781331257
0.000110376213017632,1.04733845237913
0.000108644458315903,1.0525490914457
0.000110571917946631,1.05775973051226
0.000116292228310384,1.06297036957882
0.000125751957774915,1.06818100864539
0.000138707004687496,1.07339164771195
0.00015473233776823,1.07860228677851
0.000173244409076079,1.08381292584508
0.000193534352714909,1.08902356491164
0.000214809095200544,1.0942342039782
0.000236236862218071,1.09944484304476
0.000256993335480811,1.10465548211133
0.000276304897665227,1.10986612117789
0.000293485951736943,1.11507676024445
0.000307968117102589,1.12028739931101
0.000319320064847724,1.12549803837758
0.000327257726205859,1.13070867744414
0.000331645472751807,1.1359193165107
0.000332489532080035,1.14112995557727
0.000329925315628464,1.14634059464383
0.000324200484210258,1.15155123371039
0.000315655488538043,1.15676187277696
0.000304703053241786,1.16197251184352
0.000291807698089768,1.16718315091008
0.000277465988383431,1.17239378997664
0.000262187849083151,1.17760442904321
0.000246479017855042,1.18281506810977
0.000230824580986135,1.18802570717633
0.000215673537397193,1.19323634624289
0.000201424450318162,1.19844698530946
0.000188412435196408,1.20365762437602
0.000176897945916316,1.20886826344258
0.000167058005691336,1.21407890250915
0.000158980634994709,1.21928954157571
0.000152663219564591,1.22450018064227
0.00014801541739687,1.22971081970884
0.000144866926180392,1.2349214587754
0.000142980044834871,1.24013209784196
0.000142066507035291,1.24534273690852
0.000141807597666862,1.25055337597509
0.000141876149179626,1.25576401504165
0.000141958716558646,1.26097465410821
0.000141776099309728,1.26618529317478
0.000141100449723334,1.27139593224134
0.00013976748658326,1.2766065713079
0.000137682801683354,1.28181721037446
0.000134821854390297,1.28702784944103
0.000131223925552672,1.29223848850759
0.000126980960797087,1.29744912757415
0.000122222786819459,1.30265976664072
0.00011710055536354,1.30787040570728
0.000111770403542801,1.31308104477384
0.000106379193423195,1.3182916838404
0.000101053822742458,1.32350232290697
9.58950330730068e-05,1.32871296197353
9.0975962427339e-05,1.33392360104009
8.63449956493494e-05,1.33913424010666
8.20318610922538e-05,1.34434487917322
7.80554969818546e-05,1.34955551823978
7.44320296064092e-05,1.35476615730634
7.11812946067527e-05,1.35997679637291
6.83306761721499e-05,1.36518743543947
6.59155801362722e-05,1.37039807450603
6.39765067672567e-05,1.3756087135726
6.25533400012629e-05,1.38081935263916
6.16780132981145e-05,1.38602999170572
6.13670559924688e-05,1.39124063077228
6.16156075494346e-05,1.39645126983885
6.23942922134651e-05,1.40166190890541
6.36499005917953e-05,1.40687254797197
6.53101970449102e-05,1.41208318703854
6.72924627996934e-05,1.4172938261051
6.9514710047312e-05,1.42250446517166
7.19079740680506e-05,1.42771510423822
7.44277990650413e-05,1.43292574330479
7.70630327235294e-05,1.43813638237135
7.98403427053908e-05,1.44334702143791
8.28234260577593e-05,1.44855766050448
8.61066189787717e-05,1.45376829957104
8.98034196007588e-05,1.4589789386376
9.40311886313669e-05,1.46418957770416
9.88938773108784e-05,1.46940021677073
0.000104464959882234,1.47461085583729
0.000110772768420701,1.47982149490385
0.000117790137989138,1.48503213397042
0.000125429713223114,1.49024277303698
0.000133545526982091,1.49545341210354
0.000141940647475662,1.5006640511701
0.000150379921283499,1.50587469023667
0.000158606225602491,1.51108532930323
0.000166358267562901,1.51629596836979
0.000173387877065789,1.52150660743636
0.000179474933757584,1.52671724650292
0.00018443850710528,1.53192788556948
0.000188143394847391,1.53713852463604
0.000190501921513868,1.54234916370261
0.000191471501879958,1.54755980276917
0.000191048991629854,1.55277044183573
0.000189263171320671,1.5579810809023
0.000186166805978848,1.56319171996886
0.000181829594429135,1.56840235903542
0.000176333006960153,1.57361299810198
0.000169767570181179,1.57882363716855
0.000162232670816088,1.58403427623511
0.000153838493216914,1.58924491530167
0.0001447093444147,1.59445555436824
0.000134987400531744,1.5996661934348
0.000124835848585261,1.60487683250136
0.000114440491538664,1.61008747156792
0.000104009103769096,1.61529811063449
9.37681265493727e-05,1.62050874970105
8.39566307675379e-05,1.62571938876761
7.48178017088044e-05,1.63093002783418
6.65884821154012e-05,1.63614066690074
5.94875212398997e-05,1.6413513059673
5.37038084608623e-05,1.64656194503386
4.93849202480994e-05,1.65177258410043
4.66272859105391e-05,1.65698322316699
4.54686907096787e-05,1.66219386223355
4.58837944765628e-05,1.66740450130012
4.77831580023919e-05,1.67261514036668
5.10160449589078e-05,1.67782577943324
5.53770112072957e-05,1.6830364184998
6.06160164410767e-05,1.68824705756637
6.64515109518782e-05,1.69345769663293
7.25856850550559e-05,1.69866833569949
7.872084784283e-05,1.70387897476606
8.45757550335171e-05,1.70908961383262
8.99006594996373e-05,1.71430025289918
9.44899307640474e-05,1.71951089196574
9.81912857702448e-05,1.72472153103231
0.000100910979862296,1.72993217009887
0.000102614693851458,1.73514280916543
0.000103324275270151,1.740353448232
0.0001031108956758,1.74556408729856
0.000102085516967986,1.75077472636512
0.00010038777252024,1.75598536543168
9.8174434636351e-05,1.76119600449825
9.56085518850194e-05,1.76640664356481
9.28501158866157e-05,1.77161728263137
9.00487965045148e-05,1.77682792169794
8.73389218325359e-05,1.7820385607645
8.48365355439217e-05,1.78724919983106
8.26380951179703e-05,1.79245983889762
8.082022167682e-05,1.79767047796419
7.94398952056048e-05,1.80288111703075
7.85346019988792e-05,1.80809175609731
7.81221543428944e-05,1.81330239516388
7.82001673201322e-05,1.81851303423044
7.87454364970488e-05,1.823723673297
7.97136569949138e-05,1.82893431236356
8.10400151540961e-05,1.83414495143013
8.26411454617162e-05,1.83935559049669
8.44187796824084e-05,1.84456622956325
8.62651494687783e-05,1.84977686862982
8.80698857802027e-05,1.85498750769638
8.97278475860138e-05,1.86019814676294
9.11470687495982e-05,1.8654087858295
9.22558854593198e-05,1.87061942489607
9.30083270679392e-05,1.87583006396263
9.33870250535735e-05,1.88104070302919
9.34031954956512e-05,1.88625134209576
9.30936342636857e-05,1.89146198116232
9.25150700659543e-05,1.89667262022888
9.17365830400393e-05,1.90188325929544
9.0831057077279e-05,1.90709389836201
8.98667511541242e-05,1.91230453742857
8.89000315128741e-05,1.91751517649513
8.79701125242254e-05,1.9227258155617
8.7096344233008e-05,1.92793645462826
8.62782119079614e-05,1.93314709369482
8.54978388092001e-05,1.93835773276138
8.4724466673003e-05,1.94356837182795
8.39201750429347e-05,1.94877901089451
8.30460160544373e-05,1.95398964996107
8.2067787147696e-05,1.95920028902764
8.09608191156775e-05,1.9644109280942
7.9713382075199e-05,1.96962156716076
7.83285595538544e-05,1.97483220622732
7.68246639054198e-05,1.98004284529389
7.52344276815424e-05,1.98525348436045
7.36032850667383e-05,1.99046412342701
7.19870543213101e-05,1.99567476249358
7.04492639805694e-05,2.00088540156014
6.9058263090283e-05,2.0060960406267
6.78841551264422e-05,2.01130667969326
6.69955291970117e-05,2.01651731875983
6.64559523301622e-05,2.02172795782639
6.63202386995059e-05,2.02693859689295
6.66306137434336e-05,2.03214923595952
6.74130169093925e-05,2.03735987502608
6.8673901321777e-05,2.04257051409264
7.03979568406666e-05,2.0477811531592
7.25471776091811e-05,2.05299179222577
7.50616039258178e-05,2.05820243129233
7.78618971353315e-05,2.06341307035889
8.08536791885844e-05,2.06862370942546
8.39333232019033e-05,2.07383434849202
8.6994661647662e-05,2.07904498755858
8.99359260481923e-05,2.08425562662514
9.26661764995222e-05,2.08946626569171
9.51105339705251e-05,2.09467690475827
9.72136859566983e-05,2.09988754382483
9.89413707628655e-05,2.1050981828914
0.000100279817764746,2.11030882195796
0.00010123338481031,2.11551946102452
0.000101820846671977,2.12073010009108
0.000102070918238865,2.12594073915765
0.000102017627553666,2.13115137822421
0.000101696090134437,2.13636201729077
0.000101139097585384,2.14157265635734
0.000100374752654022,2.1467832954239
9.94251969148009e-05,2.15199393449046
9.83063206127783e-05,2.15720457355702
9.7028241813346e-05,2.16241521262359
9.55963049146671e-05,2.16762585169015
9.40123727268183e-05,2.17283649075671
9.22762545628775e-05,2.17804712982328
9.03871995615747e-05,2.18325776888984
8.83454619854247e-05,2.1884684079564
8.61539898643404e-05,2.19367904702296
8.38202857555126e-05,2.19888968608953
8.13584365537618e-05,2.20410032515609
7.87912187989822e-05,2.20931096422265
7.61520776062045e-05,2.21452160328922
7.34866778077562e-05,2.21973224235578
7.08536620359911e-05,2.22494288142234
6.83242439439249e-05,2.2301535204889
6.59803275473791e-05,2.23536415955547
6.39109755226783e-05,2.24057479862203
6.22072373909361e-05,2.24578543768859
6.09555693669318e-05,2.25099607675516
6.0230300740411e-05,2.25620671582172
6.00857942239718e-05,2.26141735488828
6.05490797286869e-05,2.26662799395484
6.16137897206004e-05,2.27183863302141
6.32361773783538e-05,2.27704927208797
6.53338561256439e-05,2.28225991115453
6.7787672834231e-05,2.2874705502211
7.04468397034113e-05,2.29268118928766
7.313713176788e-05,2.29789182835422
7.56716423195506e-05,2.30310246742078
7.78633112845344e-05,2.30831310648735
7.95382318699771e-05,2.31352374555391
8.05486215462454e-05,2.31873438462047
8.07843282133577e-05,2.32394502368704
8.01818342016963e-05,2.3291556627536
7.87299119611517e-05,2.33436630182016
7.64713587043857e-05,2.33957694088672
7.35005679953692e-05,2.34478757995329
6.99570542217694e-05,2.34999821901985
6.60153986096712e-05,2.35520885808641
6.18724010390196e-05,2.36041949715298
5.77324718142824e-05,2.36563013621954
5.37924588621504e-05,2.3708407752861
5.022716330938e-05,2.37605141435266
4.71767437210346e-05,2.38126205341923
4.47370497386789e-05,2.38647269248579
4.29536722994972e-05,2.39168333155235
4.18201716694623e-05,2.39689397061892
4.12805750468734e-05,2.40210460968548
4.12358562920581e-05,2.40731524875204
4.15537572266867e-05,2.4125258878186
4.20810173323946e-05,2.41773652688517
4.26568759804286e-05,2.42294716595173
4.31266195745802e-05,2.42815780501829
4.33539750891844e-05,2.43336844408486
4.32312985353455e-05,2.43857908315142
4.26867559687256e-05,2.44378972221798
4.16880182079064e-05,2.44900036128454
4.02423522572837e-05,2.45421100035111
3.83933519228447e-05,2.45942163941767
3.62148672866599e-05,2.46463227848423
3.38029332513055e-05,2.4698429175508
3.12666369949249e-05,2.47505355661736
2.87188916339415e-05,2.48026419568392
2.6268001609412e-05,2.48547483475048
2.40107305921296e-05,2.49068547381705
2.20273420290838e-05,2.49589611288361
2.03788094560832e-05,2.50110675195017
1.91061238771697e-05,2.50631739101674
1.82313915062869e-05,2.5115280300833
1.77602427814993e-05,2.51673866914986
1.76849790159622e-05,2.52194930821642
1.79878717589246e-05,2.52715994728299
1.86440968011138e-05,2.53237058634955
1.96239156919097e-05,2.53758122541611
2.08938919878448e-05,2.54279186448268
2.24171228187459e-05,2.54800250354924
2.415265342807e-05,2.5532131426158
2.60543994877327e-05,2.55842378168236
2.80700094422212e-05,2.56363442074893
3.01401427526208e-05,2.56884505981549
3.21986124730699e-05,2.57405569888205
3.41737427135321e-05,2.57926633794862
3.59911320703715e-05,2.58447697701518
3.75778098945602e-05,2.58968761608174
3.88675471407169e-05,2.5948982551483
3.98068662879087e-05,2.60010889421487
4.0361116194599e-05,2.60531953328143
4.05198666135123e-05,2.61053017234799
4.03008561625643e-05,2.61574081141456
3.97518093054082e-05,2.62095145048112
3.89496214434195e-05,2.62616208954768
3.79966808193195e-05,2.63137272861424
3.70144217444308e-05,2.63658336768081
3.61345449187304e-05,2.64179400674737
3.54886509501206e-05,2.64700464581393
3.51972674340365e-05,2.6522152848805
3.53593713610715e-05,2.65742592394706
3.60434951427632e-05,2.66263656301362
3.72813531454672e-05,2.66784720208018
3.90646535627037e-05,2.67305784114675
4.13454032504827e-05,2.67826848021331
4.40396193729198e-05,2.68347911927987
4.70339854918942e-05,2.68868975834644
5.01946822434136e-05,2.693900397413
5.33774240882677e-05,2.69911103647956
5.64376667016274e-05,2.70432167554612
5.92400168588686e-05,2.70953231461269
6.16660605539791e-05,2.71474295367925
6.36200914683453e-05,2.71995359274581
6.50325265117742e-05,2.72516423181238
6.5861091158994e-05,2.73037487087894
6.60901029590171e-05,2.7355855099455
6.57283465043513e-05,2.74079614901206
6.48061021660321e-05,2.74600678807863
6.33718651787579e-05,2.75121742714519
6.14891868990848e-05,2.75642806621175
5.92339125509148e-05,2.76163870527832
5.66919111467102e-05,2.76684934434488
5.39572250041989e-05,2.77205998341144
5.11304349110837e-05,2.777270622478
4.83169607777173e-05,2.78248126154457
4.5625004898925e-05,2.78769190061113
4.31628942119284e-05,2.79290253967769
4.10356792402485e-05,2.79811317874426
3.93409846144307e-05,2.80332381781082
3.81642593868598e-05,2.80853445687738
3.75737238585421e-05,2.81374509594394
3.76154332944758e-05,2.81895573501051
3.83089603591935e-05,2.82416637407707
3.96442240458661e-05,2.82937701314363
4.15799552346544e-05,2.8345876522102
4.40441860149901e-05,2.83979829127676
4.69369868666403e-05,2.84500893034332
5.0135465563023e-05,2.85021956940988
5.35008043252684e-05,2.85543020847645
5.68868733849653e-05,2.86064084754301
6.01497493531499e-05,2.86585148660957
6.31573153799032e-05,2.87106212567614
6.5798052616416e-05,2.8762727647427
6.7988166027744e-05,2.88148340380926
6.96763269464931e-05,2.88669404287582
7.08455501339774e-05,2.89190468194239
7.15120300049783e-05,2.89711532100895
7.17211020850879e-05,2.90232596007551
7.1540826895523e-05,2.90753659914208
7.10539681154783e-05,2.91274723820864
7.03493147593679e-05,2.9179578772752
6.95133506488926e-05,2.92316851634176
6.86231939385516e-05,2.92837915540833
6.77415253978528e-05,2.93358979447489
6.69139263829544e-05,2.93880043354145
6.61687007285761e-05,2.94401107260802
6.55189118366114e-05,2.94922171167458
6.49660789536993e-05,2.95443235074114
6.45047874629329e-05,2.9596429898077
6.41274027313273e-05,2.96485362887427
6.38281404051748e-05,2.97006426794083
6.36059211514931e-05,2.97527490700739
6.34656894789466e-05,2.98048554607396
6.34181574728253e-05,2.98569618514052
6.34781950772448e-05,2.99090682420708
6.36622851911139e-05,2.99611746327364
6.39855646912207e-05,3.00132810234021
6.44589712015379e-05,3.00653874140677
6.50869202196373e-05,3.01174938047333
6.58657761411887e-05,3.0169600195399
6.67831933904757e-05,3.02217065860646
6.78182328748279e-05,3.02738129767302
6.89420408856325e-05,3.03259193673959
7.0118835146551e-05,3.03780257580615
7.13069802060109e-05,3.04301321487271
7.24600367264864e-05,3.04822385393927
7.35278055031771e-05,3.05343449300584
7.44575174076395e-05,3.0586451320724
7.51954052274788e-05,3.06385577113896
7.5688902345847e-05,3.06906641020552
7.58896331002872e-05,3.07427704927209
7.57571981628925e-05,3.07948768833865
7.52635435935708e-05,3.08469832740521
7.43974780892998e-05,3.08990896647178
7.31687200944961e-05,3.09511960553834
7.16107619757717e-05,3.1003302446049
6.97818656072107e-05,3.10554088367146
6.77636638105522e-05,3.11075152273803
6.56571208331065e-05,3.11596216180459
6.35759637066406e-05,3.12117280087115
6.16380780358442e-05,3.12638343993772
5.99557015884032e-05,3.13159407900428
5.86254860620473e-05,3.13680471807084
5.77195862431972e-05,3.14201535713741
5.72788555569148e-05,3.14722599620397
5.73089856343556e-05,3.15243663527053
5.77800605920936e-05,3.15764727433709
5.86295612372966e-05,3.16285791340366
5.97684185333406e-05,3.16806855247022
6.10893464506319e-05,3.17327919153678
6.24764359897381e-05,3.17848983060335
6.38148969446487e-05,3.18370046966991
6.49998974390887e-05,3.18891110873647
6.59436527027175e-05,3.19412174780303
6.65802121908089e-05,3.1993323868696
6.68677339932376e-05,3.20454302593616
6.67883617952952e-05,3.20975366500272
6.63460850037929e-05,3.21496430406929
6.55631355012823e-05,3.22017494313585
6.44755430832445e-05,3.22538558220241
6.31284436597117e-05,3.23059622126897
6.15716328035831e-05,3.23580686033554
5.985571392313e-05,3.2410174994021
5.80290380477597e-05,3.24622813846866
5.61354980918764e-05,3.25143877753522
5.42131413953348e-05,3.25664941660179
5.22935053621852e-05,3.26186005566835
5.04015566937038e-05,3.26707069473491
4.85561128430134e-05,3.27228133380148
4.67706308202873e-05,3.27749197286804
4.50542520243493e-05,3.2827026119346
4.3412987049342e-05,3.28791325100117
4.18509131809133e-05,3.29312389006773
4.03712471771215e-05,3.29833452913429
3.89771573332516e-05,3.30354516820085
3.76722009907351e-05,3.30875580726742
3.6460320936397e-05,3.31396644633398
3.53454037002631e-05,3.31917708540054
3.43304842241898e-05,3.32438772446711
3.34167587340634e-05,3.32959836353367
3.26026229337836e-05,3.33480900260023
3.18829704452758e-05,3.34001964166679
3.12489581522392e-05,3.34523028073336
3.06883718249931e-05,3.35044091979992
3.01866184627454e-05,3.35565155886648
2.97282510098085e-05,3.36086219793305
2.92988208099471e-05,3.36607283699961
2.88867769451357e-05,3.37128347606617
2.84851069774946e-05,3.37649411513273
2.80924478452382e-05,3.3817047541993
2.7713483760202e-05,3.38691539326586
2.73585733216052e-05,3.39212603233242
2.7042685767302e-05,3.39733667139898
2.67838482464445e-05,3.40254731046555
2.66013869645793e-05,3.40775794953211
2.65142680765497e-05,3.41296858859867
2.65398043934528e-05,3.41817922766524
2.66928996889874e-05,3.4233898667318
2.69858736147175e-05,3.42860050579836
2.74287744248729e-05,3.43381114486493
2.80299730715326e-05,3.43902178393149
2.87967655660592e-05,3.44423242299805
2.97357059895887e-05,3.44944306206461
3.0852452489475e-05,3.45465370113118
3.21510218998278e-05,3.45986434019774
3.36324929007456e-05,3.4650749792643
3.52933437238795e-05,3.47028561833087
3.7123728188639e-05,3.47549625739743
3.91060581776618e-05,3.48070689646399
4.12142563317008e-05,3.48591753553055
4.34139674510132e-05,3.49112817459712
4.56638818467363e-05,3.49633881366368
4.79181509335078e-05,3.50154945273024
5.01296940046934e-05,3.50676009179681
5.22540363962913e-05,3.51197073086337
5.42532103071005e-05,3.51718136992993
5.60992090840573e-05,3.52239200899649
5.77765209917259e-05,3.52760264806306
5.92833741938228e-05,3.53281328712962
6.06314846554094e-05,3.53802392619618
6.18442887513165e-05,3.54323456526275
6.2953834667348e-05,3.54844520432931
6.39966742160633e-05,3.55365584339587
6.50092174461618e-05,3.55886648246243
6.602307232697e-05,3.564077121529
6.70608861257552e-05,3.56928776059556
6.8133138338954e-05,3.57449839966212
6.92362192683663e-05,3.57970903872869
7.03519806938502e-05,3.58491967779525
7.14487848410864e-05,3.59013031686181
7.24839235336799e-05,3.59534095592837
7.34071466868002e-05,3.60055159499494
7.41649394813714e-05,3.6057622340615
7.47051272274569e-05,3.61097287312806
7.49813682006314e-05,3.61618351219463
7.49571160865655e-05,3.62139415126119
7.4608690910806e-05,3.62660479032775
7.39271845009276e-05,3.63181542939431
7.29190364737505e-05,3.63702606846088
7.16052413596173e-05,3.64223670752744
7.00192777165089e-05,3.647447346594
6.82039758983833e-05,3.65265798566057
6.6207651620305e-05,3.65786862472713
6.40799163843303e-05,3.66307926379369
6.18676226647295e-05,3.66828990286025
5.96114030892539e-05,3.67350054192682
5.73432140281991e-05,3.67871118099338
5.50851955745004e-05,3.68392182005994
5.28500186148532e-05,3.68913245912651
5.06427186027124e-05,3.69434309819307
4.84638331591654e-05,3.69955373725963
4.63134885329151e-05,3.70476437632619
4.41959405989038e-05,3.70997501539276
4.21239891733946e-05,3.71518565445932
4.01226639534341e-05,3.72039629352588
3.82316322175224e-05,3.72560693259245
3.65058990615879e-05,3.73081757165901
3.50145477107872e-05,3.73602821072557
3.38374800666722e-05,3.74123884979213
3.30603410137914e-05,3.7464494888587
3.27680176652992e-05,3.75166012792526
3.30372724905784e-05,3.75687076699182
3.39291783942746e-05,3.76208140605839
3.54820632291383e-05,3.76729204512495
3.77056385173559e-05,3.77250268419151
4.05768882980766e-05,3.77771332325807
4.40381419470174e-05,3.78292396232464
4.79975672221102e-05,3.7881346013912
5.23321165735125e-05,3.79334524045776
5.68927605291776e-05,3.79855587952433
6.15116639926201e-05,3.80376651859089
6.6010818055433e-05,3.80897715765745
7.02115404179503e-05,3.81418779672401
7.39442061152943e-05,3.81939843579058
7.70575671417619e-05,3.82460907485714
7.94270614039641e-05,3.8298197139237
8.09615921350304e-05,3.83503035299027
8.16083704650257e-05,3.84024099205683
8.13555470725045e-05,3.84545163112339
8.02325040106419e-05,3.85066227018995
7.83078252339134e-05,3.85587290925652
7.56851049586451e-05,3.86108354832308
7.24968787417132e-05,3.86629418738964
6.88970664701164e-05,3.87150482645621
6.50523944432798e-05,3.87671546552277
6.11333123407172e-05,3.88192610458933
5.73049388032098e-05,3.88713674365589
5.37185568892398e-05,3.89234738272246
5.05041393768818e-05,3.89755802178902
4.77643163853266e-05,3.90276866085558
4.55701075764233e-05,3.90797929992215
4.39586325652009e-05,3.91318993898871
4.29328912956058e-05,3.91840057805527
4.24635771900145e-05,3.92361121712183
4.24927570723973e-05,3.9288218561884
4.29391313407086e-05,3.93403249525496
4.37044843185411e-05,3.93924313432152
4.46808567132632e-05,3.94445377338809
4.57579271547893e-05,3.94966441245465
4.68300832936629e-05,3.95487505152121
4.78026972380427e-05,3.96008569058777
4.85971937829151e-05,3.96529632965434
4.9154607500546e-05,3.9705069687209
4.9437457179684e-05,3.97571760778746
4.94299113124735e-05,3.98092824685403
4.91363627191337e-05,3.98613888592059
4.85786602631174e-05,3.99134952498715
4.77923486645349e-05,3.99656016405371
4.6822334139765e-05,4.00177080312028
4.57184181642087e-05,4.00698144218684
4.45311224792921e-05,4.0121920812534
4.33081682321181e-05,4.01740272031997
4.20918774823433e-05,4.02261335938653
4.09176461800016e-05,4.02782399845309
3.98135065024327e-05,4.03303463751965
3.88006669560076e-05,4.03824527658622
3.78948049833957e-05,4.04345591565278
3.71078020387645e-05,4.04866655471934
3.64495658787073e-05,4.05387719378591
3.5929586058972e-05,4.05908783285247
3.55579181784316e-05,4.06429847191903
3.53453861819554e-05,4.06950911098559
3.53029197003046e-05,4.07471975005216
3.54400889684667e-05,4.07993038911872
3.57630431837079e-05,4.08514102818528
3.62721774458492e-05,4.09035166725185
3.69599284099418e-05,4.09556230631841
3.78091142189943e-05,4.10077294538497
3.87921830356677e-05,4.10598358445153
3.98716196821969e-05,4.1111942235181
4.10015955132258e-05,4.11640486258466
4.21307562551705e-05,4.12161550165122
4.32058561361125e-05,4.12682614071779
4.41757959327878e-05,4.13203677978435
4.49955355779688e-05,4.13724741885091
4.56293476675455e-05,4.14245805791747
4.60529623921882e-05,4.14766869698404
4.62543177124527e-05,4.1528793360506
4.62328470332036e-05,4.15808997511716
4.59974750076496e-05,4.16330061418373
4.55637096161264e-05,4.16851125325029
4.49503759761409e-05,4.17372189231685
4.41766037611512e-05,4.17893253138341
4.32596396269693e-05,4.18414317044998
4.22139109833071e-05,4.18935380951654
4.10515389230183e-05,4.1945644485831
3.97842231237207e-05,4.19977508764967
3.84261469873026e-05,4.20498572671623
3.69973260614604e-05,4.21019636578279
3.55266891152095e-05,4.21540700484935
3.4054166975395e-05,4.22061764391592
3.26311774978697e-05,4.22582828298248
3.1319122225043e-05,4.23103892204904
3.0185817785364e-05,4.23624956111561
2.93001246797271e-05,4.24146020018217
2.87253528207397e-05,4.24667083924873
2.85122645637218e-05,4.25188147831529
2.86926208131496e-05,4.25709211738186
2.92742011453078e-05,4.26230275644842
3.02380738449159e-05,4.26751339551498
3.15386175516287e-05,4.27272403458155
3.31064426734306e-05,4.27793467364811
3.48539796853821e-05,4.28314531271467
3.66831483798715e-05,4.28835595178123
3.84942474970555e-05,4.2935665908478
4.01950457283516e-05,4.29877722991436
4.1709032731852e-05,4.30398786898092
4.29819022890685e-05,4.30919850804749
4.39855697246361e-05,4.31440914711405
4.47193376038533e-05,4.31961978618061
4.52081735117484e-05,4.32483042524717
4.54984047617553e-05,4.33004106431374
4.56514244689944e-05,4.3352517033803
4.57362081554097e-05,4.34046234244686
4.582153941581e-05,4.34567298151343
4.59688310032039e-05,4.35088362057999
4.62263116565884e-05,4.35609425964655
4.66251484517714e-05,4.36130489871311
4.71778172313204e-05,4.36651553777968
4.78787523162864e-05,4.37172617684624
4.87070347216138e-05,4.3769368159128
4.96306464653076e-05,4.38214745497937
5.06116527629797e-05,4.38735809404593
5.1611591571137e-05,4.39256873311249
5.2596359191777e-05,4.39777937217905
5.35399791299376e-05,4.40299001124562
5.44268162566749e-05,4.40820065031218
5.52520272069791e-05,4.41341128937874
5.60202910778333e-05,4.41862192844531
5.67431079997358e-05,4.42383256751187
5.74351532239799e-05,4.42904320657843
5.81103019680129e-05,4.43425384564499
5.87779757024103e-05,4.43946448471156
5.94403971208028e-05,4.44467512377812
6.0091186873808e-05,4.44988576284468
6.07155129735905e-05,4.45509640191125
6.12917479826041e-05,4.46030704097781
6.17943406760017e-05,4.46551768004437
6.21974087619774e-05,4.47072831911093
6.24784413154675e-05,4.4759389581775
6.262148441359e-05,4.48114959724406
6.26192742986172e-05,4.48636023631062
6.24739640794948e-05,4.49157087537719
6.21963312742511e-05,4.49678151444375
6.18036124500499e-05,4.50199215351031
6.13163427074156e-05,4.50720279257687
6.07547417120082e-05,4.51241343164344
6.01352567640847e-05,4.51762407071
5.946783684166e-05,4.52283470977656
5.87543786365652e-05,4.52804534884313
5.79885824360124e-05,4.53325598790969
5.71572202355634e-05,4.53846662697625
5.62425929968713e-05,4.54367726604281
5.5225776979116e-05,4.54888790510938
5.409015813493e-05,4.55409854417594
5.2824740596451e-05,4.5593091832425
5.14267852136114e-05,4.56451982230907
4.99034670036933e-05,4.56973046137563
4.82724064545492e-05,4.57494110044219
4.65610960395391e-05,4.58015173950875
4.48053810556092e-05,4.58536237857532
4.30472434655524e-05,4.59057301764188
4.13321718852074e-05,4.59578365670844
3.9706385945791e-05,4.60099429577501
3.82141345588538e-05,4.60620493484157
3.68952256213028e-05,4.61141557390813
3.57828891254098e-05,4.61662621297469
3.49020402655968e-05,4.62183685204126
3.42679985311713e-05,4.62704749110782
3.38857276094016e-05,4.63225813017438
3.3749675975352e-05,4.63746876924095
3.38443023788316e-05,4.64267940830751
3.41453486638719e-05,4.64789004737407
3.46218656251331e-05,4.65310068644063
3.52389070690645e-05,4.6583113255072
3.59606950368309e-05,4.66352196457376
3.67539465432184e-05,4.66873260364032
3.75909653084143e-05,4.67394324270689
3.84520658859617e-05,4.67915388177345
3.93269302452592e-05,4.68436452084001
4.021460408121e-05,4.68957515990657
4.11220130498894e-05,4.69478579897314
4.2061094703769e-05,4.6999964380397
4.30448663768182e-05,4.70520707710626
4.40829441828021e-05,4.71041771617283
4.51771576650821e-05,4.71562835523939
4.63179419857987e-05,4.72083899430595
4.74821232090624e-05,4.72604963337252
4.86325479807533e-05,4.73126027243908
4.97197692286415e-05,4.73647091150564
5.06857197828967e-05,4.7416815505722
5.14690281167047e-05,4.74689218963877
5.20113961547054e-05,4.75210282870533
5.22643020608007e-05,4.75731346777189
5.21952318391839e-05,4.76252410683845
5.17926874158574e-05,4.76773474590502
5.10693550036765e-05,4.77294538497158
5.00630228130788e-05,4.77815602403814
4.88350807802309e-05,4.78336666310471
4.74666844031897e-05,4.78857730217127
4.60528911379028e-05,4.79378794123783
4.46952599150562e-05,4.79899858030439
4.34935305627402e-05,4.80420921937096
4.25370678198668e-05,4.80941985843752
4.18967687134134e-05,4.81463049750408
4.16181004809824e-05,4.81984113657065
4.17158672760435e-05,4.82505177563721
4.21712035525505e-05,4.83026241470377
4.29311628453062e-05,4.83547305377033
4.39111125543978e-05,4.8406836928369
4.49999578595507e-05,4.84589433190346
4.60680033639994e-05,4.85110497097002
4.69770276389774e-05,4.85631561003659
4.75919094046835e-05,4.86152624910315
4.77929283626929e-05,4.86673688816971
4.74876980671022e-05,4.87194752723627
4.66216034731944e-05,4.87715816630284
4.51856384732581e-05,4.8823688053694
4.32206851393922e-05,4.88757944443596
4.0817547612389e-05,4.89279008350253
3.8112432520626e-05,4.89800072256909
3.52780193128465e-05,4.90321136163565
3.25107380248862e-05,4.90842200070222
3.00153103905222e-05,4.91363263976878
2.79879543170637e-05,4.91884327883534
2.6599851874313e-05,4.9240539179019
2.59825043268057e-05,4.92926455696847
2.62164343352515e-05,4.93447519603503
2.73243603464132e-05,4.93968583510159
2.92695000949338e-05,4.94489647416815
3.19591162020596e-05,4.95010711323472
3.52528645661436e-05,4.95531775230128
3.89750137673169e-05,4.96052839136784
4.29292302174098e-05,4.96573903043441
4.69144112748623e-05,4.97094966950097
5.07400164623326e-05,4.97616030856753
5.4239490317114e-05,4.98137094763409
5.72806617398401e-05,4.98658158670066
5.97723989337184e-05,4.99179222576722
6.16672409089935e-05,4.99700286483378
6.29601589984997e-05,5.00221350390035
6.36839740134167e-05,5.00742414296691
6.39022283645526e-05,5.01263478203347
6.37004662400639e-05,5.01784542110004
6.31769053218912e-05,5.0230560601666
6.24334035666549e-05,5.02826669923316
6.15674599592069e-05,5.03347733829972
6.06657719407931e-05,5.03868797736629
5.979963911167e-05,5.04389861643285
5.90222838307604e-05,5.04910925549941
5.83679778067219e-05,5.05431989456597
5.78527330788452e-05,5.05953053363254
5.74762390670109e-05,5.0647411726991
5.72246990069069e-05,5.06995181176566
5.70742274750032e-05,5.07516245083223
5.69945016970896e-05,5.08037308989879
5.69523996143292e-05,5.08558372896535
5.69153974706586e-05,5.09079436803191
5.68545342603282e-05,5.09600500709848
5.67467802214743e-05,5.10121564616504
5.6576676234677e-05,5.1064262852316
5.63371469912548e-05,5.11163692429817
5.60294390329207e-05,5.11684756336473
5.5662198117944e-05,5.12205820243129
5.52497770337273e-05,5.12726884149786
5.48099479185078e-05,5.13247948056442
5.43612708964552e-05,5.13769011963098
5.39204294395363e-05,5.14290075869754
5.34998687961911e-05,5.14811139776411
5.31060570001217e-05,5.15332203683067
5.27386244998887e-05,5.15853267589723
5.23905323020811e-05,5.16374331496379
5.20492817607725e-05,5.16895395403036
5.16990305421566e-05,5.17416459309692
5.13233414779905e-05,5.17937523216348
5.09081866670402e-05,5.18458587123005
5.0444776893436e-05,5.18979651029661
4.99317971360881e-05,5.19500714936317
4.93767035356681e-05,5.20021778842974
4.87958658984139e-05,5.2054284274963
4.82135035450722e-05,5.21063906656286
4.76595356921541e-05,5.21584970562942
4.71666232476919e-05,5.22106034469599
4.67667923451359e-05,5.22627098376255
4.64880836037639e-05,5.23148162282911
4.63516575401573e-05,5.23669226189567
4.63697095768078e-05,5.24190290096224
4.65444219239618e-05,5.2471135400288
4.68680261523263e-05,5.25232417909536
4.73238950465481e-05,5.25753481816193
4.78884498633535e-05,5.26274545722849
4.85335786955873e-05,5.26795609629505
4.92292241793539e-05,5.27316673536161
4.9945815406188e-05,5.27837737442818
5.0656281444559e-05,5.28358801349474
5.13374770676347e-05,5.2887986525613
5.19709561710345e-05,5.29400929162787
5.25431261699742e-05,5.29921993069443
5.30448923239973e-05,5.30443056976099
5.34709455852544e-05,5.30964120882756
5.38188595493678e-05,5.31485184789412
5.40881463764158e-05,5.32006248696068
5.42793877909096e-05,5.32527312602724
5.43935170005828e-05,5.33048376509381


==> figures/tikz/VS/M16_P4_Spec_Ref.csv <==
VS,F
12640.0980541059,0
12832.6475741605,0.00244140625
13411.2568406058,0.0048828125
14378.8020087995,0.00732421875
15740.0566277337,0.009765625
17501.6610070105,0.01220703125
19672.0782275445,0.0146484375
22261.5357692054,0.01708984375
25281.9515412989,0.01953125
28746.8429890186,0.02197265625
32671.2179218983,0.0244140625
37071.4457769591,0.02685546875
41965.1081943104,0.029296875
47370.8280473648,0.03173828125
53308.0764305836,0.0341796875
59796.9575578357,0.03662109375
66857.9720531485,0.0390625
74511.7597082591,0.04150390625
82778.8234198941,0.0439453125
91679.2366831423,0.04638671875
101232.33768225,0.048828125
111456.41366161,0.05126953125
122368.37985172,0.0537109375
133983.457741545,0.05615234375
146314.857905095,0.05859375
159373.47288324,0.06103515625
173167.585771697,0.0634765625
187702.600156752,0.06591796875
202980.796860183,0.068359375
219001.122598157,0.07080078125
235759.015125833,0.0732421875
253246.268736705,0.07568359375
271450.943126707,0.078125
290357.317637758,0.08056640625
309945.891790036,0.0830078125
330193.431828661,0.08544921875
351073.061785611,0.087890625
372554.396331998,0.09033203125
394603.711512415,0.0927734375
417184.148355975,0.09521484375
440255.943391249,0.09765625
463776.679295707,0.10009765625
487701.548321632,0.1025390625
511983.620791158,0.10498046875
536574.110867516,0.107421875
561422.632003409,0.10986328125
586477.434947095,0.1123046875
611685.621947885,0.11474609375
636993.33183082,0.1171875
662345.891879406,0.11962890625
687687.93393971,0.1220703125
712963.473793379,0.12451171875
738115.954587425,0.126953125
763088.256894661,0.12939453125
787822.679745329,0.1318359375
812260.898650118,0.13427734375
836343.908159951,0.13671875
860011.957813337,0.13916015625
883204.491347774,0.1416015625
905860.09974507,0.14404296875
927916.498998787,0.146484375
949310.543404461,0.14892578125
969978.284662408,0.1513671875
989855.086146173,0.15380859375
1008875.80033969,0.15625
1026975.01571136,0.15869140625
1044087.37721695,0.1611328125
1060147.9822627,0.16357421875
1075092.85138605,0.166015625
1088859.47020335,0.16845703125
1101387.3964211,0.1708984375
1112618.92300249,0.17333984375
1122499.78601908,0.17578125
1130979.90339217,0.17822265625
1138014.12872806,0.1806640625
1143563.00285527,0.18310546875
1147593.48455004,0.185546875
1150079.64134165,0.18798828125
1151003.28126136,0.1904296875
1150354.50695611,0.19287109375
1148132.17473269,0.1953125
1144344.24280964,0.19775390625
1139007.99529507,0.2001953125
1132150.13112062,0.20263671875
1123806.71027234,0.205078125
1114022.95307829,0.20751953125
1102852.89194147,0.2099609375
1090358.87863471,0.21240234375
1076610.95398955,0.21484375
1061686.09039791,0.21728515625
1045667.3208926,0.2197265625
1028642.77157507,0.22216796875
1010704.61672193,0.224609375
991947.977944437,0.22705078125
972469.790233077,0.2294921875
952367.658546395,0.23193359375
931738.728774119,0.234375
910678.596414447,0.23681640625
889280.275171099,0.2392578125
867633.245934596,0.24169921875
845822.604320675,0.244140625
823928.322170643,0.24658203125
802024.635262087,0.2490234375
780179.566033556,0.25146484375
758454.586501549,0.25390625
736904.422854439,0.25634765625
715576.999558548,0.2587890625
694513.51731567,0.26123046875
673748.655971273,0.263671875
653310.890580313,0.26611328125
633222.90637195,0.2685546875
613502.096378549,0.27099609375
594161.124054036,0.2734375
575208.532329185,0.27587890625
556649.380244959,0.2783203125
538485.888559114,0.28076171875
520718.076507431,0.283203125
503344.373174364,0.28564453125
486362.188629275,0.2880859375
469768.432042758,0.29052734375
453559.966332617,0.29296875
437733.991414768,0.29541015625
422288.350761744,0.2978515625
407221.758612139,0.30029296875
392533.947743189,0.302734375
378225.74013693,0.30517578125
364299.045068158,0.3076171875
350756.79106047,0.31005859375
337602.799748452,0.3125
324841.61091634,0.31494140625
312478.26883727,0.3173828125
300518.080507449,0.31982421875
288966.356464857,0.322265625
277828.144623439,0.32470703125
267107.966973498,0.3271484375
256809.568138636,0.32958984375
246935.683688112,0.33203125
237487.834834852,0.33447265625
228466.154760546,0.3369140625
219869.250357582,0.33935546875
211694.101718987,0.341796875
203936.000294144,0.34423828125
196588.525306779,0.3466796875
189643.556842584,0.34912109375
183091.322988978,0.3515625
176920.477572617,0.35400390625
171118.204405707,0.3564453125
165670.343525896,0.35888671875
160561.534693436,0.361328125
155775.373382925,0.36376953125
151294.574657645,0.3662109375
147101.140619122,0.36865234375
143176.527555651,0.37109375
139501.809440685,0.37353515625
136057.835023548,0.3759765625
132825.376379006,0.37841796875
129785.267408606,0.380859375
126918.531387363,0.38330078125
124206.497200138,0.3857421875
121630.904392889,0.38818359375
119173.997559766,0.390625
116818.610887914,0.39306640625
114548.24388303,0.3955078125
112347.129400699,0.39794921875
110200.295116244,0.400390625
108093.619488538,0.40283203125
106013.883123417,0.4052734375
103948.816235288,0.40771484375
101887.1426581,0.41015625
99818.6205867454,0.41259765625
97734.0799550115,0.4150390625
95625.4560930717,0.41748046875
93485.8190716589,0.419921875
91309.3979443889,0.42236328125
89091.5989547341,0.4248046875
86829.0166872337,0.42724609375
84519.4371179394,0.4296875
82161.8315578957,0.43212890625
79756.3405836473,0.4345703125
77304.2472055506,0.43701171875
74807.9387307798,0.439453125
72270.8570241183,0.44189453125
69697.4371451495,0.4443359375
67093.0346336275,0.44677734375
64463.8420135077,0.44921875
61816.7953784108,0.45166015625
59159.4721958593,0.4541015625
56499.981714234,0.45654296875
53846.8495662602,0.458984375
51208.8983289007,0.46142578125
48595.1259166708,0.4638671875
46014.5837505024,0.46630859375
43476.2566563018,0.46875
40988.9464071631,0.47119140625
38561.1607335277,0.4736328125
36201.0094907279,0.47607421875
33916.1094989604,0.478515625
31713.4993634948,0.48095703125
29599.565350243,0.4833984375
27579.9791415086,0.48583984375
25659.6480367154,0.48828125
23842.6779008888,0.49072265625
22132.3489068927,0.4931640625
20531.1038724951,0.49560546875
19040.5487659905,0.498046875
17661.4647491171,0.50048828125
16393.8309471062,0.5029296875
15236.8569855405,0.50537109375
14189.0242138736,0.5078125
13248.1344465648,0.51025390625
12411.3649944746,0.5126953125
11675.3287302899,0.51513671875
11036.1379304775,0.517578125
10489.4706601848,0.52001953125
10030.638513831,0.5224609375
9654.65458974563,0.52490234375
9356.30065889975,0.52734375
9130.19258222854,0.52978515625
8970.84313507311,0.5322265625
8872.72150777604,0.53466796875
8830.30886559858,0.537109375
8838.14946626779,0.53955078125
8890.89694728638,0.5419921875
8983.35550561932,0.54443359375
9110.5157977893,0.546875
9267.58548734347,0.54931640625
9450.01445795854,0.5517578125
9653.51479325565,0.55419921875
9874.07569807207,0.556640625
10107.9736000756,0.55908203125
10351.777725004,0.5615234375
10602.3514834381,0.56396484375
10856.8500420063,0.56640625
11112.7144775556,0.56884765625
11367.6629295064,0.5712890625
11619.6791738771,0.57373046875
11866.9990429254,0.576171875
12108.0951077444,0.57861328125
12341.6600282355,0.5810546875
12566.588956532,0.58349609375
12781.9613570219,0.5859375
12987.0225795516,0.58837890625
13181.1654930655,0.5908203125
13363.9124557551,0.59326171875
13534.8978655719,0.595703125
13693.8515025012,0.59814453125
13840.5828419643,0.6005859375
13974.9664877135,0.60302734375
14096.9288430817,0.60546875
14206.4361117816,0.60791015625
14303.4836938517,0.6103515625
14388.0870189081,0.61279296875
14460.2738375634,0.615234375
14520.077972596,0.61767578125
14567.5345139905,0.6201171875
14602.6764260593,0.62255859375
14625.532520193,0.625
14636.1267330759,0.62744140625
14634.4786371504,0.6298828125
14620.6050974832,0.63232421875
14594.5229768144,0.634765625
14556.2527783647,0.63720703125
14505.8231039657,0.6396484375
14443.2757933781,0.64208984375
14368.67159951,0.64453125
14282.096243963,0.64697265625
14183.6666883259,0.6494140625
14073.5374493786,0.65185546875
13951.9067813604,0.654296875
13819.0225462003,0.65673828125
13675.1875935997,0.6591796875
13520.7644774899,0.66162109375
13356.1793440127,0.6640625
13181.9248389772,0.66650390625
12998.5618998003,0.6689453125
12806.7203181433,0.67138671875
12607.0979845389,0.673828125
12400.4587548218,0.67626953125
12187.628909528,0.6787109375
11969.4922108515,0.68115234375
11746.9835963633,0.68359375
11521.0815835262,0.68603515625
11292.7994930413,0.6884765625
11063.1756311806,0.69091796875
10833.2626004518,0.693359375
10604.1159332443,0.69580078125
10376.7822636354,0.6982421875
10152.2872675852,0.70068359375
9931.62361075162,0.703125
9715.73914576199,0.70556640625
9505.52559685715,0.7080078125
9301.80795944697,0.71044921875
9105.33482560208,0.712890625
8916.76982436811,0.71533203125
8736.68433873664,0.7177734375
8565.55163001663,0.72021484375
8403.74246622809,0.72265625
8251.52231508106,0.72509765625
8109.05012525888,0.7275390625
7976.37868324433,0.72998046875
7853.4564979287,0.732421875
7740.13113276102,0.73486328125
7636.15387614921,0.7373046875
7541.18561598645,0.73974609375
7454.803764144,0.7421875
7376.51006195359,0.74462890625
7305.73908830484,0.7470703125
7241.86728801443,0.74951171875
7184.22233939605,0.751953125
7132.09268610965,0.75439453125
7084.73706887209,0.7568359375
7041.39390681963,0.75927734375
7001.29039547447,0.76171875
6963.65120757177,0.76416015625
6927.70670360782,0.7666015625
6892.70058004051,0.76904296875
6857.89690381542,0.771484375
6822.5865015796,0.77392578125
6786.09268995201,0.7763671875
6747.77634902972,0.77880859375
6707.04035454027,0.78125
6663.33339445566,0.78369140625
6616.15320335809,0.7861328125
6565.04925242047,0.78857421875
6509.62493469156,0.791015625
6449.53928472226,0.79345703125
6384.50826879435,0.7958984375
6314.30567754267,0.79833984375
6238.76364707288,0.80078125
6157.77282826394,0.80322265625
6071.28221730386,0.8056640625
5979.29865410851,0.80810546875
5881.88598954285,0.810546875
5779.16391766617,0.81298828125
5671.30646584721,0.8154296875
5558.54013374707,0.81787109375
5441.14167196409,0.8203125
5319.43549260207,0.82275390625
5193.79070710134,0.8251953125
5064.61779122342,0.82763671875
4932.36488289533,0.830078125
4797.51372543567,0.83251953125
4660.5752761956,0.8349609375
4522.0850085216,0.83740234375
4382.59794284277,0.83984375
4242.68345026659,0.84228515625
4102.91987901777,0.8447265625
3963.88906009353,0.84716796875
3826.17075339455,0.849609375
3690.33709913843,0.85205078125
3556.94714144199,0.8544921875
3426.5414915002,0.85693359375
3299.6371967854,0.859375
3176.72288018792,0.86181640625
3058.25420912072,0.8642578125
2944.64974946185,0.86669921875
2836.28725299472,0.869140625
2733.50041993747,0.87158203125
2636.57617045841,0.8740234375
2545.75245099057,0.87646484375
2461.21659291543,0.87890625
2383.10423300658,0.88134765625
2311.49879710478,0.8837890625
2246.43154101187,0.88623046875
2187.88213567984,0.888671875
2135.77977754039,0.89111328125
2090.00479933539,0.8935546875
2050.39075210358,0.89599609375
2016.72692505038,0.8984375
1988.76126684355,0.90087890625
1966.20366937955,0.9033203125
1948.72957317633,0.90576171875
1935.98385217598,0.908203125
1927.58493478939,0.91064453125
1923.12911738682,0.9130859375
1922.19502604372,0.91552734375
1924.34818211256,0.91796875
1929.14562704954,0.92041015625
1936.14056183945,0.9228515625
1944.88695631894,0.92529296875
1954.9440837045,0.927734375
1965.88093572074,0.93017578125
1977.2804739496,0.9326171875
1988.74367345581,0.93505859375
1999.89331547421,0.9375
2010.37748706657,0.93994140625
2019.87274726809,0.9423828125
2028.0869214416,0.94482421875
2034.76148842572,0.947265625
2039.67352867171,0.94970703125
2042.63720595762,0.9521484375
2043.50476046953,0.95458984375
2042.16699703478,0.95703125
2038.55325903846,0.95947265625
2032.63088597067,0.9619140625
2024.40416052481,0.96435546875
2013.91275954801,0.966796875
2001.22973175841,0.96923828125
1986.45903378627,0.9716796875
1969.73266454846,0.97412109375
1951.20744599468,0.9765625
1931.06150563336,0.97900390625
1909.49052272362,0.9814453125
1886.7038053887,0.98388671875
1862.92026996927,0.986328125
1838.3643965239,0.98876953125
1813.26223537064,0.9912109375
1787.83753885769,0.99365234375
1762.3080901162,0.99609375
1736.88229639211,0.99853515625
1711.75610874182,1.0009765625
1687.11032252165,1.00341796875
1663.10830436778,1.005859375
1639.89418146033,1.00830078125
1617.59151804088,1.0107421875
1596.30249268714,1.01318359375
1576.10757804617,1.015625
1557.06571290587,1.01806640625
1539.21494496629,1.0205078125
1522.57351177418,1.02294921875
1507.14131730442,1.025390625
1492.9017528865,1.02783203125
1479.82380382061,1.0302734375
1467.86437730326,1.03271484375
1456.97078333504,1.03515625
1447.08329820679,1.03759765625
1438.13773999444,1.0400390625
1430.06798721779,1.04248046875
1422.80837536038,1.044921875
1416.29591117814,1.04736328125
1410.47225146741,1.0498046875
1405.28540099967,1.05224609375
1400.69109340642,1.0546875
1396.65382863377,1.05712890625
1393.14755088439,1.0595703125
1390.15596142009,1.06201171875
1387.6724709088,1.064453125
1385.69980587357,1.06689453125
1384.24929296858,1.0693359375
1383.33985302481,1.07177734375
1382.99674386971,1.07421875
1383.25009666361,1.07666015625
1384.13329478885,1.0791015625
1385.681247101,1.08154296875
1387.9286085768,1.083984375
1390.9080010907,1.08642578125
1394.64828528524,1.0888671875
1399.17293137403,1.09130859375
1404.49853237329,1.09375
1410.63349786757,1.09619140625
1417.57696017585,1.0986328125
1425.31791790625,1.10107421875
1433.83463459412,1.103515625
1443.09430263401,1.10595703125
1453.05297526086,1.1083984375
1463.65576211915,1.11083984375
1474.83727717335,1.11328125
1486.52232152976,1.11572265625
1498.6267783037,1.1181640625
1511.05869209361,1.12060546875
1523.71950200103,1.123046875
1536.50539451624,1.12548828125
1549.30874099677,1.1279296875
1562.01958389205,1.13037109375
1574.52713627638,1.1328125
1586.72126058124,1.13525390625
1598.49389458354,1.1376953125
1609.74039560419,1.14013671875
1620.36077738348,1.142578125
1630.26081809852,1.14501953125
1639.35302233676,1.1474609375
1647.55742440306,1.14990234375
1654.80222497975,1.15234375
1661.02425775002,1.15478515625
1666.16928701401,1.1572265625
1670.1921414645,1.15966796875
1673.05669304877,1.162109375
1674.73569314562,1.16455078125
1675.21048106695,1.1669921875
1674.47058210624,1.16943359375
1672.51321397247,1.171875
1669.34272145663,1.17431640625
1664.96995958381,1.1767578125
1659.41164532798,1.17919921875
1652.68969724396,1.181640625
1644.83058114987,1.18408203125
1635.86467833062,1.1865234375
1625.82569069769,1.18896484375
1614.75009500502,1.19140625
1602.6766556638,1.19384765625
1589.64600300231,1.1962890625
1575.70028106028,1.19873046875
1560.8828662714,1.201171875
1545.23815574835,1.20361328125
1528.81142141272,1.2060546875
1511.64872397225,1.20849609375
1493.79687879591,1.2109375
1475.30346411991,1.21337890625
1456.21686077272,1.2158203125
1436.5863117597,1.21826171875
1416.46198961347,1.220703125
1395.89505939812,1.22314453125
1374.93772564631,1.2255859375
1353.64325228936,1.22802734375
1332.06594578338,1.23046875
1310.26109310055,1.23291015625
1288.28484799738,1.2353515625
1266.19406093748,1.23779296875
1244.04605017512,1.240234375
1221.89831373398,1.24267578125
1199.8081842767,1.2451171875
1177.8324310876,1.24755859375
1156.02681551736,1.25
1134.44560820059,1.25244140625
1113.14107809592,1.2548828125
1092.16296486067,1.25732421875
1071.55794721201,1.259765625
1051.36912070703,1.26220703125
1031.63549876857,1.2646484375
1012.39155077479,1.26708984375
993.666790613546,1.26953125
975.485428283654,1.27197265625
957.866095922028,1.2744140625
940.821658076409,1.27685546875
924.359114168041,1.279296875
908.479598944822,1.28173828125
893.178484370295,1.2841796875
878.445583890444,1.28662109375
864.265457436997,1.2890625
850.617812934071,1.29150390625
837.477997546948,1.2939453125
824.817569519106,1.29638671875
812.604939254619,1.298828125
800.806066381263,1.30126953125
789.385197931528,1.3037109375
778.305631552245,1.30615234375
767.530486836479,1.30859375
757.023467490398,1.31103515625
746.749597117225,1.3134765625
736.675911922229,1.31591796875
726.772094605452,1.318359375
717.011035089265,1.32080078125
707.369305489811,1.3232421875
697.827538838419,1.32568359375
688.370703434434,1.328125
678.988267300266,1.33056640625
669.674249941566,1.3330078125
660.427161415759,1.33544921875
651.249831503191,1.337890625
642.149134480665,1.34033203125
633.135617542956,1.3427734375
624.223043234726,1.34521484375
615.427858281138,1.34765625
606.768602886504,1.35009765625
598.265275863657,1.3525390625
589.938671830571,1.35498046875
581.809707146183,1.357421875
573.898751248121,1.35986328125
566.224979608202,1.3623046875
558.80576365672,1.36474609375
551.656111775421,1.3671875
544.788173864222,1.36962890625
538.21082010006,1.3720703125
531.929302387473,1.37451171875
525.945004714943,1.376953125
520.255286247475,1.37939453125
514.853418574658,1.3818359375
509.728616163779,1.38427734375
504.866156805759,1.38671875
500.247586748624,1.38916015625
495.851003343388,1.3916015625
491.651406425721,1.39404296875
487.621108359995,1.396484375
483.730191704768,1.39892578125
479.947002834898,1.4013671875
476.238669577622,1.40380859375
472.571630979681,1.40625
468.912167701101,1.40869140625
465.226922200156,1.4111328125
461.483398796994,1.41357421875
457.650434837072,1.416015625
453.698635472237,1.41845703125
449.60076598564,1.4208984375
445.33209705462,1.42333984375
440.870699821782,1.42578125
436.197689079568,1.42822265625
431.297414223098,1.4306640625
426.157598850564,1.43310546875
420.769430957792,1.435546875
415.127606558947,1.43798828125
409.230330252485,1.4404296875
403.079276732574,1.44287109375
396.679517521894,1.4453125
390.039417280911,1.44775390625
383.17050394751,1.4501953125
376.087316701923,1.45263671875
368.807235363123,1.455078125
361.350294336222,1.45751953125
353.738983680201,1.4599609375
345.998039286904,1.46240234375
338.154223590591,1.46484375
330.236097695267,1.46728515625
322.273785344268,1.4697265625
314.298728788293,1.47216796875
306.343436354177,1.474609375
298.441221390905,1.47705078125
290.62593227886,1.4794921875
282.931673333531,1.48193359375
275.392516709664,1.484375
268.042205803655,1.48681640625
260.913851142457,1.4892578125
254.039620313503,1.49169921875
247.45042410485,1.494140625
241.175601658281,1.49658203125
235.242608059095,1.4990234375
229.676708363108,1.50146484375
224.500682563607,1.50390625
219.734546400271,1.50634765625
215.395293183656,1.5087890625
211.496661932357,1.51123046875
208.048937080269,1.513671875
205.058784799341,1.51611328125
202.529130595931,1.5185546875
200.459082280011,1.52099609375
198.843901686106,1.5234375
197.675027659255,1.52587890625
196.940151830285,1.5283203125
196.623347619174,1.53076171875
196.70525175398,1.533203125
197.163296409615,1.53564453125
197.97198889127,1.5380859375
199.103234647781,1.54052734375
200.526698336434,1.54296875
202.210196706421,1.54541015625
204.120116254274,1.5478515625
206.221847957989,1.55029296875
208.480230939154,1.552734375
210.859996650303,1.55517578125
213.326205148082,1.5576171875
215.844665194752,1.56005859375
218.382330327855,1.5625
220.907663640307,1.56494140625
223.390964804445,1.5673828125
225.804653831265,1.56982421875
228.123507152998,1.572265625
230.324842821376,1.57470703125
232.38865289085,1.5771484375
234.297682368172,1.57958984375
236.037455419511,1.58203125
237.596250795499,1.58447265625
238.965029627156,1.5869140625
240.137319827624,1.58935546875
241.109062275894,1.591796875
241.878424733616,1.59423828125
242.445590034441,1.5966796875
242.812525472701,1.59912109375
242.982740496713,1.6015625
242.961039780198,1.60400390625
242.753278508212,1.6064453125
242.36612628327,1.60888671875
241.806845450145,1.611328125
241.083088876889,1.61376953125
240.202721342093,1.6162109375
239.173667694891,1.61865234375
238.003789908142,1.62109375
236.700794071146,1.62353515625
235.272167301354,1.6259765625
233.725143528881,1.62841796875
232.066696155531,1.630859375
230.303554740818,1.63330078125
228.442242146407,1.6357421875
226.48912799835,1.63818359375
224.450493918797,1.640625
222.332605745226,1.64306640625
220.141787899425,1.6455078125
217.884495188141,1.64794921875
215.56737760424,1.650390625
213.197334137991,1.65283203125
210.78155218366,1.6552734375
208.327529814544,1.65771484375
205.843078973097,1.66015625
203.336308453441,1.66259765625
200.815586410678,1.6650390625
198.289482984554,1.66748046875
195.766694443773,1.669921875
193.255951013372,1.67236328125
190.765911214952,1.6748046875
188.305046106008,1.67724609375
185.881517231594,1.6796875
183.503052385872,1.68212890625
181.176823414134,1.6845703125
178.909330264895,1.68701171875
176.706295328855,1.689453125
174.572571784841,1.69189453125
172.512069224691,1.6943359375
170.527699266562,1.69677734375
168.621343210204,1.69921875
166.793843061985,1.70166015625
165.045016488148,1.7041015625
163.373695468826,1.70654296875
161.7777876504,1.708984375
160.254358656608,1.71142578125
158.799732944445,1.7138671875
157.409610202205,1.71630859375
156.079193803382,1.71875
154.803327467257,1.72119140625
153.576636046154,1.7236328125
152.393666267149,1.72607421875
151.249023304292,1.728515625
150.137499243031,1.73095703125
149.054189813812,1.7333984375
147.994596204631,1.73583984375
146.95470929671,1.73828125
145.931074284138,1.74072265625
144.920834315491,1.7431640625
143.921752509439,1.74560546875
142.932212422602,1.748046875
141.95119776169,1.75048828125
140.978252809337,1.7529296875
140.013425651473,1.75537109375
139.057196833512,1.7578125
138.110396515748,1.76025390625
137.174113531409,1.7626953125
136.249599963885,1.76513671875
135.338174947019,1.767578125
134.441131352563,1.77001953125
133.559648864699,1.7724609375
132.694716659952,1.77490234375
131.847068522467,1.77734375
131.017132743739,1.77978515625
130.204998599379,1.7822265625
129.410400582726,1.78466796875
128.632720926837,1.787109375
127.871010284487,1.78955078125
127.124025782068,1.7919921875
126.390285039107,1.79443359375
125.668134170668,1.796875
124.955827283352,1.79931640625
124.251614552806,1.8017578125
123.553835644613,1.80419921875
122.861015020781,1.806640625
122.171955567062,1.80908203125
121.485826984655,1.8115234375
120.802245512366,1.81396484375
120.121341777613,1.81640625
119.443813908829,1.81884765625
118.770963466977,1.8212890625
118.104712256734,1.82373046875
117.447598642545,1.826171875
116.802752604288,1.82861328125
116.173849403117,1.8310546875
115.565042371503,1.83349609375
114.980875973772,1.8359375
114.426180886293,1.83837890625
113.90595340295,1.8408203125
113.425221966042,1.84326171875
112.988904041921,1.845703125
112.601656893139,1.84814453125
112.267726036227,1.8505859375
111.990795310353,1.85302734375
111.773842514185,1.85546875
111.619004495939,1.85791015625
111.527455407513,1.8603515625
111.499301562946,1.86279296875
111.533495981849,1.865234375
111.627775259745,1.86767578125
111.778620901044,1.8701171875
111.981246689886,1.87255859375
112.229613073548,1.875
112.516468907609,1.87744140625
112.833420277011,1.8798828125
113.171025477903,1.88232421875
113.518914636725,1.884765625
113.865931869628,1.88720703125
114.200297360199,1.8896484375
114.509786268529,1.89208984375
114.781920990079,1.89453125
115.004172967249,1.89697265625
115.164170026508,1.8994140625
115.249905074076,1.90185546875
115.249941935933,1.904296875
115.153614173729,1.90673828125
114.951212845419,1.9091796875
114.634159404374,1.91162109375
114.195160237904,1.9140625
113.628339728215,1.91650390625
112.929349166977,1.9189453125
112.095449358792,1.92138671875
111.125565297464,1.923828125
110.020311880012,1.92626953125
108.78199022389,1.9287109375
107.414554759823,1.93115234375
105.923551872692,1.93359375
104.31603144303,1.93603515625
102.600433189388,1.9384765625
100.786450215228,1.94091796875
98.8848726124067,1.943359375
96.9074143570956,1.94580078125
94.8665270450778,1.9482421875
92.7752042452808,1.95068359375
90.6467803984708,1.953125
88.4947282493952,1.95556640625
86.3324587745323,1.9580078125
84.1731274550984,1.96044921875
82.0294505492054,1.962890625
79.9135347431003,1.96533203125
77.8367232161064,1.9677734375
75.8094607456744,1.97021484375
73.8411800178965,1.97265625
71.9402108060051,1.97509765625
70.1137131470381,1.9775390625
68.3676350977227,1.97998046875
66.7066950979698,1.982421875
65.1343884272717,1.98486328125
63.6530167187593,1.9873046875
62.2637390098065,1.98974609375
60.9666423682957,1.9921875
59.7608297498772,1.99462890625
58.6445224224167,1.9970703125
57.6151740460239,1.99951171875
56.669593325527,2.001953125
55.8040720598149,2.00439453125
55.0145153998804,2.0068359375
54.2965711932395,2.00927734375
53.6457554333032,2.01171875
53.0575710427942,2.01416015625
52.5276174932909,2.0166015625
52.0516890897148,2.01904296875
51.6258601190061,2.021484375
51.2465554653264,2.02392578125
50.91060571823,2.0263671875
50.6152862332693,2.02880859375
50.3583400345743,2.03125
50.1379848643907,2.03369140625
49.9529050745958,2.0361328125
49.8022294099914,2.03857421875
49.6854960441845,2.041015625
49.6026064891882,2.04345703125
49.5537702042125,2.0458984375
49.5394418741117,2.04833984375
49.5602534120512,2.05078125
49.6169427646065,2.05322265625
49.7102815628263,2.0556640625
49.84100357381,2.05810546875
50.0097357693856,2.060546875
50.2169336483845,2.06298828125
50.4628222344833,2.0654296875
50.7473439312121,2.06787109375
51.0701141584131,2.0703125
51.4303854293456,2.07275390625
51.8270202635374,2.0751953125
52.2584730759096,2.07763671875
52.722780945181,2.080078125
53.217562950786,2.08251953125
53.7400275829251,2.0849609375
54.2869875790238,2.08740234375
54.8548814244673,2.08984375
55.4398006771617,2.09228515625
56.0375222340438,2.0947265625
56.6435446514056,2.09716796875
57.2531276569075,2.099609375
57.8613340454503,2.10205078125
58.4630732286349,2.1044921875
59.0531458028301,2.10693359375
59.6262886078209,2.109375
60.1772198603685,2.11181640625
60.7006840587012,2.1142578125
61.1914964590883,2.11669921875
61.6445870190067,2.119140625
62.0550437784167,2.12158203125
62.4181557077376,2.1240234375
62.7294550856591,2.12646484375
62.9847594804439,2.12890625
63.1802133945885,2.13134765625
63.3123295953987,2.1337890625
63.3780300951301,2.13623046875
63.3746866667221,2.138671875
63.3001606886138,2.14111328125
63.1528420091025,2.1435546875
62.931686412224,2.14599609375
62.6362511584846,2.1484375
62.2667279704227,2.15087890625
61.8239727402137,2.1533203125
61.3095311594843,2.15576171875
60.725659414645,2.158203125
60.0753390583873,2.16064453125
59.3622851626143,2.1630859375
58.5909468822195,2.16552734375
57.7664996140759,2.16796875
56.8948280215578,2.17041015625
55.9824993111112,2.1728515625
55.0367262919909,2.17529296875
54.0653199205478,2.177734375
53.0766312227432,2.18017578125
52.0794826984952,2.1826171875
51.0830895340352,2.18505859375
50.0969711781273,2.1875
49.130854069036,2.18994140625
48.1945665254605,2.1923828125
47.297927030407,2.19482421875
46.4506273362621,2.197265625
45.6621119967763,2.19970703125
44.9414560821754,2.2021484375
44.29724295285,2.20458984375
43.7374440512577,2.20703125
43.269302717956,2.20947265625
42.8992240439402,2.2119140625
42.6326727366218,2.21435546875
42.4740809006054,2.216796875
42.426767517643,2.21923828125
42.4928712544706,2.2216796875
42.6732980351752,2.22412109375
42.9676845897375,2.2265625
43.3743789365865,2.22900390625
43.8904384792215,2.2314453125
44.5116461006393,2.23388671875
45.2325443303032,2.236328125
46.0464873429269,2.23876953125
46.9457102328458,2.2412109375
47.9214146986919,2.24365234375
48.9638699769092,2.24609375
50.0625275855461,2.24853515625
51.2061481876203,2.2509765625
52.3829386615274,2.25341796875
53.5806972792756,2.255859375
54.7869647458044,2.25830078125
55.9891787475143,2.2607421875
57.174829597786,2.26318359375
58.3316145529677,2.265625
59.4475884044984,2.26806640625
60.5113080307515,2.2705078125
61.5119687141216,2.27294921875
62.4395301921249,2.275390625
63.284830612121,2.27783203125
64.0396867932116,2.2802734375
64.6969794605411,2.28271484375
65.250722400762,2.28515625
65.6961147863686,2.28759765625
66.0295762242098,2.2900390625
66.248764392903,2.29248046875
66.3525754382047,2.294921875
66.3411275880368,2.29736328125
66.2157287236007,2.2998046875
65.9788288941184,2.30224609375
65.6339589853102,2.3046875
65.1856569416335,2.30712890625
64.6393830963982,2.3095703125
64.0014262800646,2.31201171875
63.2788024542107,2.314453125
62.4791476569454,2.31689453125
61.6106070459673,2.3193359375
60.6817217901975,2.32177734375
59.7013154928993,2.32421875
58.6783817322845,2.32666015625
57.6219741842198,2.3291015625
56.5411006506996,2.33154296875
55.4446221624742,2.333984375
54.3411581599317,2.33642578125
53.2389985882649,2.3388671875
52.1460235761166,2.34130859375
51.0696312058314,2.34375
50.0166737321154,2.34619140625
48.9934024676594,2.3486328125
48.0054214315306,2.35107421875
47.0576497505964,2.353515625
46.1542927166487,2.35595703125
45.2988213321689,2.3583984375
44.493960124902,2.36083984375
43.7416829739827,2.36328125
43.0432166659764,2.36572265625
42.3990518851628,2.3681640625
41.8089613355721,2.37060546875
41.2720246894676,2.373046875
40.7866600548552,2.37548828125
40.3506616501364,2.3779296875
39.9612433644243,2.38037109375
39.6150878649947,2.3828125
39.3084008871868,2.38525390625
39.036970305694,2.3876953125
38.7962295393829,2.39013671875
38.5813247849498,2.392578125
38.3871855091544,2.39501953125
38.2085975570129,2.3974609375
38.040278156732,2.39990234375
37.8769520245269,2.40234375
37.7134276972723,2.40478515625
37.5446731519998,2.4072265625
37.3658897124613,2.40966796875
37.1725831981057,2.412109375
36.96063124346,2.41455078125
36.7263457091169,2.4169921875
36.4665291219732,2.41943359375
36.1785241238145,2.421875
35.8602549749489,2.42431640625
35.510260253517,2.4267578125
35.1277160106655,2.42919921875
34.7124487853431,2.431640625
34.2649380475605,2.43408203125
33.7863078222466,2.4365234375
33.2783074432523,2.43896484375
32.743281594026,2.44140625
32.1841300028388,2.44384765625
31.604257370859,2.4462890625
31.0075143153253,2.44873046875
30.398130302122,2.451171875
29.7806397170359,2.45361328125
29.1598023780675,2.4560546875
28.5405199181752,2.45849609375
27.9277495652018,2.4609375
27.3264169107665,2.46337890625
26.7413292907211,2.4658203125
26.1770913955039,2.46826171875
25.6380246893686,2.470703125
25.1280921440417,2.47314453125
24.6508296866968,2.4755859375
24.2092856269738,2.47802734375
23.8059691664896,2.48046875
23.4428089109617,2.48291015625
23.1211221041755,2.4853515625
22.8415950894731,2.48779296875
22.6042752832186,2.490234375
22.4085747209448,2.49267578125
22.2532850155727,2.4951171875
22.136603353004,2.49755859375
22.0561689479185,2.5
22.0091091957585,2.50244140625
21.9920945890545,2.5048828125
22.0014013203242,2.50732421875
22.0329803719263,2.509765625
22.0825317970798,2.51220703125
22.1455828266305,2.5146484375
22.2175683933917,2.51708984375
22.2939126496543,2.51953125
22.370110062949,2.52197265625
22.4418047090208,2.5244140625
22.5048664375142,2.52685546875
22.5554626630575,2.529296875
22.5901246299537,2.53173828125
22.6058071100888,2.5341796875
22.599940618387,2.53662109375
22.5704753655711,2.5390625
22.5159163115555,2.54150390625
22.4353488319897,2.5439453125
22.3284546628943,2.54638671875
22.1955179417159,2.548828125
22.0374213153864,2.55126953125
21.8556322351522,2.5537109375
21.6521797023072,2.55615234375
21.4296218668982,2.55859375
21.191005011574,2.56103515625
20.9398145737296,2.5634765625
20.6799189698196,2.56591796875
20.4155070851634,2.568359375
20.151020379869,2.57080078125
19.891080635822,2.5732421875
19.6404144303933,2.57568359375
19.4037754689426,2.578125
19.185865939908,2.58056640625
18.9912580728067,2.5830078125
18.8243170805878,2.58544921875
18.6891266532721,2.587890625
18.5894181396613,2.59033203125
18.5285045082046,2.5927734375
18.5092201171474,2.59521484375
18.5338672483086,2.59765625
18.6041702688705,2.60009765625
18.7212381822714,2.6025390625
18.8855362137142,2.60498046875
19.096866949188,2.607421875
19.3543614107455,2.60986328125
19.6564803067255,2.6123046875
20.0010255455373,2.61474609375
20.3851619475593,2.6171875
20.8054489338285,2.61962890625
21.2578818148071,2.6220703125
21.7379421499964,2.62451171875
22.2406565019625,2.626953125
22.7606627688964,2.62939453125
23.2922831505354,2.6318359375
23.8296026854907,2.63427734375
24.3665521959537,2.63671875
24.8969943904053,2.63916015625
25.4148118081838,2.6416015625
25.9139952431425,2.64404296875
26.3887312583729,2.646484375
26.833487401104,2.64892578125
27.2430937469069,2.6513671875
27.6128194454835,2.65380859375
27.9384430063683,2.65625
28.2163151511739,2.65869140625
28.4434131685675,2.6611328125
28.6173858374199,2.66357421875
28.7365881307713,2.666015625
28.8001050760492,2.66845703125
28.8077643228203,2.6708984375
28.7601371553431,2.67333984375
28.6585278801002,2.67578125
28.5049517149898,2.67822265625
28.3021015033754,2.6806640625
28.0533037691304,2.68310546875
27.7624648145393,2.685546875
27.4340077378538,2.68798828125
27.0728014080377,2.6904296875
26.6840825775474,2.69287109375
26.2733724369312,2.6953125
25.8463890150865,2.69775390625
25.4089569039356,2.7001953125
24.9669158344803,2.70263671875
24.526029651458,2.705078125
24.0918972255416,2.70751953125
23.6698668052294,2.7099609375
23.2649552457369,2.71240234375
22.8817734605614,2.71484375
22.5244593246075,2.71728515625
22.1966191181017,2.7197265625
21.9012784407515,2.72216796875
21.64084334886,2.724609375
21.4170722779844,2.72705078125
21.2310591140136,2.7294921875
21.0832275702994,2.73193359375
20.9733368218547,2.734375
20.9004981437678,2.73681640625
20.8632021039977,2.7392578125
20.8593556744817,2.74169921875
20.8863284527014,2.744140625
20.9410070317821,2.74658203125
21.0198564237848,2.7490234375
21.118987330467,2.75146484375
21.2342279703859,2.75390625
21.3611991120557,2.75634765625
21.4953909307762,2.7587890625
21.632240301822,2.76123046875
21.7672071645159,2.763671875
21.8958486393314,2.76611328125
22.0138896520329,2.7685546875
22.1172889130077,2.77099609375
22.2022992139328,2.7734375
22.2655211349771,2.77587890625
22.3039494008366,2.7783203125
22.3150112797147,2.78076171875
22.2965965825586,2.783203125
22.2470789869428,2.78564453125
22.1653285775574,2.7880859375
22.0507156599796,2.79052734375
21.9031060631243,2.79296875
21.7228482955408,2.79541015625
21.510753058905,2.7978515625
21.2680657463213,2.80029296875
20.9964326614024,2.802734375
20.6978617849743,2.80517578125
20.3746789884526,2.8076171875
20.0294806456751,2.81005859375
19.6650836278627,2.8125
19.2844736794587,2.81494140625
18.8907531662168,2.8173828125
18.4870891618577,2.81982421875
18.0766627969379,2.822265625
17.662620734655,2.82470703125
17.2480295647851,2.8271484375
16.8358338206394,2.82958984375
16.4288182269032,2.83203125
16.0295746806119,2.83447265625
15.6404743556522,2.8369140625
15.2636452053279,2.83935546875
14.9009550201007,2.841796875
14.5540000808927,2.84423828125
14.2240993346304,2.8466796875
13.912293910157,2.84912109375
13.6193516912954,2.8515625
13.3457765715902,2.85400390625
13.0918219337405,2.8564453125
12.8575078274277,2.85888671875
12.6426412633168,2.861328125
12.4468389993935,2.86376953125
12.2695521690936,2.8662109375
12.110092089209,2.86865234375
11.9676565893025,2.87109375
11.8413562229741,2.87353515625
11.7302397541743,2.8759765625
11.633318357847,2.87841796875
11.5495880322713,2.880859375
11.4780497889936,2.88330078125
11.4177272634399,2.8857421875
11.3676814731538,2.88818359375
11.3270225389978,2.890625
11.2949182752825,2.89306640625
11.2705996453488,2.8955078125
11.2533631672666,2.89794921875
11.2425704377589,2.900390625
11.2376450190666,2.90283203125
11.2380670012097,2.9052734375
11.2433656092692,2.90771484375
11.2531102703948,2.91015625
11.2669005871272,2.91259765625
11.2843556815115,2.9150390625
11.3051033780036,2.91748046875
11.328769682355,2.919921875
11.3549689889618,2.92236328125
11.3832954114274,2.9248046875
11.4133155815695,2.92724609375
11.4445632024142,2.9296875
11.4765355727599,2.93212890625
11.5086922268762,2.9345703125
11.5404557551623,2.93701171875
11.5712147926555,2.939453125
11.6003290846684,2.94189453125
11.6271364650739,2.9443359375
11.6509615152103,2.94677734375
11.6711256122805,2.94921875
11.6869580273551,2.95166015625
11.6978076962946,2.9541015625
11.7030552632535,2.95654296875
11.7021249867334,2.958984375
11.694496102668,2.96142578125
11.6797132576567,2.9638671875
11.6573956575083,2.96630859375
11.627244620665,2.96875
11.5890492812867,2.97119140625
11.5426902509266,2.9736328125
11.4881411185711,2.97607421875
11.4254677439231,2.978515625
11.3548253755482,2.98095703125
11.276453701209,2.9833984375
11.1906700097118,2.98583984375
11.0978607093508,2.98828125
10.9984715052033,2.99072265625
10.8929965840764,2.9931640625
10.781967190107,2.99560546875
10.6659399946468,2.998046875
10.5454856702792,3.00048828125
10.4211780703631,3.0029296875
10.2935843925538,3.00537109375
10.1632566680888,3.0078125
10.030724869411,3.01025390625
9.89649186864374,3.0126953125
9.76103041055337,3.01513671875
9.62478218832963,3.017578125
9.48815903139688,3.02001953125
9.35154613429032,3.0224609375
9.21530717723775,3.02490234375
9.07979111521608,3.02734375
8.94534034555286,3.02978515625
8.81229990700082,3.0322265625
8.68102731768805,3.03466796875
8.55190262712002,3.037109375
8.42533823969781,3.03955078125
8.30178806474131,3.0419921875
8.18175556095498,3.04443359375
8.06580027132303,3.046875
7.95454248671114,3.04931640625
7.84866573161972,3.0517578125
7.74891683181978,3.05419921875
7.6561033987975,3.056640625
7.5710886475901,3.05908203125
7.49478354999422,3.0615234375
7.42813641145665,3.06396484375
7.37212004436171,3.06640625
7.32771679012899,3.06884765625
7.29590171491535,3.0712890625
7.27762436641903,3.07373046875
7.27378953028474,3.076171875
7.28523746228242,3.07861328125
7.31272409561943,3.0810546875
7.35690173075321,3.08349609375
7.41830070775019,3.0859375
7.49731253891139,3.08837890625
7.59417494290497,3.0908203125
7.7089591722999,3.09326171875
7.84155996588535,3.095703125
7.99168838755085,3.09814453125
8.15886773709463,3.1005859375
8.34243263766076,3.10302734375
8.54153132216134,3.10546875
8.755131059672,3.10791015625
8.9820265849053,3.1103515625
9.22085132187549,3.11279296875
9.47009112888125,3.115234375
9.72810023777384,3.11767578125
9.99311901761654,3.1201171875
10.2632931622951,3.12255859375
10.5366938840317,3.125
10.8113386902324,3.12744140625
11.0852123293731,3.1298828125
11.3562875119816,3.13232421875
11.6225450440977,3.134765625
11.8819930514342,3.13720703125
12.132685021081,3.1396484375
12.372736442025,3.14208984375
12.6003398839025,3.14453125
12.8137784130615,3.14697265625
13.0114373040412,3.1494140625
13.1918140608518,3.15185546875
13.3535268140534,3.154296875
13.4953212048376,3.15673828125
13.6160759046868,3.1591796875
13.7148069475684,3.16162109375
13.790671070254,3.1640625
13.8429682648118,3.16650390625
13.8711437455786,3.1689453125
13.8747895213211,3.17138671875
13.8536457425253,3.173828125
13.8076019648409,3.17626953125
13.7366984339655,3.1787109375
13.6411274561804,3.18115234375
13.5212348741304,3.18359375
13.3775216210476,3.18603515625
13.2106452803894,3.1884765625
13.0214215336538,3.19091796875
12.8108253387724,3.193359375
12.5799916466332,3.19580078125
12.3302154354327,3.1982421875
12.0629508229752,3.20068359375
11.7798090066633,3.203125
11.4825547804699,3.20556640625
11.1731013879472,3.2080078125
10.8535034903411,3.21044921875
10.5259480587944,3.212890625
10.1927430387689,3.21533203125
9.85630368223197,3.2177734375
9.51913649758187,3.22021484375
9.18382082723935,3.22265625
8.8529881266266,3.22509765625
8.52929908406016,3.2275390625
8.21541878697281,3.22998046875
7.91399020390724,3.232421875
7.62760631195847,3.23486328125
7.35878125391382,3.2373046875
7.10992095657247,3.23974609375
6.88329368004143,3.2421875
6.68100099594772,3.24462890625
6.50494970941495,3.2470703125
6.35682524461152,3.24951171875
6.23806700627646,3.251953125
6.14984620979638,3.25439453125
6.09304664040793,3.2568359375
6.0682487585442,3.25927734375
6.07571751414705,3.26171875
6.11539416915379,3.26416015625
6.18689235581145,3.2666015625
6.28949852067842,3.26904296875
6.4221768220273,3.271484375
6.58357846385916,3.27392578125
6.77205536495088,3.2763671875
6.985677978376,3.27880859375
7.22225699778454,3.28125
7.47936861334912,3.28369140625
7.75438291443833,3.2861328125
8.04449497933813,3.28857421875
8.34675814602226,3.291015625
8.65811892308763,3.29345703125
8.97545297723416,3.2958984375
9.29560162345646,3.29833984375
9.61540824644594,3.30078125
9.93175409627515,3.30322265625
10.2415929275953,3.3056640625
10.5419839883942,3.30810546875
10.8301229105875,3.310546875
11.1033701089099,3.31298828125
11.3592763550771,3.3154296875
11.5956052592301,3.31787109375
11.8103524583818,3.3203125
12.001761380096,3.32275390625
12.1683355170877,3.3251953125
12.3088472131282,3.32763671875
12.4223430209491,3.330078125
12.5081457474082,3.33251953125
12.5658533488517,3.3349609375
12.595334879493,3.33740234375
12.5967237271741,3.33984375
12.5704083937899,3.34228515625
12.5170210919752,3.3447265625
12.4374244357052,3.34716796875
12.3326965008512,3.349609375
12.2041145233055,3.35205078125
12.0531374880778,3.3544921875
11.8813878440143,3.35693359375
11.6906325567635,3.359375
11.482763688706,3.36181640625
11.259778670126,3.3642578125
11.0237604022087,3.36669921875
10.7768573107032,3.369140625
10.5212634502933,3.37158203125
10.2591987446927,3.3740234375
9.99288943681945,3.37646484375
9.72454881742302,3.37890625
9.4563582993122,3.38134765625
9.19044890766543,3.3837890625
8.92888326433939,3.38623046875
8.67363815495237,3.388671875
8.42658778092289,3.39111328125
8.1894878135495,3.3935546875
7.96396038248073,3.39599609375
7.75148014533418,3.3984375
7.55336159756175,3.40087890625
7.37074779077208,3.4033203125
7.20460063255083,3.40576171875
7.05569294045962,3.408203125
6.92460241665132,3.41064453125
6.81170769693657,3.4130859375
6.71718660897184,3.41552734375
6.64101674858374,3.41796875
6.58297845144678,3.42041015625
6.5426602000162,3.4228515625
6.51946646368034,3.42529296875
6.5126279246249,3.427734375
6.52121399422486,3.43017578125
6.54414747630546,3.4326171875
6.58022118590857,3.43505859375
6.62811628679843,3.4375
6.68642206940015,3.43994140625
6.75365685461948,3.4423828125
6.82828967937044,3.44482421875
6.90876239773522,3.447265625
6.9935118183999,3.44970703125
7.0809914949344,3.4521484375
7.16969279094554,3.45458984375
7.25816485710776,3.45703125
7.3450331812602,3.45947265625
7.42901640551611,3.4619140625
7.50894114475954,3.46435546875
7.58375458783256,3.466796875
7.6525347147672,3.46923828125
7.71449801904427,3.4716796875
7.76900468140724,3.47412109375
7.81556119951546,3.4765625
7.85382053398584,3.47900390625
7.88357988449256,3.4814453125
7.90477625808119,3.48388671875
7.91748003433273,3.486328125
7.92188676738541,3.48876953125
7.91830749220102,3.4912109375
7.90715782126557,3.49365234375
7.88894612784606,3.49609375
7.8642611129985,3.49853515625
7.83375904603154,3.5009765625
7.79815095267618,3.50341796875
7.75819000261601,3.505859375
7.71465931935835,3.50830078125
7.66836040189967,3.5107421875
7.62010231062502,3.51318359375
7.57069173080118,3.515625
7.52092398734978,3.51806640625
7.47157504573528,3.5205078125
7.42339449713074,3.52294921875
7.37709949274556,3.525390625
7.33336956337705,3.52783203125
7.29284223673215,3.5302734375
7.25610934748604,3.53271484375
7.22371392379432,3.53515625
7.19614752918937,3.53759765625
7.17384794035967,3.5400390625
7.15719704889859,3.54248046875
7.14651888814338,3.544921875
7.14207770396899,3.54736328125
7.14407600993276,3.5498046875
7.15265259146872,3.55224609375
7.1678804497938,3.5546875
7.18976470266351,3.55712890625
7.21824048497347,3.5595703125
7.2531709163483,3.56201171875
7.29434522428295,3.564453125
7.34147712922929,3.56689453125
7.39420361149437,3.5693359375
7.45208418838682,3.57177734375
7.5146008333201,3.57421875
7.58115866637766,3.57666015625
7.6510875381678,3.5791015625
7.72364461585961,3.58154296875
7.79801806247188,3.583984375
7.87333187833657,3.58642578125
7.94865194786651,3.5888671875
8.02299330612976,3.59130859375
8.09532860915296,3.59375
8.16459776030397,3.59619140625
8.22971861348635,3.5986328125
8.28959864319181,3.60107421875
8.34314744260269,3.603515625
8.38928988478471,3.60595703125
8.42697975929556,3.6083984375
8.45521367792727,3.61083984375
8.47304502929412,3.61328125
8.47959775296625,3.61572265625
8.47407970004156,3.6181640625
8.45579534852916,3.62060546875
8.42415764862337,3.623046875
8.37869878463645,3.62548828125
8.31907965672876,3.6279296875
8.24509790612898,3.63037109375
8.15669433175109,3.6328125
8.05395757333942,3.63525390625
7.93712696581089,3.6376953125
7.80659350061514,3.64013671875
7.66289886192257,3.642578125
7.50673253757577,3.64501953125
7.33892703627436,3.6474609375
7.1604512727554,3.64990234375
6.97240221118238,3.65234375
6.77599488303182,3.65478515625
6.57255091903626,3.6572265625
6.36348575484819,3.65966796875
6.15029468678416,3.662109375
5.93453796713286,3.66455078125
5.71782513800136,3.6669921875
5.50179880856707,3.66943359375
5.2881180830043,3.671875
5.07844184545405,3.67431640625
4.87441210445309,3.6767578125
4.67763759253259,3.67919921875
4.48967780758178,3.681640625
4.31202767139346,3.68408203125
4.1461029679652,3.6865234375
3.99322670996181,3.68896484375
3.85461656663228,3.69140625
3.73137347073139,3.69384765625
3.62447150593029,3.6962890625
3.53474916005686,3.69873046875
3.4629020135086,3.701171875
3.4094769164735,3.70361328125
3.37486769331031,3.7060546875
3.35931239762614,3.70849609375
3.36289212728414,3.7109375
3.3855313947584,3.71337890625
3.42700003488386,3.7158203125
3.4869166190675,3.71826171875
3.56475333235602,3.720703125
3.65984225732385,3.72314453125
3.77138299648529,3.7255859375
3.8984515528081,3.72802734375
4.04001037588564,3.73046875
4.19491946944085,3.73291015625
4.36194844413646,3.7353515625
4.53978938826896,3.73779296875
4.72707041796746,3.740234375
4.92236975821059,3.74267578125
5.12423019654722,3.7451171875
5.33117374313711,3.74755859375
5.54171632391512,3.75
5.75438232864933,3.75244140625
5.96771883273127,3.7548828125
6.18030931101514,3.75732421875
6.39078666421253,3.759765625
6.59784538348932,3.76220703125
6.80025268720843,3.7646484375
6.99685847534605,3.76708984375
7.18660396202338,3.76953125
7.36852886481355,3.77197265625
7.54177705085744,3.7744140625
7.70560056411997,3.77685546875
7.8593619849929,3.779296875
8.00253510246432,3.78173828125
8.13470390967946,3.7841796875
8.25555996529663,3.78662109375
8.36489819489718,3.7890625
8.46261123808294,3.79150390625
8.54868247701182,3.7939453125
8.62317791016975,3.79638671875
8.68623706038068,3.798828125
8.73806312764792,3.80126953125
8.77891261471359,3.8037109375
8.80908466561601,3.80615234375
8.8289103645005,3.80859375
8.83874224314152,3.81103515625
8.8389442408252,3.8134765625
8.82988234935558,3.81591796875
8.81191615908306,3.818359375
8.78539149927792,3.82080078125
8.75063433832982,3.8232421875
8.70794607673931,3.82568359375
8.65760032944265,3.828125
8.59984125456242,3.83056640625
8.53488344419363,3.8330078125
8.46291335042309,3.83544921875
8.38409217755328,3.837890625
8.29856013065149,3.84033203125
8.20644187219986,3.8427734375
8.10785300391189,3.84521484375
8.00290736070952,3.84765625
7.8917248793642,3.85009765625
7.77443978614477,3.8525390625
7.65120883660213,3.85498046875
7.52221933677023,3.857421875
7.38769667877083,3.85986328125
7.24791113508224,3.8623046875
7.10318367432629,3.86474609375
6.9538905869069,3.8671875
6.80046674053574,3.86962890625
6.64340732276397,3.8720703125
6.48326796909323,3.87451171875
6.32066321990159,3.876953125
6.15626329604013,3.87939453125
5.99078923019906,3.8818359375
5.8250064376417,3.88427734375
5.65971685432264,3.88671875
5.4957498114275,3.88916015625
5.33395185180452,3.8916015625
5.17517572451105,3.89404296875
5.02026881786334,3.896484375
4.87006130823456,3.89892578125
4.72535431087874,3.9013671875
4.58690832000541,3.90380859375
4.45543221814932,3.90625
4.33157311979575,3.90869140625
4.2159072916732,3.9111328125
4.10893236281376,3.91357421875
4.01106100225931,3.916015625
3.92261620225901,3.91845703125
3.84382826113631,3.9208984375
3.77483351404517,3.92333984375
3.71567481295188,3.92578125
3.6663037107956,3.92822265625
3.62658426027199,3.9306640625
3.5962982963874,3.93310546875
3.57515203505566,3.935546875
3.56278378863869,3.93798828125
3.558772574352,3.9404296875
3.56264737357889,3.94287109375
3.57389678979336,3.9453125
3.59197885024378,3.94775390625
3.61633070173516,3.9501953125
3.64637796352396,3.95263671875
3.68154351997967,3.955078125
3.72125556155658,3.95751953125
3.76495471383502,3.9599609375
3.81210012984525,3.96240234375
3.86217445937355,3.96484375
3.91468764917182,3.96728515625
3.9691795686004,3.9697265625
4.02522149489293,3.97216796875
4.08241652964008,3.974609375
4.14039905203308,3.97705078125
4.19883334380583,3.9794921875
4.25741154473009,3.98193359375
4.31585111522975,3.984375
4.37389199365052,3.98681640625
4.43129363966931,3.9892578125
4.48783215218761,3.99169921875
4.54329764001713,3.994140625
4.59749200713951,3.99658203125
4.6502272919384,3.9990234375
4.70132467238224,4.00146484375
4.75061421766892,4.00390625
4.79793543244542,4.00634765625
4.8431386036022,4.0087890625
4.88608692307662,4.01123046875
4.92665932436033,4.013671875
4.96475393673451,4.01611328125
5.00029203082892,4.0185546875
5.03322230297412,4.02099609375
5.06352532490894,4.0234375
5.09121797045232,4.02587890625
5.11635762230358,4.0283203125
5.13904596050517,4.03076171875
5.15943213941049,4.033203125
5.17771517209934,4.03564453125
5.19414535973972,4.0380859375
5.20902462783978,4.04052734375
5.22270566091767,4.04296875
5.23558976092617,4.04541015625
5.24812339174182,4.0478515625
5.26079341101538,4.05029296875
5.2741210304552,4.052734375
5.28865458494009,4.05517578125
5.30496122848617,4.0576171875
5.32361770986079,4.06005859375
5.34520041144514,4.0625
5.37027486082949,4.06494140625
5.3993849447802,4.0673828125
5.43304206898933,4.06982421875
5.47171451399531,4.072265625
5.51581723758599,4.07470703125
5.56570236687625,4.0771484375
5.62165060927049,4.07958984375
5.68386379108951,4.08203125
5.7524587063621,4.08447265625
5.82746242691313,4.0869140625
5.90880918935776,4.08935546875
5.99633893595714,4.091796875
6.08979754564551,4.09423828125
6.18883875006506,4.0966796875
6.29302768835356,4.09912109375
6.40184601487593,4.1015625
6.51469843721056,4.10400390625
6.63092052851711,4.1064453125
6.74978762983596,4.10888671875
6.87052463467312,4.111328125
6.99231643100965,4.11376953125
7.11431876505443,4.1162109375
7.23566928686832,4.11865234375
7.35549854044291,4.12109375
7.47294066975696,4.12353515625
7.58714362738675,4.1259765625
7.69727869288356,4.12841796875
7.80254913364413,4.130859375
7.90219787055534,4.13330078125
7.99551404334216,4.1357421875
8.0818384052618,4.13818359375
8.16056751247248,4.140625
8.23115670899148,4.14306640625
8.29312194252549,4.1455078125
8.34604047861829,4.14794921875
8.38955060951747,4.150390625
8.42335047911442,4.15283203125
8.44719616551223,4.1552734375
8.46089917769075,4.15771484375
8.46432353197266,4.16015625
8.45738257734331,4.16259765625
8.44003573612316,4.1650390625
8.41228531820516,4.16748046875
8.37417355339581,4.169921875
8.32577996785485,4.17236328125
8.26721920789454,4.1748046875
8.19863938825803,4.17724609375
8.12022101338203,4.1796875
8.03217649002269,4.18212890625
7.93475021903665,4.1845703125
7.82821922409911,4.18701171875
7.71289424674619,4.189453125
7.58912121131799,4.19189453125
7.45728294106215,4.1943359375
7.31780098860697,4.19677734375
7.17113743089897,4.19921875
7.01779647099723,4.20166015625
6.85832568716149,4.2041015625
6.69331677359654,4.20654296875
6.52340562696051,4.208984375
6.34927164808315,4.21142578125
6.17163614882889,4.2138671875
5.99125977909006,4.21630859375
5.80893891776029,4.21875
5.6255010033215,4.22119140625
5.44179881340901,4.2236328125
5.2587037373238,4.22607421875
5.07709811984344,4.228515625
4.89786678773238,4.23095703125
4.72188790098887,4.2333984375
4.55002329806561,4.23583984375
4.38310852714949,4.23828125
4.22194277328034,4.24072265625
4.06727890298258,4.2431640625
3.91981385371252,4.24560546875
3.78017959449949,4.248046875
3.64893487660816,4.25048828125
3.52655797899171,4.2529296875
3.41344063307947,4.25537109375
3.309883285565,4.2578125
3.2160918270397,4.26025390625
3.13217587942377,4.2626953125
3.05814869716667,4.26513671875
2.99392869723815,4.267578125
2.93934259217197,4.27001953125
2.89413006006585,4.2724609375
2.85794984667793,4.27490234375
2.83038715875843,4.27734375
2.81096217557955,4.27978515625
2.79913947825421,4.2822265625
2.79433817467625,4.28466796875
2.79594248241751,4.287109375
2.8033125231471,4.28955078125
2.81579508032655,4.2919921875
2.83273407713008,4.29443359375
2.85348054354408,4.296875
2.87740186002593,4.29931640625
2.90389008934727,4.3017578125
2.93236923754015,4.30419921875
2.96230131826956,4.306640625
2.99319113142347,4.30908203125
3.02458970508468,4.3115234375
3.05609638913886,4.31396484375
3.0873596273537,4.31640625
3.11807647165272,4.31884765625
3.14799093637259,4.3212890625
3.17689132051038,4.32373046875
3.20460665144414,4.326171875
3.23100242361263,4.32861328125
3.25597581962551,4.3310546875
3.2794506088978,4.33349609375
3.30137192003115,4.3359375
3.32170107788291,4.33837890625
3.34041068486904,4.3408203125
3.35748010902997,4.34326171875
3.37289151942727,4.345703125
3.38662658336813,4.34814453125
3.39866391072907,4.3505859375
3.40897729933289,4.35302734375
3.41753480302752,4.35546875
3.42429861195778,4.35791015625
3.42922570361877,4.3603515625
3.43226919468693,4.36279296875
3.43338029829796,4.365234375
3.43251077021232,4.36767578125
3.42961571085923,4.3701171875
3.42465657907934,4.37255859375
3.41760426780768,4.375
3.40844209206005,4.37744140625
3.39716854532271,4.3798828125
3.38379969149821,4.38232421875
3.3683710754683,4.384765625
3.35093905544835,4.38720703125
3.33158148385101,4.3896484375
3.3103976894531,4.39208984375
3.28750774129529,4.39453125
3.26305100291615,4.39697265625
3.2371840132079,4.3994140625
3.21007775637522,4.40185546875
3.18191440724656,4.404296875
3.15288365868912,4.40673828125
3.12317875439422,4.4091796875
3.09299236226648,4.41162109375
3.06251243066131,4.4140625
3.03191817155332,4.41650390625
3.00137631134768,4.4189453125
2.97103774161164,4.42138671875
2.94103468883665,4.423828125
2.91147850492837,4.42626953125
2.88245815909559,4.4287109375
2.85403948793228,4.43115234375
2.82626523459977,4.43359375
2.79915588103188,4.43603515625
2.77271124994688,4.4384765625
2.74691282708849,4.44091796875
2.72172672943475,4.443359375
2.69710722294354,4.44580078125
2.67300067448115,4.4482421875
2.64934980753158,4.45068359375
2.62609812058007,4.453125
2.60319432104488,4.45556640625
2.58059662645445,4.4580078125
2.5582767882381,4.46044921875
2.5362237018603,4.462890625
2.51444647976148,4.46533203125
2.49297688022612,4.4677734375
2.47187100529991,4.47021484375
2.45121020354679,4.47265625
2.4311011380214,4.47509765625
2.41167500552812,4.4775390625
2.39308591922058,4.47998046875
2.37550849204481,4.482421875
2.3591346826575,4.48486328125
2.34416998752813,4.4873046875
2.33082908230864,4.48974609375
2.31933103167394,4.4921875
2.30989419925715,4.49462890625
2.30273099772214,4.4970703125
2.29804262322863,4.49951171875
2.29601391852017,4.501953125
2.29680850466736,4.50439453125
2.30056431333809,4.5068359375
2.30738963965512,4.50927734375
2.31735982066174,4.51171875
2.33051462664225,4.51416015625
2.3468564326095,4.5166015625
2.36634921578697,4.51904296875
2.38891840251923,4.521484375
2.41445156538951,4.52392578125
2.44279994904559,4.5263671875
2.47378078193021,4.52880859375
2.50718031135342,4.53125
2.54275748161188,4.53369140625
2.58024815959927,4.5361328125
2.61936979989026,4.53857421875
2.6598264318931,4.541015625
2.70131384550597,4.54345703125
2.74352484887978,4.5458984375
2.78615447234552,4.54833984375
2.82890499625118,4.55078125
2.871490687159,4.55322265625
2.91364213637509,4.5556640625
2.95511010678333,4.55810546875
2.99566880810246,4.560546875
3.03511853657082,4.56298828125
3.07328763226968,4.5654296875
3.11003372536576,4.56787109375
3.14524426105652,4.5703125
3.17883631145912,4.57275390625
3.21075570067816,4.5751953125
3.2409754863834,4.57763671875
3.26949385704294,4.580078125
3.29633151812753,4.58251953125
3.32152865281279,4.5849609375
3.34514155268788,4.58740234375
3.36723902151382,4.58984375
3.38789865999122,4.59228515625
3.4072031416967,4.5947265625
3.42523658977186,4.59716796875
3.44208116061066,4.599609375
3.45781393476302,4.60205078125
3.47250420667974,4.6044921875
3.48621125395398,4.60693359375
3.49898265360605,4.609375
3.51085319800522,4.61181640625
3.52184444655824,4.6142578125
3.53196493170088,4.61669921875
3.54121101940955,4.619140625
3.54956840585217,4.62158203125
3.55701421335904,4.6240234375
3.56351963109196,4.62646484375
3.56905302906468,4.62890625
3.5735834589713,4.63134765625
3.57708444202759,4.6337890625
3.57953793310063,4.63623046875
3.58093834213099,4.638671875
3.581296488519,4.64111328125
3.58064336195363,4.6435546875
3.57903356425534,4.64599609375
3.57654831123419,4.6484375
3.57329788130272,4.65087890625
3.56942340851208,4.6533203125
3.56509793160562,4.65576171875
3.5605266273085,4.658203125
3.55594617503593,4.66064453125
3.55162322107335,4.6630859375
3.54785193254634,4.66552734375
3.54495065462908,4.66796875
3.54325770783118,4.67041015625
3.54312638526896,4.6728515625
3.54491923195244,4.67529296875
3.54900170870103,4.677734375
3.55573536179687,4.68017578125
3.56547063534763,4.6826171875
3.57853947613088,4.68505859375
3.59524789003123,4.6875
3.6158686147782,4.68994140625
3.64063407534422,4.6923828125
3.6697297859847,4.69482421875
3.70328835650447,4.697265625
3.74138425004936,4.69970703125
3.78402942576754,4.7021484375
3.83116998240134,4.70458984375
3.88268389866649,4.70703125
3.93837994365118,4.70947265625
3.99799780598168,4.7119140625
4.06120946476442,4.71435546875
4.12762179895916,4.716796875
4.19678040552103,4.71923828125
4.2681745710112,4.7216796875
4.34124331703586,4.72412109375
4.41538241741454,4.7265625
4.48995226491208,4.72900390625
4.56428644816048,4.7314453125
4.63770088539704,4.73388671875
4.70950335114388,4.736328125
4.77900322513482,4.73876953125
4.84552128972568,4.7412109375
4.90839940271101,4.74365234375
4.96700987678598,4.74609375
5.02076440465216,4.74853515625
5.06912237968177,4.7509765625
5.11159847579876,4.75341796875
5.14776936638035,4.755859375
5.1772794801129,4.75830078125
5.19984571135502,4.7607421875
5.21526102319898,4.76318359375
5.22339690257974,4.765625
5.22420464799725,4.76806640625
5.21771549123579,4.7705078125
5.20403957447147,4.77294921875
5.18336382299814,4.775390625
5.15594877113801,4.77783203125
5.12212441448926,4.7802734375
5.08228517528837,4.78271484375
5.03688407917532,4.78515625
4.98642625097679,4.78759765625
4.93146184419389,4.7900390625
4.8725785237534,4.79248046875
4.81039362425864,4.794921875
4.74554610659937,4.79736328125
4.67868843443117,4.7998046875
4.61047848888001,4.80224609375
4.54157163502348,4.8046875
4.47261304741652,4.80712890625
4.40423039434422,4.8095703125
4.33702697178116,4.81201171875
4.2715753683813,4.814453125
4.2084117324027,4.81689453125
4.14803070043419,4.8193359375
4.09088103631008,4.82177734375
4.03736201681906,4.82421875
3.98782058888373,4.82666015625
3.94254931094782,4.8291015625
3.90178507950295,4.83154296875
3.86570863014933,4.833984375
3.83444479145047,4.83642578125
3.80806345925303,4.8388671875
3.78658124923215,4.84130859375
3.76996377632077,4.84375
3.75812850153295,4.84619140625
3.75094807960814,4.8486328125
3.74825413502314,4.85107421875
3.74984138933036,4.853515625
3.75547205960029,4.85595703125
3.76488044601889,4.8583984375
3.77777762650201,4.86083984375
3.79385617751763,4.86328125
3.81279484318596,4.86572265625
3.83426307908126,4.8681640625
3.85792540291983,4.87060546875
3.88344549137763,4.873046875
3.910489970467,4.87548828125
3.9387318560411,4.8779296875
3.96785361087103,4.88037109375
3.99754979509784,4.8828125
4.02752929745416,4.88525390625
4.05751714518213,4.8876953125
4.08725590078775,4.89013671875
4.11650666336925,4.892578125
4.14504970099009,4.89501953125
4.17268474818821,4.8974609375
4.19923100901085,4.89990234375
4.22452691077345,4.90234375
4.2484296569189,4.90478515625
4.27081462884732,4.9072265625
4.29157468634515,4.90966796875
4.31061941432199,4.912109375
4.32787436004275,4.91455078125
4.34328030006133,4.9169921875
4.35679256982356,4.91943359375
4.36838048163529,4.921875
4.3780268486694,4.92431640625
4.38572762420557,4.9267578125
4.39149165667754,4.92919921875
4.3953405526711,4.931640625
4.39730863207816,4.93408203125
4.39744295247854,4.9365234375
4.39580337375955,4.93896484375
4.3924626292222,4.94140625
4.38750636616065,4.94384765625
4.38103311726171,4.9462890625
4.3731541642322,4.94873046875
4.36399325684071,4.951171875
4.35368615399434,4.95361328125
4.34237995846146,4.9560546875
4.33023222321933,4.95849609375
4.31740981492932,4.9609375
4.30408752845634,4.96337890625
4.29044645535422,4.9658203125
4.27667211849798,4.96826171875
4.26295239423476,4.970703125
4.2494752521908,4.97314453125
4.23642635090063,4.9755859375
4.22398653440325,4.97802734375
4.21232928061635,4.98046875
4.20161815642994,4.98291015625
4.19200433688321,4.9853515625
4.18362424639947,4.98779296875
4.17659737880089,4.990234375
4.17102434973452,4.99267578125
4.16698523029483,4.9951171875
4.16453820417692,4.99755859375


==> figures/tikz/VS/M16_P4_VS_Radar.csv <==
VS,T
-0.00508434200023184,87.0810363292694
-0.0043874192831403,87.1747884750366
-0.00641849803203766,87.2528698444366
-0.00669461370246378,87.3465983867645
-0.00568150488489353,87.4247055053711
-0.00344915009391368,87.520614862442
-0.00429252830306012,87.5987515449524
-0.00465890125496733,87.6924524307251
-0.00433602244920796,87.7705566883087
-0.00542571088005158,87.8642845153809
-0.00152552613247748,87.9423916339874
-0.000678781694888419,88.0361187458038
-0.00287737703433707,88.114230632782
-0.00135920565607662,88.2079539299011
-0.00116900912173355,88.286060333252
-0.00191218224507566,88.3797931671143
-0.00361619884742593,88.473516702652
-0.00566062278151441,88.5516335964203
-0.00512067631179482,88.6453475952148
-0.0102813980229852,88.7234625816345
0.00122921198021465,88.8172144889832
0.00784437624583223,88.895272731781
-0.000590515979125402,88.9890208244324
0.00422032954808314,89.0671274662018
0.006454272516169,89.1608557701111
0.00895723728017354,89.2389624118805
0.0042334405124763,89.332692861557
0.0059596005343309,89.4108262062073
0.00300503265400574,89.5045301914215
0.00366799655057122,89.582631111145
0.00614617357006256,89.6763651371002
0.00529089274041535,89.7700929641724
0.00552004307962494,89.8481945991516
0.00449530751492411,89.9419283866882
0.00622497728940553,90.0200414657593
0.00602317294323731,90.1137623786926
0.00610094119511533,90.1918694972992
0.00570593075201837,90.285594701767
0.00558444192666661,90.36372423172
0.00519536950761602,90.4574267864227
0.0041218632684987,90.5355410575867
0.0044737910462858,90.6292612552643
0.0041495594148728,90.7073678970337
0.00408774904605801,90.8011016845703
0.00281813060285854,90.8792080879211
0.00202620090509698,90.9729611873627
0.00112695459121397,91.0510623455048
0.000526778504408182,91.1447701454163
2.64806153131136e-05,91.2228775024414
-0.00174701570114572,91.3166024684906
-0.0019770058497346,91.4103333950043
-0.00266977419841512,91.4884395599365
-0.00364609703107283,91.5821690559387
-0.00448702588316795,91.6602969169617
-0.00495735134971185,91.7540111541748
-0.00588484333193274,91.8321087360382
-0.00643570242616298,91.9187533855438
-0.0061451178397969,92.0124740600586
-0.0071605514000593,92.0905814170837
-0.00705363978430908,92.1843390464783
-0.00659209370933736,92.2624406814575
-0.00617199454387174,92.3561444282532
-0.0067168431007074,92.4498722553253
-0.00530745618356405,92.5279784202576
-0.00507339820005152,92.6217074394226
-0.00597470953034271,92.6998131275177
-0.00489765380445865,92.7935433387756
-0.00523773595297435,92.871673822403
-0.00612857123902578,92.9653804302216
-0.00565964627324182,93.043487071991
-0.00679660359651536,93.1372108459473
-0.00695517248386673,93.2153217792511
-0.00556389487961179,93.3011248111725
-0.00177350166176014,93.3948533535004
-0.00124521681548772,93.4885838031769
0.00528151815047482,93.566689491272
-0.000166183547541925,93.6604204177856
0.00552555644331199,93.7385265827179
0.00111281703816576,93.8322558403015
0.000102337769682759,93.910359621048
0.00397137777188967,94.0040888786316
0.00789559789567049,94.0821924209595
0.00333848656380722,94.1759207248688
0.00361984816871448,94.254029750824
0.00189551019343458,94.3477621078491
0.00410002137098615,94.4258613586426
0.00383652565550884,94.5196166038513
0.00595672821681982,94.6133193969727
0.00464186517171352,94.6914238929749
0.00332498837755918,94.7851521968842
0.00486260190157232,94.8632614612579
0.00622633271628926,94.9569871425629
0.00519617848481808,95.0350933074951
0.0054312112096013,95.1288495063782
0.00526370011694831,95.2069520950317
0.00543436989565309,95.2850630283356
0.00517503396910713,95.3787939548492
0.00492871181476445,95.4725148677826
0.00491242221475478,95.5505981445312
0.00546198986321618,95.6443264484406
0.00550607559271205,95.7380805015564
0.00471770028057702,95.8161604404449
0.00536793117690162,95.9098882675171
0.00408715423024356,95.988018989563
0.00370340449050335,96.0817239284515
0.00211639045098715,96.1754505634308
0.00169132883501855,96.253561258316
-0.00135325328512586,96.3472926616669
-0.00304766350570353,96.4253928661346
-0.00442764617512203,96.5191235542297
-0.0026618412246539,96.5972270965576
-0.00187208937515072,96.6837480068207
-0.00214904090487616,96.7775003910065
-0.0018888189096948,96.855583190918
-0.00190805261526586,96.949334859848
-0.00174653765924246,97.0274169445038
-0.00124380918366662,97.1211528778076
-0.00131847535139831,97.1992764472961
-0.00213553945184189,97.2929797172546
-0.00104893376506279,97.3710865974426
-0.000775996426353829,97.4648146629333
-0.00169690209746857,97.5511853694916
0.00132300220526974,97.6449162960052
0.000554821109216468,97.7230207920074
0.00179399466659532,97.8167486190796
0.00200498091189131,97.8948576450348
0.00292708193827702,97.9885830879211
0.000862223382094356,98.0666923522949
0.00219971156687968,98.1604201793671
0.00387606573249132,98.2385482788086
0.00295023446320011,98.33225274086
0.00530301146864808,98.4259793758392
0.00149429277316625,98.504086971283
-0.00564188993838647,98.5978157520294
-0.00125475189936073,98.6759216785431
0.0012379877478362,98.769651889801
-0.00732831363101593,98.8477573394775
-0.00275266430876755,98.9415078163147
-0.00260559935673351,99.0195941925049
0.0012628885247994,99.1133186817169
-0.000503394917808193,99.2070465087891
0.000113655182911374,99.28515625
0.00122207928416599,99.3788814544678
0.000714461022702132,99.4569878578186
-6.06648513291116e-05,99.5506896972656
0.00143838010765497,99.6444458961487
0.00155000515603287,99.7225503921509
0.00225624505220688,99.8163027763367
0.00157544349173825,99.894387960434
0.00341136763346035,99.9881179332733
0.00278650110327163,100.066248178482
0.000843239459190966,100.159951925278
0.00222156667672467,100.23805475235
-0.000745640451705783,100.331784009933
-0.00154313564153377,100.425534963608
-0.00242034488961913,100.503617525101
-0.00184552315687626,100.597346305847
-0.00270664765939298,100.675452232361
-0.00106033704442191,100.769182920456
-0.00186319904210023,100.847286701202
-0.00284243675447951,100.941015005112
-0.0026394505583401,101.019146680832
-0.00190468563886192,101.11284995079
-0.00168011959438914,101.190957784653
0.00100794485898601,101.284687280655
0.000819403541877463,101.362792015076
-0.000356360505639496,101.456546545029
0.00187624673024997,101.534629106522
0.00117064598046868,101.62126159668
0.00462384107830894,101.714993715286
-0.00129418130867857,101.793098688126
-0.000483683286953824,101.886837244034
-0.00311962971255246,101.980552911758
0.00121596548035954,102.058662414551
-0.00854277993459986,102.1523873806
-0.000861342623159175,102.230494976044
-0.00530784226136952,102.324247121811
-0.00826557620695685,102.402329444885
-0.00772190199811054,102.496062278748
-0.00415524326237508,102.582735776901
-0.00262766394027861,102.660843849182
-0.00963362102350031,102.754566192627
-0.0020799216683327,102.832677602768
-0.00529826474221792,102.9264087677
-0.00155392619774225,103.004512548447
-0.00122325310445827,103.09823513031
-0.00238744658553972,103.176343202591
-0.000712710309300049,103.270075321198
-0.00213142881741568,103.34818148613
0.000319767200203384,103.441907405853
-0.00256375854513734,103.535633563995
-0.000693124503836854,103.613744258881
-0.00163233842979755,103.707472085953
-0.00277100780553186,103.785574674606
-0.00192521843237043,103.882429361343
-0.00126800673614864,103.955505132675
-0.00152852064556927,104.049227237701
0.000986025282957395,104.142963171005
-0.00378243059542634,104.22106218338
-0.00562165670952813,104.314790248871


==> figures/tikz/VS/M16_P4_VS_Ref.csv <==
VS,T
141.568,0.00949873924255229
139.857692307692,0.109498739242554
140.674074074074,0.209498739242555
140.142857142857,0.309498739242553
139.465517241379,0.409498739242554
138.65,0.509498739242552
124.58064516129,0.609498739242554
102.315625,0.709498739242555
67.912121212121,0.809498739242553
23.4705882352939,0.909498739242554
-20.8885714285716,1.00949873924255
-57.1444444444447,1.10949873924255
-84.2891891891894,1.20949873924256
-103.318421052632,1.30949873924255
-116.230769230769,1.40949873924255
-121.87,1.50949873924255
-125.19512195122,1.60949873924255
-124.242857142857,1.70949873924256
-119.13023255814,1.80949873924255
-111.936363636364,1.90949873924255
-93.66,2.00949873924255
-74.3130434782609,2.10949873924255
-59.8744680851064,2.20949873924256
-48.2833333333333,2.30949873924255
-35.4857142857142,2.40949873924255
-23.5239999999999,2.50949873924255
-7.92199999999961,2.60949873924255
8.65400000000037,2.70949873924256
19.2240000000003,2.80949873924255
26.8060000000003,2.90949873924255
38.3860000000003,3.00949873924255
50.9160000000003,3.10949873924255
62.2200000000003,3.20949873924256
71.2140000000003,3.30949873924255
75.7120000000002,3.40949873924255
76.6500000000002,3.50949873924255
77.1560000000001,3.60949873924255
75.2780000000001,3.70949873924256
73.9980000000001,3.80949873924255
69.3140000000001,3.90949873924255
57.4840000000001,4.00949873924255
45.6000000000001,4.10949873924255
37.6040000000001,4.20949873924256
32.6640000000001,4.30949873924255
29.7900000000001,4.40949873924255
26.0940000000001,4.50949873924255
21.5000000000002,4.60949873924255
15.8280000000002,4.70949873924256
5.02000000000024,4.80949873924255
-5.63199999999973,4.90949873924255
-12.0719999999997,5.00949873924255
-9.45599999999975,5.10949873924255
-8.93199999999979,5.20949873924256
-8.87399999999985,5.30949873924255
-9.44799999999991,5.40949873924255
-11.546,5.50949873924255
-17.09,5.60949873924255
-27.0260000000001,5.70949873924256
-42.2500000000001,5.80949873924255
-58.8820000000001,5.90949873924255
-79.0500000000001,6.00949873924255
-99.6440000000001,6.10949873924255
-110.644,6.20949873924256
-110.096,6.30949873924255
-113.05,6.40949873924255
-121.6,6.50949873924255
-124.648,6.60949873924255
-131.046,6.70949873924256
-135.65,6.80949873924255
-140.358,6.90949873924255
-139.128,7.00949873924255
-125.864,7.10949873924255
-111.488,7.20949873924256
-106.996,7.30949873924255
-113.51,7.40949873924255
-116.128,7.50949873924255
-109.706000000001,7.60949873924255
-90.2220000000007,7.70949873924256
-58.5860000000007,7.80949873924255
-31.7280000000007,7.90949873924255
-5.51000000000067,8.00949873924255
20.0619999999993,8.10949873924255
38.9039999999993,8.20949873924256
54.8199999999993,8.30949873924255
77.7539999999993,8.40949873924255
96.5799999999993,8.50949873924255
109.157999999999,8.60949873924255
122.523999999999,8.70949873924256
138.735999999999,8.80949873924255
155.883999999999,8.90949873924255
166.971999999999,9.00949873924255
170.005999999999,9.10949873924255
169.161999999999,9.20949873924256
165.401999999999,9.30949873924255
159.707999999999,9.40949873924255
151.111999999999,9.50949873924255
137.85,9.60949873924255
119.106,9.70949873924256
101.804,9.80949873924255
91.6119999999996,9.90949873924255
82.3279999999987,10.0094987392426
74.9939999999989,10.1094987392426
66.8259999999989,10.2094987392426
53.367999999999,10.3094987392426
35.731999999999,10.4094987392426
14.9279999999991,10.5094987392426
-6.95800000000085,10.6094987392426
-23.0880000000008,10.7094987392426
-37.6620000000007,10.8094987392426
-48.6560000000007,10.9094987392426
-54.0500000000007,11.0094987392426
-56.0380000000006,11.1094987392426
-51.7180000000006,11.2094987392426
-41.1480000000006,11.3094987392426
-31.2120000000005,11.4094987392426
-27.8160000000005,11.5094987392426
-24.1160000000005,11.6094987392426
-25.2260000000004,11.7094987392426
-22.7040000000003,11.8094987392426
-18.3040000000003,11.9094987392426
-13.1900000000002,12.0094987392426
-11.6900000000001,12.1094987392426
-10.0400000000001,12.2094987392426
-5.26200000000003,12.3094987392426
3.736,12.4094987392426
19.9600000000001,12.5094987392426
39.3500000000001,12.6094987392426
48.9560000000001,12.7094987392426
52.662,12.8094987392426
53.316,12.9094987392426
47.724,13.0094987392426
42.842,13.1094987392426
41.682,13.2094987392426
43.2279999999999,13.3094987392426
45.4459999999999,13.4094987392426
51.4779999999999,13.5094987392426
57.3739999999999,13.6094987392426
69.2399999999999,13.7094987392426
84.1879999999999,13.8094987392426
90.1699999999999,13.9094987392426
90.0259999999999,14.0094987392426
98.6619999999999,14.1094987392426
86.9599999999999,14.2094987392426
53.9259999999999,14.3094987392426
16.6679999999999,14.4094987392426
-9.82200000000006,14.5094987392426
-23.578,14.6094987392426
-38.674,14.7094987392426
-58.076,14.8094987392426
-72.772,14.9094987392426
-84.588,15.0094987392426
-93.3600000000006,15.1094987392426
-102.092000000001,15.2094987392426
-111.100000000001,15.3094987392426
-114.370000000001,15.4094987392426
-116.990000000001,15.5094987392426
-122.060000000001,15.6094987392426
-123.476000000001,15.7094987392426
-118.206000000001,15.8094987392426
-117.274000000001,15.9094987392426
-116.580000000001,16.0094987392426
-114.842000000001,16.1094987392426
-114.054000000001,16.2094987392426
-108.198000000001,16.3094987392426
-100.386000000001,16.4094987392426
-88.5060000000005,16.5094987392426
-74.5180000000004,16.6094987392426
-58.5600000000003,16.7094987392426
-48.2420000000003,16.8094987392426
-37.9060000000002,16.9094987392426
-30.3880000000002,17.0094987392426
-20.4700000000001,17.1094987392426
-11.1080000000001,17.2094987392426
-1.27000000000001,17.3094987392426
8.05600000000004,17.4094987392426
14.0660000000001,17.5094987392426
15.8680000000001,17.6094987392426
21.4060000000002,17.7094987392426
27.7240000000001,17.8094987392426
29.9780000000001,17.9094987392426
34.3220000000001,18.0094987392426
36.682,18.1094987392426
39.948,18.2094987392426
47.21,18.3094987392426
55.3879999999999,18.4094987392426
50.4179999999999,18.5094987392426
45.4399999999999,18.6094987392426
42.5119999999999,18.7094987392426
44.8899999999999,18.8094987392426
41.8779999999999,18.9094987392426
29.6499999999999,19.0094987392426
23.3579999999999,19.1094987392426
23.0319999999999,19.2094987392426
28.5359999999999,19.3094987392426
35.7719999999999,19.4094987392426
38.6799999999998,19.5094987392426
48.1899999999998,19.6094987392426
60.2159999999998,19.7094987392426
65.6239999999998,19.8094987392426
72.3599999999998,19.9094987392426
70.3299999999998,20.0094987392426
73.4039999999999,20.1094987392426
77.5439999999999,20.2094987392426
76.8359999999998,20.3094987392426
73.1999999999998,20.4094987392426
64.6099999999998,20.5094987392426
67.9759999999998,20.6094987392426
69.1939999999998,20.7094987392426
75.3779999999998,20.8094987392426
87.6079999999998,20.9094987392426
94.8639999999997,21.0094987392426
96.8719999999998,21.1094987392426
92.6339999999998,21.2094987392426
74.2639999999998,21.3094987392426
49.7899999999998,21.4094987392426
17.9899999999999,21.5094987392426
-15.1200000000001,21.6094987392426
-43.3960000000001,21.7094987392426
-70.7620000000001,21.8094987392426
-94.1780000000001,21.9094987392426
-113.732,22.0094987392426
-129.422,22.1094987392426
-137.146,22.2094987392426
-141.95,22.3094987392426
-141.854,22.4094987392426
-137.874,22.5094987392426
-134.014,22.6094987392426
-129.238,22.7094987392426
-123.574,22.8094987392426
-118.142,22.9094987392426
-111.016,23.0094987392426
-96.1139999999998,23.1094987392426
-83.2479999999997,23.2094987392426
-73.4699999999997,23.3094987392426
-64.7419999999997,23.4094987392426
-58.0059999999996,23.5094987392426
-45.3639999999996,23.6094987392426
-33.9179999999996,23.7094987392426
-23.8479999999996,23.8094987392426
-13.3179999999996,23.9094987392426
-5.46399999999964,24.0094987392426
-2.34399999999963,24.1094987392426
2.07600000000036,24.2094987392426
5.91200000000037,24.3094987392426
12.1340000000004,24.4094987392426
17.7660000000004,24.5094987392426
24.9680000000004,24.6094987392426
28.9460000000004,24.7094987392426
31.9220000000004,24.8094987392426
33.9420000000004,24.9094987392426
31.0500000000004,25.0094987392426
30.4020000000004,25.1094987392426
29.0500000000004,25.2094987392426
29.1740000000004,25.3094987392426
32.0040000000004,25.4094987392426
32.6800000000004,25.5094987392426
33.2860000000004,25.6094987392426
33.6920000000004,25.7094987392426
40.7200000000004,25.8094987392426
48.3140000000004,25.9094987392426
54.4200000000004,26.0094987392426
62.0320000000005,26.1094987392426
68.1120000000004,26.2094987392426
74.5240000000004,26.3094987392426
78.2220000000004,26.4094987392426
83.1340000000004,26.5094987392426
87.1560000000003,26.6094987392426
90.2660000000003,26.7094987392426
92.5240000000003,26.8094987392426
101.928,26.9094987392426
109.484,27.0094987392426
111.128,27.1094987392426
108.716,27.2094987392426
103.192,27.3094987392426
102.568,27.4094987392426
97.7540000000002,27.5094987392426
90.7860000000002,27.6094987392426
76.7720000000002,27.7094987392426
53.6360000000002,27.8094987392426
20.4800000000002,27.9094987392426
-16.6619999999998,28.0094987392426
-43.8579999999998,28.1094987392426
-64.2299999999998,28.2094987392426
-81.7479999999998,28.3094987392426
-98.2979999999998,28.4094987392426
-113.892,28.5094987392426
-124.49,28.6094987392426
-131.082,28.7094987392426
-132.622,28.8094987392426
-133.116,28.9094987392426
-129.598,29.0094987392426
-125.142,29.1094987392426
-121.802,29.2094987392426
-119.591999999999,29.3094987392426
-116.381999999999,29.4094987392426
-109.115999999999,29.5094987392426
-96.8959999999994,29.6094987392426
-79.7899999999994,29.7094987392426
-64.8559999999994,29.8094987392426
-50.0479999999994,29.9094987392426
-35.4119999999994,30.0094987392426
-27.0799999999997,30.1094987392426
-18.0799999999997,30.2094987392426
-8.54999999999976,30.3094987392426
-4.66599999999978,30.4094987392426
-1.5739999999998,30.5094987392426
4.68800000000017,30.6094987392426
12.2660000000002,30.7094987392426
20.3140000000001,30.8094987392426
25.9640000000001,30.9094987392426
28.2780000000001,31.0094987392426
29.376,31.1094987392426
30.27,31.2094987392426
25.004,31.3094987392426
20.656,31.4094987392426
20.2740000000001,31.5094987392426
20.918,31.6094987392426
23.5920000000001,31.7094987392426
23.2580000000001,31.8094987392426
20.8900000000001,31.9094987392426
18.5460000000001,32.0094987392426
18.3900000000001,32.1094987392426
14.6040000000002,32.2094987392426
12.1220000000002,32.3094987392426
8.8520000000002,32.4094987392426
12.8460000000002,32.5094987392426
14.1080000000002,32.6094987392426
15.6900000000003,32.7094987392426
15.7480000000003,32.8094987392426
15.2640000000003,32.9094987392426
16.3080000000003,33.0094987392426
23.9920000000003,33.1094987392426
31.4560000000003,33.2094987392426
35.7760000000004,33.3094987392426
36.9160000000004,33.4094987392426
34.7920000000004,33.5094987392426
35.2600000000004,33.6094987392426
40.2300000000004,33.7094987392426
45.5940000000005,33.8094987392426
50.2440000000005,33.9094987392426
56.1020000000005,34.0094987392426
62.1080000000005,34.1094987392426
66.2260000000005,34.2094987392426
72.4860000000005,34.3094987392426
80.9280000000005,34.4094987392426
85.4100000000005,34.5094987392426
85.8900000000005,34.6094987392426
88.3780000000005,34.7094987392426
94.8940000000005,34.8094987392426
102.224,34.9094987392426
106.434,35.0094987392426
105.538,35.1094987392426
97.4840000000003,35.2094987392426
86.3020000000003,35.3094987392426
71.9620000000003,35.4094987392426
50.4780000000003,35.5094987392426
26.8560000000003,35.6094987392426
0.0960000000003198,35.7094987392426
-27.8399999999997,35.8094987392426
-54.9399999999997,35.9094987392426
-77.2539999999997,36.0094987392426
-94.8179999999997,36.1094987392426
-109.476,36.2094987392426
-124.19,36.3094987392426
-132.996,36.4094987392426
-133.91,36.5094987392426
-132.902,36.6094987392426
-127.974,36.7094987392426
-132.116,36.8094987392426
-131.306,36.9094987392426
-126.572,37.0094987392426
-118.928,37.1094987392426
-120.426,37.2094987392426
-110.968,37.3094987392426
-98.4559999999996,37.4094987392426
-86.9499999999996,37.5094987392426
-70.5599999999996,37.6094987392426
-60.3719999999997,37.7094987392426
-48.4679999999997,37.8094987392426
-37.8559999999997,37.9094987392426
-27.5359999999997,38.0094987392426
-12.4479999999997,38.1094987392426
4.41000000000026,38.2094987392426
16.0220000000002,38.3094987392426
24.3560000000002,38.4094987392426
33.4480000000002,38.5094987392426
37.3540000000002,38.6094987392426
41.1060000000002,38.7094987392426
45.7320000000001,38.8094987392426
50.2680000000001,38.9094987392426
55.7440000000001,39.0094987392426
59.2480000000001,39.1094987392426
61.7660000000001,39.2094987392426
66.1200000000001,39.3094987392426
70.1320000000001,39.4094987392426
72.8180000000001,39.5094987392426
72.2360000000001,39.6094987392426
72.3900000000001,39.7094987392426
70.3120000000001,39.8094987392426
68.2040000000001,39.9094987392426
68.0120000000001,40.0094987392426
68.7820000000001,40.1094987392426
65.6020000000001,40.2094987392426
61.4540000000001,40.3094987392426
55.4140000000001,40.4094987392426
40.4600000000001,40.5094987392426
22.6640000000001,40.6094987392426
1.10000000000006,40.7094987392426
-17.2419999999999,40.8094987392426
-37.4859999999999,40.9094987392426
-53.6399999999999,41.0094987392426
-67.7219999999999,41.1094987392426
-79.8479999999999,41.2094987392426
-92.978,41.3094987392426
-102.074,41.4094987392426
-107.056,41.5094987392426
-111.926,41.6094987392426
-108.714,41.7094987392426
-100.4,41.8094987392426
-87.0000000000001,41.9094987392426
-69.4080000000001,42.0094987392426
-53.5300000000001,42.1094987392426
-40.2800000000001,42.2094987392426
-29.612,42.3094987392426
-16.526,42.4094987392426
-0.949999999999992,42.5094987392426
12.158,42.6094987392426
22.786,42.7094987392426
31.9060000000001,42.8094987392426
38.3800000000001,42.9094987392426
47.0660000000001,43.0094987392426
53.8140000000001,43.1094987392426
60.4340000000001,43.2094987392426
67.7960000000001,43.3094987392426
75.7740000000001,43.4094987392426
80.3660000000001,43.5094987392426
87.6360000000001,43.6094987392426
95.6060000000001,43.7094987392426
100.288,43.8094987392426
104.614,43.9094987392426
103.616,44.0094987392426
105.282,44.1094987392426
103.638,44.2094987392426
103.742,44.3094987392426
103.734,44.4094987392426
93.8440000000001,44.5094987392426
79.1520000000001,44.6094987392426
59.6260000000001,44.7094987392426
40.1860000000001,44.8094987392426
17.8300000000001,44.9094987392426
-4.43399999999989,45.0094987392426
-28.6760000000002,45.1094987392426
-53.9180000000002,45.2094987392426
-76.1980000000002,45.3094987392426
-92.5980000000002,45.4094987392426
-112.088,45.5094987392426
-125.662,45.6094987392426
-135.204,45.7094987392426
-135.718,45.8094987392426
-132.184,45.9094987392426
-129.58,46.0094987392426
-126.942,46.1094987392426
-123.208,46.2094987392425
-118.45,46.3094987392426
-107.752,46.4094987392426
-96.1560000000003,46.5094987392426
-81.6320000000003,46.6094987392426
-64.1560000000003,46.7094987392425
-43.6960000000002,46.8094987392426
-30.2080000000002,46.9094987392426
-21.6480000000002,47.0094987392426
-13.8540000000001,47.1094987392426
-6.82400000000009,47.2094987392425
1.39999999999995,47.3094987392426
9.77399999999998,47.4094987392426
22.276,47.5094987392426
34.8540000000001,47.6094987392426
45.3960000000001,47.7094987392425
56.8660000000001,47.8094987392426
67.3580000000002,47.9094987392426
77.8740000000002,48.0094987392426
83.3620000000002,48.1094987392426
85.9140000000003,48.2094987392425
90.7040000000003,48.3094987392426
92.7960000000003,48.4094987392426
97.0700000000002,48.5094987392426
99.5120000000002,48.6094987392426
105.062,48.7094987392425
112.678,48.8094987392426
121.29,48.9094987392426
127.766,49.0094987392426
131.042,49.1094987392426
135.208,49.2094987392425
136.148,49.3094987392426
136.654,49.4094987392426
118.732,49.5094987392426
91.4980000000002,49.6094987392426
63.1060000000002,49.7094987392425
34.7260000000002,49.8094987392426
5.44400000000024,49.9094987392426
-23.6059999999998,50.0094987392426
-47.4079999999997,50.1094987392426
-67.0099999999997,50.2094987392425
-87.4619999999997,50.3094987392426
-105.742,50.4094987392426
-122.912,50.5094987392426
-135.016,50.6094987392426
-151.182,50.7094987392425
-166.4,50.8094987392426
-172.594,50.9094987392426
-177.774,51.0094987392426
-180.94,51.1094987392426
-180.14,51.2094987392425
-174.358,51.3094987392426
-161.518,51.4094987392426
-136.664,51.5094987392426
-114.878,51.6094987392426
-88.1519999999997,51.7094987392425
-49.4859999999997,51.8094987392426
-11.8319999999998,51.9094987392426
16.7400000000002,52.0094987392426
35.9160000000002,52.1094987392426
45.6440000000001,52.2094987392425
49.9660000000001,52.3094987392426
48.0200000000001,52.4094987392426
46.8740000000001,52.5094987392426
45.6000000000001,52.6094987392426
46.3100000000001,52.7094987392425
47.9960000000001,52.8094987392426
49.6480000000001,52.9094987392426
53.3200000000001,53.0094987392426
58.048,53.1094987392426
61.784,53.2094987392425
64.392,53.3094987392426
62.892,53.4094987392426
63.364,53.5094987392426
63.9,53.6094987392426
68.518,53.7094987392425
72.118,53.8094987392426
74.7899999999999,53.9094987392426
80.564,54.0094987392426
86.5039999999999,54.1094987392426
89.6199999999999,54.2094987392425
93.124,54.3094987392426
90.13,54.4094987392426
87.528,54.5094987392426
84.172,54.6094987392426
78.94,54.7094987392425
67.736,54.8094987392426
51.528,54.9094987392426
32.294,55.0094987392426
10.1139999999998,55.1094987392426
-9.02000000000019,55.2094987392425
-26.0720000000002,55.3094987392426
-45.0840000000002,55.4094987392426
-62.0280000000002,55.5094987392426
-76.8500000000002,55.6094987392426
-88.4500000000002,55.7094987392425
-95.7080000000002,55.8094987392426
-98.6000000000002,55.9094987392426
-102.082,56.0094987392426
-109.102,56.1094987392426
-106.722,56.2094987392425
-100.084,56.3094987392426
-87.1940000000002,56.4094987392426
-65.9880000000002,56.5094987392426
-48.4860000000002,56.6094987392426
-30.7000000000002,56.7094987392425
-13.7140000000002,56.8094987392426
6.46199999999977,56.9094987392426
22.6299999999998,57.0094987392426
39.5679999999998,57.1094987392426
51.3159999999998,57.2094987392425
59.9859999999999,57.3094987392426
65.4919999999999,57.4094987392426
68.7259999999999,57.5094987392426
69.552,57.6094987392426
70.916,57.7094987392425
73.548,57.8094987392426
76.2540000000001,57.9094987392426
76.9240000000001,58.0094987392426
74.5020000000002,58.1094987392426
62.8760000000002,58.2094987392425
46.2960000000002,58.3094987392426
24.0680000000003,58.4094987392426
0.376000000000289,58.5094987392426
-23.6779999999997,58.6094987392426
-39.9959999999997,58.7094987392425
-50.4919999999996,58.8094987392426
-65.0799999999996,58.9094987392426
-77.5619999999996,59.0094987392426
-90.8699999999996,59.1094987392426
-101.022,59.2094987392425
-113.07,59.3094987392426
-124.106,59.4094987392426
-124.21,59.5094987392426
-121.44,59.6094987392426
-124.78,59.7094987392425
-136.252,59.8094987392426
-147.824,59.9094987392426
-153.298,60.0094987392426
-159.522,60.1094987392426
-153.422,60.2094987392425
-132.05,60.3094987392426
-104.64,60.4094987392426
-76.2879999999997,60.5094987392426
-35.0619999999997,60.6094987392426
2.86000000000027,60.7094987392425
28.3100000000003,60.8094987392426
45.2020000000002,60.9094987392426
52.5100000000003,61.0094987392426
51.2480000000003,61.1094987392426
56.5140000000003,61.2094987392425
56.4800000000003,61.3094987392426
60.2560000000003,61.4094987392426
58.7660000000004,61.5094987392426
58.0560000000004,61.6094987392426
55.1620000000003,61.7094987392425
57.1740000000002,61.8094987392426
64.1240000000002,61.9094987392426
75.2000000000002,62.0094987392426
82.7200000000001,62.1094987392426
89.7080000000001,62.2094987392425
92.924,62.3094987392426
89.156,62.4094987392426
69.36,62.5094987392426
45.6179999999999,62.6094987392426
20.9699999999998,62.7094987392425
7.74799999999973,62.8094987392426
6.14799999999966,62.9094987392426
4.29999999999959,63.0094987392426
9.31199999999953,63.1094987392426
17.3939999999994,63.2094987392425
26.4459999999994,63.3094987392426
36.2739999999993,63.4094987392426
43.9419999999992,63.5094987392426
51.3699999999992,63.6094987392426
60.5199999999991,63.7094987392425
65.443999999999,63.8094987392426
71.077999999999,63.9094987392426
78.4139999999989,64.0094987392426
83.3139999999988,64.1094987392426
87.5519999999987,64.2094987392425
89.0619999999987,64.3094987392426
85.9319999999987,64.4094987392426
79.2479999999987,64.5094987392426
67.9819999999986,64.6094987392426
55.0839999999986,64.7094987392425
51.6139999999985,64.8094987392426
52.4819999999985,64.9094987392426
57.3559999999984,65.0094987392426
60.9559999999994,65.1094987392426
63.1959999999995,65.2094987392425
67.1499999999996,65.3094987392426
68.1419999999996,65.4094987392426
67.2959999999997,65.5094987392426
66.5779999999997,65.6094987392426
63.9419999999998,65.7094987392425
57.3879999999998,65.8094987392426
46.6979999999998,65.9094987392426
23.7819999999999,66.0094987392426
0.723999999999911,66.1094987392426
-22.4700000000001,66.2094987392425
-43.776,66.3094987392426
-64.2480000000001,66.4094987392426
-83.8000000000001,66.5094987392426
-94.3500000000001,66.6094987392426
-97.9320000000002,66.7094987392425
-96.6480000000002,66.8094987392426
-97.7140000000003,66.9094987392426
-97.1960000000003,67.0094987392426
-95.1160000000003,67.1094987392426
-99.5420000000003,67.2094987392425
-107.344,67.3094987392426
-109.266,67.4094987392426
-109.232,67.5094987392426
-107.3,67.6094987392426
-104.52,67.7094987392425
-102.922,67.8094987392426
-105.558,67.9094987392426
-107.422,68.0094987392426
-101.602,68.1094987392426
-93.1400000000004,68.2094987392425
-81.0600000000004,68.3094987392426
-57.4360000000004,68.4094987392426
-40.4640000000004,68.5094987392426
-27.2360000000004,68.6094987392426
-14.6780000000004,68.7094987392425
-4.75000000000039,68.8094987392426
0.663999999999632,68.9094987392426
1.58199999999965,69.0094987392426
0.0759999999996666,69.1094987392426
0.383999999999677,69.2094987392425
5.53599999999968,69.3094987392426
14.5859999999997,69.4094987392426
19.5599999999997,69.5094987392426
22.5099999999997,69.6094987392426
22.3799999999997,69.7094987392425
20.0759999999997,69.8094987392426
12.5999999999997,69.9094987392426
9.05599999999968,70.0094987392426
7.36800000000048,70.1094987392426
6.57400000000049,70.2094987392425
10.7440000000005,70.3094987392426
12.8340000000005,70.4094987392426
14.7900000000005,70.5094987392426
19.6480000000006,70.6094987392426
22.5840000000006,70.7094987392425
26.7000000000005,70.8094987392426
31.2160000000005,70.9094987392426
37.1680000000005,71.0094987392426
39.4440000000004,71.1094987392426
40.0380000000004,71.2094987392425
37.9260000000004,71.3094987392426
34.0980000000003,71.4094987392426
29.4960000000003,71.5094987392426
24.0360000000003,71.6094987392426
22.6840000000003,71.7094987392425
21.4900000000003,71.8094987392426
18.6140000000003,71.9094987392426
16.0900000000003,72.0094987392426
13.8120000000003,72.1094987392426
11.8160000000003,72.2094987392425
11.1840000000003,72.3094987392426
9.04600000000032,72.4094987392426
11.5480000000003,72.5094987392426
19.7080000000003,72.6094987392426
23.4560000000003,72.7094987392425
26.7660000000003,72.8094987392426
31.6840000000003,72.9094987392426
39.1500000000003,73.0094987392426
47.1460000000003,73.1094987392426
51.5600000000003,73.2094987392425
53.2840000000003,73.3094987392426
56.2640000000003,73.4094987392426
60.3800000000003,73.5094987392426
63.5700000000002,73.6094987392426
67.8220000000003,73.7094987392425
69.1160000000002,73.8094987392426
69.4640000000003,73.9094987392426
71.8980000000003,74.0094987392426
73.2860000000003,74.1094987392426
76.4660000000003,74.2094987392425
78.4500000000003,74.3094987392426
77.1600000000003,74.4094987392426
76.5580000000003,74.5094987392426
75.7560000000003,74.6094987392426
67.8860000000003,74.7094987392425
51.9000000000003,74.8094987392426
23.7660000000003,74.9094987392426
-5.57599999999968,75.0094987392426
-29.0559999999995,75.1094987392426
-49.7019999999995,75.2094987392425
-68.4919999999995,75.3094987392426
-86.3259999999995,75.4094987392426
-103.127999999999,75.5094987392426
-113.885999999999,75.6094987392426
-119.627999999999,75.7094987392425
-123.441999999999,75.8094987392426
-118.407999999999,75.9094987392426
-111.607999999999,76.0094987392426
-106.037999999999,76.1094987392426
-102.725999999999,76.2094987392425
-100.671999999999,76.3094987392426
-106.839999999999,76.4094987392426
-106.237999999999,76.5094987392426
-99.8119999999995,76.6094987392426
-88.5439999999995,76.7094987392425
-75.5059999999995,76.8094987392426
-58.7059999999996,76.9094987392426
-47.1739999999996,77.0094987392426
-42.8999999999996,77.1094987392426
-37.9339999999996,77.2094987392425
-32.3959999999997,77.3094987392426
-26.4959999999997,77.4094987392426
-17.3319999999997,77.5094987392426
-5.83199999999972,77.6094987392426
3.14600000000026,77.7094987392425
4.71600000000024,77.8094987392426
1.90200000000023,77.9094987392426
-0.307999999999794,78.0094987392426
-4.91599999999981,78.1094987392426
-6.86799999999984,78.2094987392425
-9.16599999999988,78.3094987392426
-5.70799999999991,78.4094987392426
-0.339999999999947,78.5094987392426
3.97000000000002,78.6094987392426
9.21399999999998,78.7094987392425
12.432,78.8094987392426
13.578,78.9094987392426
13.672,79.0094987392426
11.8540000000001,79.1094987392426
14.2600000000001,79.2094987392425
16.9360000000001,79.3094987392426
19.9460000000002,79.4094987392426
23.3460000000002,79.5094987392426
27.2240000000002,79.6094987392426
29.6720000000002,79.7094987392425
34.7760000000002,79.8094987392426
35.5820000000003,79.9094987392426
37.0780000000003,80.0094987392426
38.3440000000007,80.1094987392426
37.3780000000007,80.2094987392425
36.0400000000007,80.3094987392426
33.1820000000006,80.4094987392426
35.6540000000006,80.5094987392426
42.3120000000006,80.6094987392426
52.0580000000006,80.7094987392425
62.8920000000006,80.8094987392426
72.9320000000005,80.9094987392426
83.1480000000005,81.0094987392426
91.5540000000005,81.1094987392426
97.2460000000004,81.2094987392425
103.236,81.3094987392426
103.44,81.4094987392426
102.85,81.5094987392426
104.322,81.6094987392426
103.786,81.7094987392425
105.312,81.8094987392426
105.858,81.9094987392426
99.3500000000003,82.0094987392426
79.8220000000003,82.1094987392426
57.2780000000003,82.2094987392425
31.7020000000003,82.3094987392426
9.15400000000033,82.4094987392426
-14.4059999999997,82.5094987392426
-35.9659999999997,82.6094987392426
-56.6339999999997,82.7094987392425
-74.5659999999997,82.8094987392426
-91.8039999999997,82.9094987392426
-99.2839999999997,83.0094987392426
-101.836,83.1094987392426
-100.3,83.2094987392425
-102.59,83.3094987392426
-101.83,83.4094987392426
-96.0899999999997,83.5094987392426
-96.3959999999997,83.6094987392426
-96.8079999999998,83.7094987392425
-98.3939999999998,83.8094987392426
-99.1339999999998,83.9094987392426
-99.0339999999997,84.0094987392426
-93.0139999999997,84.1094987392426
-84.0039999999997,84.2094987392425
-77.0939999999997,84.3094987392426
-65.3019999999997,84.4094987392426
-53.7639999999996,84.5094987392426
-44.6959999999996,84.6094987392426
-35.2559999999996,84.7094987392425
-29.5099999999996,84.8094987392426
-26.4779999999995,84.9094987392426
-25.0779999999995,85.0094987392426
-23.2719999999997,85.1094987392426
-17.0219999999998,85.2094987392425
-8.27399999999979,85.3094987392426
0.988000000000191,85.4094987392426
4.91800000000018,85.5094987392426
4.68200000000015,85.6094987392426
-0.61799999999986,85.7094987392425
-0.921999999999883,85.8094987392426
2.7440000000001,85.9094987392426
7.52400000000008,86.0094987392426
12.3460000000001,86.1094987392426
20.1400000000001,86.2094987392425
25.8640000000001,86.3094987392426
27.4700000000001,86.4094987392426
25.9460000000001,86.5094987392426
18.3100000000001,86.6094987392426
13.696,86.7094987392425
12.11,86.8094987392426
13.596,86.9094987392426
17.252,87.0094987392426
20.042,87.1094987392426
21.972,87.2094987392425
25.9940000000001,87.3094987392426
28.9920000000001,87.4094987392426
28.0100000000001,87.5094987392426
30.0840000000001,87.6094987392426
27.3920000000002,87.7094987392425
27.0640000000002,87.8094987392426
26.1000000000002,87.9094987392426
24.4180000000002,88.0094987392426
21.9100000000002,88.1094987392426
18.4760000000003,88.2094987392425
13.0740000000003,88.3094987392426
6.8060000000003,88.4094987392426
2.70400000000031,88.5094987392426
-0.193999999999704,88.6094987392426
-3.88999999999974,88.7094987392425
-3.2119999999998,88.8094987392426
-2.02199999999986,88.9094987392426
3.72600000000008,89.0094987392426
10.024,89.1094987392426
13.826,89.2094987392425
20.2199999999999,89.3094987392426
24.2959999999999,89.4094987392426
29.0699999999998,89.5094987392426
35.3359999999998,89.6094987392426
39.8799999999998,89.7094987392425
48.6939999999998,89.8094987392426
57.8359999999998,89.9094987392426
63.2679999999999,90.0094987392426
64.9520000000002,90.1094987392426
62.7680000000002,90.2094987392425
61.6100000000001,90.3094987392426
61.4300000000001,90.4094987392426
63.0060000000001,90.5094987392426
65.1320000000001,90.6094987392426
66.792,90.7094987392425
70.026,90.8094987392426
71.932,90.9094987392426
74.6059999999999,91.0094987392426
78.0699999999999,91.1094987392426
77.2919999999999,91.2094987392425
66.2799999999998,91.3094987392426
46.0279999999998,91.4094987392426
21.5539999999998,91.5094987392426
-3.99200000000019,91.6094987392426
-29.5900000000002,91.7094987392425
-57.1980000000002,91.8094987392426
-86.7960000000002,91.9094987392426
-107.478,92.0094987392426
-117.29,92.1094987392426
-122.294,92.2094987392425
-129.354,92.3094987392426
-137.372,92.4094987392426
-145.382,92.5094987392426
-150.52,92.6094987392426
-150.928,92.7094987392425
-147.564,92.8094987392426
-140.348,92.9094987392426
-120.208,93.0094987392426
-94.1080000000002,93.1094987392426
-73.0380000000002,93.2094987392425
-57.0180000000002,93.3094987392426
-48.1000000000002,93.4094987392426
-40.4080000000002,93.5094987392426
-31.0340000000003,93.6094987392426
-21.9480000000003,93.7094987392425
-10.1560000000003,93.8094987392426
4.25399999999975,93.9094987392426
14.3019999999998,94.0094987392426
21.2019999999998,94.1094987392426
25.1199999999998,94.2094987392425
25.0959999999998,94.3094987392426
28.0539999999998,94.4094987392426
33.0439999999998,94.5094987392426
43.3359999999997,94.6094987392426
50.0199999999997,94.7094987392425
53.9199999999997,94.8094987392426
54.8999999999997,94.9094987392426
57.9439999999997,95.0094987392426
64.1220000000002,95.1094987392426
71.5040000000002,95.2094987392425
73.0360000000002,95.3094987392426
73.6960000000002,95.4094987392426
72.6460000000003,95.5094987392426
73.0080000000003,95.6094987392426
73.6040000000003,95.7094987392425
77.1780000000003,95.8094987392426
85.8420000000002,95.9094987392426
100.64,96.0094987392426
118.496,96.1094987392426
129.374,96.2094987392425
134.272,96.3094987392426
133.22,96.4094987392426
122.19,96.5094987392426
97.058,96.6094987392426
67.7399999999999,96.7094987392425
38.2299999999999,96.8094987392426
9.55399999999985,96.9094987392426
-21.1660000000002,97.0094987392426
-51.7780000000002,97.1094987392426
-72.2800000000003,97.2094987392425
-86.7360000000003,97.3094987392426
-97.2340000000003,97.4094987392426
-109.806,97.5094987392426
-125.348,97.6094987392426
-135.86,97.7094987392425
-137.4,97.8094987392426
-139.964,97.9094987392426
-139.522,98.0094987392426
-131.894,98.1094987392426
-111.982,98.2094987392425
-93.7380000000003,98.3094987392426
-92.0840000000003,98.4094987392426
-84.8800000000003,98.5094987392426
-75.0460000000003,98.6094987392426
-61.6640000000004,98.7094987392425
-46.9060000000004,98.8094987392426
-30.8980000000004,98.9094987392426
-11.7840000000004,99.0094987392426
9.15799999999957,99.1094987392426
28.5039999999996,99.2094987392425
42.9899999999995,99.3094987392426
54.5899999999995,99.4094987392426
59.2759999999995,99.5094987392426
65.0159999999995,99.6094987392426
67.9139999999995,99.7094987392425
71.1959999999995,99.8094987392426
74.9659999999994,99.9094987392426
78.2039999999994,100.009498739243
79.87,100.109498739243
82.078,100.209498739243
83.0840000000001,100.309498739243
79.0680000000001,100.409498739243
71.0380000000001,100.509498739243
54.0360000000001,100.609498739243
35.2340000000001,100.709498739243
15.7440000000001,100.809498739243
-3.75199999999991,100.909498739243
-23.3739999999999,101.009498739243
-41.9459999999999,101.109498739243
-57.3579999999999,101.209498739243
-72.6179999999999,101.309498739243
-85.7159999999999,101.409498739243
-99.5659999999999,101.509498739243
-108.07,101.609498739243
-100.142,101.709498739243
-87.902,101.809498739243
-73.428,101.909498739243
-58.772,102.009498739243
-46.02,102.109498739243
-31.06,102.209498739243
-19.784,102.309498739243
-7.16199999999995,102.409498739243
6.80400000000007,102.509498739243
20.1460000000001,102.609498739243
25.9840000000001,102.709498739243
29.3540000000001,102.809498739243
28.2840000000002,102.909498739243
31.6700000000002,103.009498739243
35.2480000000002,103.109498739243
41.8980000000002,103.209498739243
51.5380000000002,103.309498739243
63.1560000000002,103.409498739243
70.6880000000002,103.509498739243
73.9880000000002,103.609498739243
78.0800000000002,103.709498739243
83.9020000000001,103.809498739243
87.4800000000001,103.909498739243
89.8180000000001,104.009498739243
85.7720000000001,104.109498739243
83.4600000000001,104.209498739243
83.1300000000001,104.309498739243
82.7000000000001,104.409498739243
83.1480000000001,104.509498739243
80.5420000000001,104.609498739243
72.0260000000001,104.709498739243
60.6320000000001,104.809498739243
50.4040000000001,104.909498739243
39.3280000000001,105.009498739243
23.3800000000001,105.109498739243
4.47200000000007,105.209498739243
-18.4879999999999,105.309498739243
-42.6639999999999,105.409498739243
-62.0459999999999,105.509498739243
-80.5519999999999,105.609498739243
-96.0919999999999,105.709498739243
-109.498,105.809498739243
-122.608,105.909498739243
-129.484,106.009498739243
-131.288,106.109498739243
-131.076,106.209498739243
-126.814,106.309498739243
-125.582,106.409498739243
-119.502,106.509498739243
-105.678,106.609498739243
-91.1419999999999,106.709498739243
-73.7139999999999,106.809498739243
-51.3799999999998,106.909498739243
-31.0719999999998,107.009498739243
-16.7799999999998,107.109498739243
-7.6059999999998,107.209498739243
-2.69399999999984,107.309498739243
2.00400000000013,107.409498739243
9.42600000000009,107.509498739243
15.4460000000001,107.609498739243
20.094,107.709498739243
27.33,107.809498739243
34.1119999999999,107.909498739243
41.4779999999999,108.009498739243
43.4779999999999,108.109498739243
40.1059999999999,108.209498739243
32.4119999999999,108.309498739243
22.4659999999999,108.409498739243
16.336,108.509498739243
13.09,108.609498739243
7.72000000000005,108.709498739243
6.35800000000008,108.809498739243
9.0160000000001,108.909498739243
14.6800000000001,109.009498739243
22.4680000000001,109.109498739243
24.4600000000002,109.209498739243
23.6620000000002,109.309498739243
23.1860000000002,109.409498739243
20.0380000000002,109.509498739243
17.1360000000003,109.609498739243
15.4440000000003,109.709498739243
12.9820000000003,109.809498739243
10.8680000000003,109.909498739243
16.2600000000003,110.009498739243
18.2420000000006,110.109498739243
16.9780000000005,110.209498739243
15.4640000000005,110.309498739243
13.6940000000005,110.409498739243
14.6260000000005,110.509498739243
17.2160000000005,110.609498739243
21.3480000000004,110.709498739243
24.9160000000004,110.809498739243
25.7640000000004,110.909498739243
28.8280000000004,111.009498739243
36.1040000000004,111.109498739243
43.5820000000003,111.209498739243
47.2340000000003,111.309498739243
53.9260000000003,111.409498739243
60.6700000000002,111.509498739243
69.5820000000002,111.609498739243
77.5880000000002,111.709498739243
85.5140000000002,111.809498739243
95.2080000000002,111.909498739243
106.52,112.009498739243
112.468,112.109498739243
115.118,112.209498739243
109.54,112.309498739243
96.6560000000002,112.409498739243
78.5660000000002,112.509498739243
54.3140000000002,112.609498739243
23.8000000000002,112.709498739243
-2.93199999999977,112.809498739243
-26.8759999999998,112.909498739243
-50.0099999999998,113.009498739243
-73.2099999999998,113.109498739243
-94.4479999999998,113.209498739243
-114.704,113.309498739243
-131.08,113.409498739243
-141.638,113.509498739243
-150.314,113.609498739243
-159.078,113.709498739243
-160.946,113.809498739243
-152.917999999999,113.909498739243
-147.911999999999,114.009498739243
-143.909999999999,114.109498739243
-137.871999999999,114.209498739243
-123.871999999999,114.309498739243
-102.937999999999,114.409498739243
-83.9539999999993,114.509498739243
-65.9319999999993,114.609498739243
-50.9379999999993,114.709498739243
-35.9959999999993,114.809498739243
-21.3519999999993,114.909498739243
-9.07199999999924,115.009498739243
5.7520000000003,115.109498739243
16.9600000000003,115.209498739243
24.5000000000003,115.309498739243
30.4020000000002,115.409498739243
31.7860000000002,115.509498739243
30.7420000000002,115.609498739243
29.3080000000002,115.709498739243
28.2880000000002,115.809498739243
28.6640000000001,115.909498739243
31.5640000000001,116.009498739243
33.1220000000001,116.109498739243
35.4060000000001,116.209498739243
36.4240000000001,116.309498739243
32.4220000000001,116.409498739243
29.5080000000001,116.509498739243
25.5960000000001,116.609498739243
22.7700000000001,116.709498739243
25.0980000000001,116.809498739243
23.726,116.909498739243
22.694,117.009498739243
21.0040000000001,117.109498739243
15.6920000000001,117.209498739243
11.7120000000001,117.309498739243
9.13800000000013,117.409498739243
5.93000000000014,117.509498739243
4.10600000000017,117.609498739243
1.63000000000017,117.709498739243
4.4440000000002,117.809498739243
4.52400000000021,117.909498739243
0.834000000000238,118.009498739243
-5.78599999999975,118.109498739243
-7.37999999999974,118.209498739243
1.0740000000003,118.309498739243
9.66400000000031,118.409498739243
15.4660000000003,118.509498739243
19.5100000000003,118.609498739243
22.8000000000004,118.709498739243
27.3140000000004,118.809498739243
29.0120000000004,118.909498739243
31.8060000000004,119.009498739243
32.7020000000004,119.109498739243
32.6880000000005,119.209498739243
32.7760000000005,119.309498739243
36.0160000000005,119.409498739243
38.3660000000004,119.509498739243
37.0380000000004,119.609498739243
35.1800000000003,119.709498739243
30.7720000000003,119.809498739243
26.9340000000002,119.909498739243
25.6100000000002,120.009498739243
23.8100000000003,120.109498739243
24.4900000000003,120.209498739243
22.5540000000003,120.309498739243
23.9700000000003,120.409498739243
23.6180000000003,120.509498739243
29.3860000000002,120.609498739243
35.2420000000002,120.709498739243
38.3220000000002,120.809498739243
40.6780000000001,120.909498739243
41.2240000000001,121.009498739243
41.7940000000001,121.109498739243
43.3260000000001,121.209498739243
43.9560000000001,121.309498739243
46.6060000000001,121.409498739243
51.1500000000001,121.509498739243
52.4700000000001,121.609498739243
56.4800000000001,121.709498739243
62.1920000000001,121.809498739243
64.5500000000001,121.909498739243
64.5840000000001,122.009498739243
47.3420000000002,122.109498739243
28.8200000000001,122.209498739243
6.0800000000001,122.309498739243
-17.8419999999999,122.409498739243
-41.004,122.509498739243
-63.408,122.609498739243
-81.0720000000001,122.709498739243
-94.1120000000001,122.809498739243
-104.492,122.909498739243
-114.068,123.009498739243
-121.724,123.109498739243
-127.352,123.209498739243
-128.974,123.309498739243
-131.558,123.409498739243
-128.054,123.509498739243
-116.542000000001,123.609498739243
-115.100000000001,123.709498739243
-112.800000000001,123.809498739243
-106.576000000001,123.909498739243
-95.3340000000007,124.009498739243
-77.0200000000008,124.109498739243
-61.5080000000008,124.209498739243
-42.6500000000009,124.309498739243
-19.4680000000009,124.409498739243
-1.07800000000098,124.509498739243
13.247999999999,124.609498739243
25.1259999999989,124.709498739243
29.2059999999989,124.809498739243
34.2559999999988,124.909498739243
40.4079999999988,125.009498739243
46.7679999999999,125.109498739243
56.3219999999999,125.209498739243
68.232,125.309498739243
72.608,125.409498739243
71.5260000000001,125.509498739243
68.0700000000001,125.609498739243
63.2100000000002,125.709498739243
56.0180000000001,125.809498739243
42.6020000000001,125.909498739243
30.0660000000001,126.009498739243
20.6260000000001,126.109498739243
17.2840000000001,126.209498739243
14.9560000000001,126.309498739243
6.69400000000004,126.409498739243
-2.42399999999998,126.509498739243
-16.284,126.609498739243
-35.86,126.709498739243
-59.128,126.809498739243
-77.09,126.909498739243
-90.758,127.009498739243
-101.158,127.109498739243
-95.298,127.209498739243
-74.266,127.309498739243
-55.206,127.409498739243
-43.066,127.509498739243
-30.882,127.609498739243
-15.584,127.709498739243
-6.05399999999993,127.809498739243
5.60400000000008,127.909498739243
12.3120000000001,128.009498739243
21.0620000000001,128.109498739243
29.8520000000001,128.209498739243
37.7660000000002,128.309498739243
41.6960000000002,128.409498739243
41.5320000000002,128.509498739243
39.2980000000002,128.609498739243
38.0880000000002,128.709498739243
34.9560000000003,128.809498739243
32.8360000000003,128.909498739243
30.6660000000003,129.009498739243
30.4300000000003,129.109498739243
26.9860000000003,129.209498739243
26.1960000000002,129.309498739243
28.0460000000002,129.409498739243
27.6320000000001,129.509498739243
24.068,129.609498739243
16.594,129.709498739243
14.5739999999999,129.809498739243
13.1039999999999,129.909498739243
17.0219999999998,130.009498739243
19.1799999999997,130.109498739243
19.6639999999997,130.209498739243
22.5279999999998,130.309498739243
27.8019999999998,130.409498739243
28.5539999999999,130.509498739243
28.8499999999999,130.609498739243
23.838,130.709498739243
19.622,130.809498739243
16.1820000000001,130.909498739243
17.4440000000002,131.009498739243
20.3240000000002,131.109498739243
21.6920000000003,131.209498739243
27.4600000000003,131.309498739243
31.5900000000003,131.409498739243
33.9440000000003,131.509498739243
37.5040000000003,131.609498739243
42.2640000000003,131.709498739243
49.1040000000002,131.809498739243
56.0400000000002,131.909498739243
61.0180000000002,132.009498739243
64.9200000000002,132.109498739243
64.6520000000002,132.209498739243
66.0120000000002,132.309498739243
67.9440000000002,132.409498739243
74.5500000000002,132.509498739243
80.9480000000002,132.609498739243
82.2120000000002,132.709498739243
80.4240000000002,132.809498739243
76.6160000000002,132.909498739243
64.6320000000002,133.009498739243
46.3580000000002,133.109498739243
24.6740000000002,133.209498739243
-4.50999999999978,133.309498739243
-32.1059999999997,133.409498739243
-60.9939999999997,133.509498739243
-86.0379999999997,133.609498739243
-104.272,133.709498739243
-123.752,133.809498739243
-137.458,133.909498739243
-145.358,134.009498739243
-154.566,134.109498739243
-160.103999999999,134.209498739243
-162.917999999999,134.309498739243
-161.871999999999,134.409498739243
-158.869999999999,134.509498739243
-152.891999999999,134.609498739243
-141.793999999999,134.709498739243
-118.417999999999,134.809498739243
-96.6059999999993,134.909498739243
-77.2179999999993,135.009498739243
-63.2439999999996,135.109498739243
-53.8619999999996,135.209498739243
-46.2759999999996,135.309498739243
-34.5379999999997,135.409498739243
-16.7139999999997,135.509498739243
2.1460000000003,135.609498739243
23.9360000000003,135.709498739243
43.3600000000003,135.809498739243
58.0500000000002,135.909498739243
65.9460000000002,136.009498739243
72.0400000000002,136.109498739243
81.3700000000001,136.209498739243
91.8920000000001,136.309498739243
98.5240000000001,136.409498739243
105.328,136.509498739243
115.444,136.609498739243
127.038,136.709498739243
132.254,136.809498739243
133.128,136.909498739243
127.742,137.009498739243
119.158,137.109498739243
95.4279999999999,137.209498739243
66.8259999999999,137.309498739243
34.4539999999999,137.409498739243
-0.716000000000093,137.509498739243
-28.6600000000001,137.609498739243
-49.3920000000001,137.709498739243
-68.9300000000001,137.809498739243
-88.2980000000001,137.909498739243
-110.366,138.009498739243
-135.068,138.109498739243
-154.3,138.209498739243
-159.082,138.309498739243
-151.466,138.409498739243
-143.564,138.509498739243
-133.476,138.609498739243
-119.27,138.709498739243
-97.0520000000001,138.809498739243
-69.8940000000001,138.909498739243
-42.8380000000001,139.009498739243
-24.7180000000001,139.109498739243
-10.2720000000002,139.209498739243
3.70799999999983,139.309498739243
18.1259999999998,139.409498739243
32.9219999999998,139.509498739243
47.9859999999998,139.609498739243
59.0039999999998,139.709498739243
69.6639999999998,139.809498739243
80.8199999999999,139.909498739243
84.3879999999999,140.009498739243
85.5100000000005,140.109498739243
79.2940000000005,140.209498739243
73.8500000000004,140.309498739243
68.2040000000004,140.409498739243
63.4940000000004,140.509498739243
54.9160000000004,140.609498739243
48.5120000000003,140.709498739243
41.3860000000003,140.809498739243
35.8900000000003,140.909498739243
33.1160000000003,141.009498739243
30.0420000000003,141.109498739243
38.6760000000003,141.209498739243
51.0120000000002,141.309498739243
69.1160000000002,141.409498739243
83.0600000000002,141.509498739243
92.7100000000003,141.609498739243
86.8940000000003,141.709498739243
77.5660000000003,141.809498739243
68.7340000000003,141.909498739243
57.2660000000002,142.009498739243
53.0020000000002,142.109498739243
53.8620000000002,142.209498739243
59.8600000000002,142.309498739243
66.2420000000002,142.409498739243
71.1480000000002,142.509498739243
72.4620000000002,142.609498739243
77.9180000000002,142.709498739243
82.0400000000002,142.809498739243
81.4780000000001,142.909498739243
64.326,143.009498739243
40.75,143.109498739243
20.7799999999999,143.209498739243
0.50399999999982,143.309498739243
-21.1780000000002,143.409498739243
-45.2860000000003,143.509498739243
-63.8020000000003,143.609498739243
-78.6560000000003,143.709498739243
-88.6200000000004,143.809498739243
-97.5120000000004,143.909498739243
-105.278,144.009498739243
-110.952,144.109498739243
-117.796000000001,144.209498739243
-124.020000000001,144.309498739243
-130.682000000001,144.409498739243
-125.814000000001,144.509498739243
-118.412000000001,144.609498739243
-109.370000000001,144.709498739243
-109.542000000001,144.809498739243
-124.806000000001,144.909498739243
-142.094000000001,145.009498739243
-154.484000000001,145.109498739243
-152.982000000001,145.209498739243
-124.592000000001,145.309498739243
-93.5000000000006,145.409498739243
-71.9100000000006,145.509498739243
-58.0260000000005,145.609498739243
-47.7780000000004,145.709498739243
-37.0620000000004,145.809498739243
-22.9040000000003,145.909498739243
-8.27000000000028,146.009498739243
5.86599999999979,146.109498739243
18.6319999999998,146.209498739243
27.0879999999999,146.309498739243
31.2659999999999,146.409498739243
31.192,146.509498739243
31.958,146.609498739243
33.74,146.709498739243
35.6600000000001,146.809498739243
38.7360000000001,146.909498739243
41.064,147.009498739243
47.828,147.109498739243
54.16,147.209498739243
56.9159999999999,147.309498739243
57.8479999999999,147.409498739243
53.8159999999999,147.509498739243
51.7919999999998,147.609498739243
51.8399999999998,147.709498739243
54.2579999999998,147.809498739243
66.4199999999998,147.909498739243
75.1119999999999,148.009498739243
80.0359999999999,148.109498739243
81.1479999999999,148.209498739243
83.3759999999999,148.309498739243
83.7799999999999,148.409498739243
82.3899999999999,148.509498739243
79.1899999999999,148.609498739243
79.1739999999999,148.709498739243
80.2339999999999,148.809498739243
81.2419999999999,148.909498739243
81.1059999999999,149.009498739243
74.8399999999999,149.109498739243
59.4979999999999,149.209498739243
42.0859999999999,149.309498739243
25.7179999999999,149.409498739243
8.36599999999986,149.509498739243
-9.89200000000014,149.609498739243
-31.0440000000001,149.709498739243
-47.1080000000001,149.809498739243
-64.1220000000001,149.909498739243
-83.2240000000001,150.009498739243
-97.4300000000001,150.109498739243
-105.644,150.209498739243
-110.85,150.309498739243
-114.872,150.409498739243
-108.706,150.509498739243
-103.434,150.609498739243
-98.1500000000001,150.709498739243
-91.8920000000001,150.809498739243
-84.6800000000001,150.909498739243
-76.5420000000001,151.009498739243
-68.5140000000001,151.109498739243
-57.7020000000001,151.209498739243
-46.0660000000001,151.309498739243
-32.4980000000001,151.409498739243
-18.9720000000001,151.509498739243
-8.47800000000013,151.609498739243
1.80799999999987,151.709498739243
6.71399999999987,151.809498739243
12.1659999999999,151.909498739243
16.2159999999999,152.009498739243
17.9359999999999,152.109498739243
20.4199999999999,152.209498739243
20.928,152.309498739243
22.536,152.409498739243
25.25,152.509498739243
28.1060000000001,152.609498739243
28.2700000000001,152.709498739243
27.8920000000001,152.809498739243
27.9100000000002,152.909498739243
32.2900000000002,153.009498739243
34.0600000000002,153.109498739243
38.1760000000002,153.209498739243
42.5900000000002,153.309498739243
46.2660000000002,153.409498739243
50.0800000000002,153.509498739243
58.9120000000001,153.609498739243
69.7600000000001,153.709498739243
77.7160000000001,153.809498739243
82.8060000000001,153.909498739243
84.0100000000001,154.009498739243
84.2000000000001,154.109498739243
87.3340000000001,154.209498739243
92.3800000000001,154.309498739243
99.2720000000001,154.409498739243
102.094,154.509498739243
98.8660000000001,154.609498739243
83.6620000000001,154.709498739243
64.4880000000001,154.809498739243
42.2960000000001,154.909498739243
18.0880000000001,155.009498739243
-5.15400000000015,155.109498739243
-33.5120000000002,155.209498739243
-60.9740000000002,155.309498739243
-81.5580000000002,155.409498739243
-95.2440000000002,155.509498739243
-107.986,155.609498739243
-118.75,155.709498739243
-126.52,155.809498739243
-130.288,155.909498739243
-125.05,156.009498739243
-115.784,156.109498739243
-108.392,156.209498739243
-101.898,156.309498739243
-94.3860000000002,156.409498739243
-82.8560000000002,156.509498739243
-68.4120000000001,156.609498739243
-54.0480000000002,156.709498739243
-40.7700000000002,156.809498739243
-27.4720000000002,156.909498739243
-19.0520000000002,157.009498739243
-13.5580000000002,157.109498739243
-11.1800000000002,157.209498739243
-7.97200000000018,157.309498739243
-1.78600000000018,157.409498739243
5.38799999999982,157.509498739243
13.5939999999998,157.609498739243
20.7859999999998,157.709498739243
27.9459999999998,157.809498739243
36.0739999999998,157.909498739243
43.1959999999998,158.009498739243
49.3679999999998,158.109498739243
52.5899999999998,158.209498739243
56.9279999999998,158.309498739243
60.3899999999998,158.409498739243
65.0379999999998,158.509498739243
68.8859999999998,158.609498739243
72.8559999999998,158.709498739243
77.8539999999998,158.809498739243
80.7899999999998,158.909498739243
85.6979999999998,159.009498739243
89.5899999999998,159.109498739243
96.5239999999998,159.209498739243
105.576,159.309498739243
106.726,159.409498739243
102.868,159.509498739243
100.884,159.609498739243
96.6719999999998,159.709498739243
80.2219999999998,159.809498739243
58.6339999999998,159.909498739243
32.9959999999999,160.009498739243
8.34400000000017,160.109498739243
-19.2219999999998,160.209498739243
-43.7399999999998,160.309498739243
-62.2239999999998,160.409498739243
-78.7159999999998,160.509498739243
-92.2579999999998,160.609498739243
-107.864,160.709498739243
-122.582,160.809498739243
-132.422,160.909498739243
-138.326,161.009498739243
-138.2,161.109498739243
-134.034,161.209498739243
-125.862,161.309498739243
-116.65,161.409498739243
-103.47,161.509498739243
-90.2779999999997,161.609498739243
-81.0079999999996,161.709498739243
-72.6299999999997,161.809498739243
-63.2619999999997,161.909498739243
-50.0639999999997,162.009498739243
-36.0379999999997,162.109498739243
-19.8839999999998,162.209498739243
-8.56599999999982,162.309498739243
1.78000000000014,162.409498739243
11.1340000000001,162.509498739243
16.5180000000001,162.609498739243
20.912,162.709498739243
26.3,162.809498739243
33.698,162.909498739243
43.2019999999999,163.009498739243
50.7739999999999,163.109498739243
60.2779999999999,163.209498739243
71.6619999999999,163.309498739243
79.9139999999999,163.409498739243
84.9219999999999,163.509498739243
83.6819999999999,163.609498739243
85.2059999999999,163.709498739243
87.4139999999999,163.809498739243
89.4019999999999,163.909498739243
91.1899999999999,164.009498739243
92.8679999999999,164.109498739243
90.4139999999999,164.209498739243
91.8259999999999,164.309498739243
97.2079999999999,164.409498739243
103.704,164.509498739243
99.4739999999999,164.609498739243
82.4499999999999,164.709498739243
60.584,164.809498739243
36.822,164.909498739243
10.132,165.009498739243
-17.5040000000001,165.109498739243
-45.1180000000001,165.209498739243
-70.6960000000001,165.309498739243
-94.1960000000001,165.409498739243
-116.552,165.509498739243
-131.73,165.609498739243
-140.718,165.709498739243
-149.476,165.809498739243
-149.998,165.909498739243
-141.382,166.009498739243
-129.67,166.109498739243
-109.918,166.209498739243
-88.1320000000001,166.309498739243
-67.4260000000001,166.409498739243
-46.8640000000001,166.509498739243
-28.4720000000001,166.609498739243
-11.2520000000001,166.709498739243
0.803999999999961,166.809498739243
7.89599999999998,166.909498739243
9.182,167.009498739243
11.846,167.109498739243
19.758,167.209498739243
26.708,167.309498739243
32.7,167.409498739243
38.784,167.509498739243
42.924,167.609498739243
49.014,167.709498739243
52.01,167.809498739243
53.928,167.909498739243
55.716,168.009498739243
53.468,168.109498739243
52.204,168.209498739243
50.7600000000001,168.309498739243
51.1080000000001,168.409498739243
49.4320000000001,168.509498739243
46.6980000000001,168.609498739243
46.9060000000001,168.709498739243
52.236,168.809498739243
60.748,168.909498739243
73.52,169.009498739243
83.518,169.109498739243
95.67,169.209498739243
102.912,169.309498739243
104.106,169.409498739243
97.152,169.509498739243
76.938,169.609498739243
57.614,169.709498739243
36.244,169.809498739243
10.8880000000001,169.909498739243
-19.3659999999999,170.009498739243
-46.5859999999993,170.109498739243
-66.8079999999994,170.209498739243
-88.0239999999994,170.309498739243
-104.257999999999,170.409498739243
-121.487999999999,170.509498739243
-135.759999999999,170.609498739243
-138.149999999999,170.709498739243
-134.719999999999,170.809498739243
-131.424,170.909498739243
-123.166,171.009498739243
-105.922,171.109498739243
-89.6779999999996,171.209498739243
-75.3599999999996,171.309498739243
-65.8836734693874,171.409498739243
-58.1229166666663,171.509498739243
-47.0404255319145,171.609498739243
-33.665217391304,171.709498739243
-19.973333333333,171.809498739243
-4.08636363636334,171.909498739243
11.86511627907,172.009498739243
25.6095238095241,172.109498739243
37.9487804878051,172.209498739243
46.9000000000002,172.309498739243
49.3435897435899,172.409498739243
51.1105263157896,172.509498739243
55.1081081081082,172.609498739243
57.4361111111112,172.709498739243
59.0971428571429,172.809498739243
59.0970588235295,172.909498739243
56.469696969697,173.009498739243
55.14375,173.109498739243
58.258064516129,173.209498739243
60.1033333333333,173.309498739243
59.8103448275862,173.409498739243
54.375,173.509498739243
48.0592592592593,173.609498739243
42.0692307692308,173.709498739243


==> figures/tikz/VS/M16_P5_Spec_Radar.csv <==
VS,F
0.000410017800062898,0
0.000416607714496199,0.00521063906656286
0.000436336761879425,0.0104212781331257
0.000469091748272156,0.0156319171996886
0.000514705344301798,0.0208425562662514
0.000572987370582459,0.0260531953328143
0.000643766912145816,0.0312638343993772
0.000726943078077301,0.03647447346594
0.000822541145100001,0.0416851125325029
0.000930769774258644,0.0468957515990657
0.00105207423758601,0.0521063906656286
0.0011871804044237,0.0573170297321915
0.00133712479644692,0.0625276687987543
0.00150326734796321,0.0677383078653172
0.0016872854238747,0.07294894693188
0.00189114977731493,0.0781595859984429
0.00211708496385786,0.0833702250650058
0.00236751773437639,0.0885808641315686
0.00264501667809204,0.0937915031981315
0.00295222469868044,0.0990021422646944
0.00329178294196924,0.104212781331257
0.00366624109960157,0.10942342039782
0.00407794547383921,0.114634059464383
0.00452889389680163,0.119844698530946
0.00502054664834727,0.125055337597509
0.00555358576358211,0.130265976664072
0.00612762193326609,0.135476615730634
0.00674085827904809,0.140687254797197
0.00738973258037987,0.14589789386376
0.00806857229411737,0.151108532930323
0.00876930769826949,0.156319171996886
0.00948129530003129,0.161529811063449
0.010191304117847,0.166740450130012
0.0108837101052183,0.171951089196574
0.0115409284155215,0.177161728263137
0.0121440902903853,0.1823723673297
0.012673943297407,0.187583006396263
0.0131119237933273,0.192793645462826
0.013441322921911,0.198004284529389
0.013648446395625,0.203214923595952
0.0137236574642738,0.208425562662514
0.0136621943919738,0.213636201729077
0.0134646693339705,0.21884684079564
0.0131371836817014,0.224057479862203
0.0126910327762627,0.229268118928766
0.0121420158560575,0.234478757995329
0.011509409723799,0.239689397061892
0.0108147012455176,0.244900036128454
0.0100801994701115,0.250110675195017
0.00932765937820798,0.25532131426158
0.00857704454141616,0.260531953328143
0.00784553606251428,0.265742592394706
0.0071468629846321,0.270953231461269
0.0064909895067821,0.276163870527832
0.00588415240049518,0.281374509594394
0.00532920367063776,0.286585148660957
0.00482618366600825,0.29179578772752
0.00437303196477778,0.297006426794083
0.00396633893986819,0.302217065860646
0.00360204938744993,0.307427704927209
0.00327604856320281,0.312638343993772
0.00298458665290175,0.317848983060334
0.00272452568911835,0.323059622126897
0.00249341889770505,0.32827026119346
0.00228945288185953,0.333480900260023
0.00211129567137255,0.338691539326586
0.00195789773762968,0.343902178393149
0.00182828932822495,0.349112817459712
0.00172140781159448,0.354323456526275
0.00163597575178758,0.359534095592837
0.00157043693032636,0.3647447346594
0.00152294592332449,0.369955373725963
0.0014913988203431,0.375166012792526
0.00147348898929632,0.380376651859089
0.0014667722565635,0.385587290925652
0.00146872952059422,0.390797929992215
0.0014768202178167,0.396008569058777
0.00148852566097863,0.40121920812534
0.0015013857333239,0.406429847191903
0.00151303486414309,0.411640486258466
0.00152124332490025,0.416851125325029
0.00152396792574781,0.422061764391592
0.00151941285078523,0.427272403458155
0.00150609757214397,0.432483042524717
0.00148292546242354,0.43769368159128
0.00144924462669267,0.442904320657843
0.00140489201826854,0.448114959724406
0.00135021312897164,0.453325598790969
0.00128605215273807,0.458536237857532
0.0012137109655,0.463746876924095
0.00113487889189789,0.468957515990657
0.001051538424172,0.47416815505722
0.000965854356156626,0.479378794123783
0.000880054953446999,0.484589433190346
0.000796313794563509,0.489800072256909
0.000716639984183064,0.495010711323472
0.000642782885271956,0.500221350390035
0.00057615571144834,0.505431989456598
0.000517780591986406,0.51064262852316
0.00046825629401419,0.515853267589723
0.000427748750419664,0.521063906656286
0.000396003858588437,0.526274545722849
0.000372381547987137,0.531485184789412
0.000355909681587954,0.536695823855975
0.000345355786204495,0.541906462922538
0.000339313790259,0.5471171019891
0.00033630186917058,0.552327741055663
0.000334866248703019,0.557538380122226
0.000333684578437948,0.562749019188789
0.00033166150479298,0.567959658255352
0.000328008604313994,0.573170297321915
0.000322301106324871,0.578380936388478
0.00031450498011258,0.58359157545504
0.000304970008997871,0.588802214521603
0.000294387310104982,0.594012853588166
0.000283713140108486,0.599223492654729
0.000274064400111057,0.604434131721292
0.000266594595332994,0.609644770787855
0.000262361681470368,0.614855409854418
0.000262200848852193,0.62006604892098
0.000266615570165784,0.625276687987543
0.000275699029489957,0.630487327054106
0.000289095400569469,0.635697966120669
0.000306006576951504,0.640908605187232
0.000325245268891388,0.646119244253795
0.000345330389407859,0.651329883320358
0.000364615935099211,0.65654052238692
0.000381440696898241,0.661751161453483
0.00039428359769356,0.666961800520046
0.000401908582718481,0.672172439586609
0.000403483921217254,0.677383078653172
0.000398663429631904,0.682593717719735
0.00038762119901528,0.687804356786298
0.000371036426264723,0.69301499585286
0.000350030316214163,0.698225634919423
0.000326062104679649,0.703436273985986
0.000300795457265437,0.708646913052549
0.000275949348263453,0.713857552119112
0.000253148718206896,0.719068191185675
0.000233789659115243,0.724278830252238
0.000218931712129698,0.729489469318801
0.000209226405736137,0.734700108385363
0.000204886881449191,0.739910747451926
0.000205698893004001,0.745121386518489
0.000211069173684583,0.750332025585052
0.000220103625693906,0.755542664651615
0.000231705350980823,0.760753303718178
0.00024468140705964,0.765963942784741
0.000257847350722408,0.771174581851303
0.000270119980501698,0.776385220917866
0.000280590929271584,0.781595859984429
0.000288576534843704,0.786806499050992
0.000293642346779902,0.792017138117555
0.000295603357372892,0.797227777184118
0.000294503289864235,0.802438416250681
0.000290577851883875,0.807649055317243
0.000284207689878024,0.812859694383806
0.000275866886124424,0.818070333450369
0.000266072331111628,0.823280972516932
0.000255338341681704,0.828491611583495
0.000244139663462823,0.833702250650058
0.000232884673685081,0.838912889716621
0.000221899339884155,0.844123528783183
0.000211421404409602,0.849334167849746
0.000201603423990746,0.854544806916309
0.000192522727723931,0.859755445982872
0.000184196063239963,0.864966085049435
0.000176596654145936,0.870176724115998
0.000169671552791158,0.875387363182561
0.000163357494491053,0.880598002249123
0.000157593893225581,0.885808641315686
0.000152332114710066,0.891019280382249
0.000147540671791531,0.896229919448812
0.000143206463112711,0.901440558515375
0.000139332577743276,0.906651197581938
0.000135933483354137,0.911861836648501
0.000133028583173576,0.917072475715063
0.00013063516250097,0.922283114781626
0.00012876166071831,0.927493753848189
0.000127402026490861,0.932704392914752
0.000126531679973887,0.937915031981315
0.000126105358243764,0.943125671047878
0.000126056897099459,0.948336310114441
0.00012630083132657,0.953546949181003
0.000126735588455358,0.958757588247566
0.000127248003242394,0.963968227314129
0.000127718872896926,0.969178866380692
0.000128029280029095,0.974389505447255
0.000128067405331278,0.979600144513818
0.000127735517414167,0.984810783580381
0.00012695675959653,0.990021422646943
0.00012568126584096,0.995232061713506
0.000123891057627913,1.00044270078007
0.000121603135262537,1.00565333984663
0.000118870214365709,1.0108639789132
0.000115778693414643,1.01607461797976
0.000112443674455226,1.02128525704632
0.00010900117682452,1.02649589611288
0.000105598041446926,1.03170653517945
0.000102380364218276,1.03691717424601
9.94815595816736e-05,1.04212781331257
9.70112857218754e-05,1.04733845237913
9.50464264026954e-05,1.0525490914457
9.36251147572627e-05,1.05775973051226
9.27444257008895e-05,1.06297036957882
9.23619083337803e-05,1.06818100864539
9.24006490084126e-05,1.07339164771195
9.275712698096e-05,1.07860228677851
9.33108166599344e-05,1.08381292584508
9.39343508571002e-05,1.08902356491164
9.4503105159585e-05,1.0942342039782
9.49032781417693e-05,1.09944484304476
9.50378792380899e-05,1.10465548211133
9.48304287153833e-05,1.10986612117789
9.42265479852611e-05,1.11507676024445
9.3193906303535e-05,1.12028739931101
9.17211444990056e-05,1.12549803837758
8.98163991056152e-05,1.13070867744414
8.75059137937185e-05,1.1359193165107
8.48329897177156e-05,1.14112995557727
8.18572514784251e-05,1.14634059464383
7.86539562023001e-05,1.15155123371039
7.53129078241341e-05,1.15676187277696
7.19364960256622e-05,1.16197251184352
6.86364716765268e-05,1.16718315091008
6.55292813464175e-05,1.17239378997664
6.27300704911328e-05,1.17760442904321
6.03457695508357e-05,1.18281506810977
5.84679358602059e-05,1.18802570717633
5.71661811784291e-05,1.19323634624289
5.64830328436103e-05,1.19844698530946
5.64309451917872e-05,1.20365762437602
5.69919144358898e-05,1.20886826344258
5.81197973032783e-05,1.21407890250915
5.97450512636633e-05,1.21928954157571
6.17812682265587e-05,1.22450018064227
6.41326243331642e-05,1.22971081970884
6.67012592872011e-05,1.2349214587754
6.93936483862413e-05,1.24013209784196
7.21252300694166e-05,1.24534273690852
7.48228664241183e-05,1.25055337597509
7.74250890997297e-05,1.25576401504165
7.98804539907556e-05,1.26097465410821
8.21446318691382e-05,1.26618529317478
8.41770482285274e-05,1.27139593224134
8.5937924253709e-05,1.2766065713079
8.7386458083005e-05,1.28181721037446
8.84806434293856e-05,1.28702784944103
8.91788949995612e-05,1.29223848850759
8.94432947600621e-05,1.29744912757415
8.92439515443763e-05,1.30265976664072
8.85637336751222e-05,1.30787040570728
8.74025292129758e-05,1.31308104477384
8.57802280010058e-05,1.3182916838404
8.37377961531596e-05,1.32350232290697
8.13360965871223e-05,1.32871296197353
7.86524510012005e-05,1.33392360104009
7.57752828672754e-05,1.33913424010666
7.27974718069591e-05,1.34434487917322
6.98092412956374e-05,1.34955551823978
6.68914653354312e-05,1.35476615730634
6.41102082626411e-05,1.35997679637291
6.15131198235383e-05,1.36518743543947
5.912802850085e-05,1.37039807450603
5.69637560043701e-05,1.3756087135726
5.50128659138721e-05,1.38081935263916
5.32558072164569e-05,1.38602999170572
5.16657554539466e-05,1.39124063077228
5.021341055224e-05,1.39645126983885
4.88710824099747e-05,1.40166190890541
4.76155659583006e-05,1.40687254797197
4.64295448513442e-05,1.41208318703854
4.53015262705351e-05,1.4172938261051
4.42245553178353e-05,1.42250446517166
4.31941475516094e-05,1.42771510423822
4.22059842927509e-05,1.43292574330479
4.12539237699919e-05,1.43813638237135
4.03287943818807e-05,1.44334702143791
3.94182717815421e-05,1.44855766050448
3.85079283927413e-05,1.45376829957104
3.75833184544411e-05,1.4589789386376
3.66327609166923e-05,1.46418957770416
3.56503388704204e-05,1.46940021677073
3.46385704361142e-05,1.47461085583729
3.36102319711242e-05,1.47982149490385
3.25889257159209e-05,1.48503213397042
3.16081629960752e-05,1.49024277303698
3.0708952962468e-05,1.49545341210354
2.99361118997913e-05,1.5006640511701
2.93337051098489e-05,1.50587469023667
2.89401727006844e-05,1.51108532930323
2.87837517909652e-05,1.51629596836979
2.8878782189067e-05,1.52150660743636
2.92233750696875e-05,1.52671724650292
2.97987510976466e-05,1.53192788556948
3.0570341563978e-05,1.53713852463604
3.14905241513116e-05,1.54234916370261
3.25026649314108e-05,1.54755980276917
3.35459867507793e-05,1.55277044183573
3.45606998196581e-05,1.5579810809023
3.54928212355522e-05,1.56319171996886
3.62981735316359e-05,1.56840235903542
3.6945175499162e-05,1.57361299810198
3.74162015571144e-05,1.57882363716855
3.77074650428488e-05,1.58403427623511
3.78275520394501e-05,1.58924491530167
3.77948750262255e-05,1.59445555436824
3.76344147778887e-05,1.5996661934348
3.73741667282545e-05,1.60487683250136
3.70417039570776e-05,1.61008747156792
3.6661218976105e-05,1.61529811063449
3.62513212557194e-05,1.62050874970105
3.58237603165846e-05,1.62571938876761
3.538312922418e-05,1.63093002783418
3.49274933833599e-05,1.63614066690074
3.44497952197096e-05,1.6413513059673
3.39398142413084e-05,1.64656194503386
3.33864185289034e-05,1.65177258410043
3.27798293920875e-05,1.65698322316699
3.21136347198447e-05,1.66219386223355
3.13863253711677e-05,1.66740450130012
3.06021881235465e-05,1.67261514036668
2.97714623269383e-05,1.67782577943324
2.89097486988967e-05,1.6830364184998
2.80367402721525e-05,1.68824705756637
2.71744198287311e-05,1.69345769663293
2.63449280262245e-05,1.69866833569949
2.55683456040695e-05,1.70387897476606
2.48606469465801e-05,1.70908961383262
2.42320685408424e-05,1.71430025289918
2.3686094920321e-05,1.71951089196574
2.32191999199909e-05,1.72472153103231
2.28213987204686e-05,1.72993217009887
2.24775747960322e-05,1.73514280916543
2.21694555459391e-05,1.740353448232
2.18780314660319e-05,1.74556408729856
2.15861556843437e-05,1.75077472636512
2.12810308934516e-05,1.75598536543168
2.09562933962372e-05,1.76119600449825
2.06134396213532e-05,1.76640664356481
2.02624056295945e-05,1.77161728263137
1.99211978322167e-05,1.77682792169794
1.9614573655063e-05,1.7820385607645
1.9371872952753e-05,1.78724919983106
1.92241932201268e-05,1.79245983889762
1.92011739590878e-05,1.79767047796419
1.93277003282646e-05,1.80288111703075
1.962084916184e-05,1.80809175609731
2.00873810294978e-05,1.81330239516388
2.07220332139666e-05,1.81851303423044
2.15067962392456e-05,1.823723673297
2.24112688144488e-05,1.82893431236356
2.33940915685503e-05,1.83414495143013
2.44053673483774e-05,1.83935559049669
2.5389892678963e-05,1.84456622956325
2.62909571682135e-05,1.84977686862982
2.70544192893058e-05,1.85498750769638
2.76327405037972e-05,1.86019814676294
2.7988656108432e-05,1.8654087858295
2.80981804673626e-05,1.87061942489607
2.79526856102261e-05,1.87583006396263
2.75598539909312e-05,1.88104070302919
2.69433860816774e-05,1.88625134209576
2.61414377790451e-05,1.89146198116232
2.52038661070884e-05,1.89667262022888
2.4188467398037e-05,1.90188325929544
2.31564912717883e-05,1.90709389836201
2.21677963541968e-05,1.91230453742857
2.12760695358534e-05,1.91751517649513
2.05245505057908e-05,1.9227258155617
1.9942680715276e-05,1.92793645462826
1.95440282971745e-05,1.93314709369482
1.93257303870285e-05,1.93835773276138
1.92695499709833e-05,1.94356837182795
1.93444793003101e-05,1.94877901089451
1.95106536124928e-05,1.95398964996107
1.97241870477148e-05,1.95920028902764
1.99424265376905e-05,1.9644109280942
2.01290553226043e-05,1.96962156716076
2.0258476385445e-05,1.97483220622732
2.0318970916221e-05,1.98004284529389
2.03142531170821e-05,1.98525348436045
2.0263217357343e-05,1.99046412342701
2.01978772701132e-05,1.99567476249358
2.01597048130496e-05,2.00088540156014
2.01947651555582e-05,2.0060960406267
2.03481869822143e-05,2.01130667969326
2.06585889781761e-05,2.01651731875983
2.11530910923331e-05,2.02172795782639
2.1843472093867e-05,2.02693859689295
2.27239009784304e-05,2.03214923595952
2.37704856276353e-05,2.03735987502608
2.49426709816542e-05,2.04257051409264
2.61863074987436e-05,2.0477811531592
2.743802536453e-05,2.05299179222577
2.8630413571109e-05,2.05820243129233
2.96974315925854e-05,2.06341307035889
3.05794819789078e-05,2.06862370942546
3.12276420216121e-05,2.07383434849202
3.1606679735776e-05,2.07904498755858
3.16966444509728e-05,2.08425562662514
3.14930016351678e-05,2.08946626569171
3.10054506811877e-05,2.09467690475827
3.02557015035946e-05,2.09988754382483
2.92745749660397e-05,2.1050981828914
2.80988252941863e-05,2.11030882195796
2.67680602691882e-05,2.11551946102452
2.53220657035821e-05,2.12073010009108
2.37987392156614e-05,2.12594073915765
2.22327228443781e-05,2.13115137822421
2.06547131584831e-05,2.13636201729077
1.90913372161565e-05,2.14157265635734
1.75654241622753e-05,2.1467832954239
1.60964803626231e-05,2.15199393449046
1.47011893493956e-05,2.15720457355702
1.33937995809225e-05,2.16241521262359
1.21863223998858e-05,2.16762585169015
1.10885272640163e-05,2.17283649075671
1.01077795141309e-05,2.17804712982328
9.24880820617297e-06,2.18325776888984
8.51351204321164e-06,2.1884684079564
7.9009084802988e-06,2.19367904702296
7.40730681227709e-06,2.19888968608953
7.02674578441778e-06,2.20410032515609
6.75168728384117e-06,2.20931096422265
6.57390804786599e-06,2.21452160328922
6.48548877120714e-06,2.21973224235578
6.47977092769807e-06,2.22494288142234
6.55214052870464e-06,2.2301535204889
6.70050708973095e-06,2.23536415955547
6.92537497706056e-06,2.24057479862203
7.22945034788591e-06,2.24578543768859
7.61678516730714e-06,2.25099607675516
8.09152355913833e-06,2.25620671582172
8.65637707834574e-06,2.26141735488828
9.31100601568038e-06,2.26662799395484
1.00505157668152e-05,2.27183863302141
1.08642844991104e-05,2.27704927208797
1.17353174468521e-05,2.28225991115453
1.26402743556331e-05,2.2874705502211
1.35502440661301e-05,2.29268118928766
1.4432251988265e-05,2.29789182835422
1.52513932805459e-05,2.30310246742078
1.59733995032625e-05,2.30831310648735
1.65673816765849e-05,2.31352374555391
1.70084581266889e-05,2.31873438462047
1.72799773463456e-05,2.32394502368704
1.73750852755973e-05,2.3291556627536
1.729745835198e-05,2.33436630182016
1.70611188687499e-05,2.33957694088672
1.66893545721499e-05,2.34478757995329
1.62128655089963e-05,2.34999821901985
1.56673442202677e-05,2.35520885808641
1.50907497630628e-05,2.36041949715298
1.45205556179453e-05,2.36563013621954
1.39912355596676e-05,2.3708407752861
1.35322045174108e-05,2.37605141435266
1.31663620108279e-05,2.38126205341923
1.29093051515945e-05,2.38647269248579
1.27691982652287e-05,2.39168333155235
1.27472174317806e-05,2.39689397061892
1.28384383951451e-05,2.40210460968548
1.30330094277041e-05,2.40731524875204
1.33174471357314e-05,2.4125258878186
1.36759098198527e-05,2.41773652688517
1.40913344884989e-05,2.42294716595173
1.45463634304365e-05,2.42815780501829
1.5024027862548e-05,2.43336844408486
1.55081939993933e-05,2.43857908315142
1.59838068845589e-05,2.44378972221798
1.64369871576021e-05,2.44900036128454
1.68550449114565e-05,2.45421100035111
1.72264735533527e-05,2.45942163941767
1.75409766877461e-05,2.46463227848423
1.77895646487423e-05,2.4698429175508
1.79647368970112e-05,2.47505355661736
1.80607446799439e-05,2.48026419568392
1.80739077728004e-05,2.48547483475048
1.80029423086739e-05,2.49068547381705
1.78492459229598e-05,2.49589611288361
1.76170834156107e-05,2.50110675195017
1.73136217888811e-05,2.50631739101674
1.69487776813085e-05,2.5115280300833
1.65348614725401e-05,2.51673866914986
1.60860280340207e-05,2.52194930821642
1.56175706366948e-05,2.52715994728299
1.5145117813529e-05,2.53237058634955
1.46838091117607e-05,2.53758122541611
1.42475316519359e-05,2.54279186448268
1.38482937418317e-05,2.54800250354924
1.34957948653021e-05,2.5532131426158
1.3197225502127e-05,2.55842378168236
1.29572993619092e-05,2.56363442074893
1.27784896103916e-05,2.56884505981549
1.26614144976315e-05,2.57405569888205
1.26053006211595e-05,2.57926633794862
1.26084464615551e-05,2.58447697701518
1.26686153713829e-05,2.58968761608174
1.27833043424997e-05,2.5948982551483
1.2949859322293e-05,2.60010889421487
1.31654352050262e-05,2.60531953328143
1.34268242623267e-05,2.61053017234799
1.37301966965096e-05,2.61574081141456
1.40708085225504e-05,2.62095145048112
1.44427341395778e-05,2.62616208954768
1.48386745001897e-05,2.63137272861424
1.52498788830353e-05,2.63658336768081
1.56662018900187e-05,2.64179400674737
1.60763005104414e-05,2.64700464581393
1.64679614833436e-05,2.6522152848805
1.68285383387666e-05,2.65742592394706
1.71454708622829e-05,2.66263656301362
1.74068567431309e-05,2.66784720208018
1.76020446144391e-05,2.67305784114675
1.77222181752004e-05,2.67826848021331
1.77609414870014e-05,2.68347911927987
1.77146353742746e-05,2.68868975834644
1.75829543747751e-05,2.693900397413
1.73690337618319e-05,2.69911103647956
1.70795779880778e-05,2.70432167554612
1.67247666011667e-05,2.70953231461269
1.63179619182272e-05,2.71474295367925
1.58752144687667e-05,2.71995359274581
1.54145766017735e-05,2.72516423181238
1.4955250243321e-05,2.73037487087894
1.45166097918282e-05,2.7355855099455
1.41171537906099e-05,2.74079614901206
1.3773447938181e-05,2.74600678807863
1.34991263960106e-05,2.75121742714519
1.3304018079079e-05,2.75642806621175
1.31934600260645e-05,2.76163870527832
1.31678516701292e-05,2.76684934434488
1.32224924907192e-05,2.77205998341144
1.33477315383942e-05,2.777270622478
1.35294408436571e-05,2.78248126154457
1.37498057596859e-05,2.78769190061113
1.39884039826451e-05,2.79290253967769
1.42235219276677e-05,2.79811317874426
1.44336336293131e-05,2.80332381781082
1.45989455438391e-05,2.80853445687738
1.47028934382389e-05,2.81374509594394
1.47334681724592e-05,2.81895573501051
1.46842485719107e-05,2.82416637407707
1.45550337621371e-05,2.82937701314363
1.43519947572702e-05,2.8345876522102
1.40873042779345e-05,2.83979829127676
1.37782512555495e-05,2.84500893034332
1.34458971506585e-05,2.85021956940988
1.3113379019341e-05,2.85543020847645
1.28040031276676e-05,2.86064084754301
1.25392977145262e-05,2.86585148660957
1.23372008962672e-05,2.87106212567614
1.22105486595865e-05,2.8762727647427
1.21659997985837e-05,2.88148340380926
1.22034930491932e-05,2.88669404287582
1.23162815906853e-05,2.89190468194239
1.24915372219089e-05,2.89711532100895
1.27114664023109e-05,2.90232596007551
1.29548376112534e-05,2.90753659914208
1.31987874260616e-05,2.91274723820864
1.34207531715622e-05,2.9179578772752
1.36003734178772e-05,2.92316851634176
1.37212034127561e-05,2.92837915540833
1.37721094520453e-05,2.93358979447489
1.37482325515155e-05,2.93880043354145
1.36514457029954e-05,2.94401107260802
1.3490268399554e-05,2.94922171167458
1.32792446372165e-05,2.95443235074114
1.30378334906081e-05,2.9596429898077
1.27889014385045e-05,2.96485362887427
1.25569394055043e-05,2.97006426794083
1.23661515297442e-05,2.97527490700739
1.22385740031069e-05,2.98048554607396
1.2192379046933e-05,2.98569618514052
1.22405008106317e-05,2.99090682420708
1.23896881807532e-05,2.99611746327364
1.26400474730335e-05,3.00132810234021
1.29850905577383e-05,3.00653874140677
1.34122567947027e-05,3.01174938047333
1.39038358780701e-05,3.0169600195399
1.44381880610228e-05,3.02217065860646
1.49911413409036e-05,3.02738129767302
1.55374430091899e-05,3.03259193673959
1.60521542890794e-05,3.03780257580615
1.65118985078989e-05,3.04301321487271
1.68959010784994e-05,3.04822385393927
1.71867888118921e-05,3.05343449300584
1.7371142538705e-05,3.0586451320724
1.74398176130895e-05,3.06385577113896
1.73880600766144e-05,3.06906641020552
1.72154521085545e-05,3.07427704927209
1.69257202016969e-05,3.07948768833865
1.65264353646887e-05,3.08469832740521
1.60286288147484e-05,3.08990896647178
1.54463409720936e-05,3.09511960553834
1.47961172686442e-05,3.1003302446049
1.40964616964099e-05,3.10554088367146
1.33672578401255e-05,3.11075152273803
1.26291667149473e-05,3.11596216180459
1.1903010446713e-05,3.12117280087115
1.12091504143503e-05,3.12638343993772
1.05668681310894e-05,3.13159407900428
9.99375749806911e-06,3.13680471807084
9.50513889963086e-06,3.14201535713741
9.11350948398468e-06,3.14722599620397
8.82804986230441e-06,3.15243663527053
8.65421452453407e-06,3.15764727433709
8.5934398528488e-06,3.16285791340366
8.64300749557894e-06,3.16806855247022
8.79609975282522e-06,3.17327919153678
9.04207575897122e-06,3.17848983060335
9.36698197480067e-06,3.18370046966991
9.75428867159673e-06,3.18891110873647
1.01858181334626e-05,3.19412174780303
1.06428039553672e-05,3.1993323868696
1.11069984910942e-05,3.20454302593616
1.15617314745157e-05,3.20975366500272
1.19928203365714e-05,3.21496430406929
1.2389243250234e-05,3.22017494313585
1.27435087802217e-05,3.22538558220241
1.30516883853127e-05,3.23059622126897
1.33131154410372e-05,3.23580686033554
1.35297915783005e-05,3.2410174994021
1.37055727450199e-05,3.24622813846866
1.38452293270253e-05,3.25143877753522
1.39534845024214e-05,3.25664941660179
1.40341324097358e-05,3.26186005566835
1.40893242815918e-05,3.26707069473491
1.41190894454554e-05,3.27228133380148
1.41211326799231e-05,3.27749197286804
1.40909233215951e-05,3.2827026119346
1.40220673803494e-05,3.28791325100117
1.39069331696666e-05,3.29312389006773
1.37374838374221e-05,3.29833452913429
1.35062561198287e-05,3.30354516820085
1.32074128448191e-05,3.30875580726742
1.28377867993434e-05,3.31396644633398
1.23978260447035e-05,3.31917708540054
1.18923471387509e-05,3.32438772446711
1.13310053098154e-05,3.32959836353367
1.07284019136531e-05,3.33480900260023
1.01037713465454e-05,3.34001964166679
9.4802223825475e-06,3.34523028073336
8.88355099046156e-06,3.35044091979992
8.34068916202556e-06,3.35565155886648
7.8779013287316e-06,3.36086219793305
7.51887965705119e-06,3.36607283699961
7.28291508992934e-06,3.37128347606617
7.18332706180445e-06,3.37649411513273
7.22631854832368e-06,3.3817047541993
7.41038504094209e-06,3.38691539326586
7.7263501656071e-06,3.39212603233242
8.15803398607032e-06,3.39733667139898
8.68349145060382e-06,3.40254731046555
9.27669731674887e-06,3.40775794953211
9.90950847998594e-06,3.41296858859867
1.05537107313271e-05,3.41817922766524
1.11829569956189e-05,3.4233898667318
1.17744268160184e-05,3.42860050579836
1.2310077718735e-05,3.43381114486493
1.27774112270593e-05,3.43902178393149
1.31697317489531e-05,3.44423242299805
1.34859277364034e-05,3.44944306206461
1.37298453835104e-05,3.45465370113118
1.390935209052e-05,3.45986434019774
1.40351991079657e-05,3.4650749792643
1.41197918343276e-05,3.47028561833087
1.41759656404265e-05,3.47549625739743
1.42158491514524e-05,3.48070689646399
1.42498797590129e-05,3.48591753553055
1.42860208080464e-05,3.49112817459712
1.43292178170844e-05,3.49633881366368
1.4381121889226e-05,3.50154945273024
1.44401003407244e-05,3.50676009179681
1.4501544902255e-05,3.51197073086337
1.4558474086584e-05,3.51718136992993
1.46024068497124e-05,3.52239200899649
1.46244594991524e-05,3.52760264806306
1.4616588873969e-05,3.53281328712962
1.45728759444679e-05,3.53802392619618
1.44907202840083e-05,3.54323456526275
1.43718029076743e-05,3.54844520432931
1.42226776395842e-05,3.55365584339587
1.40548725843575e-05,3.55886648246243
1.38844239143007e-05,3.564077121529
1.3730821391621e-05,3.56928776059556
1.36154130919449e-05,3.57449839966212
1.35593874685591e-05,3.57970903872869
1.35815145943429e-05,3.58491967779525
1.36958755721429e-05,3.59013031686181
1.39098317047189e-05,3.59534095592837
1.42224779811589e-05,3.60055159499494
1.46237875877263e-05,3.6057622340615
1.50945886024529e-05,3.61097287312806
1.56074279225964e-05,3.61618351219463
1.61282810525032e-05,3.62139415126119
1.66189715944274e-05,3.62660479032775
1.70400830892761e-05,3.63181542939431
1.73540885053371e-05,3.63702606846088
1.75283962954361e-05,3.64223670752744
1.75380195771315e-05,3.647447346594
1.73676152623733e-05,3.65265798566057
1.70127074030498e-05,3.65786862472713
1.64799949524289e-05,3.66307926379369
1.57867379845512e-05,3.66828990286025
1.49593071483246e-05,3.67350054192682
1.40310587475275e-05,3.67871118099338
1.30397545075647e-05,3.68392182005994
1.20247759718793e-05,3.68913245912651
1.10243870387025e-05,3.69434309819307
1.00732760750624e-05,3.69955373725963
9.20056570593221e-06,3.70476437632619
8.42842008929579e-06,3.70997501539276
7.77131361053355e-06,3.71518565445932
7.23595894519973e-06,3.72039629352588
6.82183312934517e-06,3.72560693259245
6.52219305479036e-06,3.73081757165901
6.32544026144253e-06,3.73602821072557
6.21668056481797e-06,3.74123884979213
6.1793264212653e-06,3.7464494888587
6.19660666089092e-06,3.75166012792526
6.25287557085586e-06,3.75687076699182
6.3346467162966e-06,3.76208140605839
6.43131158737545e-06,3.76729204512495
6.53553488066775e-06,3.77250268419151
6.64334373447948e-06,3.77771332325807
6.75394576670487e-06,3.78292396232464
6.86932014646637e-06,3.7881346013912
6.99362849049487e-06,3.79334524045776
7.13249053189443e-06,3.79855587952433
7.29216618282923e-06,3.80376651859089
7.47868353178716e-06,3.80897715765745
7.69695336321418e-06,3.81418779672401
7.94991552346283e-06,3.81939843579058
8.23776992984625e-06,3.82460907485714
8.55735291168057e-06,3.8298197139237
8.90172467393982e-06,3.83503035299027
9.2600325963059e-06,3.84024099205683
9.61770506500416e-06,3.84545163112339
9.95701019558945e-06,3.85066227018995
1.02579836355373e-05,3.85587290925652
1.0499692166932e-05,3.86108354832308
1.0661759384959e-05,3.86629418738964
1.07260418072018e-05,3.87150482645621
1.06783141683055e-05,3.87671546552277
1.05098064838219e-05,3.88192610458933
1.02184362447999e-05,3.88713674365589
9.80959810280973e-06,3.89234738272246
9.2964093589989e-06,3.89755802178902
8.69935880527845e-06,3.90276866085558
8.0453634074329e-06,3.90797929992215
7.3662952990539e-06,3.91318993898871
6.6970937533389e-06,3.91840057805527
6.07361718446396e-06,3.92361121712183
5.53041433087268e-06,3.9288218561884
5.09859919313903e-06,3.93403249525496
4.80400091388944e-06,3.93924313432152
4.66572962839065e-06,3.94445377338809
4.69525619663244e-06,3.94966441245465
4.89605269692713e-06,3.95487505152121
5.26378725642321e-06,3.96008569058777
5.78701681024215e-06,3.96529632965434
6.44827969760543e-06,3.9705069687209
7.2254605241737e-06,3.97571760778746
8.0932849460398e-06,3.98092824685403
9.02480287430279e-06,3.98613888592059
9.9927343362074e-06,3.99134952498715
1.09705805916649e-05,3.99656016405371
1.19334405068339e-05,4.00177080312028
1.285851407988e-05,4.00698144218684
1.37253163518365e-05,4.0121920812534
1.45156607238982e-05,4.01740272031997
1.52134965829155e-05,4.02261335938653
1.58046989365356e-05,4.02782399845309
1.62769059338008e-05,4.03303463751965
1.66194840406852e-05,4.03824527658622
1.6823672509309e-05,4.04345591565278
1.68829225506819e-05,4.04866655471934
1.67934073988471e-05,4.05387719378591
1.65546428399368e-05,4.05908783285247
1.6170129088346e-05,4.06429847191903
1.5647908391968e-05,4.06950911098559
1.50009310357438e-05,4.07471975005216
1.42471360273322e-05,4.07993038911872
1.3409180090543e-05,4.08514102818528
1.25137861555235e-05,4.09035166725185
1.15907254213335e-05,4.09556230631841
1.06714896955905e-05,4.10077294538497
9.78774761681017e-06,4.10598358445153
8.96970493092315e-06,4.1111942235181
8.24450208143435e-06,4.11640486258466
7.63478066972133e-06,4.12161550165122
7.15753445357803e-06,4.12682614071779
6.82333281932401e-06,4.13203677978435
6.63596875265072e-06,4.13724741885091
6.59254367996674e-06,4.14245805791747
6.6839627399406e-06,4.14766869698404
6.89578022673589e-06,4.1528793360506
7.20930937052173e-06,4.15808997511716
7.60289532190382e-06,4.16330061418373
8.05324588094967e-06,4.16851125325029
8.53672056930443e-06,4.17372189231685
9.03049341351873e-06,4.17893253138341
9.51352584062664e-06,4.18414317044998
9.9673105171955e-06,4.18935380951654
1.03763718693838e-05,4.1945644485831
1.07285317523145e-05,4.19977508764967
1.10149671672629e-05,4.20498572671623
1.12300996292517e-05,4.21019636578279
1.13713621228025e-05,4.21540700484935
1.1438889686724e-05,4.22061764391592
1.14351743774365e-05,4.22582828298248
1.13647160705682e-05,4.23103892204904
1.12336890379756e-05,4.23624956111561
1.10496323969981e-05,4.24146020018217
1.0821162202956e-05,4.24667083924873
1.05576956690918e-05,4.25188147831529
1.02691747711542e-05,4.25709211738186
9.96577769995463e-06,4.26230275644842
9.65761192060017e-06,4.26751339551498
9.35439094263827e-06,4.27272403458155
9.06510668958731e-06,4.27793467364811
8.79771861534703e-06,4.28314531271467
8.55888742939881e-06,4.28835595178123
8.35378372535316e-06,4.2935665908478
8.18599883120196e-06,4.29877722991436
8.05757655796123e-06,4.30398786898092
7.96917096770389e-06,4.30919850804749
7.92031854555834e-06,4.31440914711405
7.90979575178162e-06,4.31961978618061
7.93601776329097e-06,4.32483042524717
7.99742412428571e-06,4.33004106431374
8.09279425181372e-06,4.3352517033803
8.22144147112911e-06,4.34046234244686
8.3832483214893e-06,4.34567298151343
8.57852668385486e-06,4.35088362057999
8.80771100707439e-06,4.35609425964655
9.07091790813143e-06,4.36130489871311
9.36742684755495e-06,4.36651553777968
9.69515104625243e-06,4.37172617684624
1.00501729916465e-05,4.3769368159128
1.04264139371405e-05,4.38214745497937
1.08154925128945e-05,4.38735809404593
1.12068061839018e-05,4.39256873311249
1.15878440854015e-05,4.39777937217905
1.19447144123459e-05,4.40299001124562
1.22628474462549e-05,4.40820065031218
1.25278190233767e-05,4.41341128937874
1.27262301108027e-05,4.41862192844531
1.28465761745593e-05,4.42383256751187
1.28800440906458e-05,4.42904320657843
1.28211826665133e-05,4.43425384564499
1.2668403443535e-05,4.43946448471156
1.2424279716447e-05,4.44467512377812
1.20956226925186e-05,4.44988576284468
1.16933242664073e-05,4.45509640191125
1.12319664809729e-05,4.46030704097781
1.07292091210364e-05,4.46551768004437
1.02049795942528e-05,4.47072831911093
9.68050322801843e-06,4.4759389581775
9.17722643445113e-06,4.48114959724406
8.71569810527785e-06,4.48636023631062
8.31448378194909e-06,4.49157087537719
7.98919024992334e-06,4.49678151444375
7.75167344472928e-06,4.50199215351031
7.60948926647871e-06,4.50720279257687
7.56562587992502e-06,4.51241343164344
7.61852962840785e-06,4.51762407071
7.76240829858289e-06,4.52283470977656
7.98776920846427e-06,4.52804534884313
8.28212933653286e-06,4.53325598790969
8.63082339300896e-06,4.53846662697625
9.01783474132649e-06,4.54367726604281
9.42658297526545e-06,4.54888790510938
9.84061859563513e-06,4.55409854417594
1.0244196201344e-05,4.5593091832425
1.06227189540249e-05,4.56451982230907
1.09630650833172e-05,4.56973046137563
1.12538191255295e-05,4.57494110044219
1.14854351269232e-05,4.58015173950875
1.16503564781911e-05,4.58536237857532
1.17431090560061e-05,4.59057301764188
1.17603735278018e-05,4.59578365670844
1.17010319167412e-05,4.60099429577501
1.1566175376234e-05,4.60620493484157
1.13590563046702e-05,4.61141557390813
1.10849690610626e-05,4.61662621297469
1.07510491446979e-05,4.62183685204126
1.0365989439077e-05,4.62704749110782
9.93968217918716e-06,4.63225813017438
9.48280482105177e-06,4.63746876924095
9.0063754330043e-06,4.64267940830751
8.52130760044549e-06,4.64789004737407
8.0379957707365e-06,4.65310068644063
7.56595963433153e-06,4.6583113255072
7.11357108414921e-06,4.66352196457376
6.68788023383586e-06,4.66873260364032
6.29454863995217e-06,4.67394324270689
5.93788893006585e-06,4.67915388177345
5.62100108565645e-06,4.68436452084001
5.34598724328206e-06,4.68957515990657
5.11421967580187e-06,4.69478579897314
4.92663127365371e-06,4.6999964380397
4.7839950551591e-06,4.70520707710626
4.68715958655789e-06,4.71041771617283
4.63721102424284e-06,4.71562835523939
4.63553973581969e-06,4.72083899430595
4.68379954960265e-06,4.72604963337252
4.78375957455635e-06,4.73126027243908
4.93706081587883e-06,4.73647091150564
5.14490094274911e-06,4.7416815505722
5.40767914303921e-06,4.74689218963877
5.72463802437723e-06,4.75210282870533
6.09354056811359e-06,4.75731346777189
6.51041741218023e-06,4.76252410683845
6.96941395662038e-06,4.76773474590502
7.46275898888272e-06,4.77294538497158
7.98086778785657e-06,4.77815602403814
8.51258383622163e-06,4.78336666310471
9.04555480851268e-06,4.78857730217127
9.56673044535207e-06,4.79378794123783
1.00629620121755e-05,4.79899858030439
1.05216749551118e-05,4.80420921937096
1.09315780204274e-05,4.80941985843752
1.12833638902159e-05,4.81463049750408
1.1570349301868e-05,4.81984113657065
1.17889981999934e-05,4.82505177563721
1.19392715377e-05,4.83026241470377
1.20247535871268e-05,4.83547305377033
1.20525181032735e-05,4.8406836928369
1.20327184104766e-05,4.84589433190346
1.19779120966403e-05,4.85110497097002
1.19021607739817e-05,4.85631561003659
1.18199744480025e-05,4.86152624910315
1.17451940071872e-05,4.86673688816971
1.16899199483738e-05,4.87194752723627
1.16635973969184e-05,4.87715816630284
1.16723551504763e-05,4.8823688053694
1.17186703926761e-05,4.88757944443596
1.18013936601389e-05,4.89279008350253
1.19161253350163e-05,4.89800072256909
1.20558914042933e-05,4.90321136163565
1.22120288675005e-05,4.90842200070222
1.23751656905936e-05,4.91363263976878
1.25361706362588e-05,4.91884327883534
1.26869563002952e-05,4.9240539179019
1.28210431727818e-05,4.92926455696847
1.29338298382937e-05,4.93447519603503
1.3022558811711e-05,4.93968583510159
1.30860121424152e-05,4.94489647416815
1.31240089836467e-05,4.95010711323472
1.31368031160632e-05,4.95531775230128
1.3124488287519e-05,4.96052839136784
1.30865121581463e-05,4.96573903043441
1.30213773319035e-05,4.97094966950097
1.29265745112456e-05,4.97616030856753
1.27987539689268e-05,4.98137094763409
1.26341036633075e-05,4.98658158670066
1.24288713583717e-05,4.99179222576722
1.21799485643359e-05,4.99700286483378
1.18854284131752e-05,5.00221350390035
1.15450577616515e-05,5.00742414296691
1.11605236495788e-05,5.01263478203347
1.07355417594945e-05,5.01784542110004
1.0275744779339e-05,5.0230560601666
9.78839653868625e-06,5.02826669923316
9.28197921903603e-06,5.03347733829972
8.76571300431435e-06,5.03868797736629
8.24906920345064e-06,5.04389861643285
7.74132992561727e-06,5.04910925549941
7.25123213802046e-06,5.05431989456597
6.7867147170774e-06,5.05953053363254
6.3547676121811e-06,5.0647411726991
5.96136588276017e-06,5.06995181176566
5.61146070932354e-06,5.07516245083223
5.30899587797777e-06,5.08037308989879
5.05692171383918e-06,5.08558372896535
4.85718775918575e-06,5.09079436803191
4.71070845736414e-06,5.09600500709848
4.61730996314876e-06,5.10121564616504
4.575678130513e-06,5.1064262852316
4.58333529622812e-06,5.11163692429817
4.63667502757067e-06,5.11684756336473
4.73107892159041e-06,5.12205820243129
4.86112836780571e-06,5.12726884149786
5.02090854048914e-06,5.13247948056442
5.20438426277009e-06,5.13769011963098
5.40581078406325e-06,5.14290075869754
5.62012999389702e-06,5.14811139776411
5.8432967867173e-06,5.15332203683067
6.07248293181034e-06,5.15853267589723
6.30611738333485e-06,5.16374331496379
6.54374154852608e-06,5.16895395403036
6.78568327430882e-06,5.17416459309692
7.0325807280432e-06,5.17937523216348
7.28481278353442e-06,5.18458587123005
7.5419117867914e-06,5.18979651029661
7.80204412588026e-06,5.19500714936317
8.06164160922092e-06,5.20021778842974
8.31525175937011e-06,5.2054284274963
8.55564919449863e-06,5.21063906656286
8.77421656375815e-06,5.21584970562942
8.96156668054759e-06,5.22106034469599
9.10834290859441e-06,5.22627098376255
9.20610770353006e-06,5.23148162282911
9.24821371326314e-06,5.23669226189567
9.23055052533122e-06,5.24190290096224
9.15207343862433e-06,5.2471135400288
9.01504675959342e-06,5.25232417909536
8.82496939910799e-06,5.25753481816193
8.59018997688581e-06,5.26274545722849
8.32125670219301e-06,5.26795609629505
8.0300787984865e-06,5.27316673536161
7.72899708159001e-06,5.27837737442818
7.42986905056672e-06,5.28358801349474
7.14326800009485e-06,5.2887986525613
6.87787758744041e-06,5.29400929162787
6.64013591678657e-06,5.29921993069443
6.43415049858162e-06,5.30443056976099
6.26187176851988e-06,5.30964120882756
6.12348237511795e-06,5.31485184789412
6.01793562641118e-06,5.32006248696068
5.94356173751326e-06,5.32527312602724
5.89865604592712e-06,5.33048376509381


==> figures/tikz/VS/M16_P5_Spec_Ref.csv <==
VS,F
2828.01183124647,0
2853.58874122426,0.00244140625
2930.45610119071,0.0048828125
3059.02398276525,0.00732421875
3239.97655017721,0.009765625
3474.27349686536,0.01220703125
3763.1527835663,0.0146484375
4108.13537794499,0.01708984375
4511.03285916719,0.01953125
4973.95888935064,0.02197265625
5499.34566480258,0.0244140625
6089.9665419333,0.02685546875
6748.96608562576,0.029296875
7479.89881273597,0.03173828125
8286.77790237859,0.0341796875
9174.13512048109,0.03662109375
10147.0931618495,0.0390625
11211.4515516598,0.04150390625
12373.7871723256,0.0439453125
13641.5703925987,0.04638671875
15023.2976737014,0.048828125
16528.6414108116,0.05126953125
18168.6176340051,0.0537109375
19955.7720355842,0.05615234375
21904.384603482,0.05859375
24030.6929143942,0.06103515625
26353.1338654529,0.0634765625
28892.6032888903,0.06591796875
31672.7324894481,0.068359375
34720.1802592547,0.07080078125
38064.9383510856,0.0732421875
41740.6477225279,0.07568359375
45784.9220982459,0.078125
50239.6745373834,0.08056640625
55151.4417454441,0.0830078125
60571.6998479308,0.08544921875
66557.1642661213,0.087890625
73170.0652296733,0.09033203125
80478.3893588746,0.0927734375
88556.076689999,0.09521484375
97483.1615445818,0.09765625
107345.844806142,0.10009765625
118236.484517706,0.1025390625
130253.491303728,0.10498046875
143501.115003623,0.107421875
158089.109131563,0.10986328125
174132.260394493,0.1123046875
191749.771546358,0.11474609375
211064.487361367,0.1171875
232201.955491368,0.11962890625
255289.316437649,0.1220703125
280454.019806571,0.12451171875
307822.367406121,0.126953125
337517.88753491,0.12939453125
369659.548957341,0.1318359375
404359.827473037,0.13427734375
441722.642583684,0.13671875
481841.18643074,0.13916015625
524795.671804997,0.1416015625
570651.030486892,0.14404296875
619454.597331196,0.146484375
671233.819225503,0.14892578125
725994.031194279,0.1513671875
783716.34436036,0.15380859375
844355.692094642,0.15625
907839.081377741,0.15869140625
974064.096077856,0.1611328125
1042897.69745246,0.16357421875
1114175.36466826,0.166015625
1187700.61449236,0.16845703125
1263244.93455602,0.1708984375
1340548.15877939,0.17333984375
1419319.30675106,0.17578125
1499237.90119073,0.17822265625
1579955.76922513,0.1806640625
1661099.32424128,0.18310546875
1742272.31573542,0.185546875
1823059.02505493,0.18798828125
1903027.87545387,0.1904296875
1981735.41567624,0.19287109375
2058730.62757349,0.1953125
2133559.50027602,0.19775390625
2205769.80638678,0.2001953125
2274916.00974218,0.20263671875
2340564.22966458,0.205078125
2402297.1834556,0.20751953125
2459719.02726148,0.2099609375
2512460.01545517,0.21240234375
2560180.90035967,0.21484375
2602576.99747801,0.21728515625
2639381.84634776,0.2197265625
2670370.40361491,0.22216796875
2695361.71279339,0.224609375
2714221.00427928,0.22705078125
2726861.18932471,0.2294921875
2733243.7226224,0.23193359375
2733378.81966174,0.234375
2727325.02683026,0.23681640625
2715188.15408226,0.2392578125
2697119.59160911,0.24169921875
2673314.04305973,0.244140625
2644006.71822527,0.24658203125
2609470.0374887,0.2490234375
2570009.90854272,0.25146484375
2525961.64272635,0.25390625
2477685.58368229,0.25634765625
2425562.52479629,0.2587890625
2369988.99398682,0.26123046875
2311372.48485355,0.263671875
2250126.71199051,0.26611328125
2186666.96549115,0.2685546875
2121405.63542029,0.27099609375
2054747.97144031,0.2734375
1987088.13602153,0.27587890625
1918805.60193264,0.2783203125
1850261.93620454,0.28076171875
1781798.00371342,0.283203125
1713731.61416416,0.28564453125
1646355.62680178,0.2880859375
1579936.51785769,0.29052734375
1514713.40675919,0.29296875
1450897.52868626,0.29541015625
1388672.1333205,0.2978515625
1328192.78274004,0.30029296875
1269588.01548997,0.302734375
1212960.3389833,0.30517578125
1158387.5086205,0.3076171875
1105924.04937737,0.31005859375
1055602.97409654,0.3125
1007437.65229176,0.31494140625
961423.783876003,0.3173828125
917541.433771123,0.31982421875
875757.08574589,0.322265625
836025.676944777,0.32470703125
798292.578282996,0.3271484375
762495.490061088,0.32958984375
728566.226658357,0.33203125
696432.368864356,0.33447265625
666018.767173038,0.3369140625
637248.884074884,0.33935546875
610045.967930004,0.341796875
584334.055294958,0.34423828125
560038.802528214,0.3466796875
537088.151050315,0.34912109375
515412.833737872,0.3515625
494946.732554943,0.35400390625
475627.099656099,0.3564453125
457394.655832062,0.35888671875
440193.58132378,0.361328125
423971.414727937,0.36376953125
408678.875989253,0.3662109375
394269.629362834,0.36865234375
380700.001778757,0.37109375
367928.671299644,0.37353515625
355916.339380197,0.3759765625
344625.399465012,0.37841796875
334019.613145342,0.380859375
324063.80368147,0.38330078125
314723.575226006,0.3857421875
305965.064590986,0.38818359375
297754.730919892,0.390625
290059.187181033,0.39306640625
282845.076013302,0.3955078125
276078.991146297,0.39794921875
269727.444397796,0.400390625
263756.877132405,0.40283203125
258133.714052974,0.4052734375
252824.45629591,0.40771484375
247795.810015772,0.41015625
243014.845975478,0.41259765625
238449.185106928,0.4150390625
234067.204573437,0.41748046875
229838.258550117,0.419921875
225732.907740988,0.42236328125
221723.151571699,0.4248046875
217782.65703304,0.42724609375
213886.978301346,0.4296875
210013.761524434,0.43212890625
206142.929532027,0.4345703125
202256.841701957,0.43701171875
198340.424780436,0.439453125
194381.271107018,0.44189453125
190369.701420972,0.4443359375
186298.790212183,0.44677734375
182164.352410783,0.44921875
177964.891068242,0.45166015625
173701.506549816,0.4541015625
169377.768614347,0.45654296875
164999.55358216,0.458984375
160574.849565103,0.46142578125
156113.533435071,0.4638671875
151627.123820755,0.46630859375
147128.514930585,0.46875
142631.696389495,0.47119140625
138151.464537816,0.4736328125
133703.130765293,0.47607421875
129302.232439041,0.478515625
124964.251831966,0.48095703125
120704.348172891,0.4833984375
116537.10753025,0.48583984375
112476.314720291,0.48828125
108534.750814309,0.49072265625
104724.019126027,0.4931640625
101054.401810903,0.49560546875
97534.7484260239,0.498046875
94172.3970055709,0.50048828125
90973.1274254788,0.5029296875
87941.1460841691,0.50537109375
85079.1002347004,0.5078125
82388.1196858291,0.51025390625
79867.8830609318,0.5126953125
77516.705376909,0.51513671875
75331.6433888131,0.517578125
73308.6149449934,0.52001953125
71442.5285130526,0.5224609375
69727.4190661216,0.52490234375
68156.5866554992,0.52734375
66722.734229928,0.52978515625
65418.1015812316,0.5322265625
64234.5926859377,0.53466796875
63163.8941564322,0.537109375
62197.5829956142,0.53955078125
61327.222348074,0.5419921875
60544.4444408825,0.54443359375
59841.0203914149,0.546875
59208.9170129393,0.54931640625
58640.3411576208,0.5517578125
58127.772490058,0.55419921875
57663.9858740506,0.556640625
57242.0647753282,0.55908203125
56855.4072306481,0.5615234375
56497.7260089924,0.56396484375
56163.0445962205,0.56640625
55845.690575515,0.56884765625
55540.2878594659,0.5712890625
55241.7490644981,0.57373046875
54945.2691146798,0.576171875
54646.3209306533,0.57861328125
54340.6538117507,0.5810546875
54024.2948663947,0.58349609375
53693.5535982149,0.5859375
53345.0295225496,0.58837890625
52975.6224785347,0.5908203125
52582.5451226713,0.59326171875
52163.3369458009,0.595703125
51715.8790502001,0.59814453125
51238.4088586477,0.6005859375
50729.5339026626,0.60302734375
50188.2438509102,0.60546875
49613.9199878206,0.60791015625
49006.3414323655,0.6103515625
48365.687492358,0.61279296875
47692.5356746183,0.615234375
46987.8550095637,0.61767578125
46252.9944938955,0.6201171875
45489.6666009467,0.62255859375
44699.9259492904,0.625
43886.1433514649,0.62744140625
43050.9755820523,0.6298828125
42197.3313047637,0.63232421875
41328.3336795535,0.634765625
40447.2802320809,0.63720703125
39557.600609012,0.6396484375
38662.8128645906,0.64208984375
37766.478928244,0.64453125
36872.1598919981,0.64697265625
35983.3717328684,0.6494140625
35103.5420521278,0.65185546875
34235.9683734432,0.654296875
33383.7784982115,0.65673828125
32549.8933716101,0.6591796875
31736.9928690707,0.66162109375
30947.4848717183,0.6640625
30183.4779617988,0.66650390625
29446.7580356271,0.6689453125
28738.7691018537,0.67138671875
28060.5985060353,0.673828125
27412.9667972375,0.67626953125
26796.2224269644,0.6787109375
26210.3414431021,0.68115234375
25654.9323096833,0.68359375
25129.2459451037,0.68603515625
24632.1910251364,0.6884765625
24162.3545412715,0.69091796875
23718.0275386376,0.693359375
23297.235880745,0.69580078125
22897.7758009324,0.6982421875
22517.2539038554,0.70068359375
22153.1311765293,0.703125
21802.7704599465,0.70556640625
21463.4867223932,0.7080078125
21132.5993680928,0.71044921875
20807.4857138757,0.712890625
20485.6346766361,0.71533203125
20164.6996398166,0.7177734375
19842.5494123438,0.72021484375
19517.3161622245,0.72265625
19187.4392027543,0.72509765625
18851.7035346002,0.7275390625
18509.2721036046,0.72998046875
18159.7108227215,0.732421875
17803.0055266297,0.73486328125
17439.570177712,0.7373046875
17070.2458195453,0.73974609375
16696.2899750058,0.7421875
16319.3564057459,0.74462890625
15941.4653824504,0.7470703125
15564.9648545485,0.74951171875
15192.4831470436,0.751953125
14826.8740436793,0.75439453125
14471.1553325872,0.7568359375
14128.4420859214,0.75927734375
13801.8761122667,0.76171875
13494.5531540524,0.76416015625
13209.4494969448,0.7666015625
12949.3497104832,0.76904296875
12716.7772465568,0.771484375
12513.9295835682,0.77392578125
12342.6195195373,0.7763671875
12204.2240886849,0.77880859375
12099.6424062389,0.78125
12029.2635397141,0.78369140625
11992.9452672196,0.7861328125
11990.0043209621,0.78857421875
12019.2184342884,0.791015625
12078.8402211826,0.79345703125
12166.6226261723,0.7958984375
12279.8553982727,0.79833984375
12415.4117727788,0.80078125
12569.8042968699,0.80322265625
12739.2485158254,0.8056640625
12919.7330520015,0.80810546875
13107.0944633386,0.810546875
13297.0951655901,0.81298828125
13485.5026449465,0.8154296875
13668.1681761648,0.81787109375
13841.1032952759,0.8203125
14000.5523536814,0.82275390625
14143.0595990231,0.8251953125
14265.5293835545,0.82763671875
14365.2782878701,0.830078125
14440.0781610045,0.83251953125
14488.1893107599,0.8349609375
14508.3833239772,0.83740234375
14499.9552484916,0.83984375
14462.7251199275,0.84228515625
14397.0290607753,0.8447265625
14303.7004102667,0.84716796875
14184.0415559431,0.849609375
14039.7873267553,0.85205078125
13873.0609691209,0.8544921875
13686.3238586059,0.85693359375
13482.3201987576,0.859375
13264.0180239986,0.86181640625
13034.5478552878,0.8642578125
12797.140356212,0.86669921875
12555.0643048904,0.869140625
12311.566135878,0.87158203125
12069.8122190919,0.8740234375
11832.8349331068,0.87646484375
11603.4834618148,0.87890625
11384.3801004913,0.88134765625
11177.8827039616,0.8837890625
10986.0537500245,0.88623046875
10810.6363296485,0.888671875
10653.0372155989,0.89111328125
10514.3170066522,0.8935546875
10395.1871986341,0.89599609375
10296.0138989629,0.8984375
10216.8277805195,0.90087890625
10157.3397653606,0.9033203125
10116.9618403875,0.90576171875
10094.8323364625,0.908203125
10089.8449500425,0.91064453125
10100.6807521392,0.9130859375
10125.842412898,0.91552734375
10163.6898705309,0.91796875
10212.4766896294,0.92041015625
10270.3863846888,0.9228515625
10335.5680283926,0.92529296875
10406.1705191248,0.927734375
10480.3749464304,0.93017578125
10556.4245648219,0.9326171875
10632.651963472,0.93505859375
10707.5031000203,0.9375
10779.5579490546,0.93994140625
10847.5475980086,0.9423828125
10910.3677035493,0.94482421875
10967.0882984454,0.947265625
11016.9600110112,0.94970703125
11059.4168252731,0.9521484375
11094.0755689738,0.95458984375
11120.7323675602,0.95703125
11139.3563447766,0.95947265625
11150.0808839779,0.9619140625
11153.1927885879,0.96435546875
11149.1196952713,0.966796875
11138.4160995733,0.96923828125
11121.7483514263,0.9716796875
11099.878967627,0.97412109375
11073.6505908983,0.9765625
11043.9699013846,0.97900390625
11011.7917573921,0.9814453125
10978.1038089958,0.98388671875
10943.911791948,0.986328125
10910.2256713429,0.98876953125
10878.0467658928,0.9912109375
10848.3559456057,0.99365234375
10822.1029591951,0.99609375
10800.1969136719,0.99853515625
10783.4978981084,1.0009765625
10772.8097172299,1.00341796875
10768.873678789,1.005859375
10772.3633619782,1.00830078125
10783.8802825781,1.0107421875
10803.9503641076,1.01318359375
10833.021122721,1.015625
10871.4594766177,1.01806640625
10919.5500977599,1.0205078125
10977.4942340877,1.02294921875
11045.408943423,1.025390625
11123.3266950509,1.02783203125
11211.1953107019,1.0302734375
11308.8782324776,1.03271484375
11416.1551203417,1.03515625
11532.7227953781,1.03759765625
11658.1965564271,1.0400390625
11792.1119063948,1.04248046875
11933.9267300729,1.044921875
12083.023967434,1.04736328125
12238.7148249671,1.0498046875
12400.242562734,1.05224609375
12566.7868866563,1.0546875
12737.4689644223,1.05712890625
12911.3570697969,1.0595703125
13087.4728445951,1.06201171875
13264.7981507863,1.064453125
13442.2824678268,1.06689453125
13618.8507731002,1.0693359375
13793.41182698,1.07177734375
13964.8667691992,1.07421875
14132.1179205241,1.07666015625
14294.0776737104,1.0791015625
14449.6773507793,1.08154296875
14597.875900096,1.083984375
14737.6683067057,1.08642578125
14868.0935929284,1.0888671875
14988.242293211,1.09130859375
15097.2632974448,1.09375
15194.3699700417,1.09619140625
15278.8454675376,1.0986328125
15350.0471948616,1.10107421875
15407.4103590407,1.103515625
15450.450598416,1.10595703125
15478.7656847579,1.1083984375
15492.0363144,1.11083984375
15490.0260220588,1.11328125
15472.5802668765,1.11572265625
15439.6247539625,1.1181640625
15391.1630659847,1.12060546875
15327.2736879268,1.123046875
15248.1065138584,1.12548828125
15153.8789274315,1.1279296875
15044.8715479181,1.13037109375
14921.4237311082,1.1328125
14783.9289095839,1.13525390625
14632.8298500987,1.1376953125
14468.61389744,1.14013671875
14291.8082646529,1.142578125
14102.975419323,1.14501953125
13902.7086051959,1.1474609375
13691.6275281776,1.14990234375
13470.3742261157,1.15234375
13239.6091330256,1.15478515625
13000.007340894,1.1572265625
12752.2550560424,1.15966796875
12497.0462424146,1.162109375
12235.079441085,1.16455078125
11967.0547537597,1.1669921875
11693.6709779458,1.16943359375
11415.6228826369,1.171875
11133.598615587,1.17431640625
10848.2772362767,1.1767578125
10560.3263722225,1.17919921875
10270.400000068,1.181640625
9979.1363566327,1.18408203125
9687.15598852112,1.1865234375
9395.05995176811,1.18896484375
9103.42817512843,1.19140625
8812.81800185725,1.19384765625
8523.76292508126,1.1962890625
8236.77153108811,1.19873046875
7952.32666308529,1.201171875
7670.88481526632,1.20361328125
7392.87576349226,1.2060546875
7118.70243470945,1.20849609375
6848.74101256738,1.2109375
6583.34127178788,1.21337890625
6322.82712888587,1.2158203125
6067.49739207393,1.21826171875
5817.62668880562,1.220703125
5573.46654561012,1.22314453125
5335.24659180121,1.2255859375
5103.17585642505,1.22802734375
4877.44412652152,1.23046875
4658.22333444789,1.23291015625
4445.66894264111,1.2353515625
4239.92129572358,1.23779296875
4041.10691219792,1.240234375
3849.33969100554,1.24267578125
3664.72201179471,1.2451171875
3487.34571169144,1.24755859375
3317.29292551847,1.25
3154.63678059154,1.25244140625
2999.44194127645,1.2548828125
2851.7650022693,1.25732421875
2711.65473294581,1.259765625
2579.15217802203,1.26220703125
2454.29062212009,1.2646484375
2337.09542761556,1.26708984375
2227.58375636876,1.26953125
2125.76418665456,1.27197265625
2031.63623687695,1.2744140625
1945.18980758058,1.27685546875
1866.40455296532,1.279296875
1795.24919269244,1.28173828125
1731.68077436557,1.2841796875
1675.64389679242,1.28662109375
1627.06990408575,1.2890625
1585.87606092597,1.29150390625
1551.96471993481,1.2939453125
1525.2224931246,1.29638671875
1505.51944077769,1.298828125
1492.70829283053,1.30126953125
1486.62371980833,1.3037109375
1487.08167246893,1.30615234375
1493.87881143459,1.30859375
1506.79205006356,1.31103515625
1525.57823547477,1.3134765625
1549.97399381896,1.31591796875
1579.69576642686,1.318359375
1614.44006321022,1.32080078125
1653.88395852019,1.3232421875
1697.68585248691,1.32568359375
1745.48651761727,1.328125
1796.91044610297,1.33056640625
1851.56750792053,1.3330078125
1909.05492347161,1.33544921875
1968.95954734161,1.337890625
2030.86045192142,1.34033203125
2094.33179135096,1.3427734375
2158.94591774861,1.34521484375
2224.27671325581,1.34765625
2289.90309333317,1.35009765625
2355.41262928175,1.3525390625
2420.40523141053,1.35498046875
2484.49682889151,1.357421875
2547.32297837351,1.35986328125
2608.54233106134,1.3623046875
2667.83988736075,1.36474609375
2724.92996944038,1.3671875
2779.55884521167,1.36962890625
2831.50694225677,1.3720703125
2880.59059706399,1.37451171875
2926.66329342004,1.376953125
2969.61635376377,1.37939453125
3009.37905848254,1.3818359375
3045.91818024207,1.38427734375
3079.23693316388,1.38671875
3109.37334965717,1.38916015625
3136.39811061944,1.3916015625
3160.41186718561,1.39404296875
3181.54210388426,1.396484375
3199.93960362814,1.39892578125
3215.77458413199,1.4013671875
3229.23258286342,1.40380859375
3240.51017328918,1.40625
3249.81059882947,1.40869140625
3257.33941248714,1.4111328125
3263.30020954441,1.41357421875
3267.89053804573,1.416015625
3271.29806709894,1.41845703125
3273.69708646803,1.4208984375
3275.24540269118,1.42333984375
3276.08168726982,1.42578125
3276.32332160625,1.42822265625
3276.06477161437,1.4306640625
3275.37651260181,1.43310546875
3274.30451244246,1.435546875
3272.87026854637,1.43798828125
3271.07138199776,1.4404296875
3268.88264076443,1.44287109375
3266.25757334847,1.4453125
3263.130424885,1.44775390625
3259.41849969979,1.4501953125
3255.02480786579,1.45263671875
3249.84094846757,1.455078125
3243.75015915861,1.45751953125
3236.63046020599,1.4599609375
3228.35782153847,1.46240234375
3218.80928328686,1.46484375
3207.86596382978,1.46728515625
3195.41589429729,1.4697265625
3181.35662467622,1.47216796875
3165.59755391184,1.474609375
3148.06194450326,1.47705078125
3128.68859081919,1.4794921875
3107.4331194862,1.48193359375
3084.26890948927,1.484375
3059.18762884353,1.48681640625
3032.19939362584,1.4892578125
3003.33256358708,1.49169921875
2972.63319631122,1.494140625
2940.16418877844,1.49658203125
2906.00414108493,1.4990234375
2870.24598185871,1.50146484375
2832.99539850611,1.50390625
2794.36911777667,1.50634765625
2754.49308322745,1.5087890625
2713.50057601496,1.51123046875
2671.53032409014,1.513671875
2628.72464239548,1.51611328125
2585.22764316647,1.5185546875
2541.18355105109,1.52099609375
2496.73515263105,1.5234375
2452.02240422282,1.52587890625
2407.18121573625,1.5283203125
2362.34242205958,1.53076171875
2317.63094711236,1.533203125
2273.16515954886,1.53564453125
2229.05641328359,1.5380859375
2185.40876071236,1.54052734375
2142.318821866,1.54296875
2099.8757888852,1.54541015625
2058.16154224375,1.5478515625
2017.2508531454,1.55029296875
1977.21164551738,1.552734375
1938.10529102958,1.55517578125
1899.98691155792,1.5576171875
1862.90566542964,1.56005859375
1826.90499654994,1.5625
1792.02282900297,1.56494140625
1758.29169380911,1.5673828125
1725.73877905062,1.56982421875
1694.38589938077,1.572265625
1664.24938583106,1.57470703125
1635.33990164815,1.5771484375
1607.66219445204,1.57958984375
1581.21479914367,1.58203125
1555.98970955424,1.58447265625
1531.97203968988,1.5869140625
1509.13969747844,1.58935546875
1487.46309509449,1.591796875
1466.90492017725,1.59423828125
1447.41999155183,1.5966796875
1428.95522143518,1.59912109375
1411.44970360799,1.6015625
1394.83494374152,1.60400390625
1379.03524409565,1.6064453125
1363.96825028136,1.60888671875
1349.54566285918,1.611328125
1335.67411138861,1.61376953125
1322.25618332313,1.6162109375
1309.19159503492,1.61865234375
1296.37848742031,1.62109375
1283.71482413974,1.62353515625
1271.09986672804,1.6259765625
1258.43569769265,1.62841796875
1245.62876039981,1.630859375
1232.59138310037,1.63330078125
1219.24325391156,1.6357421875
1205.51281396014,1.63818359375
1191.33853718835,1.640625
1176.67006748079,1.64306640625
1161.46918671523,1.6455078125
1145.71059097817,1.64794921875
1129.38245640087,1.650390625
1112.48678073464,1.65283203125
1095.03949175444,1.6552734375
1077.07031871259,1.65771484375
1058.62242821442,1.66015625
1039.75183091348,1.66259765625
1020.52657019528,1.6650390625
1001.02570841567,1.66748046875
981.338130181789,1.669921875
961.561185526193,1.67236328125
941.799198566026,1.6748046875
922.161869317673,1.67724609375
902.762597733901,1.6796875
883.716759746102,1.68212890625
865.139965149797,1.6845703125
847.146326604945,1.68701171875
829.846767886416,1.689453125
813.347397878896,1.69189453125
797.747974737384,1.6943359375
783.140482207999,1.69677734375
769.607837404466,1.69921875
757.222746443642,1.70166015625
746.046721335003,1.7041015625
736.12926846533,1.70654296875
727.507255984016,1.708984375
720.204464431641,1.71142578125
714.231322109706,1.7138671875
709.584823998805,1.71630859375
706.248630522246,1.71875
704.193340140256,1.72119140625
703.376927656647,1.7236328125
703.745338229346,1.72607421875
705.233225397882,1.728515625
707.764819970913,1.73095703125
711.254915349834,1.7333984375
715.609953794402,1.73583984375
720.729197258424,1.73828125
726.505965734417,1.74072265625
732.828925545091,1.7431640625
739.583409707846,1.74560546875
746.65275238034,1.748046875
753.919619476589,1.75048828125
761.267317830853,1.7529296875
768.581065788406,1.75537109375
775.749208824461,1.7578125
782.664364739409,1.76025390625
789.224484151031,1.7626953125
795.333813398939,1.76513671875
800.903748584135,1.767578125
805.85357127171,1.77001953125
810.111058365633,1.7724609375
813.612960791817,1.77490234375
816.305347864177,1.77734375
818.143816516088,1.77978515625
819.093566910164,1.7822265625
819.12934824189,1.78466796875
818.23528077461,1.787109375
816.404562231562,1.78955078125
813.639068573033,1.7919921875
809.948860854741,1.79443359375
805.351611254105,1.796875
799.87196242741,1.79931640625
793.540835095462,1.8017578125
786.394699129792,1.80419921875
778.474823418379,1.806640625
769.826519432739,1.80908203125
760.498392711852,1.8115234375
750.541615448137,1.81396484375
740.009232042096,1.81640625
728.955507929386,1.81884765625
717.435330228275,1.8212890625
705.503666863373,1.82373046875
693.215088853058,1.826171875
680.623358464242,1.82861328125
667.781083998892,1.8310546875
654.739440138718,1.83349609375
641.547951089485,1.8359375
628.254332278583,1.83837890625
614.904385105666,1.8408203125
601.541938252647,1.84326171875
588.208828343341,1.845703125
574.944912310606,1.84814453125
561.788103676592,1.8505859375
548.774425066089,1.85302734375
535.938069632242,1.85546875
523.311464648746,1.85791015625
510.925331277834,1.8603515625
498.808735419776,1.86279296875
486.989125545373,1.865234375
475.492354465959,1.86767578125
464.342683064439,1.8701171875
453.562765057539,1.87255859375
443.173612849458,1.875
433.194545441288,1.87744140625
423.643120155794,1.8798828125
414.535050606823,1.88232421875
405.884113876644,1.884765625
397.702050259277,1.88720703125
389.998459185748,1.8896484375
382.780695075647,1.89208984375
376.053766870208,1.89453125
369.820244910273,1.89697265625
364.080178644917,1.8994140625
358.831028410855,1.90185546875
354.067614226565,1.904296875
349.782084214247,1.90673828125
345.963904911373,1.9091796875
342.599875372619,1.91162109375
339.674166600387,1.9140625
337.168387482496,1.91650390625
335.061678060233,1.9189453125
333.330830597408,1.92138671875
331.950438567505,1.923828125
330.89307331623,1.92626953125
330.129487784675,1.9287109375
329.628846288197,1.93115234375
329.358978933435,1.93359375
329.286658817982,1.93603515625
329.377899694353,1.9384765625
329.598271295478,1.94091796875
329.913229020275,1.943359375
330.288454175781,1.94580078125
330.690200481523,1.9482421875
331.085642080012,1.95068359375
331.443217884939,1.953125
331.732966757651,1.95556640625
331.926847755582,1.9580078125
331.999039565311,1.96044921875
331.926213237981,1.962890625
331.687772502807,1.96533203125
331.266056257797,1.9677734375
330.646498332784,1.97021484375
329.817740289031,1.97265625
328.771693855995,1.97509765625
327.503550595696,1.9775390625
326.011737508144,1.97998046875
324.297818519569,1.982421875
322.366343095449,1.98486328125
320.22464455345,1.9873046875
317.882591974922,1.98974609375
315.352300882743,1.9921875
312.647809022595,1.99462890625
309.784724610436,1.9970703125
306.779855250093,1.99951171875
303.650826345996,2.001953125
300.415698208064,2.00439453125
297.092591147694,2.0068359375
293.69932768432,2.00927734375
290.253100519361,2.01171875
286.770174197553,2.01416015625
283.265627384114,2.0166015625
279.753141468863,2.01904296875
276.244839803868,2.021484375
272.751180335127,2.02392578125
269.280902753431,2.0263671875
265.841029620902,2.02880859375
262.436919286004,2.03125
259.072366838951,2.03369140625
255.749747936675,2.0361328125
252.470199092557,2.03857421875
249.23382702464,2.041015625
246.039938922343,2.04345703125
242.887285050844,2.0458984375
239.774304978533,2.04833984375
236.699368888331,2.05078125
233.661005909191,2.05322265625
230.658112158262,2.0556640625
227.690132185832,2.05810546875
224.757208722955,2.060546875
221.86029699686,2.06298828125
219.001241347309,2.0654296875
216.182813389728,2.06787109375
213.408712468856,2.0703125
210.683530571525,2.07275390625
208.012685164323,2.0751953125
205.402324542268,2.07763671875
202.859211176911,2.080078125
200.390589204486,2.08251953125
198.004042575204,2.0849609375
195.707350483642,2.08740234375
193.508346518533,2.08984375
191.414787521482,2.09228515625
189.434237451609,2.0947265625
187.573970650832,2.09716796875
185.84089783384,2.099609375
184.241516936449,2.10205078125
182.781889698202,2.1044921875
181.467643584844,2.10693359375
180.303997428061,2.109375
179.295808025701,2.11181640625
178.447633953213,2.1142578125
177.763812027015,2.11669921875
177.248541265717,2.119140625
176.905968838737,2.12158203125
176.740272386803,2.1240234375
176.755733246989,2.12646484375
176.956795507768,2.12890625
177.348106437896,2.13134765625
177.934534648511,2.1337890625
178.721163324015,2.13623046875
179.713256951408,2.138671875
180.916201141941,2.14111328125
182.33541632347,2.1435546875
183.976247236102,2.14599609375
185.843831238893,2.1484375
187.942949386579,2.15087890625
190.277865023069,2.1533203125
192.852155230592,2.15576171875
195.668540846161,2.158203125
198.728720896097,2.16064453125
202.033217200179,2.1630859375
205.581234565161,2.16552734375
209.370541437918,2.16796875
213.397375145615,2.17041015625
217.656374945665,2.1728515625
222.140545080499,2.17529296875
226.84124892423,2.177734375
231.748234166325,2.18017578125
236.849687848581,2.1826171875
242.132319002249,2.18505859375
247.581465665518,2.1875
253.181222236646,2.18994140625
258.914582467687,2.1923828125
264.763592953446,2.19482421875
270.709511737087,2.197265625
276.732966646013,2.19970703125
282.814108188194,2.2021484375
288.932752269846,2.20458984375
295.068508621879,2.20703125
301.200891618125,2.20947265625
307.30941110014,2.2119140625
313.373641853021,2.21435546875
319.373271461882,2.216796875
325.288127375739,2.21923828125
331.098185069559,2.2216796875
336.78356018378,2.22412109375
342.324488393194,2.2265625
347.701297478993,2.22900390625
352.894376618913,2.2314453125
357.884148248974,2.23388671875
362.651047970969,2.236328125
367.175517876569,2.23876953125
371.438018333223,2.2412109375
375.419062739282,2.24365234375
379.099279023763,2.24609375
382.459500764873,2.24853515625
385.480889761835,2.2509765625
388.14509075264,2.25341796875
390.434417765457,2.255859375
392.332070365157,2.25830078125
393.822376850834,2.2607421875
394.891060316597,2.26318359375
395.525522445144,2.265625
395.715138997123,2.26806640625
395.451560219416,2.2705078125
394.729008847175,2.27294921875
393.54456803593,2.275390625
391.898451442627,2.27783203125
389.794247782334,2.2802734375
387.239132517116,2.28271484375
384.244039875411,2.28515625
380.823789137325,2.28759765625
376.997160031236,2.2900390625
372.786913142597,2.29248046875
368.219752405624,2.294921875
363.326227998275,2.29736328125
358.140579255115,2.2998046875
352.700518514657,2.30224609375
347.046958092244,2.3046875
341.223683782455,2.30712890625
335.276979415435,2.3095703125
329.25520799185,2.31201171875
323.208355778626,2.314453125
317.187546443697,2.31689453125
311.244532830156,2.3193359375
305.431174310958,2.32177734375
299.7989078227,2.32421875
294.398220654489,2.32666015625
289.278132873699,2.3291015625
284.485696917199,2.33154296875
280.065521380957,2.333984375
276.059325422363,2.33642578125
272.505529469951,2.3388671875
269.438887137834,2.34130859375
266.890162391079,2.34375
264.885855127124,2.34619140625
263.447977450121,2.3486328125
262.593882041033,2.35107421875
262.336143185359,2.353515625
262.682490229113,2.35595703125
263.635792505294,2.3583984375
265.194094117987,2.36083984375
267.350696396171,2.36328125
270.09428533808,2.36572265625
273.409100960212,2.3681640625
277.275145140682,2.37060546875
281.66842430021,2.373046875
286.561223089205,2.37548828125
291.922405138449,2.3779296875
297.71773687515,2.38037109375
303.910230396709,2.3828125
310.46050142256,2.38525390625
317.327138401812,2.3876953125
324.46707893391,2.39013671875
331.835989755364,2.392578125
339.388646653497,2.39501953125
347.079310785492,2.3974609375
354.862098006835,2.39990234375
362.691337948246,2.40234375
370.521919726298,2.40478515625
378.309621333365,2.4072265625
386.011419931119,2.40966796875
393.585780472844,2.412109375
400.992920307522,2.41455078125
408.195047676551,2.4169921875
415.156572305162,2.41943359375
421.844286616087,2.421875
428.227516453268,2.42431640625
434.278240595842,2.4267578125
439.971178763776,2.42919921875
445.283848260028,2.431640625
450.19658985236,2.43408203125
454.692563960908,2.4365234375
458.757718674464,2.43896484375
462.380731556755,2.44140625
465.552927610966,2.44384765625
468.268176133629,2.4462890625
470.522769495113,2.44873046875
472.315287122258,2.451171875
473.646448119301,2.45361328125
474.518956038705,2.4560546875
474.937339298931,2.45849609375
474.907790639537,2.4609375
474.438008806589,2.46337890625
473.537045377695,2.4658203125
472.215159273948,2.46826171875
470.483681076533,2.470703125
468.354888782595,2.47314453125
465.841896114078,2.4755859375
462.958553952733,2.47802734375
459.719364933123,2.48046875
456.139410702802,2.48291015625
452.234290873797,2.4853515625
448.020072260018,2.48779296875
443.513246637209,2.490234375
438.730694988915,2.49267578125
433.6896560238,2.4951171875
428.407696673205,2.49755859375
422.902682305407,2.5
417.192744523087,2.50244140625
411.296244637265,2.5048828125
405.231731224453,2.50732421875
399.017890560645,2.509765625
392.673489169357,2.51220703125
386.217308202078,2.5146484375
379.668069867403,2.51708984375
373.04435661801,2.51953125
366.364524270826,2.52197265625
359.646610654358,2.5244140625
352.908241729366,2.52685546875
346.166537398425,2.529296875
339.438019393588,2.53173828125
332.738523700238,2.5341796875
326.083119934846,2.53662109375
319.486039944618,2.5390625
312.960617642802,2.54150390625
306.519241743945,2.5439453125
300.173322632188,2.54638671875
293.933274100048,2.548828125
287.808510155235,2.55126953125
281.80745653144,2.5537109375
275.93757597942,2.55615234375
270.20540588128,2.55859375
264.616606246891,2.56103515625
259.176015738713,2.5634765625
253.887713049044,2.56591796875
248.755080737466,2.568359375
243.78086853777,2.57080078125
238.967253169558,2.5732421875
234.315891842224,2.57568359375
229.827966914547,2.578125
225.504219563546,2.58056640625
221.344970808231,2.5830078125
217.350128809936,2.58544921875
213.519182009735,2.587890625
209.851178340891,2.59033203125
206.344691444132,2.5927734375
202.997775488604,2.59521484375
199.807910834645,2.59765625
196.771943339777,2.60009765625
193.886020583013,2.6025390625
191.145528643544,2.60498046875
188.545033301561,2.607421875
186.078229618692,2.60986328125
183.737903796328,2.6123046875
181.515910999933,2.61474609375
179.403172479903,2.6171875
177.38969482388,2.61962890625
175.464613555574,2.6220703125
173.616262570122,2.62451171875
171.832270088432,2.626953125
170.099680949023,2.62939453125
168.405104163666,2.6318359375
166.734883772419,2.63427734375
165.075290174247,2.63671875
163.412728310518,2.63916015625
161.7339583676,2.6416015625
160.026324066488,2.64404296875
158.277983142869,2.646484375
156.478134307652,2.64892578125
154.617234827841,2.6513671875
152.687202888148,2.65380859375
150.681599086637,2.65625
148.59578177968,2.65869140625
146.427031513721,2.6611328125
144.174640450373,2.66357421875
141.839963489099,2.666015625
139.426428696222,2.66845703125
136.93950563546,2.6708984375
134.386631235913,2.67333984375
131.777093899858,2.67578125
129.12187761504,2.67822265625
126.433468865222,2.6806640625
123.725630100271,2.68310546875
121.013144406539,2.685546875
118.31153678604,2.68798828125
115.636778088079,2.6904296875
113.00497812282,2.69287109375
110.432074809686,2.6953125
107.933526366197,2.69775390625
105.524013520762,2.7001953125
103.217158536727,2.70263671875
101.025267469633,2.705078125
98.959101554541,2.70751953125
97.0276829485677,2.7099609375
95.2381392523822,2.71240234375
93.595590323177,2.71484375
92.1030798929249,2.71728515625
90.7615534441843,2.7197265625
89.5698826969156,2.72216796875
88.5249359504622,2.724609375
87.6216924316218,2.72705078125
86.8533977488731,2.7294921875
86.2117565694505,2.73193359375
85.6871577436045,2.734375
85.2689263204563,2.73681640625
84.945596251081,2.7392578125
84.7051970726411,2.74169921875
84.5355475249283,2.744140625
84.4245488763056,2.74658203125
84.3604707347399,2.7490234375
84.3322222923484,2.75146484375
84.329602295581,2.75390625
84.3435215409021,2.75634765625
84.3661923566496,2.7587890625
84.391280331244,2.76123046875
84.4140144680828,2.763671875
84.4312529674433,2.76611328125
84.4415029319071,2.7685546875
84.4448934386541,2.77099609375
84.4431025921713,2.7734375
84.4392403363246,2.77587890625
84.4376899368656,2.7783203125
84.4439121161571,2.78076171875
84.4642168040098,2.783203125
84.5055083366984,2.78564453125
84.575010667315,2.7880859375
84.6799797246487,2.79052734375
84.8274104580698,2.79296875
85.0237463201572,2.79541015625
85.2745989588425,2.7978515625
85.5844857135146,2.80029296875
85.9565921365316,2.802734375
86.3925661996403,2.80517578125
86.8923501057405,2.8076171875
87.4540547267219,2.81005859375
88.07388064878,2.8125
88.7460886527134,2.81494140625
89.4630212166461,2.8173828125
90.2151753335706,2.81982421875
90.9913256192586,2.822265625
91.7786953815735,2.82470703125
92.5631720645453,2.8271484375
93.3295623032846,2.82958984375
94.0618807609457,2.83203125
94.7436659957604,2.83447265625
95.3583158506092,2.8369140625
95.8894342911965,2.83935546875
96.3211812585176,2.841796875
96.6386169580478,2.84423828125
96.8280320875818,2.8466796875
96.877255807167,2.84912109375
96.7759337714256,2.8515625
96.5157692640798,2.85400390625
96.0907213782985,2.8564453125
95.4971552509438,2.85888671875
94.7339405558741,2.861328125
93.8024957591002,2.86376953125
92.7067770020574,2.8662109375
91.4532118716894,2.86865234375
90.0505796999344,2.87109375
88.5098413730204,2.87353515625
86.8439228867084,2.8759765625
85.0674580234237,2.87841796875
83.1964965206532,2.880859375
81.248184920797,2.88330078125
79.2404279194731,2.8857421875
77.1915384463999,2.88818359375
75.1198849105798,2.890625
73.0435440160477,2.89306640625
70.9799673087201,2.8955078125
68.945669157883,2.89794921875
66.955943222298,2.900390625
65.0246136212043,2.90283203125
63.1638260494201,2.9052734375
61.3838829723924,2.90771484375
59.6931258433304,2.91015625
58.0978660345905,2.91259765625
56.6023649044773,2.9150390625
55.2088621636327,2.91748046875
53.9176504965572,2.919921875
52.7271932654907,2.92236328125
51.6342811052791,2.9248046875
50.6342223344168,2.92724609375
49.7210613803702,2.9296875
48.8878188627017,2.93212890625
48.1267466064699,2.9345703125
47.4295906761938,2.93701171875
46.7878555273572,2.939453125
46.1930625624968,2.94189453125
45.6369967418621,2.9443359375
45.1119354192806,2.94677734375
44.6108542330718,2.94921875
44.1276056569944,2.95166015625
43.6570666822206,2.9541015625
43.1952530312046,2.95654296875
42.7393982703101,2.958984375
42.2879971621493,2.96142578125
41.840813553772,2.9638671875
41.398854007367,2.96630859375
40.964309222716,2.96875
40.5404660546872,2.97119140625
40.1315935773307,2.9736328125
39.7428071752036,2.97607421875
39.3799150427547,2.978515625
39.0492517385373,2.98095703125
38.7575035711945,2.9833984375
38.5115305910936,2.98583984375
38.3181898313034,2.98828125
38.1841641938077,2.99072265625
38.1158010237585,2.9931640625
38.1189639709463,2.99560546875
38.1989012201041,2.998046875
38.3601325979394,3.00048828125
38.6063574535014,3.0029296875
38.9403845781646,3.00537109375
39.3640848003879,3.0078125
39.8783662756441,3.01025390625
40.4831719093753,3.0126953125
41.177497814536,3.01513671875
41.959431227237,3.017578125
42.8262058938235,3.02001953125
43.7742726077168,3.0224609375
44.7993823191608,3.02490234375
45.8966790679723,3.02734375
47.0607998982896,3.02978515625
48.2859789028122,3.0322265625
49.566152607677,3.03466796875
50.8950640417759,3.037109375
52.2663630282843,3.03955078125
53.6737004826379,3.0419921875
55.1108147904492,3.04443359375
56.5716086606981,3.046875
58.0502151935395,3.04931640625
59.541052257913,3.0517578125
61.0388646318369,3.05419921875
62.5387537084599,3.056640625
64.0361949050731,3.05908203125
65.5270432227688,3.0615234375
67.0075276848096,3.06396484375
68.4742356267564,3.06640625
69.9240880170018,3.06884765625
71.3543071497764,3.0712890625
72.762378172428,3.07373046875
74.1460059845192,3.076171875
75.5030690787708,3.07861328125
76.8315718849957,3.0810546875
78.1295971305197,3.08349609375
79.3952596477529,3.0859375
80.6266629456278,3.08837890625
81.8218597211803,3.0908203125
82.9788173256241,3.09326171875
84.0953890210305,3.095703125
85.1692916744697,3.09814453125
86.1980903414477,3.1005859375
87.1791899947212,3.10302734375
88.1098344630091,3.10546875
88.9871124610651,3.10791015625
89.8079704222036,3.1103515625
90.5692316900451,3.11279296875
91.2676214910461,3.115234375
91.8997969955255,3.11767578125
92.4623816842128,3.1201171875
92.9520031707952,3.12255859375
93.3653335890301,3.125
93.6991316354507,3.12744140625
93.9502853647596,3.1298828125
94.1158548632481,3.13232421875
94.1931139741822,3.134765625
94.1795903156168,3.13720703125
94.0731029129051,3.1396484375
93.8717968621427,3.14208984375
93.5741745437278,3.14453125
93.1791230136946,3.14697265625
92.6859373110911,3.1494140625
92.0943395290279,3.15185546875
91.4044936018995,3.154296875
90.6170158586579,3.15673828125
89.7329814792708,3.1591796875
88.7539270662233,3.16162109375
87.681849603432,3.1640625
86.5192021197206,3.16650390625
85.2688864024276,3.1689453125
83.9342431183995,3.17138671875
82.5190396950095,3.173828125
81.0274562937286,3.17626953125
79.4640701746615,3.1787109375
77.8338387041569,3.18115234375
76.1420812015055,3.18359375
74.3944597574711,3.18603515625
72.5969590899126,3.1884765625
70.7558654331366,3.19091796875
68.8777443910694,3.193359375
66.9694176229363,3.19580078125
65.0379381769041,3.1982421875
63.0905642448038,3.20068359375
61.1347310819918,3.203125
59.1780208225782,3.20556640625
57.2281299231123,3.2080078125
55.2928339882309,3.21044921875
53.3799497700242,3.212890625
51.4972941885595,3.21533203125
49.6526402931444,3.2177734375
47.8536701708409,3.22021484375
46.1079249082508,3.22265625
44.4227518219052,3.22509765625
42.8052492885233,3.2275390625
41.2622096253238,3.22998046875
39.8000605886944,3.232421875
38.42480617281,3.23486328125
37.1419674942737,3.2373046875
35.9565246405992,3.23974609375
34.872860435712,3.2421875
33.8947071312837,3.24462890625
33.0250970658088,3.2470703125
32.2663183415642,3.24951171875
31.6198765514053,3.251953125
31.0864635417807,3.25439453125
30.6659341253535,3.2568359375
30.3572915568213,3.25927734375
30.1586824604634,3.26171875
30.0674017498481,3.26416015625
30.0799079120288,3.2666015625
30.19184884409,3.26904296875
30.3980982333091,3.271484375
30.6928022681778,3.27392578125
31.0694362610716,3.2763671875
31.5208705597297,3.27880859375
32.0394449291049,3.28125
32.617050402785,3.28369140625
33.2452174389211,3.2861328125
33.9152090739173,3.28857421875
34.6181176520302,3.291015625
35.3449636237258,3.29345703125
36.086794852729,3.2958984375
36.8347848527865,3.29833984375
37.5803283911058,3.30078125
38.3151329459491,3.30322265625
39.031304589976,3.3056640625
39.7214269864961,3.30810546875
40.3786323300334,3.310546875
40.9966632317701,3.31298828125
41.5699247402504,3.3154296875
42.093525893212,3.31787109375
42.5633104123443,3.3203125
42.9758763734878,3.32275390625
43.3285849047112,3.3251953125
43.6195581781554,3.32763671875
43.8476671632609,3.330078125
44.0125097939396,3.33251953125
44.1143803660966,3.3349609375
44.1542311208437,3.33740234375
44.1336270798321,3.33984375
44.054695280259,3.34228515625
43.9200696070728,3.3447265625
43.7328324384361,3.34716796875
43.4964543082916,3.349609375
43.2147327484727,3.35205078125
42.8917314045662,3.3544921875
42.5317204278609,3.35693359375
42.1391190338572,3.359375
41.7184409903326,3.36181640625
41.2742436592918,3.3642578125
40.8110810721824,3.36669921875
40.333461371182,3.369140625
39.8458088059096,3.37158203125
39.3524303388278,3.3740234375
38.8574867878953,3.37646484375
38.3649683249707,3.37890625
37.8786740558214,3.38134765625
37.4021953342847,3.3837890625
36.9389024103717,3.38623046875
36.4919339802692,3.388671875
36.0641891949034,3.39111328125
35.6583216918107,3.3935546875
35.2767352407159,3.39599609375
34.9215806340255,3.3984375
34.5947535065004,3.40087890625
34.2978928304748,3.4033203125
34.0323799006527,3.40576171875
33.7993376922628,3.408203125
33.5996305447295,3.41064453125
33.4338641868211,3.4130859375
33.3023861755706,3.41552734375
33.2052868677485,3.41796875
33.1424010773527,3.42041015625
33.1133105942734,3.4228515625
33.1173477472858,3.42529296875
33.1536001889183,3.427734375
33.2209170611652,3.43017578125
33.3179166707526,3.4326171875
33.4429957625413,3.43505859375
33.5943404318821,3.4375
33.7699386639364,3.43994140625
33.9675944329147,3.4423828125
34.1849432397728,3.44482421875
34.4194689159499,3.447265625
34.6685214759203,3.44970703125
34.9293357650142,3.4521484375
35.199050623098,3.45458984375
35.4747282707821,3.45703125
35.753373623735,3.45947265625
36.0319532527348,3.4619140625
36.3074137319896,3.46435546875
36.5766991550407,3.466796875
36.8367676447822,3.46923828125
37.0846067397245,3.4716796875
37.3172476001821,3.47412109375
37.531778042826,3.4765625
37.7253544769796,3.47900390625
37.8952128781667,3.4814453125
38.0386789906609,3.48388671875
38.1531779983783,3.486328125
38.2362439398217,3.48876953125
38.2855291658386,3.4912109375
38.298814147135,3.49365234375
38.2740179307059,3.49609375
38.2092095203534,3.49853515625
38.1026204164324,3.5009765625
37.9526584949939,3.50341796875
37.7579233380875,3.505859375
37.5172230474045,3.50830078125
37.2295924853431,3.5107421875
36.8943127941304,3.51318359375
36.5109319481816,3.515625
36.0792860010686,3.51806640625
35.5995205998787,3.5205078125
35.0721122599114,3.52294921875
34.4978888248653,3.525390625
33.8780484848461,3.52783203125
33.2141766891414,3.5302734375
32.508260274654,3.53271484375
31.7626981354575,3.53515625
30.9803077846922,3.53759765625
30.1643272068865,3.5400390625
29.3184114658872,3.54248046875
28.4466236195131,3.544921875
27.5534195945915,3.54736328125
26.6436267926301,3.5498046875
25.7224163238395,3.55224609375
24.795268902133,3.5546875
23.8679345723608,3.55712890625
22.9463865796404,3.5595703125
22.0367698254028,3.56201171875
21.1453444820915,3.564453125
20.2784254549493,3.56689453125
19.4423184819934,3.5693359375
18.6432537495738,3.57177734375
17.8873179687669,3.57421875
17.1803859058399,3.57666015625
16.528052387212,3.5791015625
15.9355658055018,3.58154296875
15.4077641386547,3.583984375
14.9490144596774,3.58642578125
14.5631568615059,3.5888671875
14.253453651794,3.59130859375
14.0225445880607,3.59375
13.8724088270891,3.59619140625
13.8043341562933,3.5986328125
13.8188939616205,3.60107421875
13.9159322690923,3.603515625
14.0945570778538,3.60595703125
14.3531420840056,3.6083984375
14.6893367787014,3.61083984375
15.1000847928993,3.61328125
15.5816502563533,3.61572265625
16.1296518411895,3.6181640625
16.7391040716379,3.62060546875
17.4044654018429,3.623046875
18.1196924934116,3.62548828125
18.8783000635906,3.6279296875
19.6734256234602,3.63037109375
20.4978983829978,3.6328125
21.3443115657911,3.63525390625
22.2050973500517,3.6376953125
23.0726036338107,3.64013671875
23.9391718102438,3.642578125
24.79721473348,3.64501953125
25.639294055623,3.6474609375
26.4581961217677,3.64990234375
27.2470056214005,3.65234375
27.9991762116957,3.65478515625
28.708597350975,3.6572265625
29.3696566091838,3.65966796875
29.9772967569316,3.662109375
30.5270669757831,3.66455078125
31.015167580401,3.6669921875
31.4384876981146,3.66943359375
31.7946354138033,3.671875
32.0819599577022,3.67431640625
32.2995655908784,3.6767578125
32.4473169274883,3.67919921875
32.5258355240868,3.681640625
32.536487663634,3.68408203125
32.4813633645868,3.6865234375
32.363246752481,3.68896484375
32.1855780414912,3.69140625
31.9524074850617,3.69384765625
31.668341766234,3.6962890625
31.3384834079677,3.69873046875
30.9683638896836,3.701171875
30.5638712565218,3.70361328125
30.1311731004891,3.7060546875
29.6766358758233,3.70849609375
29.2067415827994,3.7109375
28.7280029130727,3.71337890625
28.2468779940731,3.7158203125
27.7696858986177,3.71826171875
27.3025240977311,3.720703125
26.8511890289263,3.72314453125
26.4211009284169,3.7255859375
26.0172340337135,3.72802734375
25.6440532030058,3.73046875
25.3054579200661,3.73291015625
25.0047345589622,3.7353515625
24.7445176726778,3.73779296875
24.526760945232,3.740234375
24.3527183096731,3.74267578125
24.2229355863085,3.7451171875
24.1372528388342,3.74755859375
24.0948174829318,3.75
24.0941080148908,3.75244140625
24.1329680594656,3.7548828125
24.2086502691683,3.75732421875
24.3178694442773,3.759765625
24.4568640867491,3.76220703125
24.6214654546856,3.7646484375
24.8071730497129,3.76708984375
25.0092353501033,3.76953125
25.2227345001574,3.77197265625
25.4426735834616,3.7744140625
25.6640650461222,3.77685546875
25.8820187976604,3.779296875
26.0918285032873,3.78173828125
26.2890545927553,3.7841796875
26.4696025485255,3.78662109375
26.6297950996734,3.7890625
26.7664370375149,3.79150390625
26.8768714834824,3.7939453125
26.9590265779938,3.79638671875
27.0114517190531,3.798828125
27.0333426587349,3.80126953125
27.0245549616357,3.8037109375
26.9856055385089,3.80615234375
26.9176621868742,3.80859375
26.8225212942708,3.81103515625
26.7025740846701,3.8134765625
26.560762009705,3.81591796875
26.400522099182,3.818359375
26.225723285085,3.82080078125
26.0405948954057,3.8232421875
25.8496486742846,3.82568359375
25.6575958191625,3.828125
25.4692606303724,3.83056640625
25.289492440944,3.8330078125
25.1230775320574,3.83544921875
24.9746527410834,3.837890625
24.8486224338215,3.84033203125
24.7490804406044,3.8427734375
24.6797384484848,3.84521484375
24.6438622008243,3.84765625
24.6442166841193,3.85009765625
24.683021283618,3.8525390625
24.7619156686719,3.85498046875
24.8819369309801,3.857421875
25.0435082496065,3.85986328125
25.2464391019379,3.8623046875
25.4899367858874,3.86474609375
25.7726287719775,3.8671875
26.0925951706875,3.86962890625
26.4474103865165,3.8720703125
26.8341928410793,3.87451171875
27.2496614879894,3.876953125
27.6901977163491,3.87939453125
28.1519111504873,3.8818359375
28.6307078032323,3.88427734375
29.1223590295888,3.88671875
29.6225697570483,3.88916015625
30.1270445367474,3.8916015625
30.6315500639735,3.89404296875
31.1319729537793,3.896484375
31.6243717234478,3.89892578125
32.105022123156,3.9013671875
32.5704551637052,3.90380859375
33.0174874094085,3.90625
33.4432433286302,3.90869140625
33.8451697174707,3.9111328125
34.2210424272108,3.91357421875
34.5689658271643,3.916015625
34.8873656159017,3.91845703125
35.1749757503775,3.9208984375
35.4308203901605,3.92333984375
35.654191849525,3.92578125
35.844625611432,3.92822265625
36.0018734833633,3.9306640625
36.1258759656659,3.93310546875
36.216734859649,3.935546875
36.2746870675148,3.93798828125
36.3000804324362,3.9404296875
36.2933523389081,3.94287109375
36.2550116456915,3.9453125
36.1856243616435,3.94775390625
36.0858033042287,3.9501953125
35.9562018074805,3.95263671875
35.7975113765419,3.955078125
35.6104630253345,3.95751953125
35.3958318876971,3.9599609375
35.1544445651845,3.96240234375
34.8871885706294,3.96484375
34.5950231486813,3.96728515625
34.2789907050209,3.9697265625
33.940228056045,3.97216796875
33.5799767206546,3.974609375
33.1995915145495,3.97705078125
32.8005467733021,3.9794921875
32.3844396207445,3.98193359375
31.9529898103898,3.984375
31.508035795521,3.98681640625
31.0515268236101,3.9892578125
30.5855109978493,3.99169921875
30.1121193976427,3.994140625
29.6335464957776,3.99658203125
29.1520272476865,3.9990234375
28.6698113531774,4.00146484375
28.1891352990857,4.00390625
27.7121928790774,4.00634765625
27.2411049515513,4.0087890625
26.7778892363646,4.01123046875
26.3244309648851,4.013671875
25.8824551855289,4.01611328125
25.4535014891784,4.0185546875
25.0389018572867,4.02099609375
24.639762252361,4.0234375
24.2569484688857,4.02587890625
23.891076646207,4.0283203125
23.5425087173391,4.03076171875
23.2113529334635,4.033203125
22.8974694673654,4.03564453125
22.60048096466,4.0380859375
22.3197877835573,4.04052734375
22.0545875460627,4.04296875
21.8038985193482,4.04541015625
21.5665862585416,4.0478515625
21.3413928736406,4.05029296875
21.1269682353345,4.052734375
20.9219024080596,4.05517578125
20.7247585938053,4.0576171875
20.5341058864341,4.06005859375
20.3485511722935,4.0625
20.166769566793,4.06494140625
19.987532845904,4.0673828125
19.8097354133123,4.06982421875
19.6324174349391,4.072265625
19.4547848692672,4.07470703125
19.276226220765,4.0771484375
19.0963259411763,4.07958984375
18.9148744960937,4.08203125
18.7318751990051,4.08447265625
18.5475479890801,4.0869140625
18.3623303901421,4.08935546875
18.1768759347677,4.091796875
17.9920503681612,4.09423828125
17.8089259608523,4.0966796875
17.6287742574509,4.09912109375
17.4530575714655,4.1015625
17.2834195048022,4.10400390625
17.121674726948,4.1064453125
16.9697981952562,4.10888671875
16.8299139369237,4.111328125
16.7042834481246,4.11376953125
16.5952936994488,4.1162109375
16.5054446724791,4.11865234375
16.437336293097,4.12109375
16.3936545758672,4.12353515625
16.3771567532403,4.1259765625
16.3906551355602,4.12841796875
16.4369994347843,4.130859375
16.5190572876137,4.13330078125
16.6396927330929,4.1357421875
16.801742435707,4.13818359375
17.007989497005,4.140625
17.2611347656375,4.14306640625
17.5637656356699,4.1455078125
17.91832241381,4.14794921875
18.3270624350726,4.150390625
18.7920222102574,4.15283203125
19.3149779940772,4.1552734375
19.897405266295,4.15771484375
20.5404377161972,4.16015625
21.2448264096403,4.16259765625
22.0108998943673,4.1650390625
22.8385260602478,4.16748046875
23.727076613864,4.169921875
24.6753950492284,4.17236328125
25.68176899673,4.1748046875
26.7439078096415,4.17724609375
27.8589262012351,4.1796875
29.023334676132,4.18212890625
30.233037407789,4.1845703125
31.4833381017412,4.18701171875
32.7689542534976,4.189453125
34.0840400636798,4.19189453125
35.4222181143496,4.1943359375
36.7766197431268,4.19677734375
38.1399338796542,4.19921875
39.5044639363137,4.20166015625
40.8621921760743,4.2041015625
42.2048508191089,4.20654296875
43.5239990003475,4.208984375
44.811104556184,4.21142578125
46.0576295034728,4.2138671875
47.2551179806415,4.21630859375
48.3952853515739,4.21875
49.4701071296385,4.22119140625
50.4719063629853,4.2236328125
51.3934381334557,4.22607421875
52.2279698599305,4.228515625
52.9693561617942,4.23095703125
53.6121071279115,4.2333984375
54.151448948998,4.23583984375
54.5833760038643,4.23828125
54.904693639703,4.24072265625
55.1130510498758,4.2431640625
55.206963825852,4.24560546875
55.1858259391917,4.248046875
55.0499110907476,4.25048828125
54.8003635437282,4.2529296875
54.4391787310402,4.25537109375
53.9691740919381,4.2578125
53.3939507450702,4.26025390625
52.717846741744,4.2626953125
51.945882762087,4.26513671875
51.0837012158698,4.267578125
50.1374997875622,4.27001953125
49.1139605208988,4.2724609375
48.0201755713701,4.27490234375
46.863570765907,4.27734375
45.6518280981916,4.27978515625
44.3928082567163,4.2822265625
43.0944742324697,4.28466796875
41.7648169859274,4.287109375
40.4117840710972,4.28955078125
39.0432120202116,4.2919921875
37.6667631888905,4.29443359375
36.2898676509691,4.296875
34.9196706173927,4.29931640625
33.5629857373198,4.3017578125
32.2262545243708,4.30419921875
30.9155120391623,4.306640625
29.6363588530116,4.30908203125
28.3939392187667,4.3115234375
27.1929252847058,4.31396484375
26.0375071074706,4.31640625
24.9313881509546,4.31884765625
23.8777859004278,4.3212890625
22.8794371751378,4.32373046875
21.9386076880486,4.326171875
21.0571053778343,4.32861328125
20.2362970251015,4.3310546875
19.4771276612045,4.33349609375
18.7801422829226,4.3359375
18.1455093985932,4.33837890625
17.5730459498643,4.3408203125
17.0622431768227,4.34326171875
16.6122930218061,4.345703125
16.2221146975526,4.34814453125
15.890381077592,4.3505859375
15.6155446000588,4.35302734375
15.3958624097698,4.35546875
15.229420496903,4.35791015625
15.1141566236265,4.3603515625
15.0478818623317,4.36279296875
15.0283006006764,4.365234375
15.0530288994967,4.36767578125
15.11961111996,4.3701171875
15.2255347662802,4.37255859375
15.3682435201604,4.375
15.5451484730373,4.37744140625
15.7536375923498,4.3798828125
15.9910834884926,4.38232421875
16.2548495798097,4.384765625
16.5422947837333,4.38720703125
16.8507768926444,4.3896484375
17.1776548227458,4.39208984375
17.5202899525222,4.39453125
17.8760467934549,4.39697265625
18.2422932586287,4.3994140625
18.6164008137573,4.40185546875
18.995744808902,4.404296875
19.3777052967365,4.40673828125
19.7596686436615,4.4091796875
20.139030232489,4.41162109375
20.5131985391077,4.4140625
20.8796008400113,4.41650390625
21.2356907725618,4.4189453125
21.5789579254459,4.42138671875
21.9069395833589,4.423828125
22.2172346882471,4.42626953125
22.5075200105641,4.4287109375
22.7755684493931,4.43115234375
23.0192693017323,4.43359375
23.2366502607875,4.43603515625
23.4259008230862,4.4384765625
23.5853967070605,4.44091796875
23.7137248140446,4.443359375
23.8097081989833,4.44580078125
23.8724304650224,4.4482421875
23.9012589559592,4.45068359375
23.8958660952996,4.453125
23.8562482121753,4.45556640625
23.7827412039204,4.4580078125
23.676032413516,4.46044921875
23.5371681476705,4.462890625
23.3675563276812,4.46533203125
23.168963849533,4.4677734375
22.9435083304111,4.47021484375
22.6936440338363,4.47265625
22.4221418923786,4.47509765625
22.1320636822466,4.4775390625
21.8267305445301,4.47998046875
21.5096861897222,4.482421875
21.1846552613929,4.48486328125
20.855497467572,4.4873046875
20.5261582105492,4.48974609375
20.2006165536909,4.4921875
19.8828314540835,4.49462890625
19.5766872593391,4.4970703125
19.285939513301,4.49951171875
19.0141621368043,4.501953125
18.764697044968,4.50439453125
18.540607231271,4.5068359375
18.3446342912825,4.50927734375
18.1791612764723,4.51171875
18.046181662829,4.51416015625
17.9472750926522,4.5166015625
17.8835904039101,4.51904296875
17.8558363036749,4.521484375
17.8642798743922,4.52392578125
17.9087529284534,4.5263671875
17.9886660522317,4.52880859375
18.103030009931,4.53125
18.2504840146853,4.53369140625
18.4293302235195,4.5361328125
18.6375736778394,4.53857421875
18.8729667953845,4.541015625
19.1330574258603,4.54345703125
19.4152394128732,4.5458984375
19.7168045608071,4.54833984375
20.0349948876422,4.55078125
20.3670540534505,4.55322265625
20.7102768887516,4.5556640625
21.0620560057068,4.55810546875
21.419924556373,4.560546875
21.7815943034056,4.56298828125
22.1449882868097,4.5654296875
22.5082675022943,4.56787109375
22.8698511489945,4.5703125
23.2284301531192,4.57275390625
23.5829738258043,4.5751953125
23.9327296644853,4.57763671875
24.2772164540016,4.580078125
24.616210963236,4.58251953125
24.9497286625163,4.5849609375
25.2779990037287,4.58740234375
25.6014359071516,4.58984375
25.9206041846643,4.59228515625
26.2361826972259,4.5947265625
26.5489250945055,4.59716796875
26.8596190161661,4.599609375
27.1690446476195,4.60205078125
27.4779335186877,4.6044921875
27.7869284123916,4.60693359375
28.096545214152,4.609375
28.4071374805122,4.61181640625
28.7188644425453,4.6142578125
29.0316630841598,4.61669921875
29.3452248513074,4.619140625
29.65897745642,4.62158203125
29.9720721451219,4.6240234375
30.2833766910422,4.62646484375
30.5914742812362,4.62890625
30.8946683508236,4.63134765625
31.1909933225663,4.6337890625
31.478231106687,4.63623046875
31.7539331195522,4.638671875
32.0154474882403,4.64111328125
32.2599510225076,4.6435546875
32.4844854574008,4.64599609375
32.6859973996308,4.6484375
32.8613813496628,4.65087890625
33.007525120104,4.6533203125
33.1213569300033,4.65576171875
33.199893424699,4.658203125
33.2402878523065,4.66064453125
33.2398776211967,4.6630859375
33.1962304680363,4.66552734375
33.1071884832563,4.66796875
32.9709092700477,4.67041015625
32.7859035539305,4.6728515625
32.5510686121277,4.67529296875
32.265716954788,4.677734375
31.9295997626998,4.68017578125
31.5429246675258,4.6826171875
31.1063675495278,4.68505859375
30.6210781229098,4.6875
30.0886791786871,4.68994140625
29.5112594577564,4.6923828125
28.891360230823,4.69482421875
28.2319557651118,4.697265625
27.5364279585558,4.69970703125
26.8085355184172,4.7021484375
26.052378151318,4.70458984375
25.2723563135817,4.70703125
24.4731271430673,4.70947265625
23.6595572548154,4.7119140625
22.8366731315872,4.71435546875
22.0096098757658,4.716796875
21.1835591103552,4.71923828125
20.3637168235137,4.7216796875
19.5552319430493,4.72412109375
18.7631564047282,4.7265625
17.9923974416177,4.72900390625
17.2476727716784,4.7314453125
16.5334692986013,4.73388671875
15.8540058676319,4.736328125
15.2132005354787,4.73876953125
14.6146427230004,4.7412109375
14.0615705231709,4.74365234375
13.5568533367648,4.74609375
13.1029799064102,4.74853515625
12.7020517181648,4.7509765625
12.355781640727,4.75341796875
12.0654975777328,4.755859375
11.8321508202792,4.75830078125
11.6563287066052,4.7607421875
11.538271125295,4.76318359375
11.4778903388814,4.765625
11.474793557385,4.76806640625
11.5283076570405,4.7705078125
11.6375054187802,4.77294921875
11.8012326543101,4.775390625
12.018135594763,4.77783203125
12.2866879377045,4.7802734375
12.6052169820621,4.78271484375
12.9719283265042,4.78515625
13.384928663748,4.78759765625
13.8422462698789,4.7900390625
14.3418488623814,4.79248046875
14.8816585814919,4.794921875
15.4595639347024,4.79736328125
16.0734286318184,4.7998046875
16.7210973257426,4.80224609375
17.4003983600911,4.8046875
18.109143706729,4.80712890625
18.8451263523771,4.8095703125
19.606115461755,4.81201171875
20.3898497035647,4.814453125
21.1940291736014,4.81689453125
22.0163063851393,4.8193359375
22.8542768196567,4.82177734375
23.7054695403359,4.82421875
24.5673383663724,4.82666015625
25.4372540881624,4.8291015625
26.3124981723241,4.83154296875
27.1902583622059,4.833984375
28.0676265251781,4.83642578125
28.9415990341585,4.8388671875
29.8090798992647,4.84130859375
30.6668867882335,4.84375
31.511759993512,4.84619140625
32.3403743220216,4.8486328125
33.1493538028433,4.85107421875
33.9352890308503,4.853515625
34.6947568928165,4.85595703125
35.4243423588287,4.8583984375
36.1206619677708,4.86083984375
36.7803885927371,4.86328125
37.4002770416898,4.86572265625
37.9771900312437,4.8681640625
38.5081240675849,4.87060546875
38.9902347780745,4.873046875
39.4208612595766,4.87548828125
39.7975490440869,4.8779296875
40.1180713274168,4.88037109375
40.3804481608817,4.8828125
40.5829633671419,4.88525390625
40.7241790073107,4.8876953125
40.8029472948341,4.89013671875
40.8184199199568,4.892578125
40.7700548144238,4.89501953125
40.6576204470729,4.8974609375
40.4811977949873,4.89990234375
40.241180180057,4.90234375
39.9382711955792,4.90478515625
39.5734809707855,4.9072265625
39.1481210322409,4.90966796875
38.6637980197037,4.912109375
38.1224065005385,4.91455078125
37.5261211019318,4.9169921875
36.8773881451576,4.91943359375
36.1789169226634,4.921875
35.4336707087756,4.92431640625
34.6448575406311,4.9267578125
33.81592075004,4.92919921875
32.9505291719503,4.931640625
32.0525669035853,4.93408203125
31.1261224427106,4.9365234375
30.175476996067,4.93896484375
29.2050917218908,4.94140625
28.2195936551539,4.94384765625
27.2237600619733,4.9462890625
26.2225009811614,4.94873046875
25.2208397363497,4.951171875
24.2238912410438,4.95361328125
23.2368379704531,4.9560546875
22.2649035365056,4.95849609375
21.3133238741594,4.9609375
20.3873161256255,4.96337890625
19.4920453917208,4.9658203125
18.6325896034068,4.96826171875
17.813902848573,4.970703125
17.0407775662761,4.97314453125
16.3178060899931,4.9755859375
15.649342080253,4.97802734375
15.0394624328804,4.98046875
14.4919302799727,4.98291015625
14.0101597151727,4.9853515625
13.5971828717666,4.98779296875
13.2556199613093,4.990234375
12.9876528420535,4.99267578125
12.7950026313066,4.9951171875
12.6789118053803,4.99755859375


==> figures/tikz/VS/M16_P5_VS_Radar.csv <==
VS,T
-0.00369789209079173,87.0810363292694
-0.00340919264477544,87.1747884750366
-0.00358485976815838,87.2528698444366
-0.00371020181527971,87.3465983867645
-0.00432570717444855,87.4247055053711
-0.00439128927002349,87.520614862442
-0.00447776753670872,87.5987515449524
-0.00475668330756269,87.6924524307251
-0.00523095547529044,87.7705566883087
-0.00536017791448729,87.8642845153809
-0.00563776514780109,87.9423916339874
-0.00574195530072444,88.0361187458038
-0.00630025978771451,88.114230632782
-0.00602811672129192,88.2079539299011
-0.00474741000098135,88.286060333252
-0.00491872714016345,88.3797931671143
-0.00179410612141238,88.473516702652
-0.00328423538430925,88.5516335964203
-0.00034292177297359,88.6453475952148
-0.000152917842566657,88.7234625816345
0.000635351639166007,88.8172144889832
0.00110047727291384,88.895272731781
0.00123328719520089,88.9890208244324
0.00162281492215352,89.0671274662018
0.000920058496690897,89.1608557701111
0.000737543448674731,89.2389624118805
0.000258991969114305,89.332692861557
0.000520794446221545,89.4108262062073
-0.000109875341867111,89.5045301914215
-0.000600655733866744,89.582631111145
-0.000990584614339318,89.6763651371002
-0.0015094457841184,89.7700929641724
-0.00135949316678192,89.8481945991516
-0.00153491216163386,89.9419283866882
-0.00187956111077136,90.0200414657593
-0.000521818409249936,90.1137623786926
-0.000450074918342056,90.1918694972992
-0.000773869315733059,90.285594701767
0.00151351415267272,90.36372423172
0.000301914086336372,90.4574267864227
0.000644037429633259,90.5355410575867
0.00107555419264106,90.6292612552643
0.00119998204885477,90.7073678970337
0.00116545689962162,90.8011016845703
0.000948132444107115,90.8792080879211
0.000838015402240334,90.9729611873627
0.0010452765615779,91.0510623455048
-0.000541579485098729,91.1447701454163
-0.0013024794603708,91.2228775024414
-0.00136934201821281,91.3166024684906
-0.00121900755293795,91.4103333950043
-0.000535153812510234,91.4884395599365
-0.00170271558346214,91.5821690559387
-0.000398862419665953,91.6602969169617
-0.00264699983253897,91.7540111541748
-0.00319945115741858,91.8321087360382
0.000633852421793382,91.9187533855438
0.00574170869335238,92.0124740600586
0.00172543215078083,92.0905814170837
0.00380363670298166,92.1843390464783
0.00237561176652624,92.2624406814575
0.00302057194748813,92.3561444282532
0.002607712877529,92.4498722553253
0.00144860992155148,92.5279784202576
0.000589053770457756,92.6217074394226
0.000889385751124048,92.6998131275177
0.000825413227916974,92.7935433387756
0.00144901563416488,92.871673822403
-0.000656775622810263,92.9653804302216
-0.00119387785336861,93.043487071991
0.00394460678183694,93.1372108459473
0.000577144418145749,93.2153217792511
0.00147506236567872,93.3011248111725
-0.00189115789560138,93.3948533535004
0.000101512349470239,93.4885838031769
0.00185847902116169,93.566689491272
-0.000831244981077721,93.6604204177856
0.00369041897020082,93.7385265827179
0.00428472743605776,93.8322558403015
0.00396475958574945,93.910359621048
0.00298031098568805,94.0040888786316
0.00361253525064011,94.0821924209595
0.000600159146271109,94.1759207248688
0.00171214719275187,94.254029750824
0.000671081357570172,94.3477621078491
0.000655787814864403,94.4258613586426
-0.000305624442038396,94.5196166038513
-0.000940161414960186,94.6133193969727
-0.00162357854091646,94.6914238929749
-0.00109420588522855,94.7851521968842
-0.00125661153893197,94.8632614612579
-0.00145017029672886,94.9569871425629
-0.00167209728353217,95.0350933074951
-0.00192885197033968,95.1288495063782
-0.00186835558311954,95.2069520950317
-0.00310802208275494,95.2850630283356
-0.00337391718167866,95.3787939548492
-0.00437356024440281,95.4725148677826
-0.00464996075694844,95.5505981445312
-0.00431629933727935,95.6443264484406
-0.00524723105602459,95.7380805015564
0.00205669308335107,95.8161604404449
0.00236168265250011,95.9098882675171
0.00245365143507531,95.988018989563
0.00223015876247359,96.0817239284515
0.00180536344329246,96.1754505634308
0.000940629471348597,96.253561258316
0.000293771900785743,96.3472926616669
-0.000105364936057777,96.4253928661346
-0.000288194828809159,96.5191235542297
-0.000655825680206189,96.5972270965576
-0.000994049491409736,96.6837480068207
-0.000989786186645587,96.7775003910065
-0.0011355794812811,96.855583190918
-0.000685010944786985,96.949334859848
-0.000412498993032882,97.0274169445038
0.000463163553731667,97.1211528778076
0.00156939682314217,97.1992764472961
0.00327089855414138,97.2929797172546
0.00284367455388307,97.3710865974426
0.00456900274562588,97.4648146629333
0.00431132010152762,97.5511853694916
0.00439248262661228,97.6449162960052
0.00371052511208003,97.7230207920074
0.00310850599503816,97.8167486190796
0.00584879422717884,97.8948576450348
0.00726158927344236,97.9885830879211
0.00701372169827223,98.0666923522949
0.00672316885019393,98.1604201793671
0.0070868529461001,98.2385482788086
0.00722713432924574,98.33225274086
0.00772914557315792,98.4259793758392
0.00714945723898525,98.504086971283
0.00717367668344441,98.5978157520294
0.00715271205094339,98.6759216785431
0.00676951631105251,98.769651889801
0.0067392524417067,98.8477573394775
0.00712040069400508,98.9415078163147
0.00742864255246457,99.0195941925049
0.00492007624354043,99.1133186817169
0.0017546382813827,99.2070465087891
0.000604963039714371,99.28515625
0.00130243131867475,99.3788814544678
0.00160019335147379,99.4569878578186
0.00196931055401928,99.5506896972656
-0.00543749704139058,99.6444458961487
-0.00691370970627313,99.7225503921509
-0.00674173111365181,99.8163027763367
-0.00746658929464504,99.894387960434
-0.00703545981540656,99.9881179332733
-0.0071092573185004,100.066248178482
-0.00735084069547936,100.159951925278
-0.00708671173910073,100.23805475235
-0.00725516992002461,100.331784009933
-0.0075042661477043,100.425534963608
-0.00801298790139494,100.503617525101
-0.00776391648745898,100.597346305847
-0.00757578702772302,100.675452232361
-0.00647931170577112,100.769182920456
-0.00597492408268386,100.847286701202
-0.0065241889847348,100.941015005112
-0.0056384787639386,101.019146680832
-0.00571998673519327,101.11284995079
-0.00581715434633404,101.190957784653
-0.00279515767504911,101.284687280655
0.00044558710999517,101.362792015076
0.00446669842763037,101.456546545029
0.00478823257522695,101.534629106522
0.00548044752946841,101.62126159668
0.00551789328932344,101.714993715286
0.00671087316823569,101.793098688126
0.00671523086065198,101.886837244034
0.00687175756473112,101.980552911758
0.00677994132886355,102.058662414551
0.00700759978157438,102.1523873806
0.00681460355389731,102.230494976044
0.00685259341900152,102.324247121811
0.00631727228735905,102.402329444885
0.00649129156038052,102.496062278748
0.00638133348432214,102.582735776901
0.00659130817763633,102.660843849182
0.00663457066676019,102.754566192627
0.00598617411998895,102.832677602768
0.00599689707026525,102.9264087677
0.00535018058485508,103.004512548447
0.00515193528934142,103.09823513031
0.00149447548448171,103.176343202591
-0.00231268027543415,103.270075321198
-0.00491074030916396,103.34818148613
-0.00676505516851201,103.441907405853
-0.00711394472844045,103.535633563995
-0.00772819956703465,103.613744258881
-0.00782897402109472,103.707472085953
-0.00783678014872922,103.785574674606
-0.00750917079951181,103.882429361343
-0.00713439082455964,103.955505132675
-0.00716794078856225,104.049227237701
-0.00649789482984956,104.142963171005
-0.00651753974821784,104.22106218338
-0.00629236006996541,104.314790248871


==> figures/tikz/VS/M16_P5_VS_Ref.csv <==
VS,T
-140.956,0.00949873924255229
-108.561538461538,0.109498739242554
-75.5037037037036,0.209498739242555
-41.9535714285714,0.309498739242553
-16.255172413793,0.409498739242554
4.04333333333343,0.509498739242552
18.6161290322582,0.609498739242554
28.2750000000001,0.709498739242555
25.7909090909092,0.809498739242553
12.9264705882354,0.909498739242554
-0.634285714285611,1.00949873924255
-3.83611111111101,1.10949873924255
2.67837837837847,1.20949873924256
11.2263157894738,1.30949873924255
21.9358974358975,1.40949873924255
47.6400000000001,1.50949873924255
69.2829268292684,1.60949873924255
85.8857142857144,1.70949873924256
99.3302325581396,1.80949873924255
108.4,1.90949873924255
118.057777777778,2.00949873924255
126.189130434783,2.10949873924255
130.744680851064,2.20949873924256
121.766666666667,2.30949873924255
116.363265306123,2.40949873924255
92.5400000000002,2.50949873924255
45.6319999999999,2.60949873924255
-0.412000000000095,2.70949873924256
-46.2860000000001,2.80949873924255
-79.9240000000001,2.90949873924255
-104.33,3.00949873924255
-118.578,3.10949873924255
-129.708,3.20949873924256
-131.71,3.30949873924255
-123.664,3.40949873924255
-105.588,3.50949873924255
-96.2940000000001,3.60949873924255
-99.4440000000001,3.70949873924256
-110.69,3.80949873924255
-118.752,3.90949873924255
-118.658,4.00949873924255
-120.428,4.10949873924255
-118.316,4.20949873924256
-102.504,4.30949873924255
-88.3020000000001,4.40949873924255
-62.8600000000001,4.50949873924255
-35.1960000000001,4.60949873924255
-2.38000000000008,4.70949873924256
25.4359999999999,4.80949873924255
51.15,4.90949873924255
83.764,5.00949873924255
132.718,5.10949873924255
167.79,5.20949873924256
188.856,5.30949873924255
202.912,5.40949873924255
207.188,5.50949873924255
212.832,5.60949873924255
211.862,5.70949873924256
199.102,5.80949873924255
178.57,5.90949873924255
155.576,6.00949873924255
129.27,6.10949873924255
90.556,6.20949873924256
38.22,6.30949873924255
-12.81,6.40949873924255
-56.3880000000001,6.50949873924255
-92.2700000000001,6.60949873924255
-122.314,6.70949873924256
-142.4,6.80949873924255
-153.216,6.90949873924255
-162.538,7.00949873924255
-167.958,7.10949873924255
-172.044,7.20949873924256
-172.39,7.30949873924255
-177.006,7.40949873924255
-180.498,7.50949873924255
-173.972,7.60949873924255
-169.566,7.70949873924256
-151.64,7.80949873924255
-134.458,7.90949873924255
-115.148,8.00949873924255
-93.7880000000002,8.10949873924255
-62.4280000000002,8.20949873924256
-15.1440000000001,8.30949873924255
31.7319999999999,8.40949873924255
70.9979999999999,8.50949873924255
102.306,8.60949873924255
128.608,8.70949873924256
152.966,8.80949873924255
177.372,8.90949873924255
196.144,9.00949873924255
201.13,9.10949873924255
202.976,9.20949873924256
200.668,9.30949873924255
191.408,9.40949873924255
168.296,9.50949873924255
130.5,9.60949873924255
69.2780000000001,9.70949873924256
-9.18199999999987,9.80949873924255
-64.7739999999999,9.90949873924255
-91.5560000000002,10.0094987392426
-108.324,10.1094987392426
-114.026,10.2094987392426
-122.614,10.3094987392426
-125.078,10.4094987392426
-131.444,10.5094987392426
-133.65,10.6094987392426
-141.466,10.7094987392426
-146.658,10.8094987392426
-140.756,10.9094987392426
-128.45,11.0094987392426
-97.5639999999998,11.1094987392426
-85.9819999999997,11.2094987392426
-84.7979999999997,11.3094987392426
-90.2419999999997,11.4094987392426
-91.6859999999997,11.5094987392426
-66.6139999999997,11.6094987392426
-27.5939999999997,11.7094987392426
15.0460000000003,11.8094987392426
56.0680000000003,11.9094987392426
96.4060000000003,12.0094987392426
122.026,12.1094987392426
138.598,12.2094987392426
143.758,12.3094987392426
147.512,12.4094987392426
145.506,12.5094987392426
138.938,12.6094987392426
134.616,12.7094987392426
133.604,12.8094987392426
138.038,12.9094987392426
141.136,13.0094987392426
136.072,13.1094987392426
135.968,13.2094987392426
127.81,13.3094987392426
99.8000000000003,13.4094987392426
55.0840000000003,13.5094987392426
-3.97999999999971,13.6094987392426
-68.4319999999997,13.7094987392426
-120.472,13.8094987392426
-161.026,13.9094987392426
-182.128,14.0094987392426
-186.338,14.1094987392426
-167.224,14.2094987392426
-140.732,14.3094987392426
-107.87,14.4094987392426
-88.916,14.5094987392426
-73.2460000000001,14.6094987392426
-59.1320000000001,14.7094987392426
-46.7440000000001,14.8094987392426
-38.186,14.9094987392426
-26.296,15.0094987392426
6.93400000000013,15.1094987392426
47.3300000000001,15.2094987392426
84.7400000000001,15.3094987392426
115.988,15.4094987392426
135.346,15.5094987392426
148.094,15.6094987392426
157.092,15.7094987392426
162.958,15.8094987392426
166.116,15.9094987392426
164.14,16.0094987392426
160.588,16.1094987392426
150.036,16.2094987392426
127.654,16.3094987392426
94.786,16.4094987392426
54.906,16.5094987392426
10.386,16.6094987392426
-27.2780000000001,16.7094987392426
-63.7560000000001,16.8094987392426
-91.8140000000001,16.9094987392426
-103.494,17.0094987392426
-108.164,17.1094987392426
-114.99,17.2094987392426
-118.932,17.3094987392426
-129.866,17.4094987392426
-152.57,17.5094987392426
-169.608,17.6094987392426
-176.206,17.7094987392426
-167.472,17.8094987392426
-151.546,17.9094987392426
-155.456,18.0094987392426
-171.222,18.1094987392426
-166.342,18.2094987392426
-141.32,18.3094987392426
-111.11,18.4094987392426
-78.66,18.5094987392426
-34.02,18.6094987392426
10.62,18.7094987392426
49.006,18.8094987392426
77.7619999999999,18.9094987392426
102.726,19.0094987392426
120.74,19.1094987392426
137.932,19.2094987392426
150.322,19.3094987392426
155.998,19.4094987392426
163.284,19.5094987392426
178.408,19.6094987392426
196.508,19.7094987392426
207.568,19.8094987392426
203.214,19.9094987392426
188.962,20.0094987392426
153.561999999999,20.1094987392426
113.121999999999,20.2094987392426
78.0839999999991,20.3094987392426
41.8239999999991,20.4094987392426
-11.7580000000009,20.5094987392426
-57.8060000000009,20.6094987392426
-75.3400000000008,20.7094987392426
-86.9860000000008,20.8094987392426
-108.520000000001,20.9094987392426
-131.002000000001,21.0094987392426
-149.412000000001,21.1094987392426
-158.370000000001,21.2094987392426
-162.696000000001,21.3094987392426
-162.366000000001,21.4094987392426
-154.070000000001,21.5094987392426
-154.580000000001,21.6094987392426
-146.966,21.7094987392426
-141.256000000001,21.8094987392426
-134.632000000001,21.9094987392426
-131.262000000001,22.0094987392426
-124.172,22.1094987392426
-126.426,22.2094987392426
-115.21,22.3094987392426
-83.6200000000004,22.4094987392426
-43.5700000000003,22.5094987392426
5.93599999999969,22.6094987392426
44.4139999999997,22.7094987392426
77.6219999999998,22.8094987392426
103.332,22.9094987392426
121.082,23.0094987392426
132.762,23.1094987392426
148.918,23.2094987392426
169.2,23.3094987392426
190.524,23.4094987392426
221.558,23.5094987392426
244.08,23.6094987392426
256.108,23.7094987392426
258.834,23.8094987392426
245.37,23.9094987392426
207.76,24.0094987392426
166.034,24.1094987392426
124.134,24.2094987392426
84.1499999999999,24.3094987392426
50.0339999999999,24.4094987392426
19.7939999999998,24.5094987392426
2.50199999999981,24.6094987392426
-9.90200000000021,24.7094987392426
-21.4140000000002,24.8094987392426
-43.6640000000003,24.9094987392426
-82.2900000000003,25.0094987392426
-126.147999999999,25.1094987392426
-150.275999999999,25.2094987392426
-160.887999999999,25.3094987392426
-153.087999999999,25.4094987392426
-142.453999999999,25.5094987392426
-135.695999999999,25.6094987392426
-145.903999999999,25.7094987392426
-159.829999999999,25.8094987392426
-171.093999999999,25.9094987392426
-164.377999999999,26.0094987392426
-150.339999999999,26.1094987392426
-135.073999999999,26.2094987392426
-123.825999999999,26.3094987392426
-109.691999999999,26.4094987392426
-96.0339999999994,26.5094987392426
-85.0379999999994,26.6094987392426
-74.4119999999995,26.7094987392426
-65.1579999999995,26.8094987392426
-56.0679999999995,26.9094987392426
-51.9499999999996,27.0094987392426
-47.6179999999996,27.1094987392426
-45.9219999999996,27.2094987392426
-42.8979999999997,27.3094987392426
-41.7739999999997,27.4094987392426
-44.0039999999997,27.5094987392426
-42.8879999999998,27.6094987392426
-40.3599999999998,27.7094987392426
-40.1599999999999,27.8094987392426
-34.9899999999999,27.9094987392426
13.3800000000001,28.0094987392426
68.89,28.1094987392426
125.462,28.2094987392426
161.848,28.3094987392426
188.9,28.4094987392426
202.768,28.5094987392426
207.766,28.6094987392426
211.206,28.7094987392426
213.104,28.8094987392426
211.38,28.9094987392426
204.948,29.0094987392426
185.798,29.1094987392426
161.85,29.2094987392426
136.092,29.3094987392426
102.266,29.4094987392426
65.8800000000002,29.5094987392426
29.5740000000002,29.6094987392426
-3.68799999999978,29.7094987392426
-29.7939999999998,29.8094987392426
-50.4299999999998,29.9094987392426
-67.5079999999998,30.0094987392426
-80.0339999999999,30.1094987392426
-91.7439999999999,30.2094987392426
-101.506,30.3094987392426
-111.192,30.4094987392426
-115.35,30.5094987392426
-122.498,30.6094987392426
-131.512,30.7094987392426
-134.544,30.8094987392426
-127.834,30.9094987392426
-123.42,31.0094987392426
-125.646,31.1094987392426
-133.4,31.2094987392426
-144.494,31.3094987392426
-143.756,31.4094987392426
-143.084,31.5094987392426
-137.426,31.6094987392426
-132.182,31.7094987392426
-120.644,31.8094987392426
-90.1560000000002,31.9094987392426
-37.9540000000002,32.0094987392426
18.9079999999998,32.1094987392426
73.4439999999998,32.2094987392426
115.706,32.3094987392426
139.788,32.4094987392426
166.732,32.5094987392426
187.436,32.6094987392426
199.356,32.7094987392426
202.61,32.8094987392426
203.532,32.9094987392426
208.548,33.0094987392426
211.67,33.1094987392426
215.566,33.2094987392426
218.686,33.3094987392426
204.062,33.4094987392426
198.886,33.5094987392426
186.35,33.6094987392426
161.288,33.7094987392426
123.352,33.8094987392426
75.4999999999997,33.9094987392426
16.0439999999997,34.0094987392426
-45.8240000000003,34.1094987392426
-96.9420000000003,34.2094987392426
-132.282,34.3094987392426
-158.49,34.4094987392426
-181.08,34.5094987392426
-203.706,34.6094987392426
-220.43,34.7094987392426
-232.358,34.8094987392426
-241.692,34.9094987392426
-249.456,35.0094987392426
-228.656,35.1094987392426
-193.342,35.2094987392426
-172.658,35.3094987392426
-170.63,35.4094987392426
-178.132,35.5094987392426
-177.992,35.6094987392426
-151.95,35.7094987392426
-106.126,35.8094987392426
-63.808,35.9094987392426
-31.072,36.0094987392426
-9.69200000000001,36.1094987392426
23.908,36.2094987392426
68.278,36.3094987392426
109.316,36.4094987392426
137.546,36.5094987392426
154.428,36.6094987392426
171.568,36.7094987392426
182.686,36.8094987392426
190.146,36.9094987392426
194.244,37.0094987392426
198.148,37.1094987392426
207.996,37.2094987392426
209.506,37.3094987392426
204.72,37.4094987392426
196.496,37.5094987392426
188.698,37.6094987392426
172.946,37.7094987392426
157.46,37.8094987392426
136.104,37.9094987392426
110.388,38.0094987392426
71.3719999999998,38.1094987392426
25.0379999999998,38.2094987392426
-4.2200000000002,38.3094987392426
-39.1620000000002,38.4094987392426
-72.5420000000002,38.5094987392426
-110.602,38.6094987392426
-128.352,38.7094987392426
-152.324,38.8094987392426
-169.316,38.9094987392426
-158.424,39.0094987392426
-160.936,39.1094987392426
-161.636,39.2094987392426
-140.424,39.3094987392426
-137.166,39.4094987392426
-137.156,39.5094987392426
-149.088,39.6094987392426
-147.296,39.7094987392426
-133.234,39.8094987392426
-123.494,39.9094987392426
-87.7380000000005,40.0094987392426
-49.5940000000004,40.1094987392426
-22.1320000000003,40.2094987392426
-10.0360000000003,40.3094987392426
-4.39000000000028,40.4094987392426
9.53199999999975,40.5094987392426
19.7739999999998,40.6094987392426
49.1719999999998,40.7094987392426
76.9199999999998,40.8094987392426
91.2299999999999,40.9094987392426
86.9499999999999,41.0094987392426
90.7679999999999,41.1094987392426
86.026,41.2094987392426
71.06,41.3094987392426
51.7560000000001,41.4094987392426
36.4260000000001,41.5094987392426
16.4960000000001,41.6094987392426
-24.2919999999998,41.7094987392426
-43.4359999999998,41.8094987392426
-27.2679999999998,41.9094987392426
-22.0139999999997,42.0094987392426
-35.8099999999997,42.1094987392426
-93.8299999999997,42.2094987392426
-143.782,42.3094987392426
-168.672,42.4094987392426
-164.254,42.5094987392426
-119.334,42.6094987392426
-17.1459999999998,42.7094987392426
66.8580000000002,42.8094987392426
86.3780000000001,42.9094987392426
89.7360000000001,43.0094987392426
89.918,43.1094987392426
82.328,43.2094987392426
75.326,43.3094987392426
67.814,43.4094987392426
68.3879999999999,43.5094987392426
70.9619999999999,43.6094987392426
63.5819999999998,43.7094987392426
57.1199999999998,43.8094987392426
45.5739999999999,43.9094987392426
38.2339999999999,44.0094987392426
17.2039999999999,44.1094987392426
-6.66800000000004,44.2094987392426
-21.506,44.3094987392426
-29.628,44.4094987392426
-36.3419999999999,44.5094987392426
-41.2419999999999,44.6094987392426
-43.0199999999999,44.7094987392426
-44.0759999999998,44.8094987392426
-48.0379999999998,44.9094987392426
-52.2619999999997,45.0094987392426
-44.0580000000001,45.1094987392426
-24.3320000000002,45.2094987392426
3.72199999999977,45.3094987392426
32.1939999999997,45.4094987392426
52.0799999999997,45.5094987392426
69.0439999999996,45.6094987392426
75.9579999999996,45.7094987392426
77.8139999999995,45.8094987392426
79.5519999999995,45.9094987392426
87.1639999999994,46.0094987392426
90.9059999999994,46.1094987392426
94.7159999999995,46.2094987392425
92.4519999999995,46.3094987392426
80.0339999999995,46.4094987392426
53.3539999999996,46.5094987392426
25.3939999999996,46.6094987392426
-10.0940000000003,46.7094987392425
-43.1960000000003,46.8094987392426
-60.9760000000003,46.9094987392426
-54.3860000000002,47.0094987392426
-44.1640000000002,47.1094987392426
-31.8960000000002,47.2094987392425
-28.7900000000001,47.3094987392426
-18.1740000000001,47.4094987392426
-18.7400000000001,47.5094987392426
-18.92,47.6094987392426
-29.322,47.7094987392425
-42.68,47.8094987392426
-53.828,47.9094987392426
-53.912,48.0094987392426
-48.146,48.1094987392426
-42.78,48.2094987392425
-41.0380000000001,48.3094987392426
-37.3120000000001,48.4094987392426
-26.7920000000001,48.5094987392426
-28.4560000000002,48.6094987392426
-26.0140000000002,48.7094987392425
-23.3180000000002,48.8094987392426
-14.6200000000003,48.9094987392426
-6.2560000000003,49.0094987392426
-1.18600000000033,49.1094987392426
10.1239999999996,49.2094987392425
30.3999999999996,49.3094987392426
56.7859999999997,49.4094987392426
79.6879999999997,49.5094987392426
81.4919999999996,49.6094987392426
73.3099999999996,49.7094987392425
99.0439999999996,49.8094987392426
118.742,49.9094987392426
114.348,50.0094987392426
91.934,50.1094987392426
66.28,50.2094987392425
37.358,50.3094987392426
2.31400000000006,50.4094987392426
-29.4019999999999,50.5094987392426
-43.5419999999999,50.6094987392426
-69.5339999999999,50.7094987392425
-75.6139999999999,50.8094987392426
-68.7699999999999,50.9094987392426
-50.6479999999999,51.0094987392426
-43.3559999999999,51.1094987392426
-57.3499999999999,51.2094987392425
-67.7439999999999,51.3094987392426
-70.6759999999999,51.4094987392426
-88.1439999999999,51.5094987392426
-92.0099999999999,51.6094987392426
-80.3759999999999,51.7094987392425
-66.7179999999999,51.8094987392426
-50.4319999999999,51.9094987392426
-33.3539999999999,52.0094987392426
-16.7219999999999,52.1094987392426
-7.85799999999993,52.2094987392425
4.55600000000003,52.3094987392426
21.05,52.4094987392426
27.306,52.5094987392426
37.9699999999999,52.6094987392426
47.8899999999999,52.7094987392425
47.4819999999999,52.8094987392426
32.3079999999999,52.9094987392426
3.17199999999983,53.0094987392426
-10.6960000000002,53.1094987392426
-12.2480000000002,53.2094987392425
-6.35800000000027,53.3094987392426
-8.71800000000029,53.4094987392426
-27.8840000000003,53.5094987392426
-23.6680000000003,53.6094987392426
-6.17200000000037,53.7094987392425
14.4239999999996,53.8094987392426
51.0519999999996,53.9094987392426
72.6259999999996,54.0094987392426
104.006,54.1094987392426
126.611999999999,54.2094987392425
122.855999999999,54.3094987392426
110.559999999999,54.4094987392426
98.6979999999994,54.5094987392426
82.9959999999994,54.6094987392426
67.4599999999994,54.7094987392425
48.0659999999993,54.8094987392426
17.7859999999993,54.9094987392426
-9.62000000000073,55.0094987392426
-48.2959999999999,55.1094987392426
-70.1739999999999,55.2094987392425
-68.2959999999999,55.3094987392426
-53.8319999999999,55.4094987392426
-40.9819999999999,55.5094987392426
-29.8839999999999,55.6094987392426
-15.0359999999999,55.7094987392425
-3.76399999999995,55.8094987392426
5.01000000000005,55.9094987392426
3.15400000000005,56.0094987392426
-8.26199999999994,56.1094987392426
-28.0019999999999,56.2094987392425
-39.0939999999999,56.3094987392426
-41.588,56.4094987392426
-41.418,56.5094987392426
-38.758,56.6094987392426
-49.502,56.7094987392425
-55.826,56.8094987392426
-56.982,56.9094987392426
-45.272,57.0094987392426
-35.76,57.1094987392426
-25.62,57.2094987392425
-18.9,57.3094987392426
-1.92999999999999,57.4094987392426
19.232,57.5094987392426
38.558,57.6094987392426
56.074,57.7094987392425
71.258,57.8094987392426
79.466,57.9094987392426
86.8120000000001,58.0094987392426
99.1720000000001,58.1094987392426
93.4020000000001,58.2094987392425
72.4380000000001,58.3094987392426
49.4000000000001,58.4094987392426
16.1120000000001,58.5094987392426
-10.4259999999999,58.6094987392426
-30.3459999999999,58.7094987392425
-37.7419999999999,58.8094987392426
-39.5279999999999,58.9094987392426
-41.7139999999999,59.0094987392426
-45.2379999999999,59.1094987392426
-49.1439999999999,59.2094987392425
-71.4619999999999,59.3094987392426
-84.5739999999999,59.4094987392426
-96.0159999999999,59.5094987392426
-95.5239999999999,59.6094987392426
-94.3519999999999,59.7094987392425
-89.8419999999999,59.8094987392426
-76.9059999999999,59.9094987392426
-67.2819999999999,60.0094987392426
-60.9559999999999,60.1094987392426
-54.1119999999999,60.2094987392425
-44.9859999999999,60.3094987392426
-33.5679999999999,60.4094987392426
-23.8679999999999,60.5094987392426
-2.69599999999986,60.6094987392426
22.7900000000001,60.7094987392425
43.9760000000002,60.8094987392426
63.8160000000002,60.9094987392426
78.0840000000002,61.0094987392426
82.6480000000002,61.1094987392426
86.6200000000002,61.2094987392425
96.4340000000002,61.3094987392426
111.318,61.4094987392426
129.328,61.5094987392426
139.334,61.6094987392426
156.31,61.7094987392425
149.048,61.8094987392426
119.34,61.9094987392426
82.3920000000002,62.0094987392426
45.2820000000002,62.1094987392426
27.2180000000002,62.2094987392425
15.1680000000001,62.3094987392426
-0.831999999999905,62.4094987392426
-16.5679999999999,62.5094987392426
-33.148,62.6094987392426
-31.7,62.7094987392425
-33.3960000000001,62.8094987392426
-34.3140000000001,62.9094987392426
-48.5260000000001,63.0094987392426
-60.1040000000002,63.1094987392426
-64.8880000000002,63.2094987392425
-68.8480000000002,63.3094987392426
-72.9280000000003,63.4094987392426
-69.1100000000003,63.5094987392426
-65.4800000000003,63.6094987392426
-65.1360000000004,63.7094987392425
-75.0180000000004,63.8094987392426
-81.8020000000004,63.9094987392426
-86.2280000000004,64.0094987392426
-86.2320000000004,64.1094987392426
-86.8760000000004,64.2094987392425
-83.1700000000004,64.3094987392426
-77.4980000000004,64.4094987392426
-73.1160000000004,64.5094987392426
-73.6980000000004,64.6094987392426
-73.9920000000004,64.7094987392425
-67.8340000000003,64.8094987392426
-64.3640000000003,64.9094987392426
-67.9460000000003,65.0094987392426
-64.692,65.1094987392426
-55.488,65.2094987392425
-39.256,65.3094987392426
-19.05,65.4094987392426
7.14399999999998,65.5094987392426
39.536,65.6094987392426
71.376,65.7094987392425
99.63,65.8094987392426
120.946,65.9094987392426
145.208,66.0094987392426
156.45,66.1094987392426
177.732,66.2094987392425
190.812,66.3094987392426
192.682,66.4094987392426
186.306,66.5094987392426
181.776,66.6094987392426
174.088,66.7094987392425
159.206,66.8094987392426
141.408,66.9094987392426
114.622,67.0094987392426
65.8319999999998,67.1094987392426
28.9559999999998,67.2094987392425
-5.90000000000028,67.3094987392426
-24.6360000000003,67.4094987392426
-35.5540000000004,67.5094987392426
-43.6380000000004,67.6094987392426
-46.7800000000004,67.7094987392425
-43.7740000000004,67.8094987392426
-47.6440000000004,67.9094987392426
-62.5200000000004,68.0094987392426
-92.3720000000004,68.1094987392426
-120.304,68.2094987392425
-136.31,68.3094987392426
-134.388,68.4094987392426
-130.416,68.5094987392426
-123.402000000001,68.6094987392426
-120.406000000001,68.7094987392425
-114.442000000001,68.8094987392426
-109.642000000001,68.9094987392426
-103.048000000001,69.0094987392426
-95.5460000000007,69.1094987392426
-84.8500000000007,69.2094987392425
-78.9660000000007,69.3094987392426
-75.8600000000007,69.4094987392426
-71.3940000000007,69.5094987392426
-66.8640000000007,69.6094987392426
-64.4020000000007,69.7094987392425
-64.3360000000007,69.8094987392426
-59.7720000000007,69.9094987392426
-53.2280000000007,70.0094987392426
-45.548,70.1094987392426
-40.664,70.2094987392425
-32.592,70.3094987392426
-16.35,70.4094987392426
13.884,70.5094987392426
44.75,70.6094987392426
80.958,70.7094987392425
107.624,70.8094987392426
129.022,70.9094987392426
142.278,71.0094987392426
154.134,71.1094987392426
172.37,71.2094987392425
184.974,71.3094987392426
192.066,71.4094987392426
189.738,71.5094987392426
175.192,71.6094987392426
154.524,71.7094987392425
123.79,71.8094987392426
86.844,71.9094987392426
38.726,72.0094987392426
-10.612,72.1094987392426
-46.058,72.2094987392425
-53.614,72.3094987392426
-69.16,72.4094987392426
-89.27,72.5094987392426
-110.964,72.6094987392426
-127.162,72.7094987392425
-140.654,72.8094987392426
-149.136,72.9094987392426
-157.352,73.0094987392426
-158.324,73.1094987392426
-153.136,73.2094987392425
-145.962,73.3094987392426
-134.01,73.4094987392426
-116.57,73.5094987392426
-75.8079999999998,73.6094987392426
-38.5439999999998,73.7094987392425
3.23000000000022,73.8094987392426
35.4100000000002,73.9094987392426
64.7800000000002,74.0094987392426
85.1740000000002,74.1094987392426
103.254,74.2094987392425
123.998,74.3094987392426
139.276,74.4094987392426
156.826,74.5094987392426
172.454,74.6094987392426
181.378,74.7094987392425
187.016,74.8094987392426
181.68,74.9094987392426
167.094,75.0094987392426
155.118,75.1094987392426
130.464,75.2094987392425
94.1820000000003,75.3094987392426
52.3980000000003,75.4094987392426
12.0920000000003,75.5094987392426
-15.9939999999997,75.6094987392426
-36.8659999999998,75.7094987392425
-54.4999999999998,75.8094987392426
-68.7299999999998,75.9094987392426
-73.1159999999998,76.0094987392426
-84.2059999999998,76.1094987392426
-94.6879999999998,76.2094987392425
-106.484,76.3094987392426
-109.77,76.4094987392426
-114.522,76.5094987392426
-116.826,76.6094987392426
-117.612,76.7094987392425
-123.9,76.8094987392426
-126.534,76.9094987392426
-123.234,77.0094987392426
-124.114,77.1094987392426
-121.444,77.2094987392425
-124.072,77.3094987392426
-124.124,77.4094987392426
-121.138,77.5094987392426
-104.244,77.6094987392426
-76.566,77.7094987392425
-55.214,77.8094987392426
-37.256,77.9094987392426
-7.99400000000002,78.0094987392426
35.782,78.1094987392426
77.41,78.2094987392425
119.982,78.3094987392426
149.31,78.4094987392426
162.476,78.5094987392426
171.548,78.6094987392426
173.266,78.7094987392425
179.63,78.8094987392426
182.716,78.9094987392426
180.652,79.0094987392426
170.404,79.1094987392426
160.794,79.2094987392425
145.5,79.3094987392426
118.288,79.4094987392426
74.1919999999999,79.5094987392426
55.4359999999999,79.6094987392426
27.1419999999999,79.7094987392425
-8.48400000000005,79.8094987392426
-35.546,79.9094987392426
-51.892,80.0094987392426
-63.2699999999997,80.1094987392426
-79.3219999999998,80.2094987392425
-101.04,80.3094987392426
-119.644,80.4094987392426
-128.08,80.5094987392426
-146.984,80.6094987392426
-164.002,80.7094987392425
-172.704,80.8094987392426
-169.748,80.9094987392426
-167.352,81.0094987392426
-156.826,81.1094987392426
-142.462,81.2094987392425
-130.486,81.3094987392426
-117.874,81.4094987392426
-107.824,81.5094987392426
-92.4519999999999,81.6094987392426
-59.0199999999999,81.7094987392425
-18.4379999999999,81.8094987392426
32.8860000000001,81.9094987392426
74.5120000000001,82.0094987392426
108.534,82.1094987392426
129.192,82.2094987392425
148.39,82.3094987392426
166.196,82.4094987392426
176.76,82.5094987392426
182.402,82.6094987392426
188.032,82.7094987392425
201.32,82.8094987392426
210.042,82.9094987392426
225.48,83.0094987392426
226.556,83.1094987392426
218.116,83.2094987392425
177.188,83.3094987392426
124.058,83.4094987392426
72.8240000000001,83.5094987392426
32.5100000000001,83.6094987392426
-0.731999999999871,83.7094987392425
-26.8539999999999,83.8094987392426
-49.7459999999999,83.9094987392426
-70.5719999999999,84.0094987392426
-87.3299999999999,84.1094987392426
-102.828,84.2094987392425
-115.768,84.3094987392426
-114.988,84.4094987392426
-108.484,84.5094987392426
-105.404,84.6094987392426
-103.98,84.7094987392425
-107.386,84.8094987392426
-111.576,84.9094987392426
-113.596,85.0094987392426
-123.492,85.1094987392426
-117.376,85.2094987392425
-107.172,85.3094987392426
-92.8159999999997,85.4094987392426
-80.2239999999996,85.5094987392426
-64.6319999999996,85.6094987392426
-49.4959999999997,85.7094987392425
-36.2839999999997,85.8094987392426
-26.4959999999998,85.9094987392426
-19.3159999999998,86.0094987392426
-13.6119999999999,86.1094987392426
-9.00599999999989,86.2094987392425
-14.0639999999999,86.3094987392426
-17.566,86.4094987392426
-19.36,86.5094987392426
-17.2940000000001,86.6094987392426
-18.1220000000001,86.7094987392425
-18.7900000000001,86.8094987392426
-15.1720000000002,86.9094987392426
-11.3820000000002,87.0094987392426
-9.34200000000013,87.1094987392426
-6.07200000000009,87.2094987392425
-1.83400000000005,87.3094987392426
2.22999999999998,87.4094987392426
-0.71599999999998,87.5094987392426
-3.79399999999994,87.6094987392426
-7.89999999999991,87.7094987392425
-6.90999999999987,87.8094987392426
-9.65999999999983,87.9094987392426
-10.2339999999998,88.0094987392426
2.2960000000002,88.1094987392426
23.9760000000002,88.2094987392425
43.8760000000002,88.3094987392426
67.9960000000002,88.4094987392426
94.2740000000002,88.5094987392426
116.724,88.6094987392426
126.3,88.7094987392425
123.986,88.8094987392426
116.612,88.9094987392426
106.234,89.0094987392426
86.7700000000002,89.1094987392426
61.3100000000002,89.2094987392425
34.9880000000002,89.3094987392426
21.8240000000002,89.4094987392426
11.9680000000002,89.5094987392426
1.25800000000024,89.6094987392426
-7.29399999999976,89.7094987392425
-7.70399999999976,89.8094987392426
-11.9779999999998,89.9094987392426
-14.1839999999998,90.0094987392426
-22.4899999999999,90.1094987392426
-24.8599999999999,90.2094987392425
-28.2499999999999,90.3094987392426
-30.6499999999999,90.4094987392426
-30.1219999999999,90.5094987392426
-26.4039999999999,90.6094987392426
-22.2359999999999,90.7094987392425
-24.5779999999999,90.8094987392426
-22.508,90.9094987392426
-23.954,91.0094987392426
-21.756,91.1094987392426
-20.18,91.2094987392425
-18.558,91.3094987392426
-14.112,91.4094987392426
-7.94799999999996,91.5094987392426
4.93200000000004,91.6094987392426
3.43600000000004,91.7094987392425
1.51000000000004,91.8094987392426
-4.82399999999997,91.9094987392426
-9.25799999999998,92.0094987392426
-10.87,92.1094987392426
-10.674,92.2094987392425
-11.554,92.3094987392426
-13.484,92.4094987392426
-9.53000000000002,92.5094987392426
-4.66000000000003,92.6094987392426
-2.85000000000004,92.7094987392425
-0.0840000000000494,92.8094987392426
1.54599999999995,92.9094987392426
4.06599999999995,93.0094987392426
-0.662000000000049,93.1094987392426
-3.95800000000005,93.2094987392425
-6.94400000000005,93.3094987392426
-1.56200000000005,93.4094987392426
-8.80400000000005,93.5094987392426
-15.736,93.6094987392426
-18.134,93.7094987392425
-19.76,93.8094987392426
-17.46,93.9094987392426
-18.104,94.0094987392426
-21.78,94.1094987392426
-30.212,94.2094987392425
-36.034,94.3094987392426
-41.9680000000001,94.4094987392426
-44.0060000000001,94.5094987392426
-46.9820000000001,94.6094987392426
-49.1560000000001,94.7094987392425
-45.7800000000002,94.8094987392426
-42.9660000000002,94.9094987392426
-41.7740000000002,95.0094987392426
-42.2160000000009,95.1094987392426
-41.3980000000009,95.2094987392425
-37.4780000000009,95.3094987392426
-32.4780000000009,95.4094987392426
-19.4340000000008,95.5094987392426
7.52199999999922,95.6094987392426
44.3279999999993,95.7094987392425
79.0899999999993,95.8094987392426
108.995999999999,95.9094987392426
145.997999999999,96.0094987392426
176.023999999999,96.1094987392426
195.071999999999,96.2094987392425
204.093999999999,96.3094987392426
199.056,96.4094987392426
213.938,96.5094987392426
217.36,96.6094987392426
195.058,96.7094987392425
149.894,96.8094987392426
99.9479999999996,96.9094987392426
40.1659999999996,97.0094987392426
-10.2140000000004,97.1094987392426
-47.1480000000003,97.2094987392425
-70.2140000000003,97.3094987392426
-100.754,97.4094987392426
-114.924,97.5094987392426
-129.176,97.6094987392426
-135.61,97.7094987392425
-141.034,97.8094987392426
-144.586,97.9094987392426
-143.102,98.0094987392426
-142.134,98.1094987392426
-137.092,98.2094987392425
-142.762,98.3094987392426
-141.934,98.4094987392426
-143.656,98.5094987392426
-141.226,98.6094987392426
-137.884,98.7094987392425
-123.976,98.8094987392426
-108.83,98.9094987392426
-86.7139999999999,99.0094987392426
-48.2139999999999,99.1094987392426
-3.99399999999994,99.2094987392425
40.9540000000001,99.3094987392426
83.4380000000001,99.4094987392426
117.664,99.5094987392426
149.646,99.6094987392426
165.606,99.7094987392425
154.93,99.8094987392426
126.802,99.9094987392426
121.34,100.009498739243
126.502,100.109498739243
127.624,100.209498739243
127.794,100.309498739243
139.06,100.409498739243
134.33,100.509498739243
113.128,100.609498739243
86.3320000000001,100.709498739243
43.8680000000001,100.809498739243
-6.09599999999985,100.909498739243
-43.3619999999999,101.009498739243
-68.0099999999998,101.109498739243
-96.2939999999998,101.209498739243
-115.888,101.309498739243
-119.288,101.409498739243
-129.332,101.509498739243
-142.814,101.609498739243
-123.442,101.709498739243
-94.9339999999999,101.809498739243
-78.1399999999998,101.909498739243
-71.8979999999999,102.009498739243
-62.4079999999999,102.109498739243
-52.8599999999999,102.209498739243
-47.7299999999998,102.309498739243
-48.7479999999998,102.409498739243
-40.8799999999998,102.509498739243
-39.7779999999998,102.609498739243
-44.4119999999998,102.709498739243
-42.8819999999998,102.809498739243
-47.0899999999998,102.909498739243
-27.1919999999998,103.009498739243
8.54000000000021,103.109498739243
47.8320000000002,103.209498739243
78.5100000000002,103.309498739243
96.2180000000002,103.409498739243
106.966,103.509498739243
131.278,103.609498739243
164.052,103.709498739243
162.374,103.809498739243
158.442,103.909498739243
150.512,104.009498739243
145.312,104.109498739243
132.122,104.209498739243
107.418,104.309498739243
79.1260000000002,104.409498739243
40.8300000000003,104.509498739243
12.4280000000003,104.609498739243
-10.0579999999997,104.709498739243
-34.7279999999997,104.809498739243
-46.8699999999997,104.909498739243
-57.5599999999997,105.009498739243
-67.5299999999998,105.109498739243
-77.9479999999998,105.209498739243
-84.7699999999998,105.309498739243
-90.9839999999998,105.409498739243
-96.3079999999998,105.509498739243
-98.2999999999998,105.609498739243
-99.7859999999998,105.709498739243
-99.6319999999998,105.809498739243
-93.1739999999998,105.909498739243
-96.4299999999998,106.009498739243
-96.0759999999998,106.109498739243
-89.5959999999998,106.209498739243
-84.1619999999999,106.309498739243
-79.2699999999999,106.409498739243
-76.0719999999999,106.509498739243
-66.51,106.609498739243
-58.614,106.709498739243
-51.706,106.809498739243
-40.9800000000001,106.909498739243
-27.6780000000001,107.009498739243
-9.80800000000014,107.109498739243
0.663999999999827,107.209498739243
19.7399999999998,107.309498739243
47.4959999999998,107.409498739243
70.9739999999998,107.509498739243
87.2719999999998,107.609498739243
102.36,107.709498739243
117.29,107.809498739243
127.264,107.909498739243
135.296,108.009498739243
145.35,108.109498739243
147.28,108.209498739243
154.002,108.309498739243
157.742,108.409498739243
147.506,108.509498739243
123.096,108.609498739243
94.6959999999998,108.709498739243
66.3719999999998,108.809498739243
44.9499999999998,108.909498739243
23.3819999999998,109.009498739243
-4.41400000000014,109.109498739243
-25.4500000000001,109.209498739243
-44.8280000000001,109.309498739243
-60.5440000000001,109.409498739243
-73.4840000000001,109.509498739243
-85.5680000000001,109.609498739243
-91.6940000000001,109.709498739243
-94.7040000000001,109.809498739243
-96.6040000000001,109.909498739243
-95.3340000000001,110.009498739243
-95.8639999999998,110.109498739243
-91.1179999999998,110.209498739243
-99.1339999999998,110.309498739243
-104.992,110.409498739243
-108.798,110.509498739243
-107.558,110.609498739243
-96.1499999999998,110.709498739243
-90.7579999999998,110.809498739243
-87.0599999999998,110.909498739243
-82.9739999999999,111.009498739243
-75.6139999999999,111.109498739243
-75.0219999999999,111.209498739243
-66.158,111.309498739243
-57.826,111.409498739243
-44.266,111.509498739243
-25.784,111.609498739243
-4.83200000000006,111.709498739243
17.7619999999999,111.809498739243
41.1459999999999,111.909498739243
62.4979999999999,112.009498739243
79.7899999999998,112.109498739243
87.2159999999998,112.209498739243
102.836,112.309498739243
122.55,112.409498739243
137.42,112.509498739243
143.412,112.609498739243
144.342,112.709498739243
150.354,112.809498739243
155.442,112.909498739243
162.66,113.009498739243
171.734,113.109498739243
171.522,113.209498739243
169.302,113.309498739243
154.91,113.409498739243
128.396,113.509498739243
93.7779999999998,113.609498739243
53.9979999999998,113.709498739243
5.97599999999984,113.809498739243
-36.2960000000002,113.909498739243
-63.8000000000002,114.009498739243
-66.3360000000002,114.109498739243
-64.7500000000002,114.209498739243
-68.8520000000002,114.309498739243
-77.7920000000002,114.409498739243
-87.7360000000002,114.509498739243
-96.7760000000002,114.609498739243
-114.936,114.709498739243
-121.288,114.809498739243
-125.472,114.909498739243
-133.612,115.009498739243
-131.764,115.109498739243
-124.89,115.209498739243
-136.804,115.309498739243
-147.41,115.409498739243
-152.654,115.509498739243
-129.436,115.609498739243
-114.882,115.709498739243
-101.81,115.809498739243
-87.6759999999997,115.909498739243
-74.6599999999997,116.009498739243
-59.7799999999997,116.109498739243
-49.1079999999997,116.209498739243
-27.6899999999997,116.309498739243
-5.75199999999971,116.409498739243
12.8160000000003,116.509498739243
29.2120000000003,116.609498739243
33.7940000000003,116.709498739243
47.4840000000003,116.809498739243
64.9140000000003,116.909498739243
90.0640000000003,117.009498739243
112.974,117.109498739243
132.576,117.209498739243
139.878,117.309498739243
154.098,117.409498739243
166.33,117.509498739243
171.62,117.609498739243
166.18,117.709498739243
155.66,117.809498739243
144.826,117.909498739243
126.796,118.009498739243
109.754,118.109498739243
87.8660000000003,118.209498739243
69.9120000000003,118.309498739243
58.8980000000003,118.409498739243
34.7260000000003,118.509498739243
9.27400000000027,118.609498739243
-22.4599999999997,118.709498739243
-52.3699999999997,118.809498739243
-73.2819999999998,118.909498739243
-86.2059999999998,119.009498739243
-95.1339999999998,119.109498739243
-106.996,119.209498739243
-106.988,119.309498739243
-101.95,119.409498739243
-99.6239999999998,119.509498739243
-98.8219999999998,119.609498739243
-98.5859999999998,119.709498739243
-95.0639999999998,119.809498739243
-100.444,119.909498739243
-109.536,120.009498739243
-118.416,120.109498739243
-120.198,120.209498739243
-114.018,120.309498739243
-113.85,120.409498739243
-112.508,120.509498739243
-98.886,120.609498739243
-83.864,120.709498739243
-67.644,120.809498739243
-50.024,120.909498739243
-25.128,121.009498739243
2.77800000000002,121.109498739243
28.53,121.209498739243
51.886,121.309498739243
73.824,121.409498739243
94.374,121.509498739243
104.69,121.609498739243
114.884,121.709498739243
129.89,121.809498739243
140.036,121.909498739243
143.428,122.009498739243
143.198,122.109498739243
145.222,122.209498739243
150.404,122.309498739243
155.602,122.409498739243
154.552,122.509498739243
156.216,122.609498739243
146.558,122.709498739243
142.734,122.809498739243
125.732,122.909498739243
98.2799999999999,123.009498739243
62.5,123.109498739243
25.452,123.209498739243
-6.88799999999994,123.309498739243
-39.5559999999999,123.409498739243
-68.3159999999999,123.509498739243
-91.9699999999998,123.609498739243
-107.46,123.709498739243
-114.74,123.809498739243
-114.766,123.909498739243
-110.522,124.009498739243
-110.94,124.109498739243
-110.26,124.209498739243
-107.408,124.309498739243
-111.316,124.409498739243
-126.048,124.509498739243
-140.604,124.609498739243
-144.012,124.709498739243
-150.09,124.809498739243
-144.6,124.909498739243
-136.504,125.009498739243
-123.86,125.109498739243
-113.722,125.209498739243
-98.1420000000002,125.309498739243
-76.3720000000002,125.409498739243
-49.7980000000002,125.509498739243
-21.7200000000002,125.609498739243
8.73999999999981,125.709498739243
40.5499999999998,125.809498739243
70.8119999999998,125.909498739243
91.5339999999998,126.009498739243
111.738,126.109498739243
125.412,126.209498739243
133.772,126.309498739243
143.02,126.409498739243
144.4,126.509498739243
144.974,126.609498739243
149.668,126.709498739243
152.434,126.809498739243
148.188,126.909498739243
146.828,127.009498739243
136.098,127.109498739243
126.028,127.209498739243
103.528,127.309498739243
74.5559999999998,127.409498739243
42.2479999999998,127.509498739243
11.5259999999998,127.609498739243
-21.5100000000001,127.709498739243
-47.8040000000001,127.809498739243
-66.196,127.909498739243
-79.562,128.009498739243
-84.756,128.109498739243
-91.6239999999999,128.209498739243
-95.2299999999999,128.309498739243
-103.476,128.409498739243
-104.306,128.509498739243
-100.68,128.609498739243
-94.6059999999998,128.709498739243
-91.2739999999998,128.809498739243
-91.6839999999998,128.909498739243
-97.8059999999998,129.009498739243
-106.668,129.109498739243
-109.028,129.209498739243
-103.696,129.309498739243
-106.612,129.409498739243
-101.788,129.509498739243
-96.5519999999998,129.609498739243
-81.0259999999998,129.709498739243
-57.5099999999998,129.809498739243
-31.3759999999997,129.909498739243
-2.81199999999974,130.009498739243
25.1479999999998,130.109498739243
49.4619999999998,130.209498739243
70.0799999999998,130.309498739243
90.3139999999998,130.409498739243
110.362,130.509498739243
117.368,130.609498739243
132.194,130.709498739243
148.864,130.809498739243
156.372,130.909498739243
152.684,131.009498739243
147.902,131.109498739243
145.14,131.209498739243
141.388,131.309498739243
135.556,131.409498739243
124.63,131.509498739243
108.534,131.609498739243
76.3019999999997,131.709498739243
44.0199999999998,131.809498739243
0.773999999999806,131.909498739243
-33.5300000000002,132.009498739243
-59.8000000000001,132.109498739243
-79.0180000000001,132.209498739243
-88.028,132.309498739243
-90.914,132.409498739243
-90.752,132.509498739243
-90.5339999999999,132.609498739243
-86.3959999999999,132.709498739243
-80.3079999999999,132.809498739243
-87.1319999999998,132.909498739243
-86.8379999999998,133.009498739243
-91.4319999999998,133.109498739243
-82.8339999999998,133.209498739243
-78.8499999999998,133.309498739243
-72.4459999999998,133.409498739243
-64.6199999999998,133.509498739243
-56.2899999999998,133.609498739243
-49.3179999999998,133.709498739243
-40.5699999999998,133.809498739243
-32.3319999999998,133.909498739243
-25.7939999999998,134.009498739243
-24.2319999999998,134.109498739243
-18.8839999999998,134.209498739243
-17.0359999999998,134.309498739243
-14.8619999999998,134.409498739243
-12.4399999999998,134.509498739243
-10.5779999999998,134.609498739243
-4.17799999999975,134.709498739243
4.84400000000026,134.809498739243
25.4120000000003,134.909498739243
44.4620000000003,135.009498739243
72.3180000000003,135.109498739243
100.45,135.209498739243
115.994,135.309498739243
130.872,135.409498739243
145.054,135.509498739243
147.538,135.609498739243
146.322,135.709498739243
142.908,135.809498739243
130.148,135.909498739243
105.32,136.009498739243
72.6420000000002,136.109498739243
33.0380000000002,136.209498739243
-1.90199999999979,136.309498739243
-27.1979999999998,136.409498739243
-45.0459999999998,136.509498739243
-57.3379999999998,136.609498739243
-67.9419999999998,136.709498739243
-73.7479999999998,136.809498739243
-76.9159999999998,136.909498739243
-80.4979999999998,137.009498739243
-84.4579999999998,137.109498739243
-84.6579999999998,137.209498739243
-77.7879999999998,137.309498739243
-52.9939999999999,137.409498739243
-33.8959999999998,137.509498739243
-36.4499999999998,137.609498739243
-48.7839999999998,137.709498739243
-61.2379999999999,137.809498739243
-77.2819999999999,137.909498739243
-90.9379999999998,138.009498739243
-106.324,138.109498739243
-96.5999999999998,138.209498739243
-69.8719999999998,138.309498739243
-49.1379999999998,138.409498739243
-42.6839999999998,138.509498739243
-41.5479999999998,138.609498739243
-25.6859999999998,138.709498739243
-0.145999999999826,138.809498739243
30.9860000000002,138.909498739243
61.7280000000002,139.009498739243
79.0260000000002,139.109498739243
94.8820000000001,139.209498739243
106.416,139.309498739243
127.628,139.409498739243
150.37,139.509498739243
166.55,139.609498739243
174.184,139.709498739243
160.386,139.809498739243
115.462,139.909498739243
67.5720000000002,140.009498739243
26.5580000000001,140.109498739243
-0.00199999999989409,140.209498739243
-14.1759999999999,140.309498739243
-22.9399999999999,140.409498739243
-32.1979999999999,140.509498739243
-40.9319999999999,140.609498739243
-48.9239999999999,140.709498739243
-62.5519999999999,140.809498739243
-70.6779999999999,140.909498739243
-82.2859999999998,141.009498739243
-100.326,141.109498739243
-133.398,141.209498739243
-146.984,141.309498739243
-151.124,141.409498739243
-146.112,141.509498739243
-132.458,141.609498739243
-118.496,141.709498739243
-104.314,141.809498739243
-83.7859999999998,141.909498739243
-52.1719999999997,142.009498739243
-21.6399999999997,142.109498739243
10.0520000000003,142.209498739243
37.8760000000003,142.309498739243
65.0340000000003,142.409498739243
87.4880000000003,142.509498739243
108.602,142.609498739243
126.75,142.709498739243
144.872,142.809498739243
154.908,142.909498739243
162.514,143.009498739243
170.62,143.109498739243
165.134,143.209498739243
166.166,143.309498739243
156.668,143.409498739243
133.882,143.509498739243
90.6560000000002,143.609498739243
41.6980000000002,143.709498739243
-16.0479999999998,143.809498739243
-57.3719999999998,143.909498739243
-76.2659999999998,144.009498739243
-83.3919999999998,144.109498739243
-85.6699999999998,144.209498739243
-92.0039999999998,144.309498739243
-90.2559999999998,144.409498739243
-66.1939999999998,144.509498739243
-54.6199999999997,144.609498739243
-60.3839999999997,144.709498739243
-62.6459999999997,144.809498739243
-62.5139999999997,144.909498739243
-84.9359999999998,145.009498739243
-121.878,145.109498739243
-145.394,145.209498739243
-159.258,145.309498739243
-144.176,145.409498739243
-126.08,145.509498739243
-98.0859999999997,145.609498739243
-72.3879999999997,145.709498739243
-47.2639999999997,145.809498739243
-28.8859999999997,145.909498739243
-17.6419999999997,146.009498739243
-0.913999999999715,146.109498739243
14.9440000000003,146.209498739243
36.9580000000003,146.309498739243
63.1680000000003,146.409498739243
85.8580000000003,146.509498739243
104.34,146.609498739243
121.73,146.709498739243
131.966,146.809498739243
140.73,146.909498739243
144.592,147.009498739243
142.13,147.109498739243
139.934,147.209498739243
145.402,147.309498739243
149.75,147.409498739243
143.066,147.509498739243
139.988,147.609498739243
132.28,147.709498739243
105.24,147.809498739243
61.2040000000003,147.909498739243
18.2300000000003,148.009498739243
-22.3419999999997,148.109498739243
-48.5499999999997,148.209498739243
-71.1139999999997,148.309498739243
-86.8799999999997,148.409498739243
-95.8879999999997,148.509498739243
-99.2039999999997,148.609498739243
-109.752,148.709498739243
-125.264,148.809498739243
-132.47,148.909498739243
-134.262,149.009498739243
-132.652,149.109498739243
-129.37,149.209498739243
-113.574,149.309498739243
-91.2559999999998,149.409498739243
-95.2279999999998,149.509498739243
-105.526,149.609498739243
-99.1119999999998,149.709498739243
-81.9399999999998,149.809498739243
-81.0719999999998,149.909498739243
-87.7179999999997,150.009498739243
-86.1540000000005,150.109498739243
-84.4580000000005,150.209498739243
-84.0100000000005,150.309498739243
-77.2100000000005,150.409498739243
-41.9340000000005,150.509498739243
20.1739999999995,150.609498739243
69.0879999999995,150.709498739243
102.831999999999,150.809498739243
127.557999999999,150.909498739243
153.317999999999,151.009498739243
181.063999999999,151.109498739243
205.581999999999,151.209498739243
208.695999999999,151.309498739243
219.483999999999,151.409498739243
222.089999999999,151.509498739243
213.617999999999,151.609498739243
197.989999999999,151.709498739243
186.171999999999,151.809498739243
160.589999999999,151.909498739243
132.055999999999,152.009498739243
93.1999999999994,152.109498739243
55.0679999999995,152.209498739243
22.5739999999995,152.309498739243
-7.04200000000055,152.409498739243
-28.9920000000005,152.509498739243
-46.8700000000005,152.609498739243
-57.1820000000005,152.709498739243
-62.7640000000006,152.809498739243
-75.6040000000005,152.909498739243
-107.056,153.009498739243
-141.094,153.109498739243
-158.848,153.209498739243
-176.736,153.309498739243
-188.598,153.409498739243
-193.752,153.509498739243
-189.404,153.609498739243
-176.534,153.709498739243
-164.164,153.809498739243
-154.59,153.909498739243
-146.76,154.009498739243
-133.58,154.109498739243
-114.314,154.209498739243
-94.8660000000003,154.309498739243
-82.2740000000003,154.409498739243
-70.8420000000003,154.509498739243
-60.7580000000003,154.609498739243
-46.3580000000003,154.709498739243
11.4239999999997,154.809498739243
79.8819999999997,154.909498739243
129.416,155.009498739243
159.028,155.109498739243
173.482,155.209498739243
186.958,155.309498739243
195.466,155.409498739243
174.632,155.509498739243
161.932,155.609498739243
158.55,155.709498739243
143.758,155.809498739243
119.588,155.909498739243
114.054,156.009498739243
115.38,156.109498739243
103.718,156.209498739243
95.108,156.309498739243
90.498,156.409498739243
72.86,156.509498739243
51.934,156.609498739243
30.61,156.709498739243
4.158,156.809498739243
-23.104,156.909498739243
-39.97,157.009498739243
-53.5,157.109498739243
-57.6139999999999,157.209498739243
-67.9979999999999,157.309498739243
-87.0839999999998,157.409498739243
-114.902,157.509498739243
-118.788,157.609498739243
-119.298,157.709498739243
-119.88,157.809498739243
-119.746,157.909498739243
-112.306,158.009498739243
-95.7679999999998,158.109498739243
-87.8539999999998,158.209498739243
-83.2339999999998,158.309498739243
-77.3039999999998,158.409498739243
-70.8679999999998,158.509498739243
-66.5159999999998,158.609498739243
-57.2359999999997,158.709498739243
-51.2459999999997,158.809498739243
-45.2479999999997,158.909498739243
-33.2599999999997,159.009498739243
-5.31399999999974,159.109498739243
26.7340000000003,159.209498739243
37.8020000000003,159.309498739243
27.8700000000003,159.409498739243
16.2940000000003,159.509498739243
7.30400000000026,159.609498739243
-5.07799999999974,159.709498739243
-4.29199999999974,159.809498739243
-5.83399999999974,159.909498739243
-13.1199999999997,160.009498739243
-17.9579999999998,160.109498739243
-12.0139999999998,160.209498739243
9.66400000000023,160.309498739243
37.1220000000002,160.409498739243
61.7860000000002,160.509498739243
84.0860000000002,160.609498739243
101.882,160.709498739243
110.984,160.809498739243
125.11,160.909498739243
131.268,161.009498739243
134.508,161.109498739243
138.97,161.209498739243
136.42,161.309498739243
131.896,161.409498739243
121.394,161.509498739243
105.172,161.609498739243
74.4740000000002,161.709498739243
61.2100000000002,161.809498739243
27.0360000000002,161.909498739243
-12.5679999999998,162.009498739243
-57.8379999999998,162.109498739243
-80.0499999999998,162.209498739243
-85.0739999999998,162.309498739243
-79.5559999999998,162.409498739243
-70.5939999999998,162.509498739243
-68.3739999999998,162.609498739243
-62.5799999999998,162.709498739243
-55.9499999999998,162.809498739243
-60.3179999999998,162.909498739243
-83.6219999999998,163.009498739243
-102.686,163.109498739243
-118.31,163.209498739243
-124.756,163.309498739243
-119.212,163.409498739243
-116.496,163.509498739243
-124.498,163.609498739243
-120.506,163.709498739243
-113.672,163.809498739243
-104.484,163.909498739243
-97.8599999999998,164.009498739243
-91.0419999999998,164.109498739243
-85.3979999999998,164.209498739243
-85.8879999999997,164.309498739243
-83.6679999999998,164.409498739243
-65.9999999999998,164.509498739243
-36.9139999999998,164.609498739243
-2.36199999999985,164.709498739243
23.9420000000001,164.809498739243
45.2000000000001,164.909498739243
71.4820000000001,165.009498739243
95.9139999999992,165.109498739243
114.451999999999,165.209498739243
140.229999999999,165.309498739243
165.481999999999,165.409498739243
185.841999999999,165.509498739243
189.255999999999,165.609498739243
188.593999999999,165.709498739243
191.891999999999,165.809498739243
203.169999999999,165.909498739243
202.483999999999,166.009498739243
169.597999999999,166.109498739243
116.411999999999,166.209498739243
90.1519999999995,166.309498739243
64.0779999999995,166.409498739243
34.3599999999996,166.509498739243
12.1179999999996,166.609498739243
2.27599999999964,166.709498739243
-14.3000000000003,166.809498739243
-22.0120000000003,166.909498739243
-35.8140000000003,167.009498739243
-53.6080000000002,167.109498739243
-51.1020000000002,167.209498739243
-52.2980000000001,167.309498739243
-41.5060000000001,167.409498739243
-34.7340000000001,167.509498739243
-35.726,167.609498739243
-31.704,167.709498739243
-45.888,167.809498739243
-58.2779999999999,167.909498739243
-79.5699999999999,168.009498739243
-95.7579999999999,168.109498739243
-103.99,168.209498739243
-103.322,168.309498739243
-97.5079999999998,168.409498739243
-91.2779999999998,168.509498739243
-75.7159999999999,168.609498739243
-63.4659999999998,168.709498739243
-55.7359999999998,168.809498739243
-64.0519999999998,168.909498739243
-76.1919999999998,169.009498739243
-94.0579999999998,169.109498739243
-102.648,169.209498739243
-109.078,169.309498739243
-92.3459999999998,169.409498739243
-70.7319999999998,169.509498739243
-47.5299999999998,169.609498739243
-28.7679999999998,169.709498739243
-6.22199999999976,169.809498739243
17.1600000000002,169.909498739243
42.5820000000002,170.009498739243
57.8779999999999,170.109498739243
87.0779999999999,170.209498739243
124.932,170.309498739243
153.188,170.409498739243
162.934,170.509498739243
166.142,170.609498739243
165.996,170.709498739243
175.63,170.809498739243
164.436,170.909498739243
138.364,171.009498739243
102.536,171.109498739243
80.7179999999998,171.209498739243
68.1779999999998,171.309498739243
34.8591836734692,171.409498739243
-8.71875000000021,171.509498739243
-45.7553191489364,171.609498739243
-71.1804347826089,171.709498739243
-96.9333333333336,171.809498739243
-110.720454545455,171.909498739243
-112.279069767442,172.009498739243
-102.421428571429,172.109498739243
-94.1951219512196,172.209498739243
-83.5650000000001,172.309498739243
-76.4128205128206,172.409498739243
-68.6368421052632,172.509498739243
-64.4,172.609498739243
-52.5527777777777,172.709498739243
-34.6942857142857,172.809498739243
-20.6647058823529,172.909498739243
-10.8424242424242,173.009498739243
-0.543749999999989,173.109498739243
13.1451612903226,173.209498739243
11.36,173.309498739243
16.103448275862,173.409498739243
18.6107142857143,173.509498739243
30.5481481481481,173.609498739243
38.6576923076923,173.709498739243


==> figures/tikz/VS/M8_P2_Spec_Radar.csv <==
VS,F
0.00039644279238239,0
0.000398153821032595,0.00521066558111134
0.000403265450325856,0.0104213311622227
0.000411718197489832,0.015631996743334
0.00042342371203417,0.0208426623244454
0.000438279108055435,0.0260533279055567
0.000456183607973867,0.031263993486668
0.000477054687134841,0.0364746590677794
0.000500840897435651,0.0416853246488907
0.000527528993993413,0.046895990230002
0.000557143850504671,0.0521066558111134
0.000589740816003821,0.0573173213922247
0.000625391466575311,0.0625279869733361
0.000664164927669542,0.0677386525544474
0.000706107865651185,0.0729493181355587
0.000751226685789185,0.0781599837166701
0.0007994753241381,0.0833706492977814
0.000850751300103895,0.0885813148788927
0.000904901566284428,0.0937919804600041
0.000961738451982359,0.0990026460411154
0.00102106504330987,0.104213311622227
0.00108270909284091,0.109423977203338
0.00114656533719057,0.114634642784449
0.00121264805287174,0.119845308365561
0.00128115862799889,0.125055973946672
0.00135257633685298,0.130266639527783
0.00142778349068925,0.135477305108895
0.00150823755924303,0.140687970690006
0.00159620149728869,0.145898636271117
0.00169503833343942,0.151109301852229
0.00180956651491595,0.15631996743334
0.00194645871594296,0.161530633014451
0.0021146498900021,0.166741298595563
0.00232570232200696,0.171951964176674
0.00259405919017899,0.177162629757785
0.00293710705908801,0.182373295338897
0.00337496518905197,0.187583960920008
0.00392992837368011,0.19279462650112
0.00462551182344516,0.198005292082231
0.00548508130621337,0.203215957663342
0.00653009722266697,0.208426623244453
0.00777805338073794,0.213637288825565
0.00924024405514775,0.218847954406676
0.0109195395025296,0.224058619987788
0.012808383282757,0.229269285568899
0.014887238189228,0.23447995115001
0.0171236968557479,0.239690616731122
0.0194724364335239,0.244901282312233
0.0218761355904453,0.250111947893344
0.0242673912568282,0.255322613474456
0.0265715797286378,0.260533279055567
0.0287105117340829,0.265743944636678
0.0306066445878634,0.27095461021779
0.032187546885179,0.276165275798901
0.0333902708364241,0.281375941380012
0.034165279905105,0.286586606961124
0.0344796067768308,0.291797272542235
0.0343189767418274,0.297007938123346
0.0336887184130812,0.302218603704458
0.0326133883369789,0.307429269285569
0.0311351475005984,0.31263993486668
0.0293110343549286,0.317850600447792
0.0272093698375256,0.323061266028903
0.0249055960625503,0.328271931610014
0.0224778858931775,0.333482597191126
0.0200028631197691,0.338693262772237
0.0175517437237014,0.343903928353348
0.0151871523689552,0.34911459393446
0.0129607921558825,0.354325259515571
0.0109120588013398,0.359535925096682
0.00906760234012413,0.364746590677794
0.00744175917007675,0.369957256258905
0.00603771223145454,0.375167921840016
0.00484919248021524,0.380378587421128
0.0038625130525951,0.385589253002239
0.00305872834522432,0.39079991858335
0.00241573090382386,0.396010584164462
0.00191013486544927,0.401221249745573
0.00151883990594877,0.406431915326684
0.00122021802760171,0.411642580907796
0.000994911339620276,0.416853246488907
0.000826267582658794,0.422063912070018
0.000700468406962192,0.42727457765113
0.000606421940072409,0.432485243232241
0.000535496253824713,0.437695908813352
0.000481165637574339,0.442906574394464
0.000438629743852622,0.448117239975575
0.000404449783992486,0.453327905556686
0.000376229050488991,0.458538571137798
0.000352349686563901,0.463749236718909
0.000331765599233526,0.46895990230002
0.000313843611675243,0.474170567881132
0.0002982414026739,0.479381233462243
0.000284810817318751,0.484591899043354
0.000273517640319879,0.489802564624466
0.000264372623870766,0.495013230205577
0.000257372273376471,0.500223895786688
0.000252450723245215,0.5054345613678
0.000249445482827949,0.510645226948911
0.000248079808784533,0.515855892530022
0.00024796321549251,0.521066558111134
0.000248609643010608,0.526277223692245
0.000249470619091949,0.531487889273356
0.000249978888279225,0.536698554854468
0.000249596806215253,0.541909220435579
0.000247863489499957,0.54711988601669
0.000244435257098017,0.552330551597802
0.00023911512946673,0.557541217178913
0.000231868802035503,0.562751882760024
0.000222826287543621,0.567962548341136
0.000212270063498749,0.573173213922247
0.000200611872111724,0.578383879503358
0.00018836119239208,0.58359454508447
0.000176088813145411,0.588805210665581
0.000164388923212304,0.594015876246692
0.000153842785450055,0.599226541827804
0.000144986476021011,0.604437207408915
0.000138284452464823,0.609647872990027
0.000134109952983827,0.614858538571138
0.000132732499286934,0.620069204152249
0.000134312134056783,0.62527986973336
0.000138899515436355,0.630490535314472
0.000146440646253437,0.635701200895583
0.000156784853880423,0.640911866476695
0.00016969466229047,0.646122532057806
0.000184856399052696,0.651333197638917
0.000201890726586677,0.656543863220029
0.000220362731172649,0.66175452880114
0.000239791682693728,0.666965194382251
0.000259661021869743,0.672175859963363
0.000279429467841674,0.677386525544474
0.000298544303049893,0.682597191125585
0.000316457836296587,0.687807856706697
0.000332647744419956,0.693018522287808
0.000346641453799237,0.698229187868919
0.000358043984519596,0.703439853450031
0.000366567817051137,0.708650519031142
0.000372062460745952,0.713861184612253
0.000374540637352988,0.719071850193365
0.000374197485161736,0.724282515774476
0.000371419077869074,0.729493181355587
0.000366776944952108,0.734703846936699
0.000361006231482086,0.73991451251781
0.000354966623610619,0.745125178098921
0.000349587080697626,0.750335843680033
0.000345797555215309,0.755546509261144
0.000344452971242612,0.760757174842255
0.000346256453259359,0.765967840423367
0.000351689835140343,0.771178506004478
0.000360959579755176,0.776389171585589
0.000373965259322205,0.781599837166701
0.000390295695210304,0.786810502747812
0.000409254914182171,0.792021168328923
0.000429916588568647,0.797231833910035
0.000451202054285155,0.802442499491146
0.000471973861688907,0.807653165072257
0.000491134601306109,0.812863830653369
0.000507719838590724,0.81807449623448
0.000520974584936432,0.823285161815591
0.000530404795048779,0.828495827396703
0.000535798649257982,0.833706492977814
0.000537216390380969,0.838917158558925
0.000534951646950092,0.844127824140037
0.000529470863416457,0.849338489721148
0.000521340118758624,0.854549155302259
0.000511149856247315,0.859759820883371
0.000499447706154831,0.864970486464482
0.000486687752382243,0.870181152045593
0.000473201603231498,0.875391817626705
0.000459192984702336,0.880602483207816
0.000444753880807483,0.885813148788927
0.000429897086224417,0.891023814370039
0.000414597888654261,0.89623447995115
0.00039883675178741,0.901445145532261
0.000382635387454862,0.906655811113373
0.000366080322012863,0.911866476694484
0.000349330622761732,0.917077142275595
0.000332609381261428,0.922287807856707
0.000316181345026748,0.927498473437818
0.000300321295303038,0.932709139018929
0.000285279062223826,0.937919804600041
0.000271247299553747,0.943130470181152
0.000258337346826357,0.948341135762263
0.000246566892071447,0.953551801343375
0.000235861039084422,0.958762466924486
0.000226066161233895,0.963973132505597
0.000216973958669948,0.969183798086709
0.00020835172381216,0.97439446366782
0.00019997414123641,0.979605129248932
0.000191652047000473,0.984815794830043
0.000183254363378076,0.990026460411154
0.000174720719081039,0.995237125992265
0.000166063811992243,1.00044779157338
0.000157362106923113,1.00565845715449
0.000148744751407979,1.0108691227356
0.000140371469691617,1.01607978831671
0.000132410575143719,1.02129045389782
0.000125018128280451,1.02650111947893
0.000118320741050542,1.03171178506004
0.000112403720584453,1.03692245064116
0.000107305314192146,1.04213311622227
0.00010301691508328,1.04734378180338
9.94883406791849e-05,1.05255444738449
9.66367852258552e-05,1.0577651129656
9.43578095926086e-05,1.06297577854671
9.25367516349582e-05,1.06818644412782
9.10591722379655e-05,1.07339710970894
8.98193248963986e-05,1.07860777529005
8.87260728779874e-05,1.08381844087116
8.77061059355375e-05,1.08902910645227
8.67046718601497e-05,1.09423977203338
8.56843011061209e-05,1.09945043761449
8.4622150799563e-05,1.1046611031956
8.3506631847039e-05,1.10987176877672
8.23339275384784e-05,1.11508243435783
8.11048899992377e-05,1.12029309993894
7.98226407697243e-05,1.12550376552005
7.84910307519849e-05,1.13071443110116
7.71139554068341e-05,1.13592509668227
7.5695390219088e-05,1.14113576226338
7.42399197399013e-05,1.14634642784449
7.2753485894566e-05,1.15155709342561
7.1244077633199e-05,1.15676775900672
6.97221201172361e-05,1.16197842458783
6.82003897706065e-05,1.16718909016894
6.66933713441939e-05,1.17239975575005
6.52160725720406e-05,1.17761042133116
6.37824083012159e-05,1.18282108691227
6.24033470118381e-05,1.18803175249338
6.10850682012223e-05,1.1932424180745
5.98274021483843e-05,1.19845308365561
5.86228111381442e-05,1.20366374923672
5.74561247905958e-05,1.20887441481783
5.63051673736475e-05,1.21408508039894
5.51423208301596e-05,1.21929574598005
5.39369646348356e-05,1.22450641156116
5.26586338278404e-05,1.22971707714228
5.1280649940187e-05,1.23492774272339
4.97839142080992e-05,1.2401384083045
4.81605139749204e-05,1.24534907388561
4.641678430128e-05,1.25055973946672
4.45754880204261e-05,1.25577040504783
4.26768274875537e-05,1.26098107062894
4.0778077495893e-05,1.26619173621005
3.89517276159605e-05,1.27140240179117
3.72821387054807e-05,1.27661306737228
3.58608460791953e-05,1.28182373295339
3.47807722973648e-05,1.2870343985345
3.41297349235444e-05,1.29224506411561
3.39837361510535e-05,1.29745572969672
3.44005882354678e-05,1.30266639527783
3.54144484245258e-05,1.30787706085895
3.70317999935592e-05,1.31308772644006
3.92293181701321e-05,1.31829839202117
4.1953904899004e-05,1.32350905760228
4.51249769129866e-05,1.32871972318339
4.86388679688196e-05,1.3339303887645
5.23749850354053e-05,1.33914105434561
5.62031689530973e-05,1.34435171992673
5.99915800169803e-05,1.34956238550784
6.36143789042773e-05,1.35477305108895
6.69585135886556e-05,1.35998371667006
6.99290504388723e-05,1.36519438225117
7.2452686090514e-05,1.37040504783228
7.44793177717409e-05,1.37561571341339
7.59817978743643e-05,1.3808263789945
7.69542160940751e-05,1.38603704457562
7.74092061331589e-05,1.39124771015673
7.73748405067687e-05,1.39645837573784
7.68916473452168e-05,1.40166904131895
7.60101641585803e-05,1.40687970690006
7.47892573185997e-05,1.41209037248117
7.32952160420949e-05,1.41730103806228
7.16014154110908e-05,1.4225117036434
6.97881732101896e-05,1.42772236922451
6.79423315635378e-05,1.43293303480562
6.61560952594596e-05,1.43814370038673
6.4524757010104e-05,1.44335436596784
6.31431218454621e-05,1.44856503154895
6.21006800610757e-05,1.45377569713006
6.1475832365086e-05,1.45898636271117
6.1329700044514e-05,1.46419702829229
6.17002179722487e-05,1.4694076938734
6.25972791608218e-05,1.47461835945451
6.39996603273471e-05,1.47982902503562
6.58543090489781e-05,1.48503969061673
6.80783315362304e-05,1.49025035619784
7.0563716798777e-05,1.49546102177895
7.31845084072863e-05,1.50067168736007
7.58058330540038e-05,1.50588235294118
7.82939567423296e-05,1.51109301852229
8.05263971010068e-05,1.5163036841034
8.24010933177197e-05,1.52151434968451
8.3843727203001e-05,1.52672501526562
8.48124877688976e-05,1.53193568084673
8.52998514419891e-05,1.53714634642784
8.53312746801203e-05,1.54235701200896
8.49610245756475e-05,1.54756767759007
8.42656660801789e-05,1.55277834317118
8.33359479675391e-05,1.55798900875229
8.2267960076636e-05,1.5631996743334
8.11544611494286e-05,1.56841033991451
8.00772026416575e-05,1.57362100549562
7.91009144410315e-05,1.57883167107674
7.8269398070606e-05,1.58404233665785
7.7603921704185e-05,1.58925300223896
7.71038602562796e-05,1.59446366782007
7.67493009782112e-05,1.59967433340118
7.65051621740528e-05,1.60488499898229
7.63262633817213e-05,1.6100956645634
7.61627443677079e-05,1.61530633014451
7.5965254194423e-05,1.62051699572563
7.56894106948139e-05,1.62572766130674
7.52991510493541e-05,1.63093832688785
7.47687400798909e-05,1.63614899246896
7.40833587254445e-05,1.64135965805007
7.32383467607189e-05,1.64657032363118
7.22373090988824e-05,1.65178098921229
7.10894042000529e-05,1.65699165479341
6.98062085331295e-05,1.66220232037452
6.83985870525041e-05,1.66741298595563
6.68739926883181e-05,1.67262365153674
6.52345668860265e-05,1.67783431711785
6.34763205165592e-05,1.68304498269896
6.15895463196689e-05,1.68825564828007
5.9560461315782e-05,1.69346631386118
5.73739156522108e-05,1.6986769794423
5.50168519122008e-05,1.70388764502341
5.2482076269675e-05,1.70909831060452
4.97718290049949e-05,1.71430897618563
4.69006313644061e-05,1.71951964176674
4.38969456950366e-05,1.72473030734785
4.08033137854351e-05,1.72994097292896
3.76748215747208e-05,1.73515163851008
3.45759545809715e-05,1.74036230409119
3.15761284618108e-05,1.7455729696723
2.87443712873946e-05,1.75078363525341
2.6143768844105e-05,1.75599430083452
2.38263392079675e-05,1.76120496641563
2.18289666931758e-05,1.76641563199674
2.01709003394391e-05,1.77162629757785
1.88531242459188e-05,1.77683696315897
1.78596637136906e-05,1.78204762874008
1.71606371813362e-05,1.78725829432119
1.67166362119949e-05,1.7924689599023
1.64838474116468e-05,1.79767962548341
1.64192452185912e-05,1.80289029106452
1.64851943456744e-05,1.80810095664563
1.6652902229537e-05,1.81331162222675
1.6904338403719e-05,1.81852228780786
1.72324617188469e-05,1.82373295338897
1.76398339713363e-05,1.82894361897008
1.8135915088842e-05,1.83415428455119
1.87335003412424e-05,1.8393649501323
1.94448527738394e-05,1.84457561571341
2.02780945864929e-05,1.84978628129452
2.12343524831596e-05,1.85499694687564
2.23060185152348e-05,1.86020761245675
2.34763126764904e-05,1.86541827803786
2.47201441365014e-05,1.87062894361897
2.60060923582144e-05,1.87583960920008
2.72991912673916e-05,1.88105027478119
2.85641156830666e-05,1.8862609403623
2.97683467273305e-05,1.89147160594342
3.08849296706371e-05,1.89668227152453
3.18945229257343e-05,1.90189293710564
3.27865538312472e-05,1.90710360268675
3.35594255740689e-05,1.91231426826786
3.4219840474755e-05,1.91752493384897
3.47814015726926e-05,1.92273559943008
3.52627161915744e-05,1.92794626501119
3.56852478258676e-05,1.93315693059231
3.60711488263067e-05,1.93836759617342
3.64412640978271e-05,1.94357826175453
3.68134370824143e-05,1.94878892733564
3.72011866032538e-05,1.95399959291675
3.76127683912466e-05,1.95921025849786
3.80505967612828e-05,1.96442092407897
3.85109839122282e-05,1.96963158966009
3.8984155808273e-05,1.9748422552412
3.94545194353083e-05,1.98005292082231
3.99011784280972e-05,1.98526358640342
4.02987136492535e-05,1.99047425198453
4.06182542654911e-05,1.99568491756564
4.08288578917841e-05,2.00089558314675
4.08991939489787e-05,2.00610624872786
4.07994851450816e-05,2.01131691430898
4.05036142604721e-05,2.01652757989009
3.99912560025189e-05,2.0217382454712
3.92498562523243e-05,2.02694891105231
3.82762622599112e-05,2.03215957663342
3.70778133812041e-05,2.03737024221453
3.56727351689774e-05,2.04258090779564
3.40897381258772e-05,2.04779157337676
3.2366800180921e-05,2.05300223895787
3.05491996421821e-05,2.05821290453898
2.86869516993636e-05,2.06342357012009
2.68318747950686e-05,2.0686342357012
2.50345628867932e-05,2.07384490128231
2.33415580192493e-05,2.07905556686342
2.17930007671473e-05,2.08426623244454
2.04209844885161e-05,2.08947689802565
1.9248757989392e-05,2.09468756360676
1.82908192770153e-05,2.09989822918787
1.75538328365404e-05,2.10510889476898
1.70381983123786e-05,2.11031956035009
1.6740013663032e-05,2.1155302259312
1.66531230580537e-05,2.12074089151231
1.67709277270213e-05,2.12595155709343
1.70876703878757e-05,2.13116222267454
1.75989786018761e-05,2.13637288825565
1.83015611682874e-05,2.14158355383676
1.91920808336812e-05,2.14679421941787
2.02653586628368e-05,2.15200488499898
2.1512181369441e-05,2.15721555058009
2.29170648972796e-05,2.1624262161612
2.44563617210462e-05,2.16763688174232
2.60970782087042e-05,2.17284754732343
2.77966923635567e-05,2.17805821290454
2.95041400168708e-05,2.18326887848565
3.11619850515454e-05,2.18847954406676
3.27096275962472e-05,2.19369020964787
3.40872564184433e-05,2.19890087522898
3.52401394789171e-05,2.2041115408101
3.61227863520014e-05,2.20932220639121
3.67025169428325e-05,2.21453287197232
3.69620326288769e-05,2.21974353755343
3.6900699668857e-05,2.22495420313454
3.65344040964959e-05,2.23016486871565
3.5894001273126e-05,2.23537553429676
3.50225394085205e-05,2.24058619987788
3.39715644151068e-05,2.24579686545899
3.27968982838275e-05,2.2510075310401
3.15543166766942e-05,2.25621819662121
3.02955332997904e-05,2.26142886220232
2.90648356813632e-05,2.26663952778343
2.78966215108853e-05,2.27185019336454
2.6813972014609e-05,2.27706085894565
2.58282846806654e-05,2.28227152452677
2.49398857703298e-05,2.28748219010788
2.41394635292152e-05,2.29269285568899
2.34101113207144e-05,2.2979035212701
2.27297469253555e-05,2.30311418685121
2.20736770080495e-05,2.30832485243232
2.14170986477415e-05,2.31353551801343
2.07373660351057e-05,2.31874618359455
2.00158932534858e-05,2.32395684917566
1.92396078269691e-05,2.32916751475677
1.84019104386924e-05,2.33437818033788
1.75031316240039e-05,2.33958884591899
1.65505055532884e-05,2.3447995115001
1.55577044948276e-05,2.35001017708121
1.45439959446506e-05,2.35522084266232
1.35330985124565e-05,2.36043150824344
1.25518229504537e-05,2.36564217382455
1.16285912582345e-05,2.37085283940566
1.07919292342872e-05,2.37606350498677
1.00690255619031e-05,2.38127417056788
9.48444287945684e-06,2.38648483614899
9.05905288883523e-06,2.3916955017301
8.80924846266322e-06,2.39690616731122
8.74646162890018e-06,2.40211683289233
8.8769886992032e-06,2.40732749847344
9.20209488182501e-06,2.41253816405455
9.71834334695421e-06,2.41774882963566
1.0418071172483e-05,2.42295949521677
1.12899202228526e-05,2.42817016079788
1.23193277178908e-05,2.43338082637899
1.34888910055616e-05,2.43859149196011
1.47785443871704e-05,2.44380215754122
1.6165521440644e-05,2.44901282312233
1.76241208141934e-05,2.45422348870344
1.91253416871792e-05,2.45943415428455
2.06365003437014e-05,2.46464481986566
2.21209742428762e-05,2.46985548544677
2.35382376279909e-05,2.47506615102789
2.48443476209945e-05,2.480276816609
2.5993008981598e-05,2.48548748219011
2.69372897102931e-05,2.49069814777122
2.76319826117725e-05,2.49590881335233
2.80365175528582e-05,2.50111947893344
2.8118236044661e-05,2.50633014451455
2.78557561868106e-05,2.51154081009566
2.72420942360223e-05,2.51675147567678
2.62871797700569e-05,2.52196214125789
2.50194120460353e-05,2.527172806839
2.34859586499433e-05,2.53238347242011
2.17515916610419e-05,2.53759413800122
1.98959838347069e-05,2.54280480358233
1.80095356787982e-05,2.54801546916344
1.61879583901982e-05,2.55322613474456
1.4525980489704e-05,2.55843680032567
1.31106611260066e-05,2.56364746590678
1.20148662964689e-05,2.56885813148789
1.12914856610925e-05,2.574068797069
1.09689325838783e-05,2.57927946265011
1.10483798905154e-05,2.58449012823122
1.15030458676373e-05,2.58970079381233
1.22796717021541e-05,2.59491145939345
1.33021391799726e-05,2.60012212497456
1.44769844803909e-05,2.60533279055567
1.57003889903414e-05,2.61054345613678
1.68660882321636e-05,2.61575412171789
1.78735489267315e-05,2.620964787299
1.86357309529708e-05,2.62617545288011
1.9085779134983e-05,2.63138611846123
1.91820772972958e-05,2.63659678404234
1.8911236315332e-05,2.64180744962345
1.82887666326003e-05,2.64701811520456
1.73573879447751e-05,2.65222878078567
1.61831362342494e-05,2.65743944636678
1.48496221792536e-05,2.66265011194789
1.3450957260578e-05,2.667860777529
1.20839793764954e-05,2.67307144311012
1.08404672803862e-05,2.67828210869123
9.80002677746507e-06,2.68349277427234
9.02426148559354e-06,2.68870343985345
8.55271344918694e-06,2.69391410543456
8.40088619415404e-06,2.69912477101567
8.56046190009753e-06,2.70433543659678
9.00161534490273e-06,2.7095461021779
9.6771312758043e-06,2.71475676775901
1.05278687138865e-05,2.71996743334012
1.14890016798876e-05,2.72517809892123
1.24964117538632e-05,2.73038876450234
1.34926178500652e-05,2.73559943008345
1.44316995678938e-05,2.74081009566456
1.52827927995023e-05,2.74602076124568
1.60318949742578e-05,2.75123142682679
1.66818941469626e-05,2.7564420924079
1.72509118883499e-05,2.76165275798901
1.77692067952372e-05,2.76686342357012
1.82750089539485e-05,2.77207408915123
1.88097361487224e-05,2.77728475473234
1.94130756310363e-05,2.78249542031345
2.01184016615682e-05,2.78770608589457
2.09489439973362e-05,2.79291675147568
2.19150344009457e-05,2.79812741705679
2.30126473126788e-05,2.8033380826379
2.42233278553618e-05,2.80854874821901
2.55154757604492e-05,2.81375941380012
2.68468370302854e-05,2.81897007938123
2.81679542955255e-05,2.82418074496234
2.94262485944126e-05,2.82939141054346
3.05703549644702e-05,2.83460207612457
3.15543155370457e-05,2.83981274170568
3.23412487266029e-05,2.84502340728679
3.29061614259019e-05,2.8502340728679
3.32376501076682e-05,2.85544473844901
3.33383407818574e-05,2.86065540403012
3.32240383758448e-05,2.86586606961124
3.29216823317718e-05,2.87107673519235
3.24663245022169e-05,2.87628740077346
3.18974449476788e-05,2.88149806635457
3.12549894770109e-05,2.88670873193568
3.05755411181221e-05,2.89191939751679
2.98890218260805e-05,2.8971300630979
2.92162614180331e-05,2.90234072867902
2.85676740443312e-05,2.90755139426013
2.79431592313252e-05,2.91276205984124
2.73332088392526e-05,2.91797272542235
2.67210689571028e-05,2.92318339100346
2.60856921726391e-05,2.92839405658457
2.54051337867923e-05,2.93360472216568
2.46600043560024e-05,2.93881538774679
2.38365943569447e-05,2.94402605332791
2.29293332792313e-05,2.94923671890902
2.19423285094229e-05,2.95444738449013
2.08898383331156e-05,2.95965805007124
1.9795654947994e-05,2.96486871565235
1.86914932570061e-05,2.97007938123346
1.76145858187083e-05,2.97529004681457
1.66047623431088e-05,2.98050071239569
1.57013356676347e-05,2.9857113779768
1.4940121592744e-05,2.99092204355791
1.43508881705931e-05,2.99613270913902
1.39554661687367e-05,3.00134337472013
1.37666651926853e-05,3.00655404030124
1.37880405442135e-05,3.01176470588235
1.40144566255287e-05,3.01697537146346
1.44333054996285e-05,3.02218603704458
1.50261741824399e-05,3.02739670262569
1.57707184190438e-05,3.0326073682068
1.66424972414943e-05,3.03781803378791
1.76165504558418e-05,3.04302869936902
1.86685553088164e-05,3.04823936495013
1.97754706731964e-05,3.05345003053124
2.0915656892224e-05,3.05866069611236
2.20685361255067e-05,3.06387136169347
2.32139217915228e-05,3.06908202727458
2.43311889204424e-05,3.07429269285569
2.53984755042038e-05,3.0795033584368
2.63920974051856e-05,3.08471402401791
2.72863285920108e-05,3.08992468959902
2.80536496645328e-05,3.09513535518013
2.86655077824086e-05,3.10034602076125
2.90935677755617e-05,3.10555668634236
2.93113744605016e-05,3.11076735192347
2.92962957924977e-05,3.11597801750458
2.90315794881045e-05,3.12118868308569
2.85083343827453e-05,3.1263993486668
2.77272427007456e-05,3.13161001424791
2.66998201167616e-05,3.13682067982903
2.54490657765216e-05,3.14203134541014
2.40093827351557e-05,3.14724201099125
2.24256987079026e-05,3.15245267657236
2.07517753803647e-05,3.15766334215347
1.90477589266234e-05,3.16287400773458
1.73770910379273e-05,3.16808467331569
1.58029637793775e-05,3.1732953388968
1.43845570672686e-05,3.17850600447792
1.31733380193437e-05,3.18371667005903
1.22097205887086e-05,3.18892733564014
1.15203766617003e-05,3.19413800122125
1.11164533615834e-05,3.19934866680236
1.09928860171692e-05,3.20455933238347
1.11289062108721e-05,3.20976999796458
1.14897373047187e-05,3.2149806635457
1.20293567177886e-05,3.22019132912681
1.26940977069521e-05,3.22540199470792
1.34267763948586e-05,3.23061266028903
1.41709735695729e-05,3.23582332587014
1.48750832724921e-05,3.24103399145125
1.54957646643086e-05,3.24624465703236
1.6000498071201e-05,3.25145532261347
1.63690432331839e-05,3.25666598819459
1.65937160784113e-05,3.2618766537757
1.66785255557954e-05,3.26708731935681
1.66373290987689e-05,3.27229798493792
1.64912603465534e-05,3.27750865051903
1.62657450979323e-05,3.28271931610014
1.59874448609343e-05,3.28792998168125
1.56814506888259e-05,3.29314064726237
1.53689972587106e-05,3.29835131284348
1.50658867028344e-05,3.30356197842459
1.47817149362086e-05,3.3087726440057
1.45198929319743e-05,3.31398330958681
1.42783640509032e-05,3.31919397516792
1.40508467157138e-05,3.32440464074903
1.38283869071927e-05,3.32961530633014
1.36009907703556e-05,3.33482597191126
1.33591236174425e-05,3.34003663749237
1.3094903601832e-05,3.34524730307348
1.28028790853311e-05,3.35045796865459
1.24803490219207e-05,3.3556686342357
1.21272555706795e-05,3.36087929981681
1.17457381756963e-05,3.36608996539792
1.13394807338359e-05,3.37130063097904
1.09130030587489e-05,3.37651129656015
1.04710427402094e-05,3.38172196214126
1.00181452761342e-05,3.38693262772237
9.55853388762122e-06,3.39214329330348
9.09627322711155e-06,3.39735395888459
8.63568239336707e-06,3.4025646244657
8.18190174289327e-06,3.40777529004682
7.74148332934333e-06,3.41298595562793
7.32286240764422e-06,3.41819662120904
6.93657988242662e-06,3.42340728679015
6.5951614673612e-06,3.42861795237126
6.31261335689346e-06,3.43382861795237
6.10355790665869e-06,3.43903928353348
5.98209577828993e-06,3.44424994911459
5.9605326008768e-06,3.44946061469571
6.04813937253451e-06,3.45467128027682
6.25012068219807e-06,3.45988194585793
6.56694177872887e-06,3.46509261143904
6.99411765785669e-06,3.47030327702015
7.52250207287458e-06,3.47551394260126
8.13904219918856e-06,3.48072460818237
8.82789742093484e-06,3.48593527376348
9.57176946393364e-06,3.4911459393446
1.03532643009085e-05,3.49635660492571
1.11561081546997e-05,3.50156727050682
1.19660698414799e-05,3.50677793608793
1.27714941411227e-05,3.51198860166904
1.35634165589127e-05,3.51719926725015
1.43352973274551e-05,3.52240993283126
1.50824702933213e-05,3.52762059841238
1.58014409168626e-05,3.53283126399349
1.64891810971273e-05,3.5380419295746
1.71425556365455e-05,3.54325259515571
1.77579793296183e-05,3.54846326073682
1.83313523316956e-05,3.55367392631793
1.88582646143538e-05,3.55888459189904
1.9334408586578e-05,3.56409525748015
1.97561017176479e-05,3.56930592306127
2.01208046475686e-05,3.57451658864238
2.04275271731113e-05,3.57972725422349
2.06770426178943e-05,3.5849379198046
2.08718744602747e-05,3.59014858538571
2.10160689428153e-05,3.59535925096682
2.11148138056895e-05,3.60056991654793
2.11739970185731e-05,3.60578058212905
2.11998135214847e-05,3.61099124771016
2.11985192240769e-05,3.61620191329127
2.11764007967046e-05,3.62141257887238
2.11399821980779e-05,3.62662324445349
2.10964328307815e-05,3.6318339100346
2.10540880309205e-05,3.63704457561571
2.1022950788507e-05,3.64225524119683
2.10150230179121e-05,3.64746590677794
2.10443209636246e-05,3.65267657235905
2.1126463696623e-05,3.65788723794016
2.12777826228053e-05,3.66309790352127
2.15139755637631e-05,3.66830856910238
2.18484100370416e-05,3.67351923468349
2.22902539740537e-05,3.6787299002646
2.28426657644939e-05,3.68394056584572
2.35012991205449e-05,3.68915123142683
2.42533658746514e-05,3.69436189700794
2.50774507992555e-05,3.69957256258905
2.59441918016346e-05,3.70478322817016
2.68178363750184e-05,3.70999389375127
2.76585746118881e-05,3.71520455933238
2.8425445711996e-05,3.72041522491349
2.90795334342607e-05,3.72562589049461
2.95871181969182e-05,3.73083655607572
2.99224467371001e-05,3.73604722165683
3.00698158970424e-05,3.74125788723794
3.0024740797609e-05,3.74646855281905
2.97940797800034e-05,3.75167921840016
2.93951057157413e-05,3.75688988398127
2.88536305531602e-05,3.76210054956239
2.82013926855424e-05,3.7673112151435
2.74729927395114e-05,3.77252188072461
2.67027045138274e-05,3.77773254630572
2.59214906887008e-05,3.78294321188683
2.515451912887e-05,3.78815387746794
2.44194109877013e-05,3.79336454304905
2.37253654352868e-05,3.79857520863017
2.30732084894939e-05,3.80378587421128
2.24563162215048e-05,3.80899653979239
2.18622756256643e-05,3.8142072053735
2.12750778008353e-05,3.81941787095461
2.06775933496311e-05,3.82462853653572
2.0054061878745e-05,3.82983920211683
1.93923363546123e-05,3.83504986769794
1.86856566777196e-05,3.84026053327906
1.79337811023531e-05,3.84547119886017
1.71433734671745e-05,3.85068186444128
1.63276219694649e-05,3.85589253002239
1.55051441330547e-05,3.8611031956035
1.46983052460098e-05,3.86631386118461
1.393113681506e-05,3.87152452676572
1.32270814247326e-05,3.87673519234684
1.26068063667139e-05,3.88194585792795
1.20863183413632e-05,3.88715652350906
1.16755759734563e-05,3.89236718909017
1.13777392970547e-05,3.89757785467128
1.11891219820837e-05,3.90278852025239
1.10998313248929e-05,3.9079991858335
1.10950025795739e-05,3.91320985141461
1.11564677580658e-05,3.91842051699573
1.12646529532914e-05,3.92363118257684
1.14004783756936e-05,3.92884184815795
1.15470440163188e-05,3.93405251373906
1.16909196487629e-05,3.93926317932017
1.18229155138638e-05,3.94447384490128
1.19382812513106e-05,3.94968451048239
1.20363554194395e-05,3.95489517606351
1.21197559578035e-05,3.96010584164462
1.21932541316988e-05,3.96531650722573
1.22625043797503e-05,3.97052717280684
1.23328070890981e-05,3.97573783838795
1.24080615046814e-05,3.98094850396906
1.24900261462342e-05,3.98615916955017
1.25779513766763e-05,3.99136983513128
1.26685917294654e-05,3.9965805007124
1.27565529072782e-05,4.00179116629351
1.28348873617966e-05,4.00700183187462
1.28958280475324e-05,4.01221249745573
1.29315443346449e-05,4.01742316303684
1.29348161362514e-05,4.02263382861795
1.28995483949239e-05,4.02784449419906
1.28210827139371e-05,4.03305515978017
1.26962998857492e-05,4.03826582536129
1.25235404528372e-05,4.0434764909424
1.23023955497959e-05,4.04868715652351
1.20334342656036e-05,4.05389782210462
1.1717935830304e-05,4.05910848768573
1.1357686174886e-05,4.06431915326684
1.09548813979425e-05,4.06952981884795
1.05121587948445e-05,4.07474048442907
1.00327529446825e-05,4.07995115001018
9.52075311258947e-06,4.08516181559129
8.98142136661991e-06,4.0903724811724
8.42151987659918e-06,4.09558314675351
7.84959152771057e-06,4.10079381233462
7.27614019589812e-06,4.10600447791573
6.71366523012041e-06,4.11121514349685
6.17651795431008e-06,4.11642580907796
5.68056516747983e-06,4.12163647465907
5.24266426208165e-06,4.12684714024018
4.87997499229586e-06,4.13205780582129
4.60915210134899e-06,4.1372684714024
4.44547873411701e-06,4.14247913698351
4.40201057967794e-06,4.14768980256463
4.4888031012821e-06,4.15290046814574
4.71228786890623e-06,4.15811113372685
5.07484892882376e-06,4.16332179930796
5.57462777814975e-06,4.16853246488907
6.20555876689565e-06,4.17374313047018
6.95760968443113e-06,4.17895379605129
7.81717949335495e-06,4.1841644616324
8.76759092825344e-06,4.18937512721352
9.78961302306471e-06,4.19458579279463
1.08619585951071e-05,4.19979645837574
1.19617228564703e-05,4.20500712395685
1.30647577716819e-05,4.21021778953796
1.41460067959668e-05,4.21542845511907
1.51798496410077e-05,4.22063912070018
1.61405206412057e-05,4.22584978628129
1.70026628720809e-05,4.23106045186241
1.77420620260443e-05,4.23627111744352
1.83365712140533e-05,4.24148178302463
1.87671956232633e-05,4.24669244860574
1.90192620038734e-05,4.25190311418685
1.90835609421426e-05,4.25711377976796
1.89573277316266e-05,4.26232444534907
1.86449259422556e-05,4.26753511093019
1.8158118473152e-05,4.2727457765113
1.7515851796108e-05,4.27795644209241
1.67435342474369e-05,4.28316710767352
1.58718498340158e-05,4.28837777325463
1.49352051926253e-05,4.29358843883574
1.39699499536862e-05,4.29879910441685
1.30125331825159e-05,4.30400976999796
1.20977578913629e-05,4.30922043557908
1.12572730951795e-05,4.31443110116019
1.05184035681909e-05,4.3196417667413
9.90336903647748e-06,4.32485243232241
9.42889571964242e-06,4.33006309790352
9.10618187215716e-06,4.33527376348463
8.94115097025041e-06,4.34048442906574
8.93491392178106e-06,4.34569509464686
9.08436418582377e-06,4.35090576022797
9.38284311444383e-06,4.35611642580908
9.82083153968245e-06,4.36132709139019
1.038664167054e-05,4.3665377569713
1.10670958861437e-05,4.37174842255241
1.1848183340442e-05,4.37695908813352
1.27156814399304e-05,4.38216975371463
1.36557197444152e-05,4.38738041929575
1.46552529473476e-05,4.39259108487686
1.57024021766295e-05,4.39780175045797
1.67866240815363e-05,4.40301241603908
1.78986774067221e-05,4.40822308162019
1.90303769191081e-05,4.4134337472013
2.01741520353123e-05,4.41864441278241
2.13224576589886e-05,4.42385507836353
2.24671118869102e-05,4.42906574394464
2.35986538423765e-05,4.43427640952575
2.47058207422233e-05,4.43948707510686
2.57752344293169e-05,4.44469774068797
2.67913646971745e-05,4.44990840626908
2.7736803033028e-05,4.45511907185019
2.85928410676781e-05,4.46032973743131
2.93403091393901e-05,4.46554040301242
2.99605978519629e-05,4.47075106859353
3.04367639815017e-05,4.47596173417464
3.07546141926871e-05,4.48117239975575
3.09036660276007e-05,4.48638306533686
3.08779035372354e-05,4.49159373091797
3.06762710104134e-05,4.49680439649908
3.030287785312e-05,4.5020150620802
2.97669160896062e-05,4.50722572766131
2.90823153059979e-05,4.51243639324242
2.82671756638889e-05,4.51764705882353
2.73430271086835e-05,4.52285772440464
2.63339629706384e-05,4.52806838998575
2.52656909823139e-05,4.53327905556686
2.41645372088327e-05,4.53848972114798
2.30564314561563e-05,4.54370038672909
2.1965898768459e-05,4.5489110523102
2.09150819880674e-05,4.55412171789131
1.99228250800706e-05,4.55933238347242
1.90038547857188e-05,4.56454304905353
1.81681068968969e-05,4.56975371463464
1.74202501742638e-05,4.57496438021575
1.67594627519411e-05,4.58017504579687
1.61795103903576e-05,4.58538571137798
1.56691617842055e-05,4.59059637695909
1.52129533042546e-05,4.5958070425402
1.47922855697884e-05,4.60101770812131
1.4386800068361e-05,4.60622837370242
1.3975949738363e-05,4.61143903928353
1.35406476927374e-05,4.61664970486465
1.30648577330043e-05,4.62186037044576
1.25369828823426e-05,4.62707103602687
1.19509163577109e-05,4.63228170160798
1.1306643802597e-05,4.63749236718909
1.06103246409934e-05,4.6427030327702
9.87383037904931e-06,4.64791369835131
9.11377308416177e-06,4.65312436393242
8.3501115009938e-06,4.65833502951354
7.6044684656798e-06,4.66354569509465
6.89832533385903e-06,4.66875636067576
6.25127258964772e-06,4.67396702625687
5.67948858520983e-06,4.67917769183798
5.19459118809219e-06,4.68438835741909
4.80296345102872e-06,4.6895990230002
4.50560001858146e-06,4.69480968858131
4.29846304521187e-06,4.70002035416243
4.17328247691026e-06,4.70523101974354
4.11869240224841e-06,4.71044168532465
4.12156774396105e-06,4.71565235090576
4.16841623660666e-06,4.72086301648687
4.24668900591899e-06,4.72607368206798
4.34589612205669e-06,4.73128434764909
4.45844630064833e-06,4.73649501323021
4.58016658109225e-06,4.74170567881132
4.71049259176751e-06,4.74691634439243
4.8523483744043e-06,4.75212700997354
5.01175406900173e-06,4.75733767555465
5.19720967948014e-06,4.76254834113576
5.41890534242372e-06,4.76775900671687
5.68780616674488e-06,4.77296967229799
6.01465652251998e-06,4.7781803378791
6.40894791046072e-06,4.78339100346021
6.87789818873343e-06,4.78860166904132
7.42549802532182e-06,4.79381233462243
8.05169102470092e-06,4.79902300020354
8.7517634497021e-06,4.80423366578465
9.51602337633234e-06,4.80944433136576
1.03298432375457e-05,4.81465499694688
1.11741210862632e-05,4.81986566252799
1.20261837927837e-05,4.8250763281091
1.28611117470858e-05,4.83028699369021
1.36534141090743e-05,4.83549765927132
1.43789330035895e-05,4.84070832485243
1.50168121366167e-05,4.84591899043354
1.55513377142519e-05,4.85112965601466
1.59734532567092e-05,4.85634032159577
1.62817681093277e-05,4.86155098717688
1.64829218307568e-05,4.86676165275799
1.65912291721884e-05,4.8719723183391
1.66276058174321e-05,4.87718298392021
1.66178539941964e-05,4.88239364950132
1.65904592508454e-05,4.88760431508243
1.65741056243125e-05,4.89281498066355
1.65951487893441e-05,4.89802564624466
1.66752915269248e-05,4.90323631182577
1.68296827507228e-05,4.90844697740688
1.7065613921665e-05,4.91365764298799
1.73819216298616e-05,4.9188683085691
1.77691311324612e-05,4.92407897415021
1.82103020850892e-05,4.92928963973133
1.86824732632581e-05,4.93450030531244
1.91585545106177e-05,4.93971097089355
1.9609485538364e-05,4.94492163647466
2.00064735689665e-05,4.95013230205577
2.03231333483979e-05,4.95534296763688
2.0537379678431e-05,4.96055363321799
2.06329589283173e-05,4.9657642987991
2.06005462139369e-05,4.97097496438022
2.04383739129451e-05,4.97618562996133
2.01523910434453e-05,4.98139629554244
1.97559795751128e-05,4.98660696112355
1.92692724717461e-05,4.99181762670466
1.87181301013e-05,4.99702829228577
1.81328384118261e-05,5.00223895786688
1.75465960704193e-05,5.007449623448
1.69938604299769e-05,5.01266028902911
1.65086248560886e-05,5.01787095461022
1.61227028360517e-05,5.02308162019133
1.5864096748866e-05,5.02829228577244
1.57555299059419e-05,5.03350295135355
1.58132179245361e-05,5.03871361693466
1.60459482860143e-05,5.04392428251577
1.64545242297778e-05,5.04913494809689
1.70316109325551e-05,5.054345613678
1.77619991328089e-05,5.05955627925911
1.86232757312833e-05,5.06476694484022
1.95868647813725e-05,5.06997761042133
2.06193782786799e-05,5.07518827600244
2.16841967271007e-05,5.08039894158355
2.27431865447366e-05,5.08560960716467
2.37584561216114e-05,5.09082027274578
2.46940549361582e-05,5.09603093832689
2.55175297921992e-05,5.101241603908
2.62012673361114e-05,5.10645226948911
2.67235703760864e-05,5.11166293507022
2.70694347632139e-05,5.11687360065133
2.72310114928748e-05,5.12208426623245
2.72077535573809e-05,5.12729493181356
2.70062580312373e-05,5.13250559739467
2.66398209208482e-05,5.13771626297578
2.61277263590839e-05,5.14292692855689
2.54942943334577e-05,5.148137594138
2.47677141723549e-05,5.15334825971911
2.39786962047769e-05,5.15855892530022
2.31589824890169e-05,5.16376959088134
2.2339769441168e-05,5.16898025646245
2.15501095796067e-05,5.17419092204356
2.08153742833723e-05,5.17940158762467
2.01558714177331e-05,5.18461225320578
1.95857175214403e-05,5.18982291878689
1.91120608803679e-05,5.195033584368
1.87347371157001e-05,5.20024424994912
1.84464123454406e-05,5.20545491553023
1.82332319159646e-05,5.21066558111134
1.80759484813848e-05,5.21587624669245
1.79514567879825e-05,5.22108691227356
1.7834619804625e-05,5.22629757785467
1.77002377835293e-05,5.23150824343578
1.75249934657912e-05,5.23671890901689
1.72892061831366e-05,5.24192957459801
1.6978245854719e-05,5.24714024017912
1.65834930006881e-05,5.25235090576023
1.61027786379397e-05,5.25756157134134
1.55402922383711e-05,5.26277223692245
1.49059998940095e-05,5.26798290250356
1.42146617062361e-05,5.27319356808467
1.34845716390706e-05,5.27840423366578
1.27361610451094e-05,5.2836148992469
1.1990607563396e-05,5.28882556482801
1.126857528325e-05,5.29403623040912
1.05891832062911e-05,5.29924689599023
9.96926178694048e-06,5.30445756157134
9.42291700483079e-06,5.30966822715245
8.96138320489544e-06,5.31487889273356
8.59311422950066e-06,5.32008955831468
8.32404032364751e-06,5.32530022389579
8.15790763500172e-06,5.3305108894769


==> figures/tikz/VS/M8_P2_Spec_Ref.csv <==
VS,F
327.295567607772,0
329.2664877849,0.00244140625
335.188577912294,0.0048828125
345.090176196127,0.00732421875
359.019657573609,0.009765625
377.047080908806,0.01220703125
399.266358441554,0.0146484375
425.797817243874,0.01708984375
456.790994159868,0.01953125
492.427483810955,0.02197265625
532.923644800924,0.0244140625
578.532963098266,0.02685546875
629.547874289556,0.029296875
686.300858270038,0.03173828125
749.164640911884,0.0341796875
818.551366906314,0.03662109375
894.910645504779,0.0390625
978.726415082554,0.04150390625
1070.51262172097,0.0439453125
1170.80775939182,0.04638671875
1280.16837254653,0.048828125
1399.16167342394,0.05126953125
1528.35747348437,0.0537109375
1668.31966828377,0.05615234375
1819.59754511574,0.05859375
1982.71720037887,0.06103515625
2158.17335674344,0.0634765625
2346.42185719635,0.06591796875
2547.87308301812,0.068359375
2762.88649560848,0.07080078125
2991.76643870086,0.0732421875
3234.75925982626,0.07568359375
3492.05172095101,0.078125
3763.7705722027,0.08056640625
4049.98306477781,0.0830078125
4350.69808574394,0.08544921875
4665.86751557148,0.087890625
4995.38734650068,0.09033203125
5339.09806420245,0.0927734375
5696.78379448779,0.09521484375
6068.16975845639,0.09765625
6452.91766993446,0.10009765625
6850.61885345471,0.1025390625
7260.78506266844,0.10498046875
7682.83723897627,0.107421875
8116.09276667787,0.10986328125
8559.75214943313,0.1123046875
9012.8864454156,0.11474609375
9474.42724397016,0.1171875
9943.16143023053,0.11962890625
10417.7334481501,0.1220703125
10896.6582159705,0.12451171875
11378.3482480518,0.126953125
11861.1588681583,0.12939453125
12343.4556356181,0.1318359375
12823.7082210495,0.13427734375
13300.6149372671,0.13671875
13773.261930336,0.13916015625
14241.3206455265,0.1416015625
14705.2865875859,0.14404296875
15166.7615842903,0.146484375
15628.7807333121,0.14892578125
16096.1839692269,0.1513671875
16576.0307424454,0.15380859375
17078.0546762151,0.15625
17615.15329179,0.15869140625
18203.9060044656,0.1611328125
18865.1116419184,0.16357421875
19624.3347762821,0.166015625
20512.4482542552,0.16845703125
21566.1575218631,0.1708984375
22828.4907421236,0.17333984375
24349.2373657251,0.17578125
26185.3168067274,0.17822265625
28401.0582634292,0.1806640625
31068.3725690137,0.18310546875
34266.7973088293,0.185546875
38083.3973416491,0.18798828125
42612.50433814,0.1904296875
47955.2810130839,0.19287109375
54219.0983738856,0.1953125
61516.7175139657,0.19775390625
69965.2712047366,0.2001953125
79685.0447244387,0.20263671875
90798.0599287394,0.205078125
103426.471422512,0.20751953125
117690.788725565,0.2099609375
133707.943415714,0.21240234375
151589.225249415,0.21484375
171438.116065827,0.21728515625
193348.05473508,0.2197265625
217400.170377612,0.22216796875
243661.024426509,0.224609375
272180.404706754,0.22705078125
302989.216456116,0.2294921875
336097.516022014,0.23193359375
371492.732768352,0.234375
409138.123471585,0.23681640625
448971.501158131,0.2392578125
490904.27694588,0.24169921875
534820.849039633,0.244140625
580578.367661576,0.24658203125
628006.898468239,0.2490234375
676910.000036045,0.25146484375
727065.723432329,0.25390625
778228.033891628,0.25634765625
830128.646367301,0.2587890625
882479.258416474,0.26123046875
934974.15569816,0.263671875
987293.15751675,0.26611328125
1039104.86251782,0.2685546875
1090070.1480219,0.27099609375
1139845.87073045,0.2734375
1188088.71180362,0.27587890625
1234459.10571178,0.2783203125
1278625.18989822,0.28076171875
1320266.71122077,0.283203125
1359078.8253974,0.28564453125
1394775.72726322,0.2880859375
1427094.05251812,0.29052734375
1455795.99573921,0.29296875
1480672.09465189,0.29541015625
1501543.63687411,0.2978515625
1518264.6524211,0.30029296875
1530723.4630148,0.302734375
1538843.76750066,0.30517578125
1542585.25124146,0.3076171875
1541943.71603714,0.31005859375
1536950.73571421,0.3125
1527672.85084904,0.31494140625
1514210.32395651,0.3173828125
1496695.48372642,0.31982421875
1475290.69337962,0.322265625
1450185.98382359,0.32470703125
1421596.39691673,0.3271484375
1389759.08773229,0.32958984375
1354930.23720655,0.33203125
1317381.82794648,0.33447265625
1277398.33627562,0.3369140625
1235273.39285119,0.33935546875
1191306.4624546,0.341796875
1145799.59092589,0.34423828125
1099054.26378103,0.3466796875
1051368.41693637,0.34912109375
1003033.63529235,0.3515625
954332.569831321,0.35400390625
905536.59849794,0.3564453125
856903.750587275,0.35888671875
808676.908796797,0.361328125
761082.29762309,0.36376953125
714328.2615146,0.3662109375
668604.331225476,0.36865234375
624080.572236114,0.37109375
580907.204981499,0.37353515625
539214.48301033,0.3759765625
499112.812121586,0.37841796875
460693.091009992,0.380859375
424027.252001974,0.38330078125
389168.979069518,0.3857421875
356154.579448757,0.38818359375
325003.984830507,0.390625
295721.85819001,0.39306640625
268298.782834752,0.3955078125
242712.511119796,0.39794921875
218929.2514541,0.400390625
196904.973642584,0.40283203125
176586.714221631,0.4052734375
157913.865196959,0.40771484375
140819.431432524,0.41015625
125231.243821571,0.41259765625
111073.117255871,0.4150390625
98265.9442612675,0.41748046875
86728.7169577057,0.419921875
76379.4717061049,0.42236328125
67136.1524044207,0.4248046875
58917.3898777658,0.42724609375
51643.1961637288,0.4296875
45235.5737192761,0.43212890625
39619.040668388,0.4345703125
34721.0741711199,0.43701171875
30472.4748284335,0.439453125
26807.6557477716,0.44189453125
23664.8604877972,0.4443359375
20986.3145834248,0.44677734375
18718.3157308856,0.44921875
16811.2679937317,0.45166015625
15219.6655808351,0.4541015625
13902.0318527624,0.45654296875
12820.8192392924,0.458984375
11942.275703969,0.46142578125
11236.2832769443,0.4638671875
10676.1740004796,0.46630859375
10238.5283978884,0.46875
9902.9612922493,0.47119140625
9651.89947196732,0.4736328125
9470.35533273792,0.47607421875
9345.70022655915,0.478515625
9267.44082547786,0.48095703125
9227.00136841324,0.4833984375
9217.51421161628,0.48583984375
9233.62065515601,0.48828125
9271.28357729525,0.49072265625
9327.61298352127,0.4931640625
9400.70517468783,0.49560546875
9489.49586592923,0.498046875
9593.62725060998,0.50048828125
9713.32870646113,0.5029296875
9849.31058794845,0.50537109375
10002.670342282,0.5078125
10174.8100274405,0.51025390625
10367.3641989267,0.5126953125
10582.1370661521,0.51513671875
10821.0477965892,0.517578125
11086.082862225,0.52001953125
11379.2543735512,0.5224609375
11702.5634257184,0.52490234375
12057.9675834256,0.52734375
12447.351749164,0.52978515625
12872.5017870997,0.5322265625
13335.0804058517,0.53466796875
13836.6049318034,0.537109375
14378.4267251057,0.53955078125
14961.7120986792,0.5419921875
15587.4246927345,0.54443359375
16256.3093310414,0.546875
16968.877438871,0.54931640625
17725.3941357876,0.5517578125
18525.8671298375,0.55419921875
19370.0375347075,0.556640625
20257.3727104223,0.55908203125
21187.0611941411,0.5615234375
22158.0097440923,0.56396484375
23168.8424704576,0.56640625
24217.901976018,0.56884765625
25303.2523804292,0.5712890625
26422.6840586849,0.57373046875
27573.7198897893,0.576171875
28753.6227884534,0.57861328125
29959.4042826246,0.5810546875
31187.8339039464,0.58349609375
32435.449177112,0.5859375
33698.5660269592,0.58837890625
34973.28946774,0.5908203125
36255.5244951896,0.59326171875
37540.9871661525,0.595703125
38825.2159193632,0.59814453125
40103.5832609936,0.6005859375
41371.3080059953,0.60302734375
42623.4683273126,0.60546875
43855.015916085,0.60791015625
45060.7915936841,0.6103515625
46235.5427379889,0.61279296875
47373.9428894551,0.615234375
48470.6138857592,0.61767578125
49520.1508363572,0.6201171875
50517.1501903397,0.62255859375
51456.2410734577,0.625
52332.1199750047,0.62744140625
53139.5887549971,0.6298828125
53873.5958201622,0.63232421875
54529.2801875814,0.634765625
55102.0180218678,0.63720703125
55587.4711002194,0.6396484375
55981.636534446,0.64208984375
56280.8969649549,0.64453125
56482.0703433016,0.64697265625
56582.4583414825,0.6494140625
56579.8923713315,0.65185546875
56472.7761691447,0.654296875
56260.1239011474,0.65673828125
55941.5927758831,0.6591796875
55517.5092103224,0.66162109375
54988.8876867522,0.6640625
54357.441555624,0.66650390625
53625.5851828729,0.6689453125
52796.4270052937,0.67138671875
51873.7532401078,0.673828125
50862.0021900259,0.67626953125
49766.2292875503,0.6787109375
48592.06322635,0.68115234375
47345.6537275229,0.68359375
46033.6116787553,0.68603515625
44662.9425593825,0.6884765625
43240.9742191404,0.69091796875
41775.280208575,0.693359375
40273.5999609579,0.69580078125
38743.7571963041,0.6982421875
37193.5779557883,0.70068359375
35630.8096785706,0.703125
34063.042702852,0.70556640625
32497.6355099339,0.7080078125
30941.6449361713,0.71044921875
29401.762455864,0.712890625
27884.2574919786,0.71533203125
26394.9285454243,0.7177734375
24939.062752234,0.72021484375
23521.4042865428,0.72265625
22146.1318310475,0.72509765625
20816.8451409852,0.7275390625
19536.5605377501,0.72998046875
18307.7149889414,0.732421875
17132.1782672895,0.73486328125
16011.2725353742,0.7373046875
14945.7985794716,0.73974609375
13936.067816642,0.7421875
12981.9391259006,0.74462890625
12082.8595077598,0.7470703125
11237.9075565794,0.74951171875
10445.8387361797,0.751953125
9705.1314795343,0.75439453125
9014.03318589031,0.7568359375
8370.60526064783,0.75927734375
7772.76643161149,0.76171875
7218.33367635764,0.76416015625
6705.06020578734,0.7666015625
6230.67006476125,0.76904296875
5792.88902839683,0.771484375
5389.47158868822,0.77392578125
5018.2239374015,0.7763671875
4677.02295488259,0.77880859375
4363.8313081091,0.78125
4076.70884312087,0.78369140625
3813.82052549618,0.7861328125
3573.44123694722,0.78857421875
3353.95777605653,0.791015625
3153.86843682773,0.79345703125
2971.7805506946,0.7958984375
2806.40637693785,0.79833984375
2656.5577144477,0.80078125
2521.13958605271,0.80322265625
2399.1433170058,0.8056640625
2289.63929357531,0.80810546875
2191.76964796042,0.810546875
2104.74107381868,0.81298828125
2027.81793433189,0.8154296875
1960.31578355179,0.81787109375
1901.59538315219,0.8203125
1851.05726181603,0.82275390625
1808.13683418088,0.8251953125
1772.30007115117,0.82763671875
1743.03969377801,0.830078125
1719.87184886004,0.83251953125
1702.33321573926,0.8349609375
1689.97849004786,0.83740234375
1682.37819082284,0.83984375
1679.11674172485,0.84228515625
1679.79078426265,0.8447265625
1684.00769007419,0.84716796875
1691.38424958088,0.849609375
1701.54552487833,0.85205078125
1714.1238647898,0.8544921875
1728.75808892026,0.85693359375
1745.09285476469,0.859375
1762.77822703746,0.86181640625
1781.469471142,0.8642578125
1800.82709298187,0.86669921875
1820.51714516177,0.869140625
1840.21181520988,0.87158203125
1859.59030505765,0.8740234375
1878.34000302514,0.87646484375
1896.15794043539,0.87890625
1912.75251522595,0.88134765625
1927.84545506436,0.8837890625
1941.17398302774,0.88623046875
1952.49314036469,0.888671875
1961.57821365797,0.89111328125
1968.22720821609,0.8935546875
1972.26330602114,0.89599609375
1973.53724523325,0.8984375
1971.92955918045,0.90087890625
1967.35261592423,0.9033203125
1959.75240476432,0.90576171875
1949.11002321615,0.908203125
1935.44282676606,0.91064453125
1918.80521372114,0.9130859375
1899.28902831108,0.91552734375
1877.02357642828,0.91796875
1852.17525955531,0.92041015625
1824.94684308263,0.9228515625
1795.57638494594,0.92529296875
1764.33585893758,0.927734375
1731.52951385536,0.93017578125
1697.49201460079,0.9326171875
1662.58641426175,0.93505859375
1627.20200703301,0.9375
1591.75211054975,0.93994140625
1556.6718229265,0.9423828125
1522.41579468212,0.94482421875
1489.45604903445,0.947265625
1458.27987607616,0.94970703125
1429.38781745087,0.9521484375
1403.29174872587,0.95458984375
1380.51305711413,0.95703125
1361.58090294171,0.95947265625
1347.03054468536,0.9619140625
1337.40169988278,0.96435546875
1333.23690807093,0.966796875
1335.07985740202,0.96923828125
1343.47363392811,0.9716796875
1358.95885186413,0.97412109375
1382.07162449363,0.9765625
1413.34133874973,0.97900390625
1453.2882017895,0.9814453125
1502.42053491604,0.98388671875
1561.2317987552,0.986328125
1630.19734337756,0.98876953125
1709.7708877353,0.9912109375
1800.38074399614,0.99365234375
1902.42581371588,0.99609375
2016.27139390781,0.99853515625
2142.24484155986,1.0009765625
2280.63115465508,1.00341796875
2431.66853594094,1.005859375
2595.54401227953,1.00830078125
2772.38918716207,1.0107421875
2962.2762067098,1.01318359375
3165.21402009982,1.015625
3381.14501380111,1.01806640625
3609.94209530614,1.0205078125
3851.40629628186,1.02294921875
4105.26495738801,1.025390625
4371.1705476232,1.02783203125
4648.70016021149,1.0302734375
4937.355715024,1.03271484375
5236.56488466436,1.03515625
5545.68274797448,1.03759765625
5863.9941611918,1.0400390625
6190.71682366245,1.04248046875
6525.00500223102,1.044921875
6865.9538665098,1.04736328125
7212.60437647617,1.0498046875
7563.94865451677,1.05224609375
7918.93576635403,1.0546875
8276.47782942673,1.05712890625
8635.45636337908,1.0595703125
8994.72879541312,1.06201171875
9353.13503339966,1.064453125
9709.50402178843,1.06689453125
10062.6601994288,1.0693359375
10411.429784274,1.07177734375
10754.6468174221,1.07421875
11091.1589078273,1.07666015625
11419.8326290531,1.0791015625
11739.5585303496,1.08154296875
12049.255735833,1.083984375
12347.876117307,1.08642578125
12634.4080379831,1.0888671875
12907.8796757077,1.09130859375
13167.3619449884,1.09375
13411.9710468326,1.09619140625
13640.870683907,1.0986328125
13853.2739855564,1.10107421875
14048.4451925887,1.103515625
14225.7011552729,1.10595703125
14384.4126996103,1.1083984375
14524.0059165522,1.11083984375
14643.9634264444,1.11328125
14743.8256666352,1.11572265625
14823.1922439731,1.1181640625
14881.7233860126,1.12060546875
14919.1415153313,1.123046875
14935.2329607036,1.12548828125
14929.8498072498,1.1279296875
14902.9118754304,1.13037109375
14854.4088062185,1.1328125
14784.4022173379,1.13525390625
14693.0278834847,1.1376953125
14580.497882315,1.14013671875
14447.1026380678,1.142578125
14293.2127863245,1.14501953125
14119.2807769011,1.1474609375
13925.8421274904,1.14990234375
13713.5162386381,1.15234375
13483.0066810954,1.15478515625
13235.1008696472,1.1572265625
12970.6690431785,1.15966796875
12690.6624789762,1.162109375
12396.1108799402,1.16455078125
12088.1188863157,1.1669921875
11767.8616784967,1.16943359375
11436.579654077,1.171875
11095.5721802711,1.17431640625
10746.1904416824,1.1767578125
10389.8294227155,1.17919921875
10027.9190832472,1.181640625
9661.91480501681,1.18408203125
9293.28720409894,1.1865234375
8923.51142132245,1.18896484375
8554.05601718858,1.19140625
8186.37161031913,1.19384765625
7821.87940841232,1.1962890625
7461.95978782228,1.19873046875
7107.94108200302,1.201171875
6761.08874003892,1.20361328125
6422.59501426197,1.2060546875
6093.56933055332,1.20849609375
5775.02948643758,1.2109375
5467.89381067256,1.21337890625
5172.97440394959,1.2158203125
4890.97156384976,1.21826171875
4622.46947869648,1.220703125
4367.93325480033,1.22314453125
4127.70732023169,1.2255859375
3902.01522612861,1.22802734375
3690.96084410809,1.23046875
3494.53093605512,1.23291015625
3312.59905085869,1.2353515625
3144.93068197027,1.23779296875
2991.18960036675,1.240234375
2850.94525995844,1.24267578125
2723.68115699556,1.2451171875
2608.80401184779,1.24755859375
2505.65363085467,1.25
2413.51329791106,1.25244140625
2331.6205401389,1.2548828125
2259.17810942796,1.25732421875
2195.36502176914,1.259765625
2139.34749906907,1.26220703125
2090.28966339026,1.2646484375
2047.36384112983,1.26708984375
2009.76034432043,1.26953125
1976.69660776502,1.27197265625
1947.42557383735,1.2744140625
1921.24323120881,1.27685546875
1897.49522920807,1.279296875
1875.58250568507,1.28173828125
1854.96588284321,1.2841796875
1835.16960223656,1.28662109375
1815.78378672965,1.2890625
1796.4658334305,1.29150390625
1776.94075719644,1.2939453125
1757.00051906477,1.29638671875
1736.50238768787,1.298828125
1715.36639439321,1.30126953125
1693.57195370729,1.3037109375
1671.15373096941,1.30615234375
1648.19684693495,1.30859375
1624.83151596812,1.31103515625
1601.22721952031,1.3134765625
1577.58652006777,1.31591796875
1554.13862255255,1.318359375
1531.13279066139,1.32080078125
1508.83172403405,1.3232421875
1487.50499977754,1.32568359375
1467.42267755173,1.328125
1448.84916207393,1.33056640625
1432.03741026528,1.3330078125
1417.22356254317,1.33544921875
1404.62206906973,1.337890625
1394.42137223017,1.34033203125
1386.78019637097,1.3427734375
1381.82448502507,1.34521484375
1379.64501463937,1.34765625
1380.29570235813,1.35009765625
1383.79261386604,1.3525390625
1390.11366582345,1.35498046875
1399.19900620092,1.357421875
1410.95204500999,1.35986328125
1425.24109769761,1.3623046875
1441.9015939854,1.36474609375
1460.73879634874,1.3671875
1481.53096478811,1.36962890625
1504.03289818208,1.3720703125
1527.97977744321,1.37451171875
1553.09123202451,1.376953125
1579.07554912039,1.37939453125
1605.63394422414,1.3818359375
1632.46481256664,1.38427734375
1659.26788336302,1.38671875
1685.74820269675,1.38916015625
1711.61987620582,1.3916015625
1736.60950940046,1.39404296875
1760.4592913038,1.396484375
1782.92967600267,1.39892578125
1803.80162643573,1.4013671875
1822.87839511666,1.40380859375
1839.98682725875,1.40625
1854.97818268732,1.40869140625
1867.72848374347,1.4111328125
1878.13840684112,1.41357421875
1886.13274518716,1.416015625
1891.65947917402,1.41845703125
1894.68849888483,1.4208984375
1895.21002981809,1.42333984375
1893.2328181804,1.42578125
1888.78213578356,1.42822265625
1881.89766663308,1.4306640625
1872.6313376666,1.43310546875
1861.04515479875,1.435546875
1847.20910250518,1.43798828125
1831.19916073127,1.4404296875
1813.0954870813,1.44287109375
1792.98080521302,1.4453125
1770.93903234666,1.44775390625
1747.05417004041,1.4501953125
1721.409473152,1.45263671875
1694.08690247697,1.455078125
1665.16685721085,1.45751953125
1634.72817440492,1.4599609375
1602.8483742378,1.46240234375
1569.60412245327,1.46484375
1535.07187493378,1.46728515625
1499.32866426694,1.4697265625
1462.45298445872,1.47216796875
1424.52572774186,1.474609375
1385.63112676531,1.47705078125
1345.85765632334,1.4794921875
1305.29885113505,1.48193359375
1264.05399991367,1.484375
1222.22868092331,1.48681640625
1179.93511022509,1.4892578125
1137.29228064804,1.49169921875
1094.42587694377,1.494140625
1051.46796034149,1.49658203125
1008.55642354972,1.4990234375
965.834224892734,1.50146484375
923.448417473749,1.50390625
881.548995794496,1.50634765625
840.287587927676,1.5087890625
799.816025966775,1.51123046875
760.284830935307,1.513671875
721.841650537173,1.51611328125
684.629689028274,1.5185546875
648.786168089385,1.52099609375
614.440855929055,1.5234375
581.714699032343,1.52587890625
550.718587124426,1.5283203125
521.552277198268,1.53076171875
494.303497049856,1.533203125
469.047242879857,1.53564453125
445.845279375054,1.5380859375
424.745844498523,1.54052734375
405.783555211374,1.54296875
388.97950472613,1.54541015625
374.341536837958,1.5478515625
361.864678555055,1.55029296875
351.531708782377,1.552734375
343.313838297868,1.55517578125
337.171474753659,1.5576171875
333.055045954419,1.56005859375
330.90585519009,1.5625
330.656943873227,1.56494140625
332.233939060447,1.5673828125
335.555866501906,1.56982421875
340.535913516592,1.572265625
347.082130070221,1.57470703125
355.098060760626,1.5771484375
364.483304811354,1.57958984375
375.134005458407,1.58203125
386.943274116812,1.58447265625
399.801558277043,1.5869140625
413.596965070468,1.58935546875
428.215554747854,1.591796875
443.541619853495,1.59423828125
459.457966599916,1.5966796875
475.846214836614,1.59912109375
492.587132076337,1.6015625
509.561015341006,1.60400390625
526.648132193077,1.6064453125
543.729229329227,1.60888671875
560.686113656457,1.611328125
577.402306986978,1.61376953125
593.763771530447,1.6162109375
609.659699388321,1.61865234375
624.983355423127,1.62109375
639.632959336906,1.62353515625
653.512589687716,1.6259765625
666.533090024225,1.62841796875
678.612955428036,1.630859375
689.679176599326,1.63330078125
699.668018254194,1.6357421875
708.525709044167,1.63818359375
716.209021452684,1.640625
722.685722134892,1.64306640625
727.93487588383,1.6455078125
731.946989741485,1.64794921875
734.723987620059,1.650390625
736.279010032464,1.65283203125
736.63603801478,1.6552734375
735.829344912328,1.65771484375
733.902784248104,1.66015625
730.908926252691,1.66259765625
726.908059670924,1.6650390625
721.967079046991,1.66748046875
716.158280716316,1.669921875
709.558093109059,1.67236328125
702.245768627605,1.6748046875
694.302065254089,1.67724609375
685.807946153733,1.6796875
676.843324870359,1.68212890625
667.485882290987,1.6845703125
657.809979438926,1.68701171875
647.885687411666,1.689453125
637.777952501677,1.69189453125
627.545910829597,1.6943359375
617.242362795998,1.69677734375
606.913413442202,1.69921875
596.5982805278,1.70166015625
586.329267906229,1.7041015625
576.131897728984,1.70654296875
566.02519124355,1.708984375
556.022084568279,1.71142578125
546.129962912772,1.7138671875
536.351294331976,1.71630859375
526.684342305144,1.71875
517.123935247053,1.72119140625
507.662270499511,1.7236328125
498.289730408392,1.72607421875
488.995688739902,1.728515625
479.769286887972,1.73095703125
470.600161016962,1.7333984375
461.479103402634,1.73583984375
452.398643703099,1.73828125
443.353538626751,1.74072265625
434.341161379515,1.7431640625
425.361785281256,1.74560546875
416.418758955226,1.748046875
407.518573433515,1.75048828125
398.670824310533,1.7529296875
389.888074649021,1.75537109375
381.18562664212,1.7578125
372.581212014552,1.76025390625
364.094612771687,1.7626953125
355.747225154422,1.76513671875
347.561580519439,1.767578125
339.560837338667,1.77001953125
331.768258609131,1.7724609375
324.206688704664,1.77490234375
316.898043111928,1.77734375
309.86282360929,1.77978515625
303.119670307795,1.7822265625
296.684960621954,1.78466796875
290.572463719375,1.787109375
284.793057358473,1.78955078125
279.354512307701,1.7919921875
274.261347791625,1.79443359375
269.5147596695,1.796875
265.112621358166,1.79931640625
261.049555896466,1.8017578125
257.31707604188,1.80419921875
253.903787916018,1.806640625
250.79565249373,1.80908203125
247.976298175973,1.8115234375
245.427376810121,1.81396484375
243.128954829894,1.81640625
241.059930683697,1.81884765625
239.198469404834,1.8212890625
237.522445046748,1.82373046875
236.00988175573,1.826171875
234.639384474709,1.82861328125
233.390550655321,1.8310546875
232.244354890182,1.83349609375
231.183499050615,1.8359375
230.192721312971,1.83837890625
229.25905836402,1.8408203125
228.372056076291,1.84326171875
227.523925020288,1.845703125
226.709638313784,1.84814453125
225.926970479416,1.8505859375
225.176477170326,1.85302734375
224.461416808672,1.85546875
223.787616342019,1.85791015625
223.163284436285,1.8603515625
222.59877646955,1.86279296875
222.106316647706,1.865234375
221.69968341063,1.86767578125
221.393865017764,1.8701171875
221.204692778263,1.87255859375
221.148459809046,1.875
221.241533453223,1.87744140625
221.499969563925,1.8798828125
221.939136750582,1.88232421875
222.573358396826,1.884765625
223.41557979599,1.88720703125
224.477067120767,1.8896484375
225.767144161684,1.89208984375
227.292971851933,1.89453125
229.059374565632,1.89697265625
231.068716057266,1.8994140625
233.320826729495,1.90185546875
235.812982704334,1.904296875
238.539935959452,1.90673828125
241.493993608197,1.9091796875
244.665143279367,1.91162109375
248.041220519699,1.9140625
251.608113225163,1.91650390625
255.3499973299,1.9189453125
259.249597363527,1.92138671875
263.288465043598,1.923828125
267.447268810189,1.92626953125
271.706087138743,1.9287109375
276.044698584519,1.93115234375
280.442861811334,1.93359375
284.880579327344,1.93603515625
289.338339275289,1.9384765625
293.797330383657,1.94091796875
298.23962605463,1.943359375
302.648334517791,1.94580078125
307.007712986817,1.9482421875
311.303244790181,1.95068359375
315.521679476629,1.953125
319.651036893182,1.95556640625
323.680577170728,1.9580078125
327.600739405484,1.96044921875
331.403052572729,1.962890625
335.080022834892,1.96533203125
338.625001896401,1.9677734375
342.032041404125,1.97021484375
345.295738590985,1.97265625
348.411078412052,1.97509765625
351.373277332288,1.9775390625
354.177633702061,1.97998046875
356.81938931339,1.982421875
359.293606281829,1.98486328125
361.595062864175,1.9873046875
363.718171219747,1.98974609375
365.656919473416,1.9921875
367.404839761978,1.99462890625
368.955003261743,1.9970703125
370.300042522857,1.99951171875
371.432200791769,2.001953125
372.343407401858,2.00439453125
373.025377765741,2.0068359375
373.469736020255,2.00927734375
373.668157963011,2.01171875
373.61253158117,2.01416015625
373.295132209326,2.0166015625
372.708809162384,2.01904296875
371.847180566944,2.021484375
370.704833055116,2.02392578125
369.277522980649,2.0263671875
367.562375860583,2.02880859375
365.558080827697,2.03125
363.265076991301,2.03369140625
360.685728738301,2.0361328125
357.824487155636,2.03857421875
354.688034913276,2.041015625
351.285412109123,2.04345703125
347.628120740651,2.0458984375
343.730205631371,2.04833984375
339.608309803806,2.05078125
335.281702456445,2.05322265625
330.77227787343,2.0556640625
326.104523777178,2.05810546875
321.305457830924,2.060546875
316.404531216258,2.06298828125
311.433498455999,2.0654296875
306.426252930798,2.06787109375
301.418627853671,2.0703125
296.448162823925,2.07275390625
291.553836483094,2.0751953125
286.77576624103,2.07763671875
282.154876528768,2.080078125
277.732537562586,2.08251953125
273.550177164809,2.0849609375
269.648868773101,2.08740234375
266.068899370833,2.08984375
262.849321673954,2.09228515625
260.027495500257,2.0947265625
257.638623809238,2.09716796875
255.715289417787,2.099609375
254.286998851289,2.10205078125
253.379740163566,2.1044921875
253.015561835331,2.10693359375
253.212180023226,2.109375
253.9826214655,2.11181640625
255.334909243656,2.1142578125
257.271798342234,2.11669921875
259.790567534871,2.119140625
262.882873551178,2.12158203125
266.534672746838,2.1240234375
270.72621461415,2.12646484375
275.432110441768,2.12890625
280.621479274585,2.13134765625
286.25817205619,2.1337890625
292.30107347914,2.13623046875
298.704479648746,2.138671875
305.418548213051,2.14111328125
312.389816157013,2.1435546875
319.56177903593,2.14599609375
326.87552406634,2.1484375
334.270408236498,2.15087890625
341.684771476729,2.1533203125
349.056673974326,2.15576171875
356.324645957389,2.158203125
363.428437732357,2.16064453125
370.309757461995,2.1630859375
376.912984129625,2.16552734375
383.185843361261,2.16796875
389.080034272824,2.17041015625
394.551796271343,2.1728515625
399.562405756169,2.17529296875
404.078593921117,2.177734375
408.072878326928,2.18017578125
411.523802564935,2.1826171875
414.416080131125,2.18505859375
416.740640534373,2.1875
418.494577628554,2.18994140625
419.681002138653,2.1923828125
420.308802297287,2.19482421875
420.392318371828,2.197265625
419.95093859641,2.19970703125
419.008625583413,2.2021484375
417.59338363499,2.20458984375
415.736678472339,2.20703125
413.47282171968,2.20947265625
410.838333000611,2.2119140625
407.871292713069,2.21435546875
404.610698441107,2.216796875
401.095837541261,2.21923828125
397.365687721144,2.2216796875
393.458356429359,2.22412109375
389.410568628253,2.2265625
385.257211060189,2.22900390625
381.030939486609,2.2314453125
376.761853623667,2.23388671875
372.47724266936,2.236328125
368.201402466703,2.23876953125
363.955523528312,2.2412109375
359.757647410571,2.24365234375
355.622687318768,2.24609375
351.562507391874,2.24853515625
347.586053895004,2.2509765625
343.699530570346,2.25341796875
339.906609686592,2.255859375
336.208669897617,2.25830078125
332.605051878941,2.2607421875
329.093322852352,2.26318359375
325.669541522545,2.265625
322.328515614358,2.26806640625
319.064045086588,2.2705078125
315.869145173565,2.27294921875
312.736244627817,2.275390625
309.657355861628,2.27783203125
306.624215064497,2.2802734375
303.628391758901,2.28271484375
300.661368600389,2.28515625
297.714593483888,2.28759765625
294.779507143973,2.2900390625
291.847550395379,2.29248046875
288.910155920223,2.294921875
285.958730046256,2.29736328125
282.984630260093,2.2998046875
279.979144253206,2.30224609375
276.933476107514,2.3046875
273.838744801253,2.30712890625
270.685999572163,2.3095703125
267.466255838949,2.31201171875
264.1705543853,2.314453125
260.790045390675,2.31689453125
257.316097689959,2.3193359375
253.74043240433,2.32177734375
250.055278853558,2.32421875
246.253549480933,2.32666015625
242.329029439524,2.3291015625
238.276575542724,2.33154296875
234.092318508975,2.333984375
229.773861859926,2.33642578125
225.32047048653,2.3388671875
220.733241794378,2.34130859375
216.015252485564,2.34375
211.171674429053,2.34619140625
206.20985370598,2.3486328125
201.139347773488,2.35107421875
195.971916746418,2.353515625
190.721466018938,2.35595703125
185.403938801459,2.3583984375
180.03715859009,2.36083984375
174.640623071954,2.36328125
169.235252453031,2.36572265625
163.84309662889,2.3681640625
158.487006956676,2.37060546875
153.190279585591,2.373046875
147.976278323301,2.37548828125
142.868045822752,2.3779296875
137.887912439714,2.38037109375
133.057112414893,2.3828125
128.395417062488,2.38525390625
123.92079439476,2.3876953125
119.649104083035,2.39013671875
115.59383586159,2.392578125
111.765898442146,2.39501953125
108.173464750812,2.3974609375
104.82187786064,2.39990234375
101.713620411528,2.40234375
98.8483486297158,2.40478515625
96.2229903294738,2.4072265625
93.8319045494436,2.40966796875
91.6670987956935,2.412109375
89.7184982817208,2.41455078125
87.9742601188604,2.4169921875
86.421124161205,2.41943359375
85.0447911843544,2.421875
83.8303183078929,2.42431640625
82.762521080902,2.4267578125
81.8263714535032,2.42919921875
81.007380962302,2.431640625
80.2919588619082,2.43408203125
79.6677356278467,2.4365234375
79.123843219248,2.43896484375
78.6511446958471,2.44140625
78.2424071990691,2.44384765625
77.8924138912544,2.4462890625
77.5980121553315,2.44873046875
77.3580971408155,2.451171875
77.1735315499857,2.45361328125
77.0470043389257,2.4560546875
76.9828327109789,2.45849609375
76.9867133566472,2.4609375
77.0654302992621,2.46337890625
77.2265279002394,2.4658203125
77.477958527853,2.46826171875
77.8277150729629,2.470703125
78.2834588856071,2.47314453125
78.8521537978702,2.4755859375
79.5397166898294,2.47802734375
80.3506945540259,2.48046875
81.2879772358691,2.48291015625
82.3525539964132,2.4853515625
83.5433207911681,2.48779296875
84.8569437211828,2.490234375
86.2877825329594,2.49267578125
87.8278763678092,2.4951171875
89.4669922375947,2.49755859375
91.1927349817028,2.5
92.9907157884567,2.50244140625
94.8447747897751,2.5048828125
96.7372518042694,2.50732421875
98.6492980499105,2.509765625
100.561220606186,2.51220703125
102.452850603754,2.5146484375
104.303925576319,2.51708984375
106.094476136282,2.51953125
107.805207136099,2.52197265625
109.417863746865,2.5244140625
110.915573412119,2.52685546875
112.28315539901,2.529296875
113.507390644817,2.53173828125
114.577245752963,2.5341796875
115.484046293072,2.53662109375
116.221595964861,2.5390625
116.786239654215,2.54150390625
117.176869899131,2.5439453125
117.394877751441,2.54638671875
117.444050426804,2.548828125
117.330419442942,2.55126953125
117.062064120593,2.5537109375
116.648876334332,2.55615234375
116.102293227537,2.55859375
115.435005229952,2.56103515625
114.66064712628,2.5634765625
113.793480115306,2.56591796875
112.848072772935,2.568359375
111.838988597129,2.57080078125
110.780487381601,2.5732421875
109.686247057008,2.57568359375
108.569111876446,2.578125
107.44087193287,2.58056640625
106.312078009008,2.5830078125
105.19189470634,2.58544921875
104.087993710368,2.587890625
103.006487956217,2.59033203125
101.951906391496,2.5927734375
100.927208020763,2.59521484375
99.9338329829129,2.59765625
98.9717875815791,2.60009765625
98.0397594770388,2.6025390625
97.1352586701168,2.60498046875
96.254779473425,2.607421875
95.3939783778698,2.60986328125
94.5478625830656,2.6123046875
93.710983965309,2.61474609375
92.8776333983669,2.6171875
92.0420306093515,2.61962890625
91.1985051302582,2.6220703125
90.3416643788549,2.62451171875
89.466545452279,2.626953125
88.568747823576,2.62939453125
87.6445447756625,2.6318359375
86.6909720691091,2.63427734375
85.7058930007239,2.63671875
84.6880396513835,2.63916015625
83.6370307277918,2.6416015625
82.5533669597437,2.64404296875
81.4384055102803,2.646484375
80.2943152815238,2.64892578125
79.1240153473477,2.6513671875
77.9310990112738,2.65380859375
76.7197461726305,2.65625
75.4946267869412,2.65869140625
74.2607982308966,2.6611328125
73.0235993331517,2.66357421875
71.7885437163663,2.666015625
70.5612149214114,2.66845703125
69.3471655606292,2.6708984375
68.1518224831473,2.67333984375
66.9803996416038,2.67578125
65.8378200362862,2.67822265625
64.728647789396,2.6806640625
63.6570310781744,2.68310546875
62.6266563394284,2.685546875
61.6407138571399,2.68798828125
60.701874565808,2.6904296875
59.8122776503143,2.69287109375
58.9735283025698,2.6953125
58.1867048089745,2.69775390625
57.4523739925978,2.7001953125
56.7706139207194,2.70263671875
56.1410427116386,2.705078125
55.5628522333348,2.70751953125
55.0348454786786,2.7099609375
54.555476424872,2.71240234375
54.122891235566,2.71484375
53.7349697391818,2.71728515625
53.3893662126481,2.7197265625
53.0835486122029,2.72216796875
52.814835518177,2.724609375
52.5804301950015,2.72705078125
52.377451307259,2.7294921875
52.2029599739727,2.73193359375
52.0539829831678,2.734375
51.9275321239893,2.73681640625
51.8206197216097,2.7392578125
51.7302705783315,2.74169921875
51.6535306305421,2.744140625
51.5874727237106,2.74658203125
51.5291999848662,2.7490234375
51.475847332831,2.75146484375
51.4245817099256,2.75390625
51.3726016444234,2.75634765625
51.3171367603913,2.7587890625
51.2554478408059,2.76123046875
51.1848280213218,2.763671875
51.102605646575,2.76611328125
51.0061492593533,2.7685546875
50.8928751168587,2.77099609375
50.7602575391662,2.7734375
50.6058422949713,2.77587890625
50.4272631210205,2.7783203125
50.2222613567991,2.78076171875
49.9887085578997,2.783203125
49.7246318329424,2.78564453125
49.4282415330282,2.7880859375
49.0979608126009,2.79052734375
48.7324564793905,2.79296875
48.3306704617575,2.79541015625
47.8918511471497,2.7978515625
47.4155837879419,2.80029296875
46.9018191330027,2.802734375
46.3508994265209,2.80517578125
45.7635809213083,2.8076171875
45.1410520826228,2.81005859375
44.4849467106043,2.8125
43.7973512841998,2.81494140625
43.0808059257427,2.8173828125
42.3382985013339,2.81982421875
41.5732515054439,2.822265625
40.7895015257186,2.82470703125
39.9912712423126,2.8271484375
39.1831340814672,2.82958984375
38.3699718110885,2.83203125
37.5569255326916,2.83447265625
36.7493406846146,2.8369140625
35.9527068217032,2.83935546875
35.1725930724827,2.841796875
34.4145802924293,2.84423828125
33.684191027936,2.8466796875
32.9868184771433,2.84912109375
32.3276556788159,2.8515625
31.7116261774296,2.85400390625
31.1433174009216,2.8564453125
30.6269179472396,2.85888671875
30.1661599078265,2.861328125
29.7642672620903,2.86376953125
29.4239112592008,2.8662109375
29.1471735651553,2.86865234375
28.9355177976078,2.87109375
28.7897699024271,2.87353515625
28.7101076487118,2.8759765625
28.6960593375626,2.87841796875
28.7465116388808,2.880859375
28.8597262943296,2.88330078125
29.0333652576785,2.8857421875
29.2645236899618,2.88818359375
29.5497700897922,2.890625
29.8851927217062,2.89306640625
30.2664514099645,2.8955078125
30.6888336934885,2.89794921875
31.1473142905546,2.900390625
31.6366167998199,2.90283203125
32.1512765667947,2.9052734375
32.6857036709548,2.90771484375
33.2342450366804,2.91015625
33.7912447389071,2.91259765625
34.3511016591793,2.9150390625
34.9083237467621,2.91748046875
35.4575782493658,2.919921875
35.9937373955772,2.92236328125
36.5119191328749,2.9248046875
37.0075226478902,2.92724609375
37.4762585162057,2.9296875
37.9141734446156,2.93212890625
38.3176696768429,2.9345703125
38.6835192320424,2.93701171875
39.0088732322432,2.939453125
39.2912666488768,2.94189453125
39.5286188587882,2.9443359375
39.7192304462019,2.94677734375
39.861776718941,2.94921875
39.9552984251291,2.95166015625
39.9991901612983,2.9541015625
39.9931869552388,2.95654296875
39.9373494882326,2.958984375
39.8320483928946,2.96142578125
39.6779480261402,2.9638671875
39.475990073375,2.96630859375
39.2273772913914,2.96875
38.9335576451851,2.97119140625
38.5962090394136,2.9736328125
38.2172247898885,2.97607421875
37.7986999255262,2.978515625
37.3429183577368,2.98095703125
36.8523409032551,2.9833984375
36.329594098788,2.98583984375
35.7774597022877,2.98828125
35.1988647367906,2.99072265625
34.5968718991159,2.9931640625
33.9746701277224,2.99560546875
33.3355651020841,2.998046875
32.6829694303512,3.00048828125
32.0203922731176,3.0029296875
31.3514281490168,3.00537109375
30.6797446728311,3.0078125
30.0090689889285,3.01025390625
29.34317268224,3.0126953125
28.6858549756305,3.01513671875
28.040924056327,3.017578125
27.412176414831,3.02001953125
26.8033741271119,3.0224609375
26.218220064381,3.02490234375
25.6603310736831,3.02734375
25.133209236091,3.02978515625
24.64021137638,3.0322265625
24.1845170674574,3.03466796875
23.7690954430962,3.037109375
23.39667120206,3.03955078125
23.0696902537571,3.0419921875
22.790285518252,3.04443359375
22.560243449853,3.046875
22.3809719016128,3.04931640625
22.2534699860056,3.0517578125
22.1783006129372,3.05419921875
22.1555663984354,3.056640625
22.1848896344163,3.05908203125
22.2653969906601,3.0615234375
22.3957095837771,3.06396484375
22.5739389940567,3.06640625
22.7976897397503,3.06884765625
23.0640686300251,3.0712890625
23.369701313549,3.07373046875
23.7107562209406,3.076171875
24.0829759681063,3.07861328125
24.4817161462373,3.0810546875
24.9019912757855,3.08349609375
25.338527549293,3.0859375
25.7858218349634,3.08837890625
26.2382062630135,3.0908203125
26.6899175738948,3.09326171875
27.1351702751518,3.095703125
27.5682325356757,3.09814453125
27.9835036457967,3.1005859375
28.3755917921803,3.10302734375
28.7393908405103,3.10546875
29.070154788661,3.10791015625
29.3635685500567,3.1103515625
29.6158137521908,3.11279296875
29.8236282890391,3.115234375
29.9843584480158,3.11767578125
30.0960025409289,3.1201171875
30.1572451023859,3.12255859375
30.1674808756473,3.125
30.1268279820557,3.12744140625
30.0361298621551,3.1298828125
29.8969457804433,3.13232421875
29.7115298969631,3.134765625
29.4827991229753,3.13720703125
29.2142901900703,3.1396484375
28.9101065675374,3.14208984375
28.5748560570193,3.14453125
28.2135800721587,3.14697265625
27.8316757700924,3.1494140625
27.4348123378183,3.15185546875
27.0288428466912,3.154296875
26.619713170296,3.15673828125
26.2133695130636,3.1591796875
25.8156661183196,3.16162109375
25.4322747147594,3.1640625
25.0685972201813,3.16650390625
24.7296831518571,3.1689453125
24.4201530960474,3.17138671875
24.1441294673333,3.173828125
23.9051756445927,3.17626953125
23.7062444079996,3.1787109375
23.5496364241148,3.18115234375
23.4369693379253,3.18359375
23.3691578357029,3.18603515625
23.3464048449229,3.1884765625
23.3682038412827,3.19091796875
23.4333520420037,3.193359375
23.5399740827403,3.19580078125
23.6855556058974,3.1982421875
23.8669860338969,3.20068359375
24.0806096644605,3.203125
24.3222841082747,3.20556640625
24.5874449940055,3.2080078125
24.871175792534,3.21044921875
25.1682815619487,3.212890625
25.4733653872828,3.21533203125
25.7809062837169,3.2177734375
26.0853373480858,3.22021484375
26.3811229797448,3.22265625
26.6628340465387,3.22509765625
26.9252199428792,3.2275390625
27.1632765726756,3.22998046875
27.3723093877972,3.232421875
27.5479907205364,3.23486328125
27.6864107637731,3.2373046875
27.7841216728579,3.23974609375
27.8381743862873,3.2421875
27.8461478858699,3.24462890625
27.8061707391735,3.2470703125
27.7169348857378,3.24951171875
27.577701742121,3.251953125
27.3883008078352,3.25439453125
27.1491210533552,3.2568359375
26.8610954616021,3.25927734375
26.5256791747875,3.26171875
26.1448217686411,3.26416015625
25.7209342354262,3.2666015625
25.2568513055502,3.26904296875
24.7557897749506,3.271484375
24.2213035318997,3.27392578125
23.6572359926468,3.2763671875
23.0676706607898,3.27880859375
22.4568805208974,3.28125
21.8292769632369,3.28369140625
21.1893589141352,3.2861328125
20.5416628161925,3.28857421875
19.8907140650026,3.291015625
19.2409804649918,3.29345703125
18.5968282172537,3.2958984375
17.9624808976546,3.29833984375
17.3419818248482,3.30078125
16.7391601560135,3.30322265625
16.1576009839643,3.3056640625
15.6006196436418,3.30810546875
15.0712403697225,3.310546875
14.572179381033,3.31298828125
14.1058324024558,3.3154296875
13.6742665718942,3.31787109375
13.2792166194015,3.3203125
12.9220851485513,3.32275390625
12.6039467972379,3.3251953125
12.3255560070354,3.32763671875
12.0873580876023,3.330078125
11.8895032259619,3.33251953125
11.7318630602578,3.3349609375
11.6140494141746,3.33740234375
11.5354347718872,3.33984375
11.4951740643545,3.34228515625
11.4922273360464,3.3447265625
11.5253828667547,3.34716796875
11.5932803358168,3.349609375
11.6944336355924,3.35205078125
11.827252966973,3.3544921875
11.9900658815771,3.35693359375
12.1811369724646,3.359375
12.3986859569826,3.36181640625
12.6409039409603,3.3642578125
12.9059677020076,3.36669921875
13.1920518802558,3.369140625
13.4973390165349,3.37158203125
13.8200274297282,3.3740234375
14.1583369759093,3.37646484375
14.510512780875,3.37890625
14.8748270838804,3.38134765625
15.2495793729161,3.3837890625
15.6330950298456,3.38623046875
16.0237227364631,3.388671875
16.4198309193597,3.39111328125
16.8198035318104,3.3935546875
17.2220354843855,3.39599609375
17.6249280422252,3.3984375
18.0268845058134,3.40087890625
18.4263064835684,3.4033203125
18.8215910487296,3.40576171875
19.2111290501331,3.408203125
19.5933048168849,3.41064453125
19.9664974611842,3.4130859375
20.3290839422602,3.41552734375
20.6794440083268,3.41796875
21.015967083492,3.42041015625
21.3370611136699,3.4228515625
21.641163330759,3.42529296875
21.9267528388425,3.427734375
22.1923648710338,3.43017578125
22.4366065121225,3.4326171875
22.6581736315176,3.43505859375
22.8558687243823,3.4375
23.0286193174326,3.43994140625
23.1754965607816,3.4423828125
23.295733599405,3.44482421875
23.3887432982286,3.447265625
23.4541348842249,3.44970703125
23.4917290678582,3.4521484375
23.5015712151391,3.45458984375
23.4839421606518,3.45703125
23.4393662811694,3.45947265625
23.3686164886362,3.4619140625
23.2727158498662,3.46435546875
23.1529355975649,3.466796875
23.0107893622454,3.46923828125
22.8480235260847,3.4716796875
22.6666036763726,3.47412109375
22.4686972163045,3.4765625
22.256652272805,3.47900390625
22.0329731229002,3.4814453125
21.8002924400334,3.48388671875
21.5613407376411,3.486328125
21.3189134573931,3.48876953125
21.0758362118543,3.4912109375
20.8349287442746,3.49365234375
20.5989682101891,3.49609375
20.3706524152068,3.49853515625
20.1525636597417,3.5009765625
19.9471338437705,3.50341796875
19.7566114725763,3.505859375
19.5830311778333,3.50830078125
19.4281863276397,3.5107421875
19.2936052449095,3.51318359375
19.1805314869706,3.515625
19.0899085616873,3.51806640625
19.0223693686313,3.5205078125
18.9782305597816,3.52294921875
18.9574919150897,3.525390625
18.9598407264099,3.52783203125
18.984661081162,3.5302734375
19.031047837195,3.53271484375
19.0978249850452,3.53515625
19.1835680055009,3.53759765625
19.2866297512187,3.5400390625
19.4051693130286,3.54248046875
19.5371832761372,3.544921875
19.6805387299855,3.54736328125
19.8330073689837,3.5498046875
19.992300010253,3.55224609375
20.1561008589926,3.5546875
20.3221008718861,3.55712890625
20.4880296033904,3.5595703125
20.6516849677818,3.56201171875
20.8109604100771,3.564453125
20.9638690497474,3.56689453125
21.108564440559,3.5693359375
21.2433576758261,3.57177734375
21.3667306585931,3.57421875
21.4773454484914,3.57666015625
21.5740496889345,3.5791015625
21.6558782076853,3.58154296875
21.7220509685292,3.583984375
21.7719676298592,3.58642578125
21.8051990356853,3.5888671875
21.8214760244434,3.59130859375
21.8206759897775,3.59375
21.8028076643278,3.59619140625
21.7679946218729,3.5986328125
21.716458004703,3.60107421875
21.6484989818773,3.603515625
21.5644814304152,3.60595703125
21.46481530611,3.6083984375
21.3499411344404,3.61083984375
21.2203160061103,3.61328125
21.0764014073857,3.61572265625
20.918653154103,3.6181640625
20.7475136315865,3.62060546875
20.5634064724194,3.623046875
20.3667337317912,3.62548828125
20.1578755477217,3.6279296875
19.9371922025647,3.63037109375
19.7050284344474,3.6328125
19.4617197842907,3.63525390625
19.2076007071983,3.6376953125
18.9430141276087,3.64013671875
18.6683220767845,3.642578125
18.3839170199232,3.64501953125
18.0902334591173,3.6474609375
17.7877593881063,3.64990234375
17.4770471754896,3.65234375
17.1587234648722,3.65478515625
16.8334977030563,3.6572265625
16.5021689404261,3.65966796875
16.1656305903826,3.662109375
15.8248728861509,3.66455078125
15.4809828323209,3.6669921875
15.1351415137447,3.66943359375
14.7886186943589,3.671875
14.4427647114241,3.67431640625
14.0989997447778,3.6767578125
13.7588006140991,3.67919921875
13.4236853279642,3.681640625
13.0951956747367,3.68408203125
12.7748782052482,3.6865234375
12.4642640090735,3.68896484375
12.1648477284326,3.69140625
11.8780662850326,3.69384765625
11.6052778144172,3.6962890625
11.3477413088523,3.69873046875
11.1065974630094,3.701171875
10.8828511966183,3.70361328125
10.6773562951672,3.7060546875
10.4908025642756,3.70849609375
10.3237058366113,3.7109375
10.1764011035513,3.71337890625
10.0490389689002,3.7158203125
9.94158554086645,3.71826171875
9.85382579335004,3.720703125
9.7853703407863,3.72314453125
9.73566548475376,3.7255859375
9.70400630775937,3.72802734375
9.68955251246419,3.73046875
9.69134663534588,3.73291015625
9.70833420447701,3.7353515625
9.73938536346762,3.73779296875
9.78331744910092,3.740234375
9.83891798979926,3.74267578125
9.9049675863783,3.7451171875
9.98026214571936,3.74755859375
10.0636339616752,3.75
10.153971174946,3.75244140625
10.2502351936059,3.7548828125
10.3514757168161,3.75732421875
10.4568430740893,3.759765625
10.5655976690581,3.76220703125
10.6771163976342,3.7646484375
10.7908959931901,3.76708984375
10.9065533334147,3.76953125
11.0238228222605,3.77197265625
11.1425510335938,3.7744140625
11.2626888686227,3.77685546875
11.3842815350866,3.779296875
11.5074567010595,3.78173828125
11.6324112089814,3.7841796875
11.7593967555049,3.78662109375
11.8887049497711,3.7890625
12.0206521570201,3.79150390625
12.155564516697,3.7939453125
12.2937634954886,3.79638671875
12.4355522974501,3.798828125
12.5812034072607,3.80126953125
12.7309474906028,3.8037109375
12.8849638197704,3.80615234375
13.043372335003,3.80859375
13.2062273948308,3.81103515625
13.3735132139141,3.8134765625
13.5451409363182,3.81591796875
13.7209472474879,3.818359375
13.9006943907058,3.82080078125
14.084071424512,3.8232421875
14.2706965370856,3.82568359375
14.4601202221883,3.828125
14.6518291188576,3.83056640625
14.8452503231543,3.8330078125
15.0397559941479,3.83544921875
15.2346680969156,3.837890625
15.4292631513583,3.84033203125
15.6227768856688,3.8427734375
15.8144087257693,3.84521484375
16.0033260854056,3.84765625
16.1886684542855,3.85009765625
16.369551312229,3.8525390625
16.5450699244583,3.85498046875
16.7143030957682,3.857421875
16.8763169785308,3.85986328125
17.030169040657,3.8623046875
17.1749123044497,3.86474609375
17.3095999656444,3.8671875
17.4332904940798,3.86962890625
17.5450533037928,3.8720703125
17.6439750615891,3.87451171875
17.7291666801326,3.876953125
17.7997710153217,3.87939453125
17.8549712592491,3.8818359375
17.8939999904896,3.88427734375
17.9161488139341,3.88671875
17.9207784939346,3.88916015625
17.9073294580971,3.8916015625
17.8753325254931,3.89404296875
17.8244196930053,3.896484375
17.7543347974996,3.89892578125
17.6649438598183,3.9013671875
17.5562449093729,3.90380859375
17.4283770853423,3.90625
17.2816288119713,3.90869140625
17.1164448509133,3.9111328125
16.9334320425749,3.91357421875
16.7333635605212,3.916015625
16.5171815177194,3.91845703125
16.2859977802354,3.9208984375
16.0410928625183,3.92333984375
15.7839127982234,3.92578125
15.5160639013457,3.92822265625
15.2393053540569,3.9306640625
14.9555395799776,3.93310546875
14.6668003846734,3.935546875
14.3752388690443,3.93798828125
14.083107146156,3.9404296875
13.7927399181577,3.94287109375
13.506533997488,3.9453125
13.2269258858007,3.94775390625
12.9563675551267,3.9501953125
12.6973006087811,3.95263671875
12.4521290343996,3.955078125
12.2231907980199,3.95751953125
12.0127285659404,3.9599609375
11.8228598795993,3.96240234375
11.6555471471537,3.96484375
11.5125678528051,3.96728515625
11.3954854200695,3.9697265625
11.3056211967989,3.97216796875
11.2440280563922,3.974609375
11.2114661297865,3.97705078125
11.2083811949496,3.9794921875
11.2348862532443,3.98193359375
11.2907468138044,3.984375
11.375370386776,3.98681640625
11.4878006529696,3.9892578125
11.6267167304932,3.99169921875
11.7904378980047,3.994140625
11.9769340594478,3.99658203125
12.1838421470879,3.9990234375
12.4084885593413,4.00146484375
12.6479176187944,4.00390625
12.8989259158849,4.00634765625
13.1581022772908,4.0087890625
13.4218729679526,4.01123046875
13.6865516048466,4.013671875
13.9483931324881,4.01611328125
14.2036510881069,4.0185546875
14.4486372720681,4.02099609375
14.6797828398363,4.0234375
14.8936997489759,4.02587890625
15.0872414313649,4.0283203125
15.2575615196839,4.03076171875
15.402169440524,4.033203125
15.5189816958353,4.03564453125
15.6063676908988,4.0380859375
15.6631890309497,4.04052734375
15.6888312995939,4.04296875
15.6832274491555,4.04541015625
15.6468720742252,4.0478515625
15.5808260023782,4.05029296875
15.4867108171269,4.052734375
15.3666931238407,4.05517578125
15.2234585753599,4.0576171875
15.0601758856496,4.06005859375
14.8804512721785,4.0625
14.6882739756723,4.06494140625
14.4879537044228,4.0673828125
14.2840510344882,4.06982421875
14.0813019622574,4.072265625
13.8845379476846,4.07470703125
13.6986029013462,4.0771484375
13.5282686531769,4.07958984375
13.3781504929914,4.08203125
13.2526243910383,4.08447265625
13.155747490161,4.0869140625
13.0911834097403,4.08935546875
13.0621338164337,4.091796875
13.0712775996263,4.09423828125
13.1207188430328,4.0966796875
13.2119446113993,4.09912109375
13.3457933766443,4.1015625
13.5224346955679,4.10400390625
13.7413605263176,4.1064453125
14.0013883382872,4.10888671875
14.300675935382,4.111328125
14.6367476809063,4.11376953125
15.0065315889386,4.1162109375
15.4064065368932,4.11865234375
15.8322586615808,4.12109375
16.2795458305801,4.12353515625
16.7433689355877,4.1259765625
17.2185486374965,4.12841796875
17.6997061063657,4.130859375
18.1813462445893,4.13330078125
18.6579418590081,4.1357421875
19.124017257327,4.13818359375
19.5742297850287,4.140625
20.0034478894437,4.14306640625
20.4068243954478,4.1455078125
20.7798637996047,4.14794921875
21.1184825330927,4.150390625
21.4190613047683,4.15283203125
21.6784888101949,4.1552734375
21.8941962762023,4.15771484375
22.0641824992995,4.16015625
22.1870292257649,4.16259765625
22.2619069073764,4.1650390625
22.2885710456486,4.16748046875
22.2673495054825,4.169921875
22.1991213331501,4.17236328125
22.0852877507352,4.1748046875
21.9277361172701,4.17724609375
21.7287977441207,4.1796875
21.4912005274479,4.18212890625
21.2180174132092,4.1845703125
20.912611740022,4.18701171875
20.578580512754,4.189453125
20.2196966458214,4.19189453125
19.8398511812605,4.1943359375
19.4429964344341,4.19677734375
19.0330909518616,4.19921875
18.614047083479,4.20166015625
18.1896818782224,4.2041015625
17.7636719098945,4.20654296875
17.3395125325605,4.208984375
16.9204819539904,4.21142578125
16.509610404573,4.2138671875
16.1096545701906,4.21630859375
15.7230773530806,4.21875
15.3520329267897,4.22119140625
14.998356961715,4.2236328125
14.6635618178717,4.22607421875
14.3488364325492,4.228515625
14.055050573129,4.23095703125
13.7827630799631,4.2333984375
13.53223369085,4.23583984375
13.3034380170238,4.23828125
13.0960852300671,4.24072265625
12.909638018907,4.2431640625
12.7433343849357,4.24560546875
12.5962108600333,4.248046875
12.4671267554352,4.25048828125
12.3547890774752,4.2529296875
12.2577777777327,4.25537109375
12.1745710385164,4.2578125
12.1035703285203,4.26025390625
12.0431249965982,4.2626953125
11.991556202803,4.26513671875
11.947180014211,4.267578125
11.9083295179048,4.27001953125
11.8733758243746,4.2724609375
11.8407478513244,4.27490234375
11.8089507904748,4.27734375
11.776583168746,4.27978515625
11.7423524206554,4.2822265625
11.7050888915836,4.28466796875
11.6637581925599,4.287109375
11.6174718273452,4.28955078125
11.5654960128127,4.2919921875
11.507258614966,4.29443359375
11.4423541263147,4.296875
11.3705466166231,4.29931640625
11.2917705989624,4.3017578125
11.2061297670816,4.30419921875
11.113893578672,4.306640625
11.0154916822529,4.30908203125
10.9115062129547,4.3115234375
10.8026620140354,4.31396484375
10.6898148758453,4.31640625
10.5739379212791,4.31884765625
10.4561063053992,4.3212890625
10.3374804356541,4.32373046875
10.2192879565252,4.326171875
10.1028047771173,4.32861328125
9.98933545067075,4.3310546875
9.88019323984763,4.33349609375
9.77668021963015,4.3359375
9.68006777965298,4.33837890625
9.59157788890318,4.3408203125
9.51236547731439,4.34326171875
9.44350227058217,4.345703125
9.38596238653001,4.34814453125
9.34060996396033,4.3505859375
9.30818904885598,4.35302734375
9.2893159090982,4.35546875
9.28447388895969,4.35791015625
9.29401085012151,4.3603515625
9.31813917876989,4.36279296875
9.35693827047062,4.365234375
9.41035933814475,4.36767578125
9.47823232574703,4.3701171875
9.56027465327301,4.37255859375
9.65610146949161,4.375
9.76523704906587,4.37744140625
9.88712694201899,4.3798828125
10.0211504669579,4.38232421875
10.1666331359108,4.384765625
10.3228586083863,4.38720703125
10.4890797953081,4.3896484375
10.6645287692234,4.39208984375
10.8484251847381,4.39453125
11.0399829710608,4.39697265625
11.2384151251139,4.3994140625
11.442936506819,4.40185546875
11.6527646155333,4.404296875
11.8671184057114,4.40673828125
12.0852152780601,4.4091796875
12.3062664571292,4.41162109375
12.5294710348928,4.4140625
12.7540090200201,4.41650390625
12.9790337821057,4.4189453125
13.2036643172735,4.42138671875
13.426977784866,4.423828125
13.6480027733888,4.42626953125
13.8657137469284,4.4287109375
14.0790271009055,4.43115234375
14.2867992186737,4.43359375
14.4878268690823,4.43603515625
14.6808502210811,4.4384765625
14.8645586765335,4.44091796875
15.0375996387934,4.443359375
15.1985902447252,4.44580078125
15.3461319943363,4.4482421875
15.4788281178443,4.45068359375
15.5953034276008,4.453125
15.6942263146264,4.45556640625
15.7743324691811,4.4580078125
15.8344498342423,4.46044921875
15.873524242095,4.462890625
15.8906451392652,4.46533203125
15.8850707751188,4.4677734375
15.856252215584,4.47021484375
15.8038555461168,4.47265625
15.7277816472839,4.47509765625
15.6281829617542,4.4775390625
15.5054767222295,4.47998046875
15.360354174651,4.482421875
15.1937854082788,4.48486328125
15.0070194920356,4.4873046875
14.8015797126678,4.48974609375
14.5792538124529,4.4921875
14.3420792299102,4.49462890625
14.0923234537362,4.4970703125
13.8324597055023,4.49951171875
13.5651382681081,4.501953125
13.2931538723069,4.50439453125
13.019409640759,4.5068359375
12.7468781661536,4.50927734375
12.4785603654375,4.51171875
12.2174428047984,4.51416015625
11.9664542288443,4.5166015625
11.7284220517253,4.51904296875
11.5060295774733,4.521484375
11.3017747115637,4.52392578125
11.1179309059109,4.5263671875
10.9565110457801,4.52880859375
10.8192349402125,4.53125
10.7075010185778,4.53369140625
10.6223627659818,4.5361328125
10.564510350867,4.53857421875
10.5342578107389,4.541015625
10.531536068145,4.54345703125
10.5558919504788,4.5458984375
10.6064932855979,4.54833984375
10.6821400423357,4.55078125
10.7812813824678,4.55322265625
10.9020383902351,4.5556640625
11.0422321487479,4.55810546875
11.1994167410491,4.560546875
11.3709166687752,4.56298828125
11.5538681045676,4.5654296875
11.7452633269224,4.56787109375
11.9419976291224,4.5703125
12.140917948264,4.57275390625
12.3388724269695,4.5751953125
12.5327600998302,4.57763671875
12.7195798893978,4.580078125
12.8964781029227,4.58251953125
13.0607936410639,4.5849609375
13.2101001633479,4.58740234375
13.3422445018228,4.58984375
13.4553806735818,4.59228515625
13.5479989137652,4.5947265625
13.6189492322724,4.59716796875
13.6674590884671,4.599609375
13.6931448771762,4.60205078125
13.6960170246658,4.6044921875
13.6764786031942,4.60693359375
13.6353174853215,4.609375
13.5736921723363,4.61181640625
13.4931115429191,4.6142578125
13.395408876355,4.61669921875
13.2827106072091,4.619140625
13.1574003633567,4.62158203125
13.0220789247325,4.6240234375
12.8795208143972,4.62646484375
12.7326282949575,4.62890625
12.5843835907337,4.63134765625
12.4378001882606,4.6337890625
12.2958740840435,4.63623046875
12.161535848463,4.638671875
12.0376043582985,4.64111328125
11.9267430176805,4.6435546875
11.8314192390097,4.64599609375
11.7538678923258,4.6484375
11.6960593550245,4.65087890625
11.6596727051251,4.6533203125
11.6460745022548,4.65576171875
11.6563034930721,4.658203125
11.6910614640952,4.66064453125
11.7507103471078,4.6630859375
11.8352755627829,4.66552734375
11.944455469251,4.66796875
12.0776366663873,4.67041015625
12.2339147958403,4.6728515625
12.4121203734548,4.67529296875
12.6108490967006,4.677734375
12.828495986861,4.68017578125
13.0632926555418,4.6826171875
13.3133469289327,4.68505859375
13.5766840221274,4.6875
13.8512884304621,4.68994140625
14.1351456956674,4.6923828125
14.4262832117455,4.69482421875
14.7228092586763,4.697265625
15.0229494908411,4.69970703125
15.3250801605867,4.7021484375
15.6277574246061,4.70458984375
15.9297421604697,4.70703125
16.2300198111092,4.70947265625
16.5278148746719,4.7119140625
16.82259976398,4.71435546875
17.1140978718313,4.716796875
17.4022807934645,4.71923828125
17.6873597735044,4.7216796875
17.9697715593942,4.72412109375
18.2501589545979,4.7265625
18.5293464705401,4.72900390625
18.8083115744027,4.7314453125
19.0881521185861,4.73388671875
19.3700506151889,4.736328125
19.6552360837301,4.73876953125
19.9449442512589,4.7412109375
20.2403769199279,4.74365234375
20.5426613372893,4.74609375
20.8528104085406,4.74853515625
21.1716845775565,4.7509765625
21.499956174922,4.75341796875
21.83807698682,4.755859375
22.1862497393098,4.75830078125
22.5444041193257,4.7607421875
22.9121778680184,4.76318359375
23.2889033854766,4.765625
23.6736001802752,4.76806640625
24.0649733847556,4.7705078125
24.4614184396913,4.77294921875
24.8610319323543,4.775390625
25.2616284523837,4.77783203125
25.6607632127041,4.7802734375
26.0557600703973,4.78271484375
26.4437444772368,4.78515625
26.8216807936723,4.78759765625
27.1864133153774,4.7900390625
27.5347102897862,4.79248046875
27.8633101427873,4.794921875
28.1689690940616,4.79736328125
28.4485093142582,4.7998046875
28.6988667687439,4.80224609375
28.9171379011158,4.8046875
29.1006243347489,4.80712890625
29.2468748117166,4.8095703125
29.353723644459,4.81201171875
29.4193250252845,4.814453125
29.4421826205547,4.81689453125
29.4211739683775,4.8193359375
29.3555692987587,4.82177734375
29.2450445012359,4.82421875
29.0896880747419,4.82666015625
28.8900020054677,4.8291015625
28.6468966284986,4.83154296875
28.3616796357215,4.833984375
28.0360394938151,4.83642578125
27.6720236300689,4.8388671875
27.2720118285932,4.84130859375
26.8386853536613,4.84375
26.3749923792684,4.84619140625
25.8841103535409,4.8486328125
25.3694059628132,4.85107421875
24.8343933826593,4.853515625
24.282691511986,4.85595703125
23.7179808817289,4.8583984375
23.1439609123724,4.86083984375
22.5643081652572,4.86328125
21.9826361925337,4.86572265625
21.4024575409229,4.8681640625
20.8271484065526,4.87060546875
20.2599163735984,4.873046875
19.703771599827,4.87548828125
19.1615017390671,4.8779296875
18.6356508157031,4.88037109375
18.1285021910775,4.8828125
17.6420656876639,4.88525390625
17.1780688654264,4.8876953125
16.7379523771262,4.89013671875
16.3228692665782,4.892578125
15.9336880169043,4.89501953125
15.5709991054124,4.8974609375
15.2351247784256,4.89990234375
14.9261317235449,4.90234375
14.6438462886827,4.90478515625
14.3878718767556,4.9072265625
14.1576081320781,4.90966796875
13.9522715289785,4.912109375
13.7709169745747,4.91455078125
13.6124600455282,4.9169921875
13.4756994923375,4.91943359375
13.3593396637175,4.921875
13.2620125271329,4.92431640625
13.182298988893,4.9267578125
13.1187492476474,4.92919921875
13.0699019479039,4.931640625
13.0343019346273,4.93408203125
13.0105164453654,4.9365234375
12.9971496120676,4.93896484375
12.9928551801945,4.94140625
12.9963473873395,4.94384765625
13.0064099768963,4.9462890625
13.0219033539016,4.94873046875
13.0417699196834,4.951171875
13.0650376490632,4.95361328125
13.0908219983501,4.9560546875
13.1183262540411,4.95849609375
13.1468404508754,4.9609375
13.1757390036116,4.96337890625
13.2044772095518,4.9658203125
13.2325867884567,4.96826171875
13.2596706331076,4.970703125
13.2853969474594,4.97314453125
13.3094929502031,4.9755859375
13.3317383197322,4.97802734375
13.3519585521469,4.98046875
13.3700183971936,4.98291015625
13.3858155281001,4.9853515625
13.3992745903228,4.98779296875
13.4103417614707,4.990234375
13.4189799403071,4.99267578125
13.4251646669687,4.9951171875
13.4288808596004,4.99755859375


==> figures/tikz/VS/M8_P2_VS_Radar.csv <==
VS,T
0.00809248861037165,87.0200901031494
0.00863787799874303,87.1138184070587
0.00801527953638814,87.1998660564423
0.00671439965028015,87.2779724597931
0.0057424248156118,87.3717005252838
0.0050380056220044,87.465428352356
0.00652417570798179,87.5435349941254
0.00862077074263563,87.6372640132904
-0.00103385125606801,87.7153706550598
-0.00261501459148091,87.809095621109
-0.00593161911526713,87.8872022628784
-0.00652793970296683,87.9809303283691
-0.00623747312904194,88.0590369701385
-0.00735242219596612,88.1527650356293
-0.00664872826937094,88.2308719158173
-0.00690824190455651,88.3245997428894
-0.00760587403775776,88.4027061462402
-0.00704769607698544,88.496434211731
-0.00644126594651983,88.5745408535004
-0.00636102059203812,88.6682693958282
-0.00595015145855883,88.761999130249
-0.00634661467974087,88.8401358127594
-0.00704449362129575,88.9338607788086
-0.0061189951523065,89.0119943618774
-0.00573777447828308,89.1056969165802
-0.00457803181407576,89.183824300766
0.0046983712791737,89.2775304317474
0.00525238950536432,89.3556482791901
0.00469683424553737,89.4493670463562
0.00555308459945299,89.5274760723114
0.0061700170131893,89.6212027072906
0.00732928018824484,89.7149250507355
0.00673980390430324,89.7930319309235
0.00774877969280532,89.8867645263672
0.00847652602201428,89.9648728370667
0.008406157224167,90.0585966110229
0.00838005443795827,90.1367008686066
0.00814581489282532,90.2249445915222
0.00766858356393056,90.3186986446381
0.00749705371678084,90.3967750072479
0.00758725207048084,90.4905066490173
0.00412683521740545,90.5686144828796
0.00428360799332033,90.6623373031616
0.00233685601919421,90.7404429912567
-0.000517679862269879,90.8341717720032
-0.00131085075695648,90.9123034477234
-0.00371915909815487,91.0060091018677
-0.00481361396830972,91.0841376781464
-0.00636014741236838,91.1778438091278
-0.00518511361223688,91.2641270160675
-0.00696522863839607,91.3422572612762
-0.00749006760090117,91.4359858036041
-0.00774619370747844,91.5140423774719
-0.00765899706912398,91.6077697277069
-0.00845138328319548,91.7014977931976
-0.00848290564725013,91.779604434967
-0.00849685811668279,91.8733329772949
-0.0080453636174905,91.9538066387177
-0.00850472426928906,92.047534942627
-0.00691193570051556,92.1256420612335
-0.00589687801820984,92.2116546630859
-0.00502167568052701,92.3053827285767
0.000221884959846791,92.3834898471832
0.00357229866222011,92.4772174358368
0.00687729402246803,92.555323600769
0.00667110897858704,92.6490530967712
0.00742798260292443,92.7271585464478
0.00778798645147553,92.8209173679352
0.00728738917614603,92.8990232944489
0.00774980368396596,92.9927756786346
0.00813269434896861,93.070859670639
0.00867390576384818,93.164587020874
0.0084974067485986,93.2426931858063
0.00756774148593595,93.3364229202271
0.00664352701957195,93.4145505428314
0.00688776021683726,93.5082550048828
0.00571806549381385,93.586364030838
0.00529904927880646,93.6800861358643
0.00270975852957154,93.7738175392151
-0.000867618440048413,93.8519253730774
-0.00395956346397634,93.9456522464752
-0.00505464435620029,94.0237591266632
-0.00673967686969729,94.1174879074097
-0.00701118026729397,94.1955935955048
-0.00768749971573455,94.289345741272
-0.00751894953366247,94.3674292564392
-0.00745582798826102,94.4611792564392
-0.00847836080185595,94.5392634868622
-0.00878967128351989,94.6329917907715
-0.00859616946635178,94.7111172676086
-0.00816604114635644,94.8048264980316
-0.00810678273641616,94.8829324245453
-0.00693270703092361,94.9766843318939
-0.00671106219086112,95.070387840271
-0.00557671791713555,95.1484906673431
-0.00350879846930393,95.2422444820404
0.000254742223370422,95.3203485012054
0.00353970075927794,95.4140524864197
0.00479171485306341,95.4921598434448
0.00672804487569405,95.5859112739563
0.00605933949495546,95.6640183925629
0.00695028725594212,95.7577524185181
0.00721363663593944,95.8358283042908
0.00766684986036097,95.9295582771301
0.00849764053963967,96.0076880455017
0.00867761138429409,96.1013920307159
0.00796391229114073,96.1794717311859
0.00766717650979471,96.2732002735138
0.00737483629272414,96.3513069152832
0.00721850292501067,96.4450345039368
0.0066010065353667,96.5231397151947
0.0054904190974932,96.6168694496155
0.0054936869182907,96.7105972766876
0.00294217418557465,96.7887041568756
0.00105279235272351,96.8824319839478
-0.00166339035056569,96.9605383872986
-0.00433481100769145,97.0542659759521
-0.00541946268891951,97.1324293613434
-0.00625009095852212,97.2187938690186
-0.0068730168478019,97.3125426769257
-0.00683349791651259,97.3906242847443
-0.00791586928729406,97.4843606948853
-0.00800907075993567,97.578104019165
-0.00880737733787887,97.6561625003815
-0.00900821829792795,97.7498898506165
-0.00887734721494849,97.8279967308044
-0.00863126037546076,97.9217247962952
-0.00805829082195289,97.9998307228088
-0.00797483934281541,98.0935590267181
-0.00595028662701193,98.1717195510864
-0.00598184227493655,98.2654232978821
-0.00281315108431605,98.3435571193695
0.00260895233987918,98.437281370163
0.0031896192314881,98.5153605937958
0.0039913795766598,98.6091165542603
0.00586509621642363,98.7028229236603
0.00653364381042563,98.7965505123138
0.00801169927240045,98.8746554851532
0.00794426728613063,98.9684109687805
0.00872409787986701,99.0464901924133
0.00875942614551736,99.1402413845062
0.00853272431924601,99.2183287143707
0.00876452779388883,99.3120551109314
0.00809814506935592,99.3901827335358
0.00822402126198889,99.4745397567749
0.00681863141262891,99.5682487487793
0.00644196383068821,99.6463778018951
0.00470405879769044,99.7401061058044
0.00430054940704252,99.8182146549225
0.00232676464610758,99.9119441509247
-0.000768504973482242,99.9900715351105
-0.0026056134671378,100.083774328232
-0.00371498165230398,100.161882162094
-0.00715150251185758,100.255611896515
-0.0067016361044657,100.333720445633
-0.00757796927937316,100.427446603775
-0.00791942445202073,100.505521059036
-0.00864239426085016,100.599247455597
-0.00876929463440702,100.692974328995
-0.0091050218144699,100.771083116531
-0.00835642776233841,100.864810705185
-0.00830224868911699,100.942928791046
-0.0084403075409019,101.036645650864
-0.007879480706008,101.114753246307
-0.00663918830624449,101.208480596542
-0.00588170999914653,101.286586761475
-0.00448797243649514,101.380314826965
-0.000721680738931958,101.474042654037
0.00318616366705985,101.552149772644
0.00584623602334062,101.64590883255
0.00598936776760913,101.724037885666
0.0071908875693186,101.817766189575
0.00722289093879488,101.895844221115
0.00761648121267473,101.98957157135
0.00796058144213463,102.067687273026
0.00874844432074815,102.161412000656
0.00839870949939097,102.247819662094
0.00783841700935267,102.325904130936
0.00808412969150799,102.419629812241
0.00767833213661717,102.497735977173
0.00670398654773136,102.591459035873
0.00625453977869866,102.685186624527
0.004997121601501,102.763293743134
0.00488907587995659,102.857027292252
0.00292684589719106,102.935129165649
0.000600266011594486,103.028861999512
0.000714007645517246,103.106968164444
-0.00297684965798086,103.20069861412
-0.00458991939289676,103.278797626495
-0.005393522869796,103.372525453568
-0.00572709554011654,103.450639724731
-0.00724195105055714,103.544360399246
-0.00678648236879416,103.62246632576
-0.00674089860407832,103.716199636459
-0.00707142540468602,103.794336080551
-0.00704092362103321,103.888053655624
-0.00783356308866611,103.981756925583
-0.00676595658063935,104.059866666794
-0.00616967393254549,104.153596639633
-0.00531323213631061,104.23170375824


==> figures/tikz/VS/M8_P2_VS_Ref.csv <==
VS,T
-4.08400000000019,0.00126553535461582
0.811538461538259,0.101265535354614
-12.540740740741,0.201265535354615
-10.7678571428574,0.301265535354613
-2.13793103448299,0.401265535354614
1.22999999999976,0.501265535354616
2.65161290322556,0.601265535354614
6.13124999999975,0.701265535354615
10.5212121212119,0.801265535354613
19.8147058823527,0.901265535354614
24.9514285714283,1.00126553535462
28.2638888888886,1.10126553535461
29.5756756756754,1.20126553535462
28.7710526315787,1.30126553535461
25.7384615384613,1.40126553535461
18.5174999999997,1.50126553535462
6.04634146341434,1.60126553535461
4.29047619047589,1.70126553535462
9.29302325581365,1.80126553535461
5.16818181818151,1.90126553535461
-2.11777777777809,2.00126553535462
-16.4913043478264,2.10126553535461
-23.889361702128,2.20126553535462
-33.1333333333337,2.30126553535461
-36.0959183673473,2.40126553535461
-30.7400000000003,2.50126553535462
-26.2800000000004,2.60126553535461
-24.9300000000004,2.70126553535462
-30.7200000000004,2.80126553535461
-23.2580000000004,2.90126553535461
-21.4360000000004,3.00126553535462
-26.3840000000004,3.10126553535461
-26.1680000000003,3.20126553535462
-22.7740000000003,3.30126553535461
-16.2720000000003,3.40126553535461
-18.7060000000003,3.50126553535462
-22.1720000000003,3.60126553535461
-21.8920000000003,3.70126553535462
-12.7440000000003,3.80126553535461
-4.64800000000028,3.90126553535461
4.40999999999972,4.00126553535462
16.4719999999997,4.10126553535461
29.4419999999997,4.20126553535462
37.4319999999997,4.30126553535461
48.3279999999997,4.40126553535461
55.1659999999997,4.50126553535462
59.8819999999997,4.60126553535461
59.5019999999997,4.70126553535462
50.0159999999997,4.80126553535461
36.3619999999997,4.90126553535461
22.6859999999997,5.00126553535462
15.0619999999997,5.10126553535461
18.4339999999997,5.20126553535462
11.6379999999997,5.30126553535461
1.88199999999972,5.40126553535461
-10.7700000000003,5.50126553535462
-19.3840000000003,5.60126553535461
-26.9140000000003,5.70126553535462
-28.2540000000003,5.80126553535461
-27.4300000000003,5.90126553535461
-21.4400000000003,6.00126553535462
-7.57800000000028,6.10126553535461
0.155999999999722,6.20126553535462
4.81399999999972,6.30126553535461
4.73999999999972,6.40126553535461
-3.96600000000028,6.50126553535462
-11.2300000000003,6.60126553535461
-8.10400000000028,6.70126553535462
-2.71200000000027,6.80126553535461
2.89599999999972,6.90126553535461
0.585999999999721,7.00126553535462
-2.92000000000029,7.10126553535461
-5.68600000000029,7.20126553535462
-2.7140000000003,7.30126553535461
-0.0780000000003156,7.40126553535461
4.25799999999968,7.50126553535462
9.29399999999976,7.60126553535461
13.2959999999998,7.70126553535462
15.2059999999998,7.80126553535461
17.8539999999998,7.90126553535461
13.1339999999998,8.00126553535462
7.1539999999998,8.10126553535461
-3.11200000000019,8.20126553535462
-9.50400000000019,8.30126553535461
-15.8080000000002,8.40126553535461
-18.8800000000002,8.50126553535462
-16.5860000000002,8.60126553535461
-7.85800000000019,8.70126553535462
-5.75200000000019,8.80126553535461
-15.4640000000002,8.90126553535461
-26.1620000000002,9.00126553535462
-36.8000000000002,9.10126553535461
-38.2800000000002,9.20126553535462
-39.5120000000002,9.30126553535461
-39.8400000000002,9.40126553535461
-27.3760000000002,9.50126553535462
-8.24600000000019,9.60126553535461
3.66199999999981,9.70126553535462
10.3839999999998,9.80126553535461
10.8819999999998,9.90126553535461
14.4759999999998,10.0012655353546
16.3119999999997,10.1012655353546
20.3299999999997,10.2012655353546
25.4779999999997,10.3012655353546
30.6839999999997,10.4012655353546
36.8119999999997,10.5012655353546
41.6839999999997,10.6012655353546
46.2759999999998,10.7012655353546
43.6979999999998,10.8012655353546
36.9519999999998,10.9012655353546
25.1259999999998,11.0012655353546
16.2799999999998,11.1012655353546
4.45999999999978,11.2012655353546
-6.35800000000022,11.3012655353546
-11.4020000000002,11.4012655353546
-22.7440000000002,11.5012655353546
-34.2040000000002,11.6012655353546
-49.5600000000002,11.7012655353546
-49.6000000000002,11.8012655353546
-36.4280000000002,11.9012655353546
-26.9420000000002,12.0012655353546
-17.9540000000002,12.1012655353546
-12.5180000000002,12.2012655353546
2.18799999999978,12.3012655353546
9.13599999999978,12.4012655353546
2.03199999999978,12.5012655353546
-3.03800000000022,12.6012655353546
-4.12400000000022,12.7012655353546
-8.33800000000022,12.8012655353546
-4.71600000000022,12.9012655353546
2.95199999999978,13.0012655353546
14.4919999999998,13.1012655353546
16.0639999999998,13.2012655353546
19.5679999999998,13.3012655353546
19.8419999999998,13.4012655353546
21.9739999999998,13.5012655353546
23.9419999999998,13.6012655353546
28.8779999999998,13.7012655353546
37.6759999999997,13.8012655353546
42.2959999999997,13.9012655353546
41.7059999999997,14.0012655353546
31.7019999999997,14.1012655353546
14.2959999999997,14.2012655353546
-3.4300000000003,14.3012655353546
-16.9000000000003,14.4012655353546
-25.9060000000003,14.5012655353546
-36.4160000000003,14.6012655353546
-39.5360000000003,14.7012655353546
-45.3660000000003,14.8012655353546
-48.7740000000004,14.9012655353546
-39.0040000000004,15.0012655353546
-42.3140000000004,15.1012655353546
-32.8140000000004,15.2012655353546
-16.5200000000003,15.3012655353546
-9.62000000000033,15.4012655353546
-2.51800000000032,15.5012655353546
6.91999999999969,15.6012655353546
10.4839999999997,15.7012655353546
18.0559999999997,15.8012655353546
22.7719999999997,15.9012655353546
19.5359999999997,16.0012655353546
17.1599999999997,16.1012655353546
9.71399999999974,16.2012655353546
8.42199999999975,16.3012655353546
15.2359999999998,16.4012655353546
22.0659999999998,16.5012655353546
33.6419999999998,16.6012655353546
39.8879999999998,16.7012655353546
43.7439999999998,16.8012655353546
33.2719999999998,16.9012655353546
18.4799999999998,17.0012655353546
4.40799999999978,17.1012655353546
-6.68400000000022,17.2012655353546
-11.7700000000002,17.3012655353546
-25.8640000000002,17.4012655353546
-34.7520000000002,17.5012655353546
-31.4080000000002,17.6012655353546
-27.9200000000002,17.7012655353546
-10.0440000000002,17.8012655353546
-5.91400000000022,17.9012655353546
-13.7520000000002,18.0012655353546
-19.3780000000002,18.1012655353546
-13.6260000000002,18.2012655353546
-17.6640000000002,18.3012655353546
-19.6400000000002,18.4012655353546
-15.7020000000002,18.5012655353546
-5.99000000000022,18.6012655353546
0.473999999999776,18.7012655353546
-1.28800000000022,18.8012655353546
-0.236000000000224,18.9012655353546
6.98199999999978,19.0012655353546
13.4399999999998,19.1012655353546
18.1119999999998,19.2012655353546
20.9099999999998,19.3012655353546
25.5399999999998,19.4012655353546
31.8379999999997,19.5012655353546
32.7219999999997,19.6012655353546
26.2199999999997,19.7012655353546
18.3699999999997,19.8012655353546
10.2459999999997,19.9012655353546
1.7919999999997,20.0012655353546
-5.75200000000038,20.1012655353546
-15.1860000000004,20.2012655353546
-20.3340000000004,20.3012655353546
-16.9260000000004,20.4012655353546
-14.4340000000003,20.5012655353546
-25.9920000000003,20.6012655353546
-38.4840000000003,20.7012655353546
-34.9360000000003,20.8012655353546
-33.3080000000003,20.9012655353546
-27.4580000000003,21.0012655353546
-19.1420000000003,21.1012655353546
-13.3800000000003,21.2012655353546
-3.37800000000034,21.3012655353546
4.80599999999966,21.4012655353546
0.0819999999996597,21.5012655353546
-0.738000000000341,21.6012655353546
-1.93200000000034,21.7012655353546
2.49999999999966,21.8012655353546
8.03999999999967,21.9012655353546
14.8599999999997,22.0012655353546
22.8739999999997,22.1012655353546
30.8239999999997,22.2012655353546
41.5319999999997,22.3012655353546
47.9719999999997,22.4012655353546
50.0079999999997,22.5012655353546
51.6459999999997,22.6012655353546
47.0879999999997,22.7012655353546
37.2919999999997,22.8012655353546
25.4159999999997,22.9012655353546
16.5219999999997,23.0012655353546
12.5419999999997,23.1012655353546
10.2159999999997,23.2012655353546
4.78999999999967,23.3012655353546
-9.49600000000034,23.4012655353546
-23.6700000000003,23.5012655353546
-40.5740000000003,23.6012655353546
-55.1100000000003,23.7012655353546
-64.2200000000003,23.8012655353546
-69.7440000000003,23.9012655353546
-63.0520000000003,24.0012655353546
-44.3000000000003,24.1012655353546
-15.5080000000003,24.2012655353546
-7.65200000000033,24.3012655353546
-15.7180000000003,24.4012655353546
-20.6980000000004,24.5012655353546
-23.4160000000004,24.6012655353546
-17.0760000000004,24.7012655353546
-9.81000000000038,24.8012655353546
2.54199999999961,24.9012655353546
16.0899999999996,25.0012655353546
25.6959999999997,25.1012655353546
31.1179999999997,25.2012655353546
37.0979999999997,25.3012655353546
40.7139999999998,25.4012655353546
45.0659999999998,25.5012655353546
48.1659999999998,25.6012655353546
50.0659999999998,25.7012655353546
47.7479999999998,25.8012655353546
45.0939999999998,25.9012655353546
41.0559999999998,26.0012655353546
29.5999999999998,26.1012655353546
15.7559999999998,26.2012655353546
-5.30200000000019,26.3012655353546
-23.4380000000002,26.4012655353546
-34.4280000000002,26.5012655353546
-40.9580000000002,26.6012655353546
-45.7320000000002,26.7012655353546
-45.7960000000002,26.8012655353546
-44.6360000000002,26.9012655353546
-45.4620000000002,27.0012655353546
-52.2900000000002,27.1012655353546
-38.2200000000002,27.2012655353546
-28.1480000000002,27.3012655353546
-32.7180000000002,27.4012655353546
-34.8620000000002,27.5012655353546
-30.7100000000002,27.6012655353546
-16.3780000000002,27.7012655353546
0.987999999999808,27.8012655353546
3.21799999999981,27.9012655353546
11.4079999999998,28.0012655353546
19.4379999999998,28.1012655353546
29.2379999999998,28.2012655353546
38.9739999999998,28.3012655353546
45.6479999999998,28.4012655353546
52.2019999999998,28.5012655353546
57.6279999999998,28.6012655353546
62.7039999999998,28.7012655353546
56.3879999999997,28.8012655353546
50.6679999999997,28.9012655353546
37.6379999999997,29.0012655353546
25.4239999999997,29.1012655353546
8.10199999999971,29.2012655353546
-7.2540000000003,29.3012655353546
-20.5220000000003,29.4012655353546
-27.5760000000003,29.5012655353546
-28.5040000000003,29.6012655353546
-20.1340000000003,29.7012655353546
-26.2600000000003,29.8012655353546
-34.2820000000004,29.9012655353546
-42.4340000000004,30.0012655353546
-44.4200000000003,30.1012655353546
-48.9320000000003,30.2012655353546
-36.8580000000003,30.3012655353546
-26.4440000000003,30.4012655353546
-18.8220000000003,30.5012655353546
-0.0580000000002983,30.6012655353546
10.5139999999997,30.7012655353546
9.79999999999972,30.8012655353546
14.9199999999997,30.9012655353546
18.1539999999997,31.0012655353546
23.5639999999997,31.1012655353546
29.1439999999998,31.2012655353546
34.5979999999998,31.3012655353546
35.8759999999998,31.4012655353546
42.8239999999998,31.5012655353546
42.3899999999998,31.6012655353546
43.4959999999998,31.7012655353546
42.2419999999998,31.8012655353546
33.6839999999998,31.9012655353546
20.8639999999998,32.0012655353546
7.83599999999984,32.1012655353546
-5.22600000000016,32.2012655353546
-14.3420000000001,32.3012655353546
-11.7380000000001,32.4012655353546
-19.2600000000001,32.5012655353546
-32.7840000000001,32.6012655353546
-51.3100000000001,32.7012655353546
-63.6100000000001,32.8012655353546
-71.4400000000001,32.9012655353546
-76.8680000000001,33.0012655353546
-66.8960000000001,33.1012655353546
-43.6180000000001,33.2012655353546
-20.3660000000001,33.3012655353546
-15.2320000000001,33.4012655353546
-17.1340000000001,33.5012655353546
-22.1460000000001,33.6012655353546
-20.3620000000001,33.7012655353546
-15.7880000000001,33.8012655353546
-10.3540000000001,33.9012655353546
-2.88400000000014,34.0012655353546
6.84199999999985,34.1012655353546
12.0159999999998,34.2012655353546
14.3499999999998,34.3012655353546
16.6719999999998,34.4012655353546
23.8599999999998,34.5012655353546
26.9919999999998,34.6012655353546
37.0479999999998,34.7012655353546
43.1119999999998,34.8012655353546
43.3859999999998,34.9012655353546
42.0339999999998,35.0012655353546
37.7239999999997,35.1012655353546
34.2899999999997,35.2012655353546
21.6739999999997,35.3012655353546
7.68199999999969,35.4012655353546
-3.9800000000003,35.5012655353546
-11.1020000000003,35.6012655353546
-8.00200000000028,35.7012655353546
-3.61800000000027,35.8012655353546
2.80399999999974,35.9012655353546
6.14199999999975,36.0012655353546
18.3059999999997,36.1012655353546
34.2879999999998,36.2012655353546
44.2339999999998,36.3012655353546
49.2039999999998,36.4012655353546
43.3019999999998,36.5012655353546
23.6099999999998,36.6012655353546
6.04799999999981,36.7012655353546
2.57399999999981,36.8012655353546
0.18199999999981,36.9012655353546
-7.14200000000019,37.0012655353546
-17.4540000000002,37.1012655353546
-25.5580000000002,37.2012655353546
-39.1600000000002,37.3012655353546
-53.2460000000002,37.4012655353546
-66.9140000000002,37.5012655353546
-76.3380000000002,37.6012655353546
-78.6400000000002,37.7012655353546
-80.0700000000002,37.8012655353546
-53.7740000000002,37.9012655353546
-24.7240000000002,38.0012655353546
-13.6560000000002,38.1012655353546
-6.3320000000002,38.2012655353546
10.1119999999998,38.3012655353546
22.4979999999998,38.4012655353546
26.5359999999998,38.5012655353546
30.9699999999998,38.6012655353546
37.8559999999998,38.7012655353546
44.3959999999998,38.8012655353546
44.7579999999998,38.9012655353546
41.9299999999998,39.0012655353546
41.7139999999998,39.1012655353546
42.0679999999998,39.2012655353546
36.2019999999998,39.3012655353546
33.3119999999998,39.4012655353546
36.4379999999997,39.5012655353546
37.5399999999997,39.6012655353546
20.7399999999997,39.7012655353546
0.963999999999722,39.8012655353546
-25.8040000000003,39.9012655353546
-47.6920000000003,40.0012655353546
-60.6120000000004,40.1012655353546
-70.5540000000004,40.2012655353546
-70.5140000000004,40.3012655353546
-73.3200000000004,40.4012655353546
-78.5460000000004,40.5012655353546
-91.0680000000004,40.6012655353546
-102.916,40.7012655353546
-95.0000000000003,40.8012655353546
-78.4380000000003,40.9012655353546
-45.5740000000003,41.0012655353546
-0.530000000000307,41.1012655353546
41.2479999999997,41.2012655353546
63.5599999999997,41.3012655353546
80.3139999999997,41.4012655353546
88.8079999999997,41.5012655353546
93.1539999999997,41.6012655353546
94.4759999999997,41.7012655353546
94.6739999999998,41.8012655353546
92.6099999999998,41.9012655353546
87.3819999999997,42.0012655353546
73.1339999999998,42.1012655353546
61.6839999999997,42.2012655353546
46.8579999999997,42.3012655353546
32.6979999999998,42.4012655353546
21.2639999999997,42.5012655353546
9.71199999999975,42.6012655353546
3.07799999999975,42.7012655353546
1.44599999999975,42.8012655353546
-1.09200000000025,42.9012655353546
-4.48600000000025,43.0012655353546
-30.9300000000002,43.1012655353546
-61.7160000000002,43.2012655353546
-87.6300000000003,43.3012655353546
-101.126,43.4012655353546
-109.77,43.5012655353546
-102.202,43.6012655353546
-72.4040000000003,43.7012655353546
-37.6440000000003,43.8012655353546
-9.35800000000025,43.9012655353546
0.0959999999997478,44.0012655353546
6.33399999999975,44.1012655353546
11.9599999999998,44.2012655353546
25.1539999999997,44.3012655353546
36.1559999999998,44.4012655353546
45.8639999999997,44.5012655353546
51.1379999999997,44.6012655353546
58.8939999999997,44.7012655353546
55.1199999999997,44.8012655353546
48.8519999999997,44.9012655353546
37.2739999999997,45.0012655353546
29.4619999999997,45.1012655353546
21.5539999999997,45.2012655353546
20.6139999999997,45.3012655353546
11.8879999999997,45.4012655353546
3.32599999999969,45.5012655353546
0.603999999999694,45.6012655353546
7.34799999999969,45.7012655353546
-0.36400000000031,45.8012655353546
-17.1100000000003,45.9012655353546
-42.5880000000003,46.0012655353546
-64.6640000000003,46.1012655353546
-82.0320000000003,46.2012655353546
-95.5360000000003,46.3012655353546
-94.2340000000003,46.4012655353546
-87.5800000000003,46.5012655353546
-50.7860000000003,46.6012655353546
-23.7640000000003,46.7012655353546
-3.40600000000031,46.8012655353546
3.30399999999969,46.9012655353546
21.3459999999997,47.0012655353546
36.4579999999997,47.1012655353546
54.2599999999997,47.2012655353546
66.3859999999997,47.3012655353546
78.7399999999997,47.4012655353546
80.5319999999997,47.5012655353546
77.9019999999997,47.6012655353546
77.8979999999998,47.7012655353546
71.6119999999998,47.8012655353546
60.1199999999998,47.9012655353546
53.2999999999998,48.0012655353546
49.1759999999998,48.1012655353546
47.0859999999998,48.2012655353546
33.2439999999997,48.3012655353546
13.4459999999997,48.4012655353546
-14.6200000000003,48.5012655353546
-35.0100000000003,48.6012655353546
-52.6400000000003,48.7012655353546
-63.4480000000003,48.8012655353546
-71.3720000000003,48.9012655353546
-76.2880000000003,49.0012655353546
-79.8440000000003,49.1012655353546
-93.7740000000003,49.2012655353546
-105.21,49.3012655353546
-110.054,49.4012655353546
-112.09,49.5012655353546
-100.262,49.6012655353546
-64.7520000000003,49.7012655353546
-25.6900000000003,49.8012655353546
4.89199999999966,49.9012655353546
20.7539999999997,50.0012655353546
34.4119999999997,50.1012655353546
52.3539999999997,50.2012655353546
62.4479999999997,50.3012655353546
70.7299999999997,50.4012655353546
79.2179999999998,50.5012655353546
85.3219999999998,50.6012655353546
85.0879999999998,50.7012655353546
67.5779999999998,50.8012655353546
58.5939999999998,50.9012655353546
48.9519999999998,51.0012655353546
40.6959999999998,51.1012655353546
30.1159999999998,51.2012655353546
23.5439999999998,51.3012655353546
21.1499999999998,51.4012655353546
21.0699999999998,51.5012655353546
18.2319999999998,51.6012655353546
18.4579999999998,51.7012655353546
6.55399999999981,51.8012655353546
-25.5020000000002,51.9012655353546
-58.6520000000002,52.0012655353546
-85.5300000000002,52.1012655353546
-103.848,52.2012655353546
-118.138,52.3012655353546
-130.48,52.4012655353546
-130.068,52.5012655353546
-102.108,52.6012655353546
-58.5660000000002,52.7012655353546
-22.4620000000002,52.8012655353546
15.9779999999998,52.9012655353546
36.5679999999998,53.0012655353546
56.9339999999998,53.1012655353546
70.6579999999998,53.2012655353546
79.8399999999998,53.3012655353546
91.3439999999998,53.4012655353546
100.302,53.5012655353546
104.638,53.6012655353546
96.3399999999997,53.7012655353546
78.5959999999997,53.8012655353546
59.5299999999997,53.9012655353546
40.3359999999997,54.0012655353546
27.1779999999997,54.1012655353546
17.1219999999997,54.2012655353546
16.2479999999997,54.3012655353546
13.2919999999997,54.4012655353546
5.06999999999968,54.5012655353546
-5.58200000000033,54.6012655353546
-16.5320000000003,54.7012655353546
-35.7220000000003,54.8012655353546
-54.3100000000004,54.9012655353546
-75.1700000000004,55.0012655353546
-93.7120000000004,55.1012655353546
-113.292,55.2012655353546
-126.692,55.3012655353546
-133.014,55.4012655353546
-119.4,55.5012655353546
-84.1940000000003,55.6012655353546
-57.4840000000003,55.7012655353546
-34.4820000000003,55.8012655353546
-12.3620000000003,55.9012655353546
14.7759999999997,56.0012655353546
43.0359999999997,56.1012655353546
65.3099999999997,56.2012655353546
80.8599999999997,56.3012655353546
94.5219999999997,56.4012655353546
98.3639999999997,56.5012655353546
94.4639999999998,56.6012655353546
86.7979999999998,56.7012655353546
72.4879999999998,56.8012655353546
50.6939999999998,56.9012655353546
37.6539999999998,57.0012655353546
27.3619999999998,57.1012655353546
20.9999999999998,57.2012655353546
20.5459999999998,57.3012655353546
23.8059999999998,57.4012655353546
22.7819999999998,57.5012655353546
6.60399999999981,57.6012655353546
-11.7360000000002,57.7012655353546
-38.3020000000002,57.8012655353546
-60.8840000000002,57.9012655353546
-81.1660000000002,58.0012655353546
-94.6460000000002,58.1012655353546
-103.97,58.2012655353546
-106.41,58.3012655353546
-99.8840000000002,58.4012655353546
-92.5040000000002,58.5012655353546
-93.3440000000002,58.6012655353546
-82.6020000000002,58.7012655353546
-48.5180000000002,58.8012655353546
-22.0000000000002,58.9012655353546
4.97199999999981,59.0012655353546
33.0379999999998,59.1012655353546
64.5219999999998,59.2012655353546
94.1359999999998,59.3012655353546
111.564,59.4012655353546
115.816,59.5012655353546
116.172,59.6012655353546
105.816,59.7012655353546
97.1419999999998,59.8012655353546
96.5119999999997,59.9012655353546
87.1499999999997,60.0012655353546
77.9679999999997,60.1012655353546
66.7739999999997,60.2012655353546
64.3819999999997,60.3012655353546
47.5959999999997,60.4012655353546
27.5019999999997,60.5012655353546
2.30199999999975,60.6012655353546
-24.8040000000003,60.7012655353546
-51.8320000000002,60.8012655353546
-82.6280000000002,60.9012655353546
-101.232,61.0012655353546
-111.744,61.1012655353546
-116.102,61.2012655353546
-118.79,61.3012655353546
-132.832,61.4012655353546
-144.236,61.5012655353546
-131.778,61.6012655353546
-98.2320000000003,61.7012655353546
-55.7040000000002,61.8012655353546
-9.35000000000025,61.9012655353546
35.4179999999998,62.0012655353546
75.4239999999998,62.1012655353546
101.422,62.2012655353546
112.806,62.3012655353546
111.39,62.4012655353546
102.164,62.5012655353546
89.3239999999998,62.6012655353546
78.8579999999998,62.7012655353546
72.8959999999998,62.8012655353546
76.3159999999998,62.9012655353546
67.0559999999998,63.0012655353546
54.9779999999998,63.1012655353546
41.1459999999998,63.2012655353546
26.7539999999998,63.3012655353546
19.9079999999998,63.4012655353546
16.8199999999998,63.5012655353546
4.64399999999977,63.6012655353546
-8.44200000000025,63.7012655353546
-19.3960000000002,63.8012655353546
-28.3960000000003,63.9012655353546
-45.5880000000003,64.0012655353546
-76.8700000000003,64.1012655353546
-103.604,64.2012655353546
-125.452,64.3012655353546
-139.044,64.4012655353546
-149.514,64.5012655353546
-155.98,64.6012655353546
-144.602,64.7012655353546
-109.68,64.8012655353546
-62.3460000000003,64.9012655353546
-32.8700000000003,65.0012655353546
-8.59800000000032,65.1012655353546
15.0059999999997,65.2012655353546
37.7459999999997,65.3012655353546
58.9539999999997,65.4012655353546
79.7979999999997,65.5012655353546
97.0979999999997,65.6012655353546
109.816,65.7012655353546
102.938,65.8012655353546
94.2099999999998,65.9012655353546
79.9559999999998,66.0012655353546
68.4119999999998,66.1012655353546
55.6779999999998,66.2012655353546
47.0439999999998,66.3012655353546
38.6179999999998,66.4012655353546
36.3339999999998,66.5012655353546
31.0059999999998,66.6012655353546
22.4719999999998,66.7012655353546
0.807999999999765,66.8012655353546
-19.0420000000002,66.9012655353546
-37.1040000000002,67.0012655353546
-53.3700000000002,67.1012655353546
-67.6700000000002,67.2012655353546
-87.2200000000002,67.3012655353546
-106.56,67.4012655353546
-115.686,67.5012655353546
-110.936,67.6012655353546
-76.3200000000002,67.7012655353546
-40.9820000000002,67.8012655353546
-22.9600000000002,67.9012655353546
-1.50200000000024,68.0012655353546
21.2159999999998,68.1012655353546
37.9999999999998,68.2012655353546
68.4259999999998,68.3012655353546
104.336,68.4012655353546
123.608,68.5012655353546
132.372,68.6012655353546
122.82,68.7012655353546
105.016,68.8012655353546
91.8179999999997,68.9012655353546
73.2719999999997,69.0012655353546
56.6039999999997,69.1012655353546
39.0019999999997,69.2012655353546
30.3079999999997,69.3012655353546
26.3919999999997,69.4012655353546
26.2979999999997,69.5012655353546
28.0339999999997,69.6012655353546
16.5199999999997,69.7012655353546
-4.31200000000035,69.8012655353546
-30.5640000000004,69.9012655353546
-52.1160000000004,70.0012655353546
-75.5620000000001,70.1012655353546
-96.2260000000001,70.2012655353546
-109.808,70.3012655353546
-117.474,70.4012655353546
-112.488,70.5012655353546
-98.9760000000001,70.6012655353546
-80.0320000000001,70.7012655353546
-54.6780000000001,70.8012655353546
-30.7800000000001,70.9012655353546
-6.70000000000007,71.0012655353546
7.20999999999993,71.1012655353546
14.8559999999999,71.2012655353546
26.9359999999999,71.3012655353546
46.4499999999999,71.4012655353546
56.3259999999999,71.5012655353546
54.5339999999999,71.6012655353546
48.0739999999999,71.7012655353546
39.0759999999999,71.8012655353546
32.9919999999999,71.9012655353546
27.0019999999999,72.0012655353546
25.0779999999999,72.1012655353546
26.1319999999999,72.2012655353546
29.8279999999999,72.3012655353546
29.0839999999999,72.4012655353546
26.8279999999999,72.5012655353546
5.9899999999999,72.6012655353546
-15.3840000000001,72.7012655353546
-40.8980000000001,72.8012655353546
-62.2360000000001,72.9012655353546
-76.1120000000001,73.0012655353546
-83.3780000000001,73.1012655353546
-89.0360000000001,73.2012655353546
-85.0340000000001,73.3012655353546
-74.5160000000001,73.4012655353546
-52.5520000000001,73.5012655353546
-36.2240000000001,73.6012655353546
-21.4880000000001,73.7012655353546
-8.56800000000008,73.8012655353546
7.25199999999992,73.9012655353546
24.8139999999999,74.0012655353546
41.0619999999999,74.1012655353546
58.6219999999999,74.2012655353546
61.4699999999999,74.3012655353546
52.6419999999999,74.4012655353546
50.4059999999999,74.5012655353546
44.8939999999999,74.6012655353546
43.2699999999999,74.7012655353546
45.7939999999999,74.8012655353546
43.6219999999999,74.9012655353546
47.6059999999999,75.0012655353546
54.4479999999997,75.1012655353546
52.9499999999997,75.2012655353546
33.2159999999997,75.3012655353546
6.15199999999974,75.4012655353546
-22.1640000000003,75.5012655353546
-45.5400000000002,75.6012655353546
-63.7660000000002,75.7012655353546
-73.6520000000002,75.8012655353546
-77.0180000000002,75.9012655353546
-76.8700000000002,76.0012655353546
-87.1120000000002,76.1012655353546
-99.7940000000002,76.2012655353546
-92.8060000000002,76.3012655353546
-62.1220000000002,76.4012655353546
-38.7600000000002,76.5012655353546
-10.8060000000002,76.6012655353546
20.6919999999999,76.7012655353546
53.2019999999999,76.8012655353546
73.8359999999999,76.9012655353546
85.4719999999999,77.0012655353546
96.4779999999999,77.1012655353546
99.1319999999999,77.2012655353546
84.5039999999999,77.3012655353546
73.6299999999999,77.4012655353546
70.5639999999999,77.5012655353546
70.4119999999999,77.6012655353546
61.2419999999999,77.7012655353546
54.8359999999999,77.8012655353546
50.1519999999999,77.9012655353546
46.0679999999999,78.0012655353546
36.6379999999999,78.1012655353546
17.9159999999999,78.2012655353546
-6.97000000000008,78.3012655353546
-22.9060000000001,78.4012655353546
-33.8600000000001,78.5012655353546
-47.8540000000001,78.6012655353546
-70.0640000000001,78.7012655353546
-94.0860000000001,78.8012655353546
-116.238,78.9012655353546
-132.26,79.0012655353546
-144.364,79.1012655353546
-146.566,79.2012655353546
-112.938,79.3012655353546
-63.632,79.4012655353546
-22.994,79.5012655353546
2.77399999999999,79.6012655353546
20.428,79.7012655353546
39.702,79.8012655353546
52.42,79.9012655353546
67.532,80.0012655353546
77.2079999999997,80.1012655353546
85.3699999999997,80.2012655353546
79.8219999999998,80.3012655353546
74.6899999999998,80.4012655353546
66.3659999999998,80.5012655353546
60.0999999999998,80.6012655353546
56.8059999999998,80.7012655353546
53.3939999999998,80.8012655353546
50.7739999999998,80.9012655353546
53.0939999999998,81.0012655353546
46.2039999999998,81.1012655353546
40.9999999999998,81.2012655353546
15.3279999999999,81.3012655353546
-12.5660000000001,81.4012655353546
-44.5180000000001,81.5012655353546
-68.3520000000002,81.6012655353546
-83.0560000000002,81.7012655353546
-96.1540000000002,81.8012655353546
-100.054,81.9012655353546
-101.802,82.0012655353546
-90.8720000000002,82.1012655353546
-72.4860000000002,82.2012655353546
-58.4720000000002,82.3012655353546
-33.8860000000002,82.4012655353546
-9.93600000000016,82.5012655353546
17.0539999999998,82.6012655353546
44.6819999999998,82.7012655353546
75.6439999999998,82.8012655353546
93.7199999999998,82.9012655353546
89.0499999999998,83.0012655353546
79.9679999999998,83.1012655353546
68.6839999999998,83.2012655353546
57.2219999999998,83.3012655353546
50.7479999999998,83.4012655353546
46.3199999999998,83.5012655353546
46.8179999999998,83.6012655353546
53.1719999999998,83.7012655353546
45.1219999999998,83.8012655353546
32.6899999999998,83.9012655353546
10.8259999999998,84.0012655353546
-8.3120000000002,84.1012655353546
-27.5800000000002,84.2012655353546
-48.7680000000002,84.3012655353546
-66.8280000000002,84.4012655353546
-75.7180000000002,84.5012655353546
-79.4620000000002,84.6012655353546
-93.7120000000002,84.7012655353546
-108.346,84.8012655353546
-120.316,84.9012655353546
-117.63,85.0012655353546
-95.3140000000004,85.1012655353546
-62.3960000000004,85.2012655353546
-20.9400000000003,85.3012655353546
19.6839999999997,85.4012655353546
43.9679999999997,85.5012655353546
53.7979999999997,85.6012655353546
64.2319999999997,85.7012655353546
65.1199999999997,85.8012655353546
63.3719999999997,85.9012655353546
65.0919999999997,86.0012655353546
69.3679999999997,86.1012655353546
76.4279999999997,86.2012655353546
76.5999999999997,86.3012655353546
68.7119999999996,86.4012655353546
56.6979999999997,86.5012655353546
47.4719999999997,86.6012655353546
32.1019999999996,86.7012655353546
13.5279999999997,86.8012655353546
0.561999999999649,86.9012655353546
-7.73000000000035,87.0012655353546
-17.1300000000004,87.1012655353546
-34.4340000000004,87.2012655353546
-54.6580000000003,87.3012655353546
-69.7240000000004,87.4012655353546
-79.4980000000004,87.5012655353546
-91.8020000000004,87.6012655353546
-95.5460000000004,87.7012655353546
-87.5880000000004,87.8012655353546
-60.8620000000004,87.9012655353546
-39.2820000000004,88.0012655353546
-28.1780000000004,88.1012655353546
-15.8900000000004,88.2012655353546
10.5119999999996,88.3012655353546
32.4179999999996,88.4012655353546
56.6079999999996,88.5012655353546
76.3439999999996,88.6012655353546
81.0079999999996,88.7012655353546
74.7159999999996,88.8012655353546
66.1539999999996,88.9012655353546
59.0739999999996,89.0012655353546
48.4459999999996,89.1012655353546
38.3279999999996,89.2012655353546
32.6559999999996,89.3012655353546
36.6039999999996,89.4012655353546
37.3579999999996,89.5012655353546
30.0999999999996,89.6012655353546
12.6199999999996,89.7012655353546
-12.1420000000004,89.8012655353546
-38.2080000000004,89.9012655353546
-58.4280000000004,90.0012655353546
-67.8180000000003,90.1012655353546
-69.3920000000003,90.2012655353546
-72.0320000000003,90.3012655353546
-81.2440000000003,90.4012655353546
-95.5160000000003,90.5012655353546
-104.072,90.6012655353546
-106.046,90.7012655353546
-97.3620000000002,90.8012655353546
-62.0260000000002,90.9012655353546
-29.1080000000002,91.0012655353546
-10.6120000000002,91.1012655353546
-4.87600000000023,91.2012655353546
1.63799999999978,91.3012655353546
16.6459999999998,91.4012655353546
36.0979999999998,91.5012655353546
53.9759999999998,91.6012655353546
65.3519999999998,91.7012655353546
72.3979999999998,91.8012655353546
72.1659999999998,91.9012655353546
69.6619999999998,92.0012655353546
63.9019999999998,92.1012655353546
60.8399999999998,92.2012655353546
57.5299999999998,92.3012655353546
52.9359999999998,92.4012655353546
47.0539999999998,92.5012655353546
45.0119999999998,92.6012655353546
47.9939999999998,92.7012655353546
46.0239999999998,92.8012655353546
27.0579999999998,92.9012655353546
-0.230000000000224,93.0012655353546
-23.0180000000002,93.1012655353546
-47.0200000000002,93.2012655353546
-62.7740000000002,93.3012655353546
-75.6920000000002,93.4012655353546
-85.5160000000002,93.5012655353546
-88.4280000000003,93.6012655353546
-85.8800000000003,93.7012655353546
-69.0520000000002,93.8012655353546
-50.0340000000003,93.9012655353546
-29.7700000000003,94.0012655353546
-11.2560000000003,94.1012655353546
0.655999999999707,94.2012655353546
13.0139999999997,94.3012655353546
32.5139999999997,94.4012655353546
50.4539999999997,94.5012655353546
58.8139999999997,94.6012655353546
58.7379999999997,94.7012655353546
49.2779999999997,94.8012655353546
40.3839999999996,94.9012655353546
35.2239999999996,95.0012655353546
29.0339999999996,95.1012655353546
26.9219999999996,95.2012655353546
22.9139999999996,95.3012655353546
25.8439999999997,95.4012655353546
35.3919999999997,95.5012655353546
48.5599999999997,95.6012655353546
40.2259999999997,95.7012655353546
21.4999999999997,95.8012655353546
-1.4040000000003,95.9012655353546
-24.4220000000003,96.0012655353546
-43.5760000000003,96.1012655353546
-58.7220000000003,96.2012655353546
-67.6900000000003,96.3012655353546
-63.1360000000003,96.4012655353546
-60.9460000000003,96.5012655353546
-62.1060000000002,96.6012655353546
-71.7660000000002,96.7012655353546
-84.1540000000002,96.8012655353546
-67.0900000000002,96.9012655353546
-36.4760000000002,97.0012655353546
-13.2640000000002,97.1012655353546
8.33799999999979,97.2012655353546
27.9459999999998,97.3012655353546
47.4959999999998,97.4012655353546
51.6239999999998,97.5012655353546
50.9919999999998,97.6012655353546
47.6999999999998,97.7012655353546
48.9499999999998,97.8012655353546
42.9239999999998,97.9012655353546
37.6639999999998,98.0012655353546
40.3459999999998,98.1012655353546
41.9399999999998,98.2012655353546
42.0779999999998,98.3012655353546
35.5699999999998,98.4012655353546
31.4319999999998,98.5012655353546
29.9739999999998,98.6012655353546
29.4619999999998,98.7012655353546
18.9359999999998,98.8012655353546
5.58199999999979,98.9012655353546
-12.5160000000002,99.0012655353546
-24.3620000000002,99.1012655353546
-34.2700000000002,99.2012655353546
-44.4120000000002,99.3012655353546
-54.6320000000002,99.4012655353546
-72.1560000000002,99.5012655353546
-88.7640000000002,99.6012655353546
-99.4800000000002,99.7012655353546
-105.356,99.8012655353546
-105.418,99.9012655353546
-71.9620000000003,100.001265535355
-36.1800000000002,100.101265535355
-10.1440000000002,100.201265535355
8.98999999999977,100.301265535355
24.9359999999998,100.401265535355
44.4139999999998,100.501265535355
60.3179999999998,100.601265535355
70.7859999999998,100.701265535355
83.7259999999998,100.801265535355
97.0239999999998,100.901265535355
101.688,101.001265535355
87.8579999999998,101.101265535355
76.4679999999998,101.201265535355
64.5879999999998,101.301265535355
52.1979999999998,101.401265535355
41.5979999999998,101.501265535355
32.0139999999998,101.601265535355
28.4439999999998,101.701265535355
27.9659999999998,101.801265535355
21.6399999999998,101.901265535355
7.3079999999998,102.001265535355
-23.2540000000002,102.101265535355
-50.1180000000002,102.201265535355
-78.2240000000002,102.301265535355
-98.3340000000002,102.401265535355
-117.89,102.501265535355
-136.32,102.601265535355
-148.658,102.701265535355
-143.128,102.801265535355
-131.964,102.901265535355
-106.1,103.001265535355
-77.6820000000002,103.101265535355
-49.9080000000002,103.201265535355
-13.8420000000002,103.301265535355
17.7759999999998,103.401265535355
47.8339999999998,103.501265535355
76.6059999999998,103.601265535355
106.644,103.701265535355
128.204,103.801265535355
139.366,103.901265535355
127.026,104.001265535355
113.908,104.101265535355
108.158,104.201265535355
91.1299999999997,104.301265535355
78.8319999999997,104.401265535355
70.1159999999997,104.501265535355
65.7879999999997,104.601265535355
66.8199999999997,104.701265535355
65.2899999999997,104.801265535355
50.2339999999997,104.901265535355
26.8239999999997,105.001265535355
-2.0540000000003,105.101265535355
-30.1020000000003,105.201265535355
-55.1200000000003,105.301265535355
-78.8020000000003,105.401265535355
-96.8940000000003,105.501265535355
-106.142,105.601265535355
-112.508,105.701265535355
-122.992,105.801265535355
-138.752,105.901265535355
-139.804,106.001265535355
-116.228,106.101265535355
-93.8120000000002,106.201265535355
-78.5400000000002,106.301265535355
-64.5500000000002,106.401265535355
-36.2940000000002,106.501265535355
1.92799999999983,106.601265535355
25.0479999999998,106.701265535355
41.6379999999998,106.801265535355
57.3779999999998,106.901265535355
72.3899999999998,107.001265535355
81.9519999999998,107.101265535355
87.2999999999998,107.201265535355
91.4939999999998,107.301265535355
94.2099999999998,107.401265535355
99.2819999999998,107.501265535355
99.4699999999998,107.601265535355
88.7639999999998,107.701265535355
77.2699999999998,107.801265535355
64.1799999999998,107.901265535355
49.7039999999998,108.001265535355
26.0099999999998,108.101265535355
4.23999999999983,108.201265535355
-11.5560000000002,108.301265535355
-19.6100000000002,108.401265535355
-33.7860000000002,108.501265535355
-44.7300000000002,108.601265535355
-69.2280000000002,108.701265535355
-91.4620000000002,108.801265535355
-113.28,108.901265535355
-127.332,109.001265535355
-139.216,109.101265535355
-135.008,109.201265535355
-107.106,109.301265535355
-79.5100000000002,109.401265535355
-54.2500000000002,109.501265535355
-40.4960000000002,109.601265535355
-27.4220000000002,109.701265535355
-10.1580000000002,109.801265535355
13.4719999999998,109.901265535355
37.4099999999998,110.001265535355
60.5439999999997,110.101265535355
83.4439999999997,110.201265535355
101.624,110.301265535355
106.854,110.401265535355
108.116,110.501265535355
105.49,110.601265535355
101.17,110.701265535355
100.358,110.801265535355
94.2099999999998,110.901265535355
89.6459999999997,111.001265535355
87.7699999999997,111.101265535355
87.3479999999998,111.201265535355
81.2079999999998,111.301265535355
57.3839999999998,111.401265535355
29.2119999999998,111.501265535355
-4.16400000000021,111.601265535355
-30.4900000000002,111.701265535355
-55.3820000000002,111.801265535355
-78.6320000000002,111.901265535355
-100.268,112.001265535355
-112.572,112.101265535355
-121.746,112.201265535355
-133.794,112.301265535355
-152.202,112.401265535355
-160.726,112.501265535355
-161.07,112.601265535355
-140.23,112.701265535355
-103.456,112.801265535355
-58.0680000000003,112.901265535355
-24.4040000000003,113.001265535355
2.32999999999975,113.101265535355
17.0319999999997,113.201265535355
27.7039999999998,113.301265535355
46.4779999999998,113.401265535355
58.9939999999998,113.501265535355
73.1519999999998,113.601265535355
90.8359999999998,113.701265535355
109.846,113.801265535355
117.968,113.901265535355
117.04,114.001265535355
110.086,114.101265535355
100.364,114.201265535355
93.0519999999998,114.301265535355
85.1239999999998,114.401265535355
78.6739999999998,114.501265535355
75.8419999999998,114.601265535355
79.7699999999998,114.701265535355
72.4779999999998,114.801265535355
45.8559999999998,114.901265535355
7.98799999999981,115.001265535355
-39.9360000000002,115.101265535355
-78.5700000000002,115.201265535355
-107.506,115.301265535355
-127.588,115.401265535355
-136.768,115.501265535355
-141.292,115.601265535355
-140.322,115.701265535355
-147.902,115.801265535355
-149.994,115.901265535355
-134.486,116.001265535355
-112.364,116.101265535355
-78.5780000000002,116.201265535355
-41.0380000000002,116.301265535355
-7.85400000000019,116.401265535355
27.6779999999998,116.501265535355
44.4599999999998,116.601265535355
59.1639999999998,116.701265535355
71.6759999999998,116.801265535355
83.8739999999998,116.901265535355
89.6819999999998,117.001265535355
96.2079999999998,117.101265535355
100.594,117.201265535355
109.082,117.301265535355
111.306,117.401265535355
110.62,117.501265535355
106.616,117.601265535355
95.2499999999998,117.701265535355
90.0319999999998,117.801265535355
78.2659999999998,117.901265535355
70.2139999999998,118.001265535355
60.0859999999998,118.101265535355
47.8859999999998,118.201265535355
24.5299999999998,118.301265535355
11.8699999999998,118.401265535355
-15.7360000000002,118.501265535355
-37.9620000000002,118.601265535355
-63.7300000000002,118.701265535355
-83.7060000000001,118.801265535355
-100.818,118.901265535355
-116.972,119.001265535355
-129.342,119.101265535355
-126.27,119.201265535355
-114.782,119.301265535355
-101.976,119.401265535355
-83.6960000000001,119.501265535355
-69.0020000000001,119.601265535355
-57.9740000000001,119.701265535355
-61.5560000000001,119.801265535355
-45.7780000000001,119.901265535355
-16.8360000000001,120.001265535355
19.1219999999999,120.101265535355
39.7219999999999,120.201265535355
51.9719999999999,120.301265535355
59.8799999999999,120.401265535355
61.4179999999999,120.501265535355
64.6079999999999,120.601265535355
69.2719999999999,120.701265535355
78.1759999999999,120.801265535355
88.2639999999999,120.901265535355
83.6359999999999,121.001265535355
87.4319999999999,121.101265535355
81.7459999999999,121.201265535355
72.5339999999999,121.301265535355
55.9219999999999,121.401265535355
34.9839999999999,121.501265535355
18.7979999999999,121.601265535355
6.54999999999993,121.701265535355
-4.64200000000007,121.801265535355
-20.6060000000001,121.901265535355
-42.1900000000001,122.001265535355
-58.4040000000001,122.101265535355
-75.2900000000001,122.201265535355
-92.9400000000001,122.301265535355
-105.31,122.401265535355
-114.042,122.501265535355
-109.022,122.601265535355
-98.4420000000001,122.701265535355
-83.7480000000001,122.801265535355
-72.9100000000001,122.901265535355
-60.6880000000001,123.001265535355
-44.1180000000001,123.101265535355
-21.1460000000001,123.201265535355
9.25599999999993,123.301265535355
37.0599999999999,123.401265535355
49.0139999999999,123.501265535355
57.6279999999999,123.601265535355
63.7879999999999,123.701265535355
70.3219999999999,123.801265535355
71.2959999999999,123.901265535355
69.4719999999999,124.001265535355
66.8899999999999,124.101265535355
66.7779999999999,124.201265535355
65.148,124.301265535355
58.942,124.401265535355
51.808,124.501265535355
44.142,124.601265535355
31.364,124.701265535355
13.5799999999999,124.801265535355
-3.16200000000007,124.901265535355
-19.8500000000001,125.001265535355
-28.3600000000004,125.101265535355
-26.4660000000004,125.201265535355
-22.2560000000004,125.301265535355
-36.8220000000004,125.401265535355
-59.1200000000004,125.501265535355
-77.8640000000004,125.601265535355
-94.8380000000004,125.701265535355
-108.81,125.801265535355
-115.78,125.901265535355
-105.87,126.001265535355
-83.4660000000003,126.101265535355
-50.8420000000003,126.201265535355
-31.2200000000003,126.301265535355
-6.44000000000029,126.401265535355
20.6359999999997,126.501265535355
43.0699999999997,126.601265535355
60.7539999999997,126.701265535355
80.3359999999997,126.801265535355
114.538,126.901265535355
138.17,127.001265535355
137.146,127.101265535355
126.552,127.201265535355
109.594,127.301265535355
95.2279999999997,127.401265535355
84.3699999999997,127.501265535355
73.0319999999997,127.601265535355
63.4439999999997,127.701265535355
61.6979999999997,127.801265535355
62.7719999999997,127.901265535355
50.4559999999997,128.001265535355
31.7259999999997,128.101265535355
2.65399999999974,128.201265535355
-23.6820000000003,128.301265535355
-51.1840000000003,128.401265535355
-73.6780000000003,128.501265535355
-91.8760000000002,128.601265535355
-87.6460000000002,128.701265535355
-88.9960000000002,128.801265535355
-100.814,128.901265535355
-120.828,129.001265535355
-139.956,129.101265535355
-140.344,129.201265535355
-123.152,129.301265535355
-102.246,129.401265535355
-69.5840000000002,129.501265535355
-36.6880000000002,129.601265535355
-18.9500000000002,129.701265535355
-12.4140000000002,129.801265535355
0.0479999999998171,129.901265535355
17.5539999999998,130.001265535355
32.9479999999998,130.101265535355
49.8479999999998,130.201265535355
65.0959999999998,130.301265535355
70.6639999999998,130.401265535355
72.5019999999998,130.501265535355
75.6119999999999,130.601265535355
73.1559999999999,130.701265535355
69.0939999999999,130.801265535355
64.4099999999999,130.901265535355
60.0339999999999,131.001265535355
58.0999999999999,131.101265535355
61.7719999999999,131.201265535355
58.4299999999999,131.301265535355
39.0999999999999,131.401265535355
13.6339999999999,131.501265535355
-11.0040000000001,131.601265535355
-31.8000000000001,131.701265535355
-49.4560000000001,131.801265535355
-64.7200000000001,131.901265535355
-70.4140000000001,132.001265535355
-74.4940000000001,132.101265535355
-76.1040000000001,132.201265535355
-88.6340000000001,132.301265535355
-105.876,132.401265535355
-118.538,132.501265535355
-111.472,132.601265535355
-89.6620000000002,132.701265535355
-54.1220000000002,132.801265535355
-18.0660000000002,132.901265535355
15.2659999999998,133.001265535355
27.7799999999998,133.101265535355
34.3879999999998,133.201265535355
44.2379999999998,133.301265535355
57.2699999999998,133.401265535355
67.2399999999998,133.501265535355
83.8739999999998,133.601265535355
96.1119999999998,133.701265535355
96.9019999999998,133.801265535355
89.8479999999998,133.901265535355
78.9139999999998,134.001265535355
69.2919999999998,134.101265535355
66.1519999999998,134.201265535355
64.6799999999998,134.301265535355
58.9119999999998,134.401265535355
52.0139999999998,134.501265535355
50.0479999999998,134.601265535355
50.9679999999998,134.701265535355
44.6619999999998,134.801265535355
30.0559999999998,134.901265535355
5.2039999999998,135.001265535355
-21.7160000000001,135.101265535355
-48.4160000000001,135.201265535355
-69.5320000000001,135.301265535355
-86.8940000000001,135.401265535355
-93.4560000000001,135.501265535355
-98.4940000000001,135.601265535355
-109.298,135.701265535355
-120.846,135.801265535355
-129.824,135.901265535355
-118.166,136.001265535355
-92.96,136.101265535355
-65.236,136.201265535355
-30.166,136.301265535355
3.92599999999997,136.401265535355
25.878,136.501265535355
34.55,136.601265535355
41.056,136.701265535355
44.662,136.801265535355
48.108,136.901265535355
47.336,137.001265535355
54.46,137.101265535355
62.328,137.201265535355
68.798,137.301265535355
68.684,137.401265535355
65.996,137.501265535355
65.78,137.601265535355
66.022,137.701265535355
63.742,137.801265535355
56.098,137.901265535355
49.194,138.001265535355
41.028,138.101265535355
35.628,138.201265535355
16.002,138.301265535355
-7.79600000000003,138.401265535355
-33.488,138.501265535355
-48.762,138.601265535355
-62.41,138.701265535355
-74.278,138.801265535355
-77.276,138.901265535355
-76.618,139.001265535355
-68.68,139.101265535355
-73.3,139.201265535355
-71.458,139.301265535355
-60.17,139.401265535355
-55.624,139.501265535355
-43.86,139.601265535355
-22.86,139.701265535355
4.29999999999998,139.801265535355
23.49,139.901265535355
33.54,140.001265535355
38.2759999999996,140.101265535355
43.7459999999996,140.201265535355
47.6679999999996,140.301265535355
51.0379999999996,140.401265535355
55.8679999999996,140.501265535355
64.3139999999996,140.601265535355
65.2679999999996,140.701265535355
59.8679999999997,140.801265535355
55.2039999999997,140.901265535355
50.2119999999997,141.001265535355
41.9139999999997,141.101265535355
31.3299999999997,141.201265535355
17.4459999999997,141.301265535355
8.22599999999971,141.401265535355
3.74999999999972,141.501265535355
-8.79600000000027,141.601265535355
-31.2320000000003,141.701265535355
-56.7160000000003,141.801265535355
-76.9280000000003,141.901265535355
-89.8240000000002,142.001265535355
-99.3780000000002,142.101265535355
-105.314,142.201265535355
-105.418,142.301265535355
-103.828,142.401265535355
-90.9220000000002,142.501265535355
-75.8700000000002,142.601265535355
-52.4460000000002,142.701265535355
-24.5540000000002,142.801265535355
0.737999999999834,142.901265535355
20.4119999999998,143.001265535355
40.5719999999999,143.101265535355
62.0579999999999,143.201265535355
63.2619999999999,143.301265535355
56.7519999999999,143.401265535355
55.5379999999999,143.501265535355
55.9939999999999,143.601265535355
60.2739999999999,143.701265535355
68.2539999999999,143.801265535355
80.7719999999999,143.901265535355
88.8199999999999,144.001265535355
89.2979999999999,144.101265535355
84.9439999999999,144.201265535355
76.8199999999999,144.301265535355
66.1859999999999,144.401265535355
50.3099999999999,144.501265535355
32.1539999999999,144.601265535355
8.73399999999986,144.701265535355
-12.7360000000001,144.801265535355
-22.1960000000001,144.901265535355
-28.5380000000001,145.001265535355
-42.5680000000002,145.101265535355
-63.2220000000002,145.201265535355
-85.2140000000002,145.301265535355
-105.49,145.401265535355
-123.11,145.501265535355
-139.106,145.601265535355
-138.27,145.701265535355
-113.782,145.801265535355
-73.0040000000002,145.901265535355
-54.0920000000002,146.001265535355
-45.0880000000002,146.101265535355
-43.8120000000002,146.201265535355
-31.0960000000002,146.301265535355
-14.8060000000002,146.401265535355
15.0699999999998,146.501265535355
44.2979999999998,146.601265535355
71.6819999999998,146.701265535355
85.9199999999998,146.801265535355
87.4659999999998,146.901265535355
91.0739999999998,147.001265535355
99.7539999999998,147.101265535355
104.686,147.201265535355
103.982,147.301265535355
103.68,147.401265535355
100.93,147.501265535355
98.8579999999998,147.601265535355
90.1539999999998,147.701265535355
78.8299999999998,147.801265535355
63.9239999999998,147.901265535355
46.6899999999998,148.001265535355
24.0979999999998,148.101265535355
-3.75400000000022,148.201265535355
-30.4640000000002,148.301265535355
-50.5200000000002,148.401265535355
-61.8740000000003,148.501265535355
-70.9340000000003,148.601265535355
-89.9880000000003,148.701265535355
-111.09,148.801265535355
-132.842,148.901265535355
-146.988,149.001265535355
-159.25,149.101265535355
-164.644,149.201265535355
-145.326,149.301265535355
-109.644,149.401265535355
-69.6380000000003,149.501265535355
-41.2220000000003,149.601265535355
-24.3900000000003,149.701265535355
-8.3260000000003,149.801265535355
14.0099999999997,149.901265535355
30.6239999999997,150.001265535355
48.5039999999998,150.101265535355
67.5179999999998,150.201265535355
84.2559999999998,150.301265535355
89.2459999999998,150.401265535355
89.3039999999998,150.501265535355
92.1119999999998,150.601265535355
95.7819999999998,150.701265535355
96.4979999999998,150.801265535355
90.3759999999998,150.901265535355
84.6359999999998,151.001265535355
79.5459999999998,151.101265535355
81.0999999999998,151.201265535355
79.1879999999998,151.301265535355
64.7259999999999,151.401265535355
42.8599999999999,151.501265535355
20.9259999999999,151.601265535355
-5.96000000000013,151.701265535355
-23.5640000000001,151.801265535355
-42.4460000000001,151.901265535355
-65.3620000000001,152.001265535355
-82.4280000000001,152.101265535355
-93.0500000000001,152.201265535355
-109.432,152.301265535355
-124.5,152.401265535355
-139.884,152.501265535355
-151.554,152.601265535355
-156.33,152.701265535355
-133.238,152.801265535355
-100.424,152.901265535355
-56.2220000000002,153.001265535355
-7.69400000000021,153.101265535355
23.0459999999998,153.201265535355
49.0139999999998,153.301265535355
72.1379999999998,153.401265535355
92.2339999999998,153.501265535355
101.054,153.601265535355
109.504,153.701265535355
119.55,153.801265535355
129.944,153.901265535355
127.618,154.001265535355
116.37,154.101265535355
102.344,154.201265535355
92.7339999999998,154.301265535355
82.7739999999998,154.401265535355
69.3999999999998,154.501265535355
62.6279999999998,154.601265535355
59.4259999999997,154.701265535355
59.8139999999997,154.801265535355
48.7139999999997,154.901265535355
23.2339999999997,155.001265535355
-6.50400000000018,155.101265535355
-43.3260000000002,155.201265535355
-75.9380000000002,155.301265535355
-99.9500000000002,155.401265535355
-122.156,155.501265535355
-132.26,155.601265535355
-141.442,155.701265535355
-147.98,155.801265535355
-154.902,155.901265535355
-149.064,156.001265535355
-129.29,156.101265535355
-102.638,156.201265535355
-69.3020000000002,156.301265535355
-39.4060000000002,156.401265535355
-9.19400000000016,156.501265535355
24.0599999999998,156.601265535355
41.1419999999998,156.701265535355
55.0519999999998,156.801265535355
60.7559999999998,156.901265535355
67.3039999999998,157.001265535355
79.5879999999999,157.101265535355
90.4519999999998,157.201265535355
104.964,157.301265535355
116.058,157.401265535355
118.3,157.501265535355
115.39,157.601265535355
109.152,157.701265535355
103.71,157.801265535355
98.4199999999998,157.901265535355
86.4459999999998,158.001265535355
71.9139999999998,158.101265535355
60.0819999999998,158.201265535355
46.0199999999998,158.301265535355
30.6819999999998,158.401265535355
-5.86000000000017,158.501265535355
-50.2620000000002,158.601265535355
-87.1740000000002,158.701265535355
-115.454,158.801265535355
-131.052,158.901265535355
-146.068,159.001265535355
-155.348,159.101265535355
-156.964,159.201265535355
-158.046,159.301265535355
-158.772,159.401265535355
-159.234,159.501265535355
-147.262,159.601265535355
-124.514,159.701265535355
-103.972,159.801265535355
-76.7380000000003,159.901265535355
-40.9060000000003,160.001265535355
-1.65400000000021,160.101265535355
38.8539999999998,160.201265535355
63.3919999999998,160.301265535355
81.8859999999998,160.401265535355
100.3,160.501265535355
114.514,160.601265535355
122.332,160.701265535355
128.762,160.801265535355
139.526,160.901265535355
146.07,161.001265535355
144.986,161.101265535355
137.332,161.201265535355
130.514,161.301265535355
120.964,161.401265535355
108.9,161.501265535355
94.3579999999998,161.601265535355
74.5259999999998,161.701265535355
52.5179999999998,161.801265535355
36.3839999999998,161.901265535355
19.0659999999998,162.001265535355
-13.1680000000002,162.101265535355
-50.9840000000002,162.201265535355
-80.2980000000002,162.301265535355
-110.012,162.401265535355
-137.964,162.501265535355
-160.898,162.601265535355
-172.736,162.701265535355
-176.696,162.801265535355
-175.082,162.901265535355
-176.996,163.001265535355
-170.256,163.101265535355
-154.82,163.201265535355
-136.78,163.301265535355
-101.196,163.401265535355
-49.1600000000003,163.501265535355
-2.87200000000031,163.601265535355
37.4519999999997,163.701265535355
61.6079999999997,163.801265535355
79.3159999999997,163.901265535355
95.3699999999997,164.001265535355
110.848,164.101265535355
119.626,164.201265535355
127.794,164.301265535355
136.256,164.401265535355
138.02,164.501265535355
133.852,164.601265535355
127.588,164.701265535355
116.536,164.801265535355
101.992,164.901265535355
84.9239999999996,165.001265535355
61.4139999999998,165.101265535355
40.6939999999998,165.201265535355
21.9579999999998,165.301265535355
6.15199999999984,165.401265535355
-11.8500000000002,165.501265535355
-43.9820000000001,165.601265535355
-75.9740000000001,165.701265535355
-105.624,165.801265535355
-128.688,165.901265535355
-142.658,166.001265535355
-151.374,166.101265535355
-152.808,166.201265535355
-146.12,166.301265535355
-116.594,166.401265535355
-93.4680000000002,166.501265535355
-67.7060000000002,166.601265535355
-47.2660000000002,166.701265535355
-24.3020000000002,166.801265535355
2.07399999999977,166.901265535355
32.8359999999998,167.001265535355
64.7579999999998,167.101265535355
87.5279999999998,167.201265535355
93.6879999999998,167.301265535355
97.9619999999998,167.401265535355
99.4639999999998,167.501265535355
96.3179999999998,167.601265535355
89.5399999999998,167.701265535355
90.0159999999998,167.801265535355
95.6719999999998,167.901265535355
102.804,168.001265535355
106.3,168.101265535355
101.014,168.201265535355
92.0439999999998,168.301265535355
78.4399999999998,168.401265535355
60.2179999999998,168.501265535355
32.5139999999998,168.601265535355
1.3239999999998,168.701265535355
-31.8740000000002,168.801265535355
-55.7180000000002,168.901265535355
-76.3680000000002,169.001265535355
-103.982,169.101265535355
-132.022,169.201265535355
-148.284,169.301265535355
-164.482,169.401265535355
-177.458,169.501265535355
-181.872,169.601265535355
-158.922,169.701265535355
-128.054,169.801265535355
-88.7440000000003,169.901265535355
-68.1780000000003,170.001265535355
-50.4180000000002,170.101265535355
-27.4580000000002,170.201265535355
2.74199999999982,170.301265535355
32.2599999999998,170.401265535355
47.1979999999998,170.501265535355
65.4319999999998,170.601265535355
78.8159999999998,170.701265535355
91.8659999999998,170.801265535355
110.138,170.901265535355
126.53,171.001265535355
150.228,171.101265535355
162.286,171.201265535355
160.552,171.301265535355
166.1,171.401265535355
193.817444219067,171.501265535355
197.026915113871,171.601265535355
177.695560253699,171.701265535355
145.887688984881,171.801265535355
110.710816777042,171.901265535355
63.1444695259591,172.001265535355
9.25173210161632,172.101265535355
-32.666666666667,172.201265535355
-65.1476997578695,172.301265535355
-81.8759305210921,172.401265535355
-89.9974554707382,172.501265535355
-107.765013054831,172.601265535355
-128.203753351207,172.701265535355
-141.05785123967,172.801265535355
-154.090651558074,172.901265535355
-163.600583090379,173.001265535355
-166.687687687688,173.101265535355
-165.291021671827,173.201265535355
-137.492012779553,173.301265535355
-97.1848184818484,173.401265535355
-70.1501706484644,173.501265535355
-56.2756183745585,173.601265535355
-39.3956043956046,173.701265535355
-21.9353612167303,173.801265535355
-2.00790513834012,173.901265535355


==> figures/tikz/eval.csv <==
ID,MeanLocError,LastLocError,MeanMissedDetections,LastMissedDetections,MeanFalseDetections,LastFalseDetections,MeanTPP,LastTPP,MeanFDP,LastFDP,obstacle,numPersons
0,,,0,0,0,0,,,,,0,0
0-1,,,0,0,0,0,,,,,2,0
0-2,,,0,0,0,0,,,,,1,0
1,0.26163,0.28032,0,0,4,4,1,1,0.68381,0.66667,0,1
2,,,1,1,0,0,0,0,,,0,1
3,0.034909,0.019911,0,0,0,0,1,1,0,0,0,1
4,0.03152,0.10203,0,0,0,0,1,1,0,0,1,1
5,0.13962,0.16936,0,0,2.8,2,1,1,0.68167,0.66667,0,1
6,,,1,1,1,1,0,0,1,1,0,1
7,0.082407,0.10104,0,0,0,0,1,1,0,0,0,1
8,0.19871,0.23624,0,0,0,0,1,1,0,0,1,1
9,,,1,1,0.5,1,0,0,,1,2,1
10,,,1,1,0,0,0,0,,,2,1
11,0.19007,0.19912,0,0,1.9,2,1,1,0.65,0.66667,2,1
12,0.10706,0.10292,1,1,0.1,0,0.8,0.8,0.02,0,0,5
13,0.18571,0.15731,1,1,1,1,0.8,0.8,0.15476,0.16667,0,5
14,0.13738,0.11338,1.1,1,0.3,0,0.78,0.8,0.06,0,0,5
15,0.14736,0.1341,1.8,2,1.8,2,0.64,0.6,0.26667,0.28571,0,5
16,0.11631,0.12084,0.9,0,0.9,0,0.82,1,0.13333,0,0,5
17,0.14839,0.18118,1.2,1,1.3,1,0.76,0.8,0.17401,0.14286,0,5
18,0.15832,0.15885,1,1,1,1,0.8,0.8,0.15774,0.16667,0,5
19,0.06439,0.063767,2.2,2,4,3,0.56,0.6,0.53276,0.42857,0,5
20,0.12122,0.1451,2.1,2,5.7,4,0.58,0.6,0.63257,0.57143,0,5
21,0.10246,0.11064,0.3,0,2.4,2,0.94,1,0.29802,0.25,0,5
22,0.12246,0.13237,1,1,2.1,2,0.8,0.8,0.32381,0.28571,0,5
23,0.11224,0.099513,1.6,2,1.6,2,0.68,0.6,0.24583,0.33333,0,5
24,0.10524,0.10231,0,0,0,0,1,1,0,0,0,5
25,0.068352,0.057846,1,1,1.5,1,0.75,0.75,0.325,0.25,0,4
26,0.087645,0.08533,2,2,2.1,2,0.5,0.5,0.51,0.5,0,4
27,0.07673,0.074789,1,1,0,0,0.66667,0.66667,0,0,0,3
27-1,,,3,3,0,0,0,0,,,2,3
27-2,0.14548,0.21683,1.1,2,0,0,0.63333,0.33333,0,0,1,3
28,0.1436,0.13718,0.5,1,0.8,1,0.83333,0.66667,0.225,0.33333,0,3
28-1,,,3,3,0,0,0,0,,,2,3
28-2,0.13417,0.1375,1,1,1,1,0.66667,0.66667,0.33333,0.33333,1,3
29,0.10743,0.13054,0,0,2,2,1,1,0.4,0.4,0,3
29-1,,,3,3,1,1,0,0,1,1,2,3
29-2,0.15149,0.1899,1,1,2,2,0.66667,0.66667,0.5,0.5,1,3
30,0.10895,0.10895,2,2,2.3,2,0.33333,0.33333,0.69167,0.66667,0,3
30-1,0.2861,,2.9,3,0.9,1,0.033333,0,0.9,1,2,3
30-2,0.095595,0.065833,1.8,2,1.1,1,0.4,0.33333,0.48333,0.5,1,3
31,0.12973,0.12949,0.2,0,0,0,0.93333,1,0,0,0,3
31-1,,,3,3,1,1,0,0,1,1,2,3
31-2,0.13663,0.12569,1,1,0.9,1,0.66667,0.66667,0.29167,0.33333,1,3
32,0.11486,0.10625,0,0,0.1,0,1,1,0.025,0,0,3
32-1,,,3,3,1,1,0,0,1,1,2,3
32-2,0.12843,0.13335,0.2,0,0.3,0,0.93333,1,0.083333,0,1,3
33,0.067477,0.081857,0,0,1.8,1,1,1,0.41,0.25,0,2
33-1,,,2,2,1,1,0,0,1,1,2,2
33-2,0.12115,0.14324,0,0,1.2,1,1,1,0.33167,0.33333,1,2
34,0.17275,0.17628,1,1,1,1,0.5,0.5,0.5,0.5,0,2
34-1,,,2,2,0,0,0,0,,,2,2
34-2,0.065217,0.065833,1,1,1.1,1,0.5,0.5,0.51667,0.5,1,2
35,0.12149,0.13033,0.1,0,0.2,0,0.95,1,0.066667,0,0,2
35-1,,,2,2,0.2,1,0,0,,1,2,2
35-2,0.10203,0.10203,1,1,0,0,0.5,0.5,0,0,1,2
36,0.1261,0.1261,1,1,0,0,0.5,0.5,0,0,0,2
36-1,,,2,2,0,0,0,0,,,2,2
36-2,0.24071,0.20916,1,1,0.1,0,0.5,0.5,0.05,0,1,2
37,0.15867,0.10339,1,1,0,0,0.5,0.5,0,0,0,2
37-1,,,2,2,0,0,0,0,,,2,2
37-2,0.23216,0.25567,0.4,1,0,0,0.8,0.5,0,0,1,2


==> figures/tikz/results_table.csv <==
LocError,MissedDetection,FalseDetection,TPP,FDP,Wall,Door,Free,Persons,ID
0.189888608391003,1,3,0.75,0.127565586154009,1,0,0,4,0
0.104143366868642,2,2,0,0.0594337921975855,0,0,1,2,0-1
0.138874082277092,2,1,0.5,0.0558382868494357,1,0,0,4,0-2
0.0593616166306299,5,2,0,0.165004305167981,0,1,0,5,1
0.10265402176582,0,3,1,0.0470378370403236,1,0,0,3,2
0.0117049389224142,0,1,1,0.103380457639211,0,1,0,1,3
0.326123980133202,1,4,0.666666666666667,0.0352232674145125,0,0,1,3,4
0.156590471602685,3,0,0,0.136494572393845,0,0,1,3,5
0.0457688942194346,0,2,1,0.0550636302940108,1,0,0,5,6
0.299330033576507,0,4,1,0.0605136571944538,0,1,0,4,7
0.100513140853908,0,0,1,0.0165866221710598,1,0,0,3,8
0.24717946580762,4,1,0.2,0.0415185388007627,1,0,0,5,9
0.104900586264569,0,1,1,0.0345235292046304,1,0,0,4,10
0.332782542331803,0,0,1,0.126615209584697,0,0,1,1,11
0.122228164596709,0,0,1,0.0190534702197106,1,0,0,1,12
0.0371609966765516,2,0,0,0.0330223310529171,0,0,1,2,13
0.00969074463524984,1,0,0,0.0404052971097148,0,1,0,1,14
0.0227130533965123,1,0,0.8,0.114785617682984,1,0,0,5,15
0.027437723377372,0,0,1,0.147157340985996,1,0,0,2,16
0.00298889731220424,2,0,0,0.00856989769553652,0,0,1,2,17
0.388595663857635,5,2,0,0.0684035715393763,0,1,0,5,18
0.278087471615824,2,2,0,0.0264918739532981,0,1,0,2,19
0.0328409222440003,0,1,1,0.0815680225595676,0,1,0,1,20
0.179131024105692,2,1,0,0.151383878366301,1,0,0,2,21
0.0933055305073487,1,0,0.8,0.03561322891159,1,0,0,5,22
0.13287060273701,0,2,1,0.004925729880032,0,0,1,5,23
0.116946717181943,0,0,1,0.104900842431231,1,0,0,1,24
0.302599147907504,0,0,1,0.119312192967137,1,0,0,4,25
0.30773310868832,2,2,0.6,0.0410799303707432,1,0,0,5,26
0.272322970093038,1,4,0.666666666666667,0.17163412059744,0,1,0,3,27
0.0268620244854778,2,0,0.6,0.0312671318126405,0,1,0,5,27-1
0.108723476461466,0,1,1,0.221430823978276,0,0,1,1,27-2
0.0741456949620791,4,0,0,0.0123388640730207,0,1,0,4,28
0.278367430695981,1,2,0.666666666666667,0.170808650518671,0,0,1,3,28-1
0.0331591204322992,3,0,0.25,0.0805605767341973,0,0,1,4,28-2
0.117918647455833,5,2,0,0.0901771544019765,0,0,1,5,29
0.30151292034633,0,0,1,0.203998546666248,0,1,0,1,29-1
0.189201282429242,0,1,1,0.0637671554907485,0,1,0,3,29-2
0.100864365185042,0,1,1,0.172579261634369,0,0,1,3,30
0.0149699957465506,0,2,1,0.122388740054469,0,0,1,2,30-1
0.038391112451377,2,2,0.5,0.0238706050334069,0,1,0,4,30-2
0.110181808002472,0,0,1,0.122511248325259,0,0,1,4,31
0.0236458600431639,0,1,1,0.190258610901377,0,1,0,3,31-1
0.153488029616836,2,1,0,0.0638047451527958,1,0,0,2,31-2
0.372003850046389,3,3,0,0.0218714068082311,0,0,1,3,32
0.261306179267406,3,3,0.25,0.0532154707801539,1,0,0,4,32-1
0.273627926537192,2,1,0.6,0.0526249527208546,0,0,1,5,32-2
0.420526268309582,1,1,0.5,0.0667682919512776,0,1,0,2,33
0.382804800344946,1,0,0.8,0.0704244588771229,0,0,1,5,33-1
0.261678715361097,2,0,0.333333333333333,0.0417418349193314,0,1,0,3,33-2
0.572822447533963,1,0,0.666666666666667,0.00985811349681954,1,0,0,3,34
0.277320159893065,3,1,0,0.10130338838053,1,0,0,3,34-1
0.0199796277536297,3,1,0,0.000315151864242885,0,1,0,3,34-2
0.171171935205639,3,0,0.25,0.0384790453204853,0,0,1,4,35
0.0707278916090238,1,3,0.5,0.115124851070911,0,1,0,2,35-1
0.0720696596096557,0,2,1,0.0428809601586286,0,0,1,1,35-2
0.122230678174478,0,3,1,0.0668747776011168,1,0,0,2,36
0.24887941764723,4,1,0,0.0508997786147906,0,0,1,4,36-1
0.1870744516511,0,2,1,0.00534376060625967,1,0,0,1,36-2
0.0679601742711317,1,0,0.666666666666667,0.16397968278648,0,1,0,3,37
0.0167437901807991,0,1,1,0.0994668848483126,1,0,0,1,37-1
0.157441281547987,1,0,0,0.160313805416408,1,0,0,1,37-2

